Equation of State of the Fermionic 2D Hubbard Model

We present results for the equation of state of the two-dimensional Hubbard model on an isotropic square lattice as obtained from a controlled and numerically exact large-cluster dynamical mean field simulation. Our results are obtained for large but finite systems and are extrapolated to infinite system size using a known finite size scaling relation. We present the energy, entropy, double occupancy and nearest-neighbour spin correlations extrapolated to the thermodynamic limit and discuss the implications of these calculations on pseudogap physics of the 2D-Hubbard model away from half filling. We find a strong behavioural shift in energy below a temperature $T^*$ which becomes more pronounced for larger clusters. Finally, we provide reference calculations and tables for the equation of state for values of doping away from half filling which are of interest to cold atom experiments.

==> Supplementary/Half-filled/extrap/EvsT-U12-n1.dat <==
0.15 -0.423245554385 0.0892038632098
0.2 -0.458086681553 0.0147567293485
0.25 -0.390533896362 0.0603465756001
0.3 -0.292125727904 0.00600316691907
0.35 -0.27795813412 0.00711301965761
0.4 -0.261008883331 0.00465493625613
0.45 -0.255790202968 0.00415658097856
0.5 -0.240383507012 0.000837541739531
0.599999999999 -0.223982409789 0.00126143316206
0.700000000001 -0.214046202542 0.000605509798746
0.8 -0.202701811171 0.000128097667436
0.900000000001 -0.187681713697 0.00048408408643
1.0 -0.174086229733 0.000177745112488
1.2 -0.139242097015 0.00309161789765
1.4 -0.0897942910448 0.00453585555773
1.6 -0.0287990522388 0.008271613654
1.8 0.0248092985075 0.00574192713056
2.0 0.10047782792 0.00235787860565
2.5 0.281136589552 0.000303796287603
3.0 0.475734171642 0.000439349090037
4.0 0.834899280742 0.000218745334507
5.99999999999 1.3720041727 0.000266175810592
8.0 1.71847082568 0.000537121799295
10.0 1.94957771044 0.00088121171591


==> Supplementary/Half-filled/extrap/EvsT-U4-n1.dat <==
0.05 -0.845923138207 0.0160969092641
0.1 -0.891595783438 0.00424529166452
0.15 -0.863433015587 0.00381188730721
0.2 -0.805532778043 0.0101022549608
0.25 -0.788701573585 0.00806971186303
0.3 -0.764538746269 0.00199049243666
0.35 -0.758072229764 0.00490570895385
0.4 -0.742469042594 0.00423248881759
0.45 -0.723066783582 0.0018438975863
0.5 -0.71048163005 0.00154096749105
0.550000000001 -0.691417187898 0.00204716834588
0.599999999999 -0.674006417474 0.000558168917189
0.700000000001 -0.640515 0.0
0.8 -0.595324098865 0.000584990077287
0.820000000001 -0.5876325 0.0
0.900000000001 -0.56387 0.0
1.0 -0.513681089552 0.00113114116873
1.2 -0.433614703276 0.000208903927127
1.4 -0.35414685791 0.000842673165972
1.6 -0.27737730714 0.00103360686281
1.8 -0.203862028446 0.000633763529785
2.0 -0.134008700637 0.00107368307998
2.5 0.0113963333333 0.0
3.0 0.13338098706 0.000202212883934
4.0 0.311882868929 0.000281032457252
5.99999999999 0.519527272109 0.000194155934403
8.0 0.633680159137 0.000305239018055
10.0 0.704362 0.005


==> Supplementary/Half-filled/extrap/EvsT-U8-n1.dat <==
0.1 -0.554950483968 0.0107185573329
0.15 -0.551065844945 0.016021336512
0.2 -0.492640207259 0.000586947867547
0.25 -0.463594771933 0.00135570093729
0.3 -0.447562149785 0.000498355269457
0.35 -0.428552398684 0.00194464018674
0.4 -0.409227406354 0.00041102122473
0.45 -0.39336263014 0.00197680498723
0.5 -0.373935111111 0.00154298266049
0.599999999999 -0.345469178411 0.00112462404776
0.700000000001 -0.319397207482 0.00206151040785
0.8 -0.29260166552 0.00124662100218
0.900000000001 -0.26523035551 0.000768880518183
1.0 -0.23644760431 3.50961146542e-05
1.2 -0.180620480875 0.00843934905545
1.4 -0.107244957519 0.00216536495684
1.6 -0.0391180373134 0.000271634378994
1.8 0.0339032238806 0.0019257331584
2.0 0.106895747227 0.000472167328548
2.5 0.284010561145 5.94756208696e-05
3.0 0.448519851273 0.00024934342331
4.0 0.72142888806 0.00452011675139
5.99999999999 1.07416635775 0.00359635940432
8.0 1.28226765349 6.95005206754e-05
10.0 1.42224993268 0.0165608956778


==> Supplementary/Half-filled/extrap/SU12.dat <==
0.204902451226 -1.50414214891 0.0633870936088
0.209804902451 -1.49393329003 0.0621934639799
0.214707353677 -1.47610158479 0.0602430671727
0.219609804902 -1.45175584353 0.0575510667507
0.224512256128 -1.42194596845 0.0542459437479
0.229414707354 -1.3876335203 0.0504139495089
0.234317158579 -1.3497440821 0.0462221239856
0.239219609805 -1.30911685751 0.0417716920682
0.244122061031 -1.26657196889 0.0372147484393
0.249024512256 -1.22284612043 0.0326532047109
0.253926963482 -1.17866939211 0.0282059831691
0.258829414707 -1.13469198364 0.0239749949375
0.263731865933 -1.09156663617 0.0200421116524
0.268634317159 -1.04987004344 0.0165141934067
0.273536768384 -1.01018814997 0.013439872073
0.27843921961 -0.973034793679 0.0109329319882
0.283341670835 -0.938937929484 0.00900155301532
0.288244122061 -0.908357331812 0.00770973809748
0.293146573287 -0.88177036928 0.00693916961575
0.298049024512 -0.85959011955 0.00658175010239
0.302951475738 -0.842206891619 0.0064350075307
0.307853926963 -0.829332303628 0.00639038556334
0.312756378189 -0.820253447434 0.0063764639336
0.317658829415 -0.814251765301 0.00637192445376
0.32256128064 -0.810663808037 0.00636716769041
0.327463731866 -0.808838585596 0.00635791471759
0.332366183092 -0.808167642217 0.00633445523686
0.337268634317 -0.808059368486 0.00628770626233
0.342171085543 -0.807954403382 0.00620553554858
0.347073536768 -0.807313521616 0.00608120795592
0.351975987994 -0.805629686031 0.00591674418117
0.35687843922 -0.802730985553 0.00571963009686
0.361780890445 -0.798852582751 0.00550580076195
0.366683341671 -0.794245604598 0.00528650988802
0.371585792896 -0.789152799466 0.00507517703312
0.376488244122 -0.783804822873 0.00488009780088
0.381390695348 -0.778426747202 0.00470771074563
0.386293146573 -0.773230917034 0.0045609442312
0.391195597799 -0.768426400485 0.00443883944834
0.396098049025 -0.764209115193 0.0043393844598
0.40100050025 -0.760773095689 0.00425701436865
0.405902951476 -0.758198470584 0.00418728471105
0.410805402701 -0.756347809804 0.00412483104051
0.415707853927 -0.755054440318 0.00406679958477
0.420610305153 -0.754161754421 0.00401037980947
0.425512756378 -0.753515163057 0.00395414503976
0.430415207604 -0.752968102979 0.00389693531857
0.435317658829 -0.75237693188 0.00383838041745
0.440220110055 -0.751604292577 0.00377879601407
0.445122561281 -0.75051648263 0.0037189047854
0.450025012506 -0.748984597963 0.00366052475582
0.454927463732 -0.746920437414 0.00360546323346
0.459829914957 -0.744381589604 0.00355595128775
0.464732366183 -0.741458581498 0.00351323195413
0.469634817409 -0.738239469408 0.00347800102741
0.474537268634 -0.734808911043 0.00345035390016
0.47943971986 -0.731249861787 0.00342963523986
0.484342171086 -0.727641605438 0.00341511446374
0.489244622311 -0.724062382006 0.00340544589375
0.494147073537 -0.720586545678 0.00339961161583
0.499049524762 -0.717287970964 0.00339629329345
0.503951975988 -0.71422902686 0.0033946624258
0.508854427214 -0.711418229714 0.0033939119356
0.513756878439 -0.70883843065 0.0033936475199
0.518659329665 -0.706474612063 0.00339357093712
0.52356178089 -0.704310549129 0.00339356258658
0.528464232116 -0.702331994992 0.00339356087396
0.533366683342 -0.700523673759 0.00339355426644
0.538269134567 -0.698872057747 0.00339354861665
0.543171585793 -0.697362747716 0.00339354830079
0.548074037019 -0.695982887789 0.00339354334246
0.552976488244 -0.694718889833 0.00339351446806
0.55787893947 -0.693558526232 0.003393410964
0.562781390695 -0.692488960397 0.00339318494408
0.567683841921 -0.69149855288 0.00339275624185
0.572586293147 -0.69057516443 0.00339206354705
0.577488744372 -0.689707706807 0.00339102700169
0.582391195598 -0.688884688673 0.0033895957348
0.587293646823 -0.688095538876 0.00338772449465
0.592196098049 -0.687329368863 0.00338539648762
0.597098549275 -0.686576093033 0.00338262914092
0.6020010005 -0.685825498713 0.003379457162
0.606903451726 -0.685072394622 0.00337596732428
0.611805902951 -0.684316734114 0.00337223062056
0.616708354177 -0.683559241176 0.00336834853615
0.621610805403 -0.682800215099 0.00336439193407
0.626513256628 -0.682040344177 0.00336045192801
0.631415707854 -0.681279915583 0.00335658824351
0.63631815908 -0.680519584219 0.00335287116374
0.641220610305 -0.67975962577 0.00334934381983
0.646123061531 -0.679000663864 0.00334605148981
0.651025512756 -0.678242963292 0.0033430191832
0.655927963982 -0.677487118371 0.00334026755497
0.660830415208 -0.676733383547 0.00333780477637
0.665732866433 -0.675982325626 0.00333563035565
0.670635317659 -0.67523418924 0.00333373874945
0.675537768884 -0.674489515351 0.00333211362456
0.68044022011 -0.673748539262 0.00333073983367
0.685342671336 -0.673011777635 0.00332959124291
0.690245122561 -0.672279456911 0.003328647459
0.695147573787 -0.671552070879 0.0033278783976
0.700050025013 -0.670829837706 0.00332726237514
0.704952476238 -0.670112959853 0.00332677045195
0.709854927464 -0.66940034688 0.00332638352536
0.714757378689 -0.668690920917 0.00332607940079
0.719659829915 -0.667983394941 0.0033258442087
0.724562281141 -0.667276730549 0.00332566226483
0.729464732366 -0.666569696442 0.0033255238658
0.734367183592 -0.665861291792 0.00332541830879
0.739269634817 -0.665150337875 0.0033253390438
0.744172086043 -0.664435869668 0.00332527907085
0.749074537269 -0.663716758082 0.00332523414906
0.753976988494 -0.662992072224 0.00332519992259
0.75887943972 -0.662260729911 0.00332517376335
0.763781890945 -0.661521832804 0.00332515309249
0.768684342171 -0.660774343076 0.00332513632709
0.773586793397 -0.660017393451 0.00332512196406
0.778489244622 -0.659249988079 0.00332510900946
0.783391695848 -0.658471289351 0.00332509647773
0.788294147074 -0.657680341168 0.00332508360351
0.793196598299 -0.656876334252 0.00332506948333
0.798099049525 -0.656058350132 0.00332505330199
0.80300150075 -0.655225709667 0.0033250339098
0.807903951976 -0.654379088381 0.00332501024737
0.812806403202 -0.653520348761 0.00332498084111
0.817708854427 -0.652651228118 0.00332494443899
0.822611305653 -0.651773550602 0.00332489938354
0.827513756878 -0.650888989228 0.00332484434568
0.832416208104 -0.649999306527 0.00332477770983
0.83731865933 -0.649106114344 0.00332469826246
0.842221110555 -0.648211116334 0.00332460473593
0.847123561781 -0.647315866115 0.00332449626156
0.852026013007 -0.64642201105 0.0033243722396
0.856928464232 -0.645531049298 0.00332423236765
0.861830915458 -0.644644574382 0.00332407699103
0.866733366683 -0.643764031602 0.00332390654953
0.871635817909 -0.642890962957 0.00332372251997
0.876538269135 -0.642026763346 0.00332352618284
0.88144072036 -0.641172925438 0.00332332020189
0.886343171586 -0.64033079604 0.00332310669253
0.891245622811 -0.639501820572 0.00332288939581
0.896148074037 -0.638687299932 0.00332267112962
0.901050525263 -0.637888630041 0.00332245640861
0.905952976488 -0.63710631861 0.00332224845217
0.910855427714 -0.636339388539 0.00332205132371
0.915757878939 -0.635586560949 0.0033218672506
0.920660330165 -0.634846685668 0.00332169850771
0.925562781391 -0.634118527002 0.00332154604155
0.930465232616 -0.633400968459 0.00332141046785
0.935367683842 -0.632692815615 0.00332129164167
0.940270135068 -0.631992984364 0.0033211888919
0.945172586293 -0.631300319743 0.00332110128857
0.950075037519 -0.630613768798 0.00332102734329
0.954977488744 -0.629932214311 0.00332096568523
0.95987993997 -0.629254633304 0.00332091447346
0.964782391196 -0.628579944686 0.00332087220957
0.969684842421 -0.627907154335 0.00332083707173
0.974587293647 -0.627235215749 0.003320807657
0.979489744872 -0.626563162589 0.00332078236535
0.984392196098 -0.625889981491 0.0033207599713
0.989294647324 -0.625214732879 0.00332073906528
0.994197098549 -0.624536435146 0.00332071849673
0.999099549775 -0.623854174505 0.00332069672575
1.004002001 -0.623167088041 0.00332067234396
1.00890445223 -0.622474993096 0.00332064315908
1.01380690345 -0.621777925517 0.00332060721657
1.01870935468 -0.621075968565 0.00332056135914
1.0236118059 -0.620369158167 0.0033205028151
1.02851425713 -0.619657575085 0.00332042708568
1.03341670835 -0.618941254348 0.0033203303662
1.03831915958 -0.618220274315 0.00332020663716
1.04322161081 -0.617494669146 0.00332005098979
1.04812406203 -0.616764514894 0.00331985588431
1.05302651326 -0.616029844877 0.00331961535358
1.05792896448 -0.615290732929 0.00331932048135
1.06283141571 -0.614547211555 0.00331896437976
1.06773386693 -0.613799352458 0.00331853701083
1.07263631816 -0.613047187352 0.00331803077333
1.07753876938 -0.61229078589 0.00331743484454
1.08244122061 -0.611530179022 0.00331674116747
1.08734367184 -0.610765434427 0.00331593852852
1.09224612306 -0.609996582315 0.00331501870583
1.09714857429 -0.609223688465 0.00331397052381
1.10205102551 -0.608446782371 0.00331278590524
1.10695347674 -0.60766592798 0.00331145415752
1.11185592796 -0.606881154095 0.00330996766378
1.11675837919 -0.606092522898 0.00330831665939
1.12166083042 -0.605300062517 0.00330649429941
1.12656328164 -0.604503833439 0.00330449217854
1.13146573287 -0.603703863138 0.00330230452252
1.13636818409 -0.602900210462 0.00329992469154
1.14127063532 -0.602092902254 0.00329734826086
1.14617308654 -0.601281995781 0.00329457072741
1.15107553777 -0.600467517273 0.00329158926876
1.15597798899 -0.599649522476 0.00328840184653
1.16088044022 -0.598828037021 0.00328500746205
1.16578289145 -0.598003115186 0.00328140681873
1.17068534267 -0.597174782024 0.00327760092709
1.1755877939 -0.596343090393 0.00327359345167
1.18049024512 -0.595508064788 0.00326938755671
1.18539269635 -0.594669756695 0.00326499002273
1.19029514757 -0.593828190065 0.00326040626661
1.1951975988 -0.592983415062 0.00325564626835
1.20010005003 -0.592135455113 0.0032507177685
1.20500250125 -0.591284340942 0.00324563378941
1.20990495248 -0.590430009576 0.00324040374866
1.2148074037 -0.589572407658 0.00323504092361
1.21970985493 -0.588711458162 0.00322955429678
1.22461230615 -0.587847108829 0.00322395618959
1.22951475738 -0.58697928465 0.00321825483053
1.2344172086 -0.586107934434 0.00321246129998
1.23931965983 -0.58523298512 0.00320658289322
1.24422211106 -0.584354386556 0.00320062924167
1.24912456228 -0.583472067564 0.00319460657743
1.25402701351 -0.582585979005 0.00318852293786
1.25892946473 -0.581696051518 0.00318238340172
1.26383191596 -0.580802236949 0.00317619431727
1.26873436718 -0.579904467697 0.00316995955096
1.27363681841 -0.579002696567 0.00316368370535
1.27853926963 -0.578096857657 0.0031573693991
1.28344172086 -0.577186904708 0.00315101945998
1.28834417209 -0.576272773461 0.00314463523961
1.29324662331 -0.575354418568 0.00313821777958
1.29814907454 -0.574431777359 0.00313176715455
1.30305152576 -0.573504805375 0.00312528261675
1.30795397699 -0.572573441484 0.00311876295694
1.31285642821 -0.571637642091 0.00311220563422
1.31775887944 -0.570697347554 0.00310560814517
1.32266133067 -0.569752515123 0.00309896614298
1.32756378189 -0.568803086592 0.00309227581056
1.33246623312 -0.567849020037 0.00308553096528
1.33736868434 -0.566890258648 0.00307872644161
1.34227113557 -0.565926761301 0.00307185416645
1.34717358679 -0.564958472536 0.00306490757009
1.35207603802 -0.563985352013 0.00305787660173
1.35697848924 -0.563007345582 0.00305075320492
1.36188094047 -0.562024413663 0.00304352522371
1.3667833917 -0.561036503375 0.0030361829995
1.37168584292 -0.560043575884 0.00302871209588
1.37658829415 -0.559045579537 0.00302110109736
1.38149074537 -0.558042476225 0.00301333305549
1.3863931966 -0.557034215487 0.00300539459701
1.39129564782 -0.556020759923 0.00299726596479
1.39619809905 -0.555002060227 0.00298893157231
1.40110055028 -0.553978080787 0.0029803684841
1.4060030015 -0.552948947265 0.00297155862881
1.41090545273 -0.551915155543 0.00296247731862
1.41580790395 -0.550877228621 0.00295310632631
1.42071035518 -0.549835696991 0.00294342174802
1.4256128064 -0.548791072333 0.0029334057927
1.43051525763 -0.547743874788 0.00292303545835
1.43541770885 -0.546694605037 0.00291229342883
1.44032016008 -0.545643773141 0.00290115772755
1.44522261131 -0.544591869094 0.0028896115948
1.45012506253 -0.543539393131 0.00287763425785
1.45502751376 -0.542486824864 0.0028652096295
1.45992996498 -0.541434654953 0.00285231836271
1.46483241621 -0.540383352916 0.00283894518688
1.46973486743 -0.53933340008 0.00282507243646
1.47463731866 -0.538285256151 0.00281068582434
1.47953976988 -0.537239393358 0.00279576964849
1.48444222111 -0.536196261865 0.0027803107913
1.48934467234 -0.53515632503 0.00276429581662
1.49424712356 -0.534120023737 0.00274771297922
1.49914957479 -0.533087812695 0.00273055142708
1.50405202601 -0.532060123758 0.00271280100597
1.50895447724 -0.5310374032 0.00269445377952
1.51385692846 -0.530020074093 0.00267550141913
1.51875937969 -0.529008574478 0.00265593924694
1.52366183092 -0.528003318881 0.00263576101213
1.52856428214 -0.527004737315 0.00261496564934
1.53346673337 -0.526013235986 0.00259354925735
1.53836918459 -0.525029237073 0.00257151474854
1.54327163582 -0.524053138683 0.00254886086637
1.54817408704 -0.52308535535 0.00252559487892
1.55307653827 -0.522126277296 0.00250171849609
1.55797898949 -0.521176311592 0.00247724373383
1.56288144072 -0.520235840781 0.00245217562151
1.56778389195 -0.51930526465 0.0024265313307
1.57268634317 -0.518384958262 0.00240031959889
1.5775887944 -0.517475314293 0.00237356317756
1.58249124562 -0.51657670052 0.00234627493983
1.58739369685 -0.515689502672 0.00231848365754
1.59229614807 -0.514814081431 0.00229020680829
1.5971985993 -0.513950815741 0.00226147963706
1.60210105053 -0.513100045323 0.00223232484655
1.60700350175 -0.512261661498 0.00220278366026
1.61190595298 -0.511434974741 0.00217288187107
1.6168084042 -0.510619288397 0.00214266073022
1.62171085543 -0.50981389319 0.0021121459521
1.62661330665 -0.509018104288 0.00208137763525
1.63151575788 -0.508231225926 0.00205038125815
1.6364182091 -0.507452584832 0.00201919552976
1.64132066033 -0.506681498414 0.00198784558545
1.64622311156 -0.505917304698 0.00195636853856
1.65112556278 -0.505159333936 0.001924789085
1.65602801401 -0.504406935206 0.0018931425617
1.66093046523 -0.503659451282 0.00186145313522
1.66583291646 -0.502916242047 0.00182975420612
1.67073536768 -0.502176662493 0.00179806932524
1.67563781891 -0.50144008307 0.00176642981326
1.68054027014 -0.500705870684 0.00173485851954
1.68544272136 -0.499973406126 0.00170338455476
1.69034517259 -0.499242067924 0.0016720299791
1.69524762381 -0.498511246983 0.00164082157319
1.70015007504 -0.497780333174 0.00160978051679
1.70505252626 -0.497048727298 0.00157893114846
1.70995497749 -0.496315830293 0.00154829367044
1.71485742871 -0.495581052646 0.00151788987336
1.71975987994 -0.494843806096 0.00148773887775
1.72466233117 -0.494103510606 0.00145785982489
1.72956478239 -0.493359588462 0.00142827064152
1.73446723362 -0.492611468903 0.00139898772152
1.73936968484 -0.49185858451 0.00137002767656
1.74427213607 -0.4911003736 0.001341404058
1.74917458729 -0.490336278808 0.00131313203214
1.75407703852 -0.48956574734 0.0012852222147
1.75897948974 -0.488788231648 0.00125768818737
1.76388194097 -0.488003187641 0.00123053753914
1.7687843922 -0.48721007736 0.00120378211917
1.77368684342 -0.486408365234 0.0011774264009
1.77858929465 -0.485597522673 0.00115148034513
1.78349174587 -0.484777022449 0.00112594522268
1.7883941971 -0.483946345125 0.00110082894327
1.79329664832 -0.483104971646 0.00107612948975
1.79819909955 -0.482252391507 0.00105185254621
1.80310155078 -0.481388136407 0.00102799275836
1.808004002 -0.480512308546 0.00100455366221
1.81290645323 -0.479625400896 0.00098152849428
1.81780890445 -0.47872791469 0.000958920564447
1.82271135568 -0.477820343644 0.000936723057784
1.8276138069 -0.476903180485 0.000914939260299
1.83251625813 -0.475976911457 0.000893562309652
1.83741870935 -0.475042020975 0.000872595459803
1.84232116058 -0.47409898796 0.000852031799175
1.84722361181 -0.473148288699 0.000831874539804
1.85212606303 -0.472190394934 0.000812116718153
1.85702851426 -0.471225775006 0.000792761492486
1.86193096548 -0.470254893624 0.000773801843143
1.86683341671 -0.469278211354 0.000755240860732
1.87173586793 -0.46829618601 0.000737071463884
1.87663831916 -0.467309270557 0.000719296658976
1.88154077039 -0.466317916047 0.000701909295622
1.88644322161 -0.46532256801 0.000684912276612
1.89134567284 -0.464323670869 0.00066829837321
1.89624812406 -0.463321662881 0.000652070361868
1.90115057529 -0.462316981968 0.000636220924109
1.90605302651 -0.46131005927 0.000620752683836
1.91095547774 -0.460301326335 0.00060565821888
1.91585792896 -0.459291207339 0.0005909399707
1.92076038019 -0.458280127578 0.000576590396893
1.92566283142 -0.457268504412 0.000562611722717
1.93056528264 -0.456256757007 0.000548996266474
1.93546773387 -0.455245296052 0.000535745999654
1.94037018509 -0.454234534698 0.000522853079587
1.94527263632 -0.453224877103 0.00051031918307
1.95017508754 -0.45221673052 0.000498136282722
1.95507753877 -0.451210492715 0.000486305716697
1.95997998999 -0.450206565149 0.000474819247758
1.96488244122 -0.449205339331 0.00046367782946
1.96978489245 -0.448207211043 0.000452872989099
1.97468734367 -0.447212565665 0.000442405249072
1.9795897949 -0.446221793406 0.000432265876499
1.98449224612 -0.445235273644 0.000422454917051
1.98939469735 -0.444253391117 0.000412963355723
1.99429714857 -0.443276519327 0.000403790719219
1.9991995998 -0.442305037644 0.000394927693089
2.00410205103 -0.441339269698 0.000386373243895
2.00900450225 -0.440379255603 0.00037811784711
2.01390695348 -0.439424909449 0.000370160084622
2.0188094047 -0.438476154302 0.000362490505528
2.02371185593 -0.437532905259 0.000355107390165
2.02861430715 -0.436595086416 0.000348001361935
2.03351675838 -0.435662614181 0.000341170381062
2.0384192096 -0.434735413662 0.000334605130519
2.04332166083 -0.433813402552 0.000328303238117
2.04822411206 -0.432896506948 0.000322255437713
2.05312656328 -0.431984645803 0.000316459020293
2.05802901451 -0.431077746191 0.000310904769224
2.06293146573 -0.430175728296 0.000305589643333
2.06783391696 -0.429278520152 0.000300504482434
2.07273636818 -0.428386043149 0.000295645927878
2.07763881941 -0.427498226264 0.000291004891522
2.08254127064 -0.426614992072 0.000286577722204
2.08744372186 -0.425736270474 0.000282355427997
2.09234617309 -0.424861985205 0.00027833410006
2.09724862431 -0.423992067078 0.000274504874559
2.10215107554 -0.423126440964 0.000270863628643
2.10705352676 -0.422265038569 0.000267401664788
2.11195597799 -0.42140778588 0.000264114696822
2.11685842921 -0.420554615483 0.000260994236135
2.12176088044 -0.419705454456 0.000258035888743
2.12666333167 -0.41886023625 0.000255231419611
2.13156578289 -0.418018889015 0.00025257638476
2.13646823412 -0.417181347051 0.000250062847007
2.14137068534 -0.416347539558 0.000247686369845
2.14627313657 -0.415517401673 0.000245439355494
2.15117558779 -0.414690863626 0.000243317429629
2.15607803902 -0.413867861372 0.000241313370589
2.16098049025 -0.413048326156 0.000239422916073
2.16588294147 -0.412232194739 0.000237639250802
2.1707853927 -0.411419399357 0.000235958267869
2.17568784392 -0.410609877565 0.000234373581062
2.18059029515 -0.40980356257 0.000232881274716
2.18549274637 -0.40900039271 0.000231475406281
2.1903951976 -0.408200302145 0.000230152279127
2.19529764882 -0.407403229982 0.000228906400847
2.20020010005 -0.406609111316 0.000227734313603
2.20510255128 -0.405817886008 0.000226630973916
2.2100050025 -0.405029490073 0.00022559317487
2.21490745373 -0.404243864115 0.000224616313777
2.21980990495 -0.40346094505 0.000223697439852
2.22471235618 -0.402680674212 0.000222832377126
2.2296148074 -0.401902989402 0.000222018430169
2.23451725863 -0.401127832673 0.000221251830823
2.23941970985 -0.400355142694 0.00022053013326
2.24432216108 -0.399584862225 0.000219849954525
2.24922461231 -0.398816930788 0.000219209088702
2.25412706353 -0.398051291837 0.000218604512819
2.25902951476 -0.397287885732 0.00021803424822
2.26393196598 -0.396526656611 0.000217495605082
2.26883441721 -0.395767545654 0.000216986817306
2.27373686843 -0.395010497675 0.000216505500642
2.27863931966 -0.394255454659 0.000216050085565
2.28354177089 -0.393502362083 0.000215618465819
2.28844422211 -0.392751162722 0.000215209251865
2.29334667334 -0.392001802708 0.000214820588452
2.29824912456 -0.391254225593 0.00021445124936
2.30315157579 -0.390508378149 0.00021409960442
2.30805402701 -0.389764204693 0.000213764574421
2.31295647824 -0.389021652628 0.000213444729753
2.31785892946 -0.388280667021 0.000213139122585
2.32276138069 -0.387541195899 0.000212846500991
2.32766383192 -0.386803185062 0.000212566033795
2.33256628314 -0.38606658315 0.000212296625689
2.33746873437 -0.385331336689 0.000212037548498
2.34237118559 -0.38459739492 0.000211787844344
2.34727363682 -0.383864705078 0.000211546875567
2.35217608804 -0.383133216999 0.000211313804442
2.35707853927 -0.382402878616 0.000211088072549
2.3619809905 -0.381673640349 0.000210868946926
2.36688344172 -0.380945450818 0.000210655938337
2.37178589295 -0.380218261016 0.000210448405027
2.37668834417 -0.379492020238 0.000210245918084
2.3815907954 -0.378766680044 0.000210047915152
2.38649324662 -0.37804219039 0.000209854019937
2.39139569785 -0.377318503394 0.000209663739324
2.39629814907 -0.376595569664 0.000209476743024
2.4012006003 -0.375873341866 0.00020929259854
2.40610305153 -0.375151771247 0.000209111015995
2.41100550275 -0.374430811016 0.000208931616301
2.41590795398 -0.373710413047 0.000208754145341
2.4208104052 -0.372990531081 0.000208578271512
2.42571285643 -0.372271117612 0.000208403772669
2.43061530765 -0.371552126905 0.000208230359927
2.43551775888 -0.37083351206 0.000208057840093
2.44042021011 -0.37011522786 0.000207885963263
2.44532266133 -0.369397228002 0.000207714562868
2.45022511256 -0.368679467779 0.000207543425148
2.45512756378 -0.367961901473 0.000207372408425
2.46003001501 -0.36724448488 0.000207201333034
2.46493246623 -0.366527172859 0.000207030080965
2.46983491746 -0.365809921699 0.000206858505254
2.47473736868 -0.365092686829 0.000206686510775
2.47963981991 -0.364375425023 0.00020651398241
2.48454227114 -0.363658092267 0.000206340847482
2.48944472236 -0.362940645816 0.000206167022294
2.49434717359 -0.362223042205 0.000205992456456
2.49924962481 -0.361505239162 0.000205817097586
2.50415207604 -0.360787200422 0.000205640917985
2.50905452726 -0.360068933228 0.000205463889272
2.51395697849 -0.359350460511 0.000205285991982
2.51885942971 -0.358631805999 0.00020510720026
2.52376188094 -0.357912992383 0.000204927495422
2.52866433217 -0.357194043125 0.00020474685275
2.53356678339 -0.356474980641 0.000204565254331
2.53846923462 -0.355755828134 0.000204382676579
2.54337168584 -0.355036607749 0.000204199102352
2.54827413707 -0.354317342435 0.000204014509196
2.55317658829 -0.353598054066 0.000203828880736
2.55807903952 -0.352878765343 0.000203642195655
2.56298149075 -0.352159497877 0.000203454438347
2.56788394197 -0.351440274119 0.000203265588634
2.5727863932 -0.350721115424 0.000203075631684
2.57768884442 -0.350002043996 0.000202884548463
2.58259129565 -0.349283080936 0.00020269232492
2.58749374687 -0.34856424821 0.000202498943171
2.5923961981 -0.347845566666 0.000202304389953
2.59729864932 -0.347127058033 0.000202108648544
2.60220110055 -0.346408742913 0.000201911706478
2.60710355178 -0.3456906428 0.000201713548204
2.612006003 -0.344972778055 0.000201514162062
2.61690845423 -0.34425516994 0.000201313533687
2.62181090545 -0.343537838577 0.000201111652235
2.62671335668 -0.342820805002 0.000200908504542
2.6316158079 -0.342104089101 0.00020070408059
2.63651825913 -0.341387711686 0.000200498368434
2.64142071036 -0.340671692411 0.000200291358893
2.64632316158 -0.339956051868 0.000200083041257
2.65122561281 -0.339240809482 0.000199873407198
2.65612806403 -0.338525985629 0.000199662447256
2.66103051526 -0.337811599508 0.00019945015397
2.66593296648 -0.33709767128 0.000199236519149
2.67083541771 -0.336384219924 0.000199021536213
2.67573786893 -0.335671265388 0.000198805198261
2.68064032016 -0.334958826435 0.000198587499609
2.68554277139 -0.334246922803 0.000198368434661
2.69044522261 -0.333535573041 0.000198147998648
2.69534767384 -0.332824796681 0.000197926187301
2.70025012506 -0.332114612061 0.000197702996778
2.70515257629 -0.331405038511 0.000197478424159
2.71005502751 -0.330696094159 0.000197252466544
2.71495747874 -0.329987798136 0.000197025122381
2.71985992996 -0.329280168365 0.000196796389732
2.72476238119 -0.328573223779 0.000196566268432
2.72966483242 -0.327866982101 0.00019633475752
2.73456728364 -0.327161462067 0.00019610185824
2.73946973487 -0.326456681202 0.000195867570623
2.74437218609 -0.325752658051 0.000195631897343
2.74927463732 -0.325049409942 0.00019539483944
2.75417708854 -0.324346955231 0.000195156401035
2.75907953977 -0.323645311053 0.000194916584195
2.763981991 -0.322944495577 0.000194675394509
2.76888444222 -0.322244525747 0.000194432835087
2.77378689345 -0.32154541955 0.000194188913003
2.77868934467 -0.320847193742 0.000193943632427
2.7835917959 -0.320149866126 0.000193697001935
2.78849424712 -0.319453453274 0.000193449026775
2.79339669835 -0.318757972812 0.000193199717043
2.79829914957 -0.318063441129 0.000192949079077
2.8032016008 -0.317369875673 0.000192697124512
2.80810405203 -0.316677292655 0.000192443860792
2.81300650325 -0.315985709346 0.000192189301106
2.81790895448 -0.315295141783 0.000191933454018
2.8228114057 -0.314605607064 0.000191676334286
2.82771385693 -0.313917121052 0.000191417951608
2.83261630815 -0.313229700674 0.000191158322326
2.83751875938 -0.312543361622 0.000190897457284
2.84242121061 -0.311858120656 0.00019063537442
2.84732366183 -0.311173993297 0.000190372085741
2.85222611306 -0.310490996141 0.000190107610787
2.85712856428 -0.309809144542 0.000189841962741
2.86203101551 -0.309128454933 0.000189575162759
2.86693346673 -0.308448942502 0.000189307225206
2.87183591796 -0.307770623522 0.000189038172863
2.87673836918 -0.307093513019 0.000188768021291
2.88164082041 -0.306417627106 0.000188496794901
2.88654327164 -0.305742980651 0.000188224510455
2.89144572286 -0.305069589608 0.000187951194004
2.89634817409 -0.304397468688 0.000187676863519
2.90125062531 -0.303726633691 0.000187401546689
2.90615307654 -0.303057099172 0.000187125262705
2.91105552776 -0.302388880777 0.000186848040896
2.91595797899 -0.301721992909 0.000186569901675
2.92086043022 -0.301056451063 0.000186290876011
2.92576288144 -0.300392269491 0.000186010985546
2.93066533267 -0.299729463538 0.000185730262881
2.93556778389 -0.299068047308 0.000185448730891
2.94047023512 -0.298408035998 0.000185166423806
2.94537268634 -0.297749443567 0.000184883365732
2.95027513757 -0.297092285064 0.000184599592522
2.95517758879 -0.296436574304 0.000184315129509
2.96008004002 -0.295782326195 0.000184030014158
2.96498249125 -0.295129554406 0.000183744273029
2.96988494247 -0.294478273704 0.000183457945187
2.9747873937 -0.293828497619 0.000183171058409
2.97968984492 -0.293180240775 0.000182883653343
2.98459229615 -0.292533516565 0.000182595758981
2.98949474737 -0.291888339477 0.000182307417531
2.9943971986 -0.291244722762 0.000182018659189
2.99929964982 -0.290602680775 0.000181729527704
3.00420210105 -0.289962224638 0.000181440054489
3.00910455228 -0.289323354277 0.000181150284269
3.0140070035 -0.288686063788 0.000180860248621
3.01890945473 -0.288050348424 0.000180569991699
3.02381190595 -0.287416202333 0.0001802795447
3.02871435718 -0.286783620811 0.000179988951086
3.0336168084 -0.286152598067 0.000179698241653
3.03851925963 -0.285523129438 0.000179407459145
3.04342171086 -0.284895209193 0.00017911663394
3.04832416208 -0.284268832709 0.000178825808043
3.05322661331 -0.283643994316 0.000178535011392
3.05812906453 -0.28302068943 0.00017824428523
3.06303151576 -0.28239891244 0.000177953659042
3.06793396698 -0.281778658802 0.000177663173285
3.07283641821 -0.281159922962 0.000177372856975
3.07773886943 -0.280542700415 0.000177082749763
3.08264132066 -0.279926985666 0.00017679288018
3.08754377189 -0.279312774248 0.000176503287052
3.09244622311 -0.278700060722 0.000176213998412
3.09734867434 -0.278088840658 0.000175925052243
3.10225112556 -0.277479108674 0.000175636476062
3.10715357679 -0.276870860379 0.000175348306994
3.11205602801 -0.276264090444 0.000175060572029
3.11695847924 -0.275658794515 0.000174773307415
3.12186093047 -0.275054967318 0.000174486539601
3.12676338169 -0.274452604537 0.000174200303949
3.13166583292 -0.273851700952 0.000173914626352
3.13656828414 -0.27325225228 0.000173629541268
3.14147073537 -0.272654253356 0.000173345074026
3.14637318659 -0.272057699933 0.000173061258167
3.15127563782 -0.271462586898 0.000172778118444
3.15617808904 -0.270868910041 0.000172495687472
3.16108054027 -0.270276664297 0.000172213989415
3.1659829915 -0.269685845494 0.000171933055949
3.17088544272 -0.269096448618 0.000171652910643
3.17578789395 -0.268508469529 0.000171373584222
3.18069034517 -0.267921903266 0.00017109509965
3.1855927964 -0.267336745723 0.000170817486696
3.19049524762 -0.266752991987 0.000170540767704
3.19539769885 -0.266170637987 0.000170264971482
3.20030015008 -0.265589678859 0.000169990119749
3.2052026013 -0.265010110566 0.000169716240341
3.21010505253 -0.264431928291 0.000169443354343
3.21500750375 -0.26385512803 0.000169171488616
3.21990995498 -0.263279705015 0.000168900663603
3.2248124062 -0.262705655274 0.000168630905182
3.22971485743 -0.262132974087 0.000168362233151
3.23461730865 -0.261561657515 0.000168094672402
3.23951975988 -0.260991700881 0.000167828242078
3.24442221111 -0.260423100281 0.00016756296608
3.24932466233 -0.259855851083 0.000167298862896
3.25422711356 -0.259289949415 0.000167035955431
3.25912956478 -0.258725390692 0.000166774261511
3.26403201601 -0.25816217107 0.000166513803047
3.26893446723 -0.257600286009 0.000166254597196
3.27383691846 -0.257039731699 0.000165996664875
3.27873936968 -0.256480503643 0.000165740022569
3.28364182091 -0.25592259806 0.0001654846902
3.28854427214 -0.255366010498 0.000165230683578
3.29344672336 -0.254810737206 0.000164978021633
3.29834917459 -0.254256773775 0.000164726719494
3.30325162581 -0.253704116485 0.000164476795102
3.30815407704 -0.253152760968 0.000164228262905
3.31305652826 -0.252602703535 0.000163981139855
3.31795897949 -0.252053939859 0.00016373543972
3.32286143072 -0.25150646628 0.000163491178464
3.32776388194 -0.250960278514 0.000163248369177
3.33266633317 -0.25041537293 0.000163007026839
3.33756878439 -0.249871745283 0.00016276716386
3.34247123562 -0.249329391972 0.000162528794243
3.34737368684 -0.248788308793 0.000162291929715
3.35227613807 -0.248248492172 0.000162056583313
3.35717858929 -0.247709937946 0.000161822766081
3.36208104052 -0.247172642569 0.000161590490094
3.36698349175 -0.246636601917 0.000161359765717
3.37188594297 -0.246101812473 0.000161130604071
3.3767883942 -0.245568270151 0.000160903014845
3.38169084542 -0.245035971461 0.00016067700821
3.38659329665 -0.244504912356 0.000160452593186
3.39149574787 -0.243975089374 0.000160229779005
3.3963981991 -0.243446498505 0.000160008574017
3.40130065033 -0.242919136314 0.000159788986527
3.40620310155 -0.242392998828 0.000159571024223
3.41110555278 -0.241868082641 0.000159354694489
3.416008004 -0.241344383817 0.000159140004354
3.42091045523 -0.240821898973 0.000158926960298
3.42581290645 -0.240300624211 0.000158715568696
3.43071535768 -0.239780556176 0.000158505835132
3.4356178089 -0.239261691005 0.000158297765338
3.44052026013 -0.238744025368 0.000158091364013
3.44542271136 -0.238227555439 0.00015788663625
3.45032516258 -0.237712277914 0.000157683585883
3.45522761381 -0.237198189 0.000157482217369
3.46013006503 -0.236685285421 0.00015728253369
3.46503251626 -0.236173563417 0.000157084538679
3.46993496748 -0.235663019738 0.000156888234478
3.47483741871 -0.235153650659 0.000156693624305
3.47973986993 -0.234645452952 0.000156500709479
3.48464232116 -0.234138422929 0.000156309492613
3.48954477239 -0.233632557386 0.000156119974217
3.49444722361 -0.233127852668 0.000155932156309
3.49934967484 -0.232624305596 0.000155746038607
3.50425212606 -0.232121912548 0.000155561622544
3.50915457729 -0.231620670369 0.000155378907065
3.51405702851 -0.231120575468 0.000155197893027
3.51895947974 -0.230621624717 0.00015501857862
3.52386193097 -0.230123814556 0.000154840964138
3.52876438219 -0.22962714188 0.000154665047033
3.53366683342 -0.229131603162 0.000154490827046
3.53856928464 -0.22863719532 0.000154318300912
3.54347173587 -0.228143914859 0.000154147467833
3.54837418709 -0.22765175872 0.000153978323845
3.55327663832 -0.227160723439 0.000153810867622
3.55817908954 -0.22667080598 0.00015364509452
3.56308154077 -0.226182002909 0.000153481002701
3.567983992 -0.225694311214 0.00015331858686
3.57288644322 -0.225207727492 0.00015315784466
3.57778889445 -0.224722248752 0.000152998770158
3.58269134567 -0.224237871622 0.00015284136053
3.5875937969 -0.223754593134 0.000152685609213
3.59249624812 -0.223272409944 0.000152531512912
3.59739869935 -0.222791319107 0.000152379064468
3.60230115058 -0.222311317309 0.000152228260128
3.6072036018 -0.221832401625 0.000152079092157
3.61210605303 -0.221354568772 0.00015193155636
3.61700850425 -0.220877815847 0.000151785644448
3.62191095548 -0.220402139594 0.000151641351796
3.6268134067 -0.219927537132 0.000151498669585
3.63171585793 -0.219454005234 0.000151357592778
3.63661830915 -0.218981541039 0.000151218112045
3.64152076038 -0.21851014135 0.000151080221952
3.64642321161 -0.218039803326 0.000150943912679
3.65132566283 -0.217570523798 0.000150809178414
3.65622811406 -0.217102299945 0.000150676008869
3.66113056528 -0.216635128626 0.000150544397868
3.66603301651 -0.216169007041 0.000150414334679
3.67093546773 -0.215703932075 0.000150285812775
3.67583791896 -0.21523990095 0.000150158821003
3.68074037019 -0.214776910577 0.000150033352504
3.68564282141 -0.214314958199 0.000149909395725
3.69054527264 -0.213854040751 0.000149786943489
3.69544772386 -0.213394155499 0.000149665983867
3.70035017509 -0.212935299403 0.000149546509381
3.70525262631 -0.212477469748 0.000149428507745
3.71015507754 -0.212020663522 0.000149311971198
3.71505752876 -0.211564878028 0.000149196887121
3.71995997999 -0.21111011028 0.000149083247484
3.72486243122 -0.210656357601 0.000148971039356
3.72976488244 -0.21020361703 0.000148860254455
3.73466733367 -0.209751885908 0.00014875087956
3.73956978489 -0.209301161301 0.000148642906155
3.74447223612 -0.208851440568 0.000148536320747
3.74937468734 -0.2084027208 0.000148431114602
3.75427713857 -0.207954999377 0.000148327273979
3.75917958979 -0.20750827341 0.000148224789939
3.76408204102 -0.2070625403 0.000148123648516
3.76898449225 -0.206617797185 0.000148023840581
3.77388694347 -0.20617404148 0.000147925351965
3.7787893947 -0.205731270349 0.000147828173362
3.78369184592 -0.205289481227 0.000147732290419
3.78859429715 -0.204848671299 0.000147637693674
3.79349674837 -0.20440883802 0.000147544368607
3.7983991996 -0.203969978597 0.000147452305612
3.80330165083 -0.203532090503 0.000147361490024
3.80820410205 -0.203095170969 0.00014727191211
3.81310655328 -0.202659217487 0.000147183557078
3.8180090045 -0.20222422731 0.000147096415082
3.82291145573 -0.201790197946 0.00014701047122
3.82781390695 -0.201357126673 0.000146925715548
3.83271635818 -0.200925011016 0.000146842133076
3.8376188094 -0.200493848274 0.000146759713772
3.84252126063 -0.20006363599 0.000146678442576
3.84742371186 -0.199634371487 0.000146598309384
3.85232616308 -0.199206052324 0.000146519299083
3.85722861431 -0.198778675845 0.000146441401508
3.86213106553 -0.198352239626 0.00014636460151
3.86703351676 -0.197926741034 0.000146288888878
3.87193596798 -0.197502177663 0.000146214248443
3.87683841921 -0.197078546899 0.000146140669961
3.88174087044 -0.196655846352 0.000146068138257
3.88664332166 -0.196234073432 0.000145996643066
3.89154577289 -0.195813225765 0.000145926169223
3.89644822411 -0.195393300781 0.000145856706454
3.90135067534 -0.194974296123 0.00014578823962
3.90625312656 -0.194556209241 0.000145720758448
3.91115557779 -0.194139037795 0.000145654247837
3.91605802901 -0.193722779256 0.000145588697528
3.92096048024 -0.1933074313 0.000145524092473
3.92586293147 -0.192892991418 0.000145460422434
3.93076538269 -0.192479457301 0.000145397672431
3.93566783392 -0.192066826461 0.000145335832258
3.94057028514 -0.191655096607 0.000145274887013
3.94547273637 -0.191244265267 0.000145214826531
3.95037518759 -0.190834330167 0.000145155636002
3.95527763882 -0.190425288856 0.000145097305311
3.96018009005 -0.190017139075 0.000145039819748
3.96508254127 -0.189609878393 0.000144983169259
3.9699849925 -0.189203504564 0.000144927339245
3.97488744372 -0.188798015179 0.000144872319718
3.97978989495 -0.188393408007 0.000144818096203
3.98469234617 -0.187989680656 0.000144764658785
3.9895947974 -0.187586830911 0.00014471199312
3.99449724862 -0.187184856401 0.000144660089374
3.99939969985 -0.186783754924 0.000144608933342
4.00430215108 -0.186383524118 0.000144558515276
4.0092046023 -0.185984161736 0.000144508821181
4.01410705353 -0.185585665359 0.000144459841524
4.01900950475 -0.185188032738 0.000144411562695
4.02391195598 -0.184791261474 0.000144363975429
4.0288144072 -0.184395349331 0.000144317066505
4.03371685843 -0.18400029393 0.000144270826918
4.03861930965 -0.183606093049 0.000144225243827
4.04352176088 -0.183212744329 0.000144180308483
4.04842421211 -0.182820245562 0.000144136008414
4.05332666333 -0.182428594407 0.000144092335121
4.05822911456 -0.182037788672 0.000144049276492
4.06313156578 -0.181647826032 0.000144006824273
4.06803401701 -0.181258704312 0.000143964966702
4.07293646823 -0.180870421204 0.000143923695766
4.07783891946 -0.180482974547 0.000143883000043
4.08274137069 -0.180096362052 0.000143842871752
4.08764382191 -0.179710581571 0.000143803299807
4.09254627314 -0.179325630833 0.000143764276654
4.09744872436 -0.178941507705 0.000143725791529
4.10235117559 -0.178558209933 0.000143687837103
4.10725362681 -0.178175735398 0.000143650402929
4.11215607804 -0.177794081863 0.000143613481891
4.11705852926 -0.177413247223 0.000143577063851
4.12196098049 -0.177033229259 0.000143541141905
4.12686343172 -0.17665402588 0.000143505706214
4.13176588294 -0.176275634882 0.00014347075008
4.13666833417 -0.175898054189 0.000143436263956
4.14157078539 -0.175521281614 0.000143402241344
4.14647323662 -0.175145315094 0.000143368672981
4.15137568784 -0.174770152459 0.000143335552563
4.15627813907 -0.174395791659 0.000143302871104
4.1611805903 -0.174022230541 0.000143270622491
4.16608304152 -0.173649467068 0.000143238798006
4.17098549275 -0.173277499104 0.00014320739172
4.17588794397 -0.172906324625 0.000143176395176
4.1807903952 -0.172535941509 0.000143145802626
4.18569284642 -0.172166347748 0.000143115605867
4.19059529765 -0.171797541236 0.000143085799326
4.19549774887 -0.171429519975 0.000143056375046
4.2004002001 -0.171062281877 0.000143027327624
4.20530265133 -0.170695824957 0.000142998649344
4.21020510255 -0.170330147142 0.000142970334968
4.21510755378 -0.16996524646 0.000142942377012
4.220010005 -0.169601120854 0.0001429147704
4.22491245623 -0.169237768364 0.000142887507874
4.22981490745 -0.168875186948 0.000142860584514
4.23471735868 -0.16851337466 0.000142833993282
4.2396198099 -0.168152329471 0.000142807729409
4.24452226113 -0.167792049449 0.000142781786071
4.24942471236 -0.167432532581 0.000142756158647
4.25432716358 -0.167073776945 0.000142730840518
4.25922961481 -0.166715780544 0.000142705827208
4.26413206603 -0.166358541469 0.000142681112298
4.26903451726 -0.166002057736 0.000142656691451
4.27393696848 -0.165646327449 0.000142632558444
4.27883941971 -0.165291348641 0.000142608709072
4.28374187094 -0.164937119424 0.000142585137303
4.28864432216 -0.164583637847 0.000142561839063
4.29354677339 -0.164230902035 0.000142538808502
4.29844922461 -0.16387891005 0.000142516041674
4.30335167584 -0.16352766003 0.000142493532906
4.30825412706 -0.16317715005 0.000142471278374
4.31315657829 -0.16282737826 0.000142449272577
4.31805902951 -0.16247834275 0.000142427511813
4.32296148074 -0.162130041681 0.000142405990746
4.32786393197 -0.161782473157 0.000142384705788
4.33276638319 -0.16143563535 0.000142363651766
4.33766883442 -0.161089526378 0.000142342825204
4.34257128564 -0.160744144425 0.000142322221085
4.34747373687 -0.160399487622 0.000142301836042
4.35237618809 -0.160055554165 0.000142281665209
4.35727863932 -0.159712342198 0.000142261705323
4.36218109055 -0.159369849929 0.000142241951665
4.36708354177 -0.159028075515 0.000142222401074
4.371985993 -0.158687017174 0.000142203048973
4.37688844422 -0.158346673077 0.0001421838923
4.38179089545 -0.158007041455 0.000142164926613
4.38669334667 -0.15766812049 0.000142146148946
4.3915957979 -0.157329908423 0.000142127554991
4.39649824912 -0.156992403451 0.000142109141873
4.40140070035 -0.156655603826 0.000142090905411
4.40630315158 -0.156319507757 0.00014207284282
4.4112056028 -0.155984113507 0.000142054950044
4.41610805403 -0.155649419298 0.000142037224383
4.42101050525 -0.155315423403 0.000142019661901
4.42591295648 -0.154982124057 0.000142002259981
4.4308154077 -0.154649519544 0.000141985014803
4.43571785893 -0.154317608112 0.00014196792383
4.44062031016 -0.153986388054 0.000141950983353
4.44552276138 -0.153655857632 0.000141934190914
4.45042521261 -0.153326015148 0.000141917542912
4.45532766383 -0.152996858877 0.000141901036964
4.46023011506 -0.152668387132 0.000141884669571
4.46513256628 -0.152340598199 0.000141868438424
4.47003501751 -0.152013490403 0.000141852340125
4.47493746873 -0.151687062039 0.000141836372434
4.47983991996 -0.151361311444 0.00014182053205
4.48474237119 -0.151036236927 0.0001418048168
4.48964482241 -0.150711836832 0.000141789223479
4.49454727364 -0.150388109481 0.000141773749976
4.49944972486 -0.150065053229 0.000141758393177
4.50435217609 -0.149742666407 0.000141743151035
4.50925462731 -0.149420947383 0.000141728020521
4.51415707854 -0.149099894498 0.00014171299965
4.51905952976 -0.14877950613 0.000141698085475
4.52396198099 -0.148459780633 0.000141683276071
4.52886443222 -0.148140716392 0.000141668568572
4.53376688344 -0.147822311773 0.000141653961107
4.53866933467 -0.147504565174 0.000141639450889
4.54357178589 -0.147187474969 0.000141625036102
4.54847423712 -0.146871039566 0.000141610714031
4.55337668834 -0.146555257354 0.000141596482914
4.55827913957 -0.146240126745 0.000141582340109
4.5631815908 -0.14592564614 0.000141568283903
4.56808404202 -0.145611813961 0.000141554311722
4.57298649325 -0.145298628625 0.000141540421903
4.57788894447 -0.14498608856 0.000141526611938
4.5827913957 -0.144674192188 0.00014151288021
4.58769384692 -0.144362937953 0.000141499224276
4.59259629815 -0.144052324289 0.000141485642563
4.59749874937 -0.143742349647 0.00014147213269
4.6024012006 -0.14343301247 0.000141458693126
4.60730365183 -0.14312431122 0.00014144532155
4.61220610305 -0.14281624435 0.000141432016472
4.61710855428 -0.142508810328 0.000141418775629
4.6220110055 -0.142202007624 0.000141405597568
4.62691345673 -0.141895834713 0.000141392480082
4.63181590795 -0.141590290074 0.000141379421758
4.63671835918 -0.14128537219 0.000141366420438
4.64162081041 -0.14098107955 0.000141353474748
4.64652326163 -0.140677410649 0.000141340582579
4.65142571286 -0.140374363986 0.000141327742592
4.65632816408 -0.140071938062 0.000141314952728
4.66123061531 -0.139770131388 0.000141302211679
4.66613306653 -0.139468942474 0.000141289517435
4.67103551776 -0.139168369838 0.000141276868719
4.67593796898 -0.138868412005 0.000141264263564
4.68084042021 -0.138569067497 0.000141251700727
4.68574287144 -0.13827033485 0.000141239178282
4.69064532266 -0.137972212597 0.000141226695015
4.69554777389 -0.137674699278 0.000141214249041
4.70045022511 -0.137377793441 0.000141201839175
4.70535267634 -0.137081493632 0.000141189463571
4.71025512756 -0.136785798409 0.000141177121072
4.71515757879 -0.136490706328 0.000141164809868
4.72006003002 -0.136196215955 0.000141152528828
4.72496248124 -0.135902325853 0.000141140276179
4.72986493247 -0.135609034599 0.000141128050814
4.73476738369 -0.135316340768 0.000141115850995
4.73966983492 -0.13502424294 0.000141103675639
4.74457228614 -0.134732739701 0.000141091523041
4.74947473737 -0.13444182964 0.000141079392139
4.75437718859 -0.134151511354 0.00014106728126
4.75927963982 -0.133861783439 0.000141055189366
4.76418209105 -0.133572644495 0.000141043114812
4.76908454227 -0.133284093137 0.000141031056581
4.7739869935 -0.132996127968 0.000141019013058
4.77888944472 -0.132708747611 0.000141006983244
4.78379189595 -0.132421950679 0.000140994965553
4.78869434717 -0.132135735801 0.000140982959005
4.7935967984 -0.131850101603 0.000140970962039
4.79849924962 -0.131565046722 0.000140958973694
4.80340170085 -0.131280569787 0.000140946992435
4.80830415208 -0.130996669448 0.000140935017316
4.8132066033 -0.130713344343 0.000140923046828
4.81810905453 -0.130430593125 0.000140911080041
4.82301150575 -0.130148414444 0.000140899115468
4.82791395698 -0.129866806965 0.000140887152197
4.8328164082 -0.12958576934 0.000140875188761
4.83771885943 -0.129305300241 0.000140863224263
4.84262131066 -0.129025398334 0.000140851257257
4.84752376188 -0.128746062297 0.000140839286861
4.85242621311 -0.128467290801 0.000140827311649
4.85732866433 -0.128189082538 0.000140815330753
4.86223111556 -0.127911436182 0.000140803342765
4.86713356678 -0.127634350435 0.00014079134683
4.87203601801 -0.127357823978 0.000140779341558
4.87693846923 -0.127081855521 0.000140767326108
4.88184092046 -0.126806443754 0.000140755299107
4.88674337169 -0.126531587393 0.000140743259724
4.89164582291 -0.126257285139 0.000140731206605
4.89654827414 -0.125983535712 0.000140719138929
4.90145072536 -0.125710337821 0.000140707055356
4.90635317659 -0.125437690198 0.000140694955079
4.91125562781 -0.125165591555 0.000140682836773
4.91615807904 -0.124894040632 0.00014067069964
4.92106053027 -0.124623036152 0.000140658542368
4.92596298149 -0.124352576862 0.00014064636417
4.93086543272 -0.124082661489 0.000140634163749
4.93576788394 -0.123813288792 0.000140621940327
4.94067033517 -0.123544457501 0.000140609692619
4.94557278639 -0.123276166384 0.000140597419856
4.95047523762 -0.12300841418 0.000140585120767
4.95537768884 -0.122741199663 0.00014057279459
4.96028014007 -0.122474521583 0.000140560440066
4.9651825913 -0.122208378716 0.000140548056443
4.97008504252 -0.12194276982 0.000140535642471
4.97498749375 -0.121677693682 0.000140523197407
4.97988994497 -0.121413149064 0.000140510720013
4.9847923962 -0.121149134762 0.000140498209552
4.98969484742 -0.120885649544 0.000140485664797
4.99459729865 -0.120622692215 0.000140473085017
4.99949974987 -0.120360261549 0.000140460468996
5.0044022011 -0.120098356356 0.000140447816011
5.00930465233 -0.119836975418 0.000140435124855
5.01420710355 -0.119576117556 0.000140422394811
5.01910955478 -0.119315781558 0.000140409624681
5.024012006 -0.119055966248 0.000140396813754
5.02891445723 -0.118796670422 0.000140383960842
5.03381690845 -0.118537892913 0.000140371065241
5.03871935968 -0.118279632523 0.000140358125769
5.04362181091 -0.118021888091 0.000140345141729
5.04852426213 -0.117764658429 0.000140332111948
5.05342671336 -0.117507942382 0.000140319035734
5.05832916458 -0.117251738764 0.000140305911922
5.06323161581 -0.116996046431 0.000140292739825
5.06813406703 -0.116740864206 0.000140279518287
5.07303651826 -0.116486190946 0.000140266246625
5.07793896948 -0.116232025483 0.00014025292369
5.08284142071 -0.115978366685 0.000140239548806
5.08774387194 -0.115725213384 0.00014022612083
5.09264632316 -0.115472564456 0.000140212639091
5.09754877439 -0.115220418744 0.000140199102454
5.10245122561 -0.114968775128 0.000140185510251
5.10735367684 -0.114717632457 0.000140171861354
5.11225612806 -0.114466989618 0.000140158155103
5.11715857929 -0.114216845465 0.000140144390373
5.12206103052 -0.113967198893 0.00014013056651
5.12696348174 -0.113718048762 0.000140116682396
5.13186593297 -0.113469393976 0.00014010273738
5.13676838419 -0.113221233398 0.000140088730352
5.14167083542 -0.11297356594 0.000140074660665
5.14657328664 -0.11272639047 0.000140060527216
5.15147573787 -0.112479705907 0.00014004632936
5.15637818909 -0.112233511128 0.000140032066002
5.16128064032 -0.111987805054 0.000140017736502
5.16618309155 -0.111742586569 0.000140003339769
5.17108554277 -0.111497854604 0.000139988875169
5.175987994 -0.111253608047 0.000139974341618
5.18089044522 -0.111009845833 0.000139959738484
5.18579289645 -0.110766566857 0.00013994506469
5.19069534767 -0.110523770063 0.000139930319607
5.1955977989 -0.110281454352 0.000139915502166
5.20050025013 -0.110039618668 0.000139900611742
5.20540270135 -0.109798261925 0.000139885647271
5.21030515258 -0.109557383073 0.000139870608132
5.2152076038 -0.109316981024 0.000139855493268
5.22011005503 -0.109077054742 0.000139840302063
5.22501250625 -0.108837603146 0.000139825033463
5.22991495748 -0.108598625198 0.000139809686859
5.2348174087 -0.108360119829 0.000139794261203
5.23971985993 -0.108122086008 0.000139778755888
5.24462231116 -0.107884522666 0.000139763169873
5.24952476238 -0.107647428781 0.000139747502557
5.25442721361 -0.107410803291 0.000139731752905
5.25932966483 -0.10717464518 0.000139715920317
5.26423211606 -0.106938953389 0.000139700003767
5.26913456728 -0.106703726912 0.00013968400266
5.27403701851 -0.106468964693 0.000139667915974
5.27893946973 -0.106234665729 0.000139651743119
5.28384192096 -0.106000828973 0.000139635483081
5.28874437219 -0.105767453429 0.000139619135273
5.29364682341 -0.105534538055 0.000139602698688
5.29854927464 -0.105302081859 0.000139586172744
5.30345172586 -0.105070083804 0.000139569556438
5.30835417709 -0.104838542908 0.000139552849196
5.31325662831 -0.104607458135 0.000139536050021
5.31815907954 -0.104376828509 0.000139519158341
5.32306153077 -0.104146653004 0.000139502173169
5.32796398199 -0.103916930643 0.000139485093937
5.33286643322 -0.10368766041 0.000139467919663
5.33776888444 -0.103458841335 0.000139450649787
5.34267133567 -0.1032304724 0.000139433283332
5.34757378689 -0.103002552648 0.000139415819742
5.35247623812 -0.102775081066 0.00013939825805
5.35737868934 -0.102548056697 0.000139380597704
5.36228114057 -0.102321478537 0.000139362837744
5.3671835918 -0.102095345635 0.000139344977622
5.37208604302 -0.101869656991 0.000139327016388
5.37698849425 -0.10164441166 0.000139308953498
5.38189094547 -0.101419608645 0.00013929078801
5.3867933967 -0.10119524701 0.000139272519386
5.39169584792 -0.100971325761 0.000139254146689
5.39659829915 -0.100747843967 0.00013923566939
5.40150075038 -0.100524800643 0.00013921708656
5.4064032016 -0.100302194858 0.000139198397673
5.41130565283 -0.100080025635 0.000139179601809
5.41620810405 -0.099858292048 0.000139160698449
5.42111055528 -0.0996369931232 0.000139141686682
5.4260130065 -0.0994161279429 0.000139122565993
5.43091545773 -0.0991956955366 0.000139103335481
5.43581790895 -0.098975694992 0.000139083994636
5.44072036018 -0.0987561253453 0.000139064542566
5.44562281141 -0.0985369856857 0.000139044978769
5.45052526263 -0.0983182750562 0.00013902530236
5.45542771386 -0.0980999925549 0.000139005512843
5.46033016508 -0.0978821372223 0.000138985609344
5.46523261631 -0.0976647081653 0.000138965591373
5.47013506753 -0.0974477044329 0.000138945458065
5.47503751876 -0.0972311251298 0.000138925208937
5.47993996998 -0.0970149693154 0.000138904843133
5.48484242121 -0.0967992360993 0.000138884360178
5.48974487244 -0.0965839245421 0.000138863759225
5.49464732366 -0.0963690337621 0.000138843039806
5.49954977489 -0.0961545628209 0.000138822201084
5.50445222611 -0.0959405108438 0.000138801242598
5.50935467734 -0.0957268769005 0.000138780163523
5.51425712856 -0.0955136601161 0.000138758963404
5.51915957979 -0.0953008595648 0.000138737641426
5.52406203102 -0.0950884743802 0.000138716197142
5.52896448224 -0.0948765036395 0.000138694629748
5.53386693347 -0.0946649464829 0.000138672938805
5.53876938469 -0.0944538019904 0.000138651123519
5.54367183592 -0.0942430693053 0.000138629183458
5.54857428714 -0.0940327475139 0.000138607117842
5.55347673837 -0.0938228357661 0.000138584926246
5.55837918959 -0.0936133331511 0.000138562607899
5.56328164082 -0.0934042388236 0.000138540162387
5.56818409205 -0.0931955518771 0.00013851758895
5.57308654327 -0.0929872714712 0.000138494887182
5.5779889945 -0.0927793967039 0.000138472056335
5.58289144572 -0.0925719267394 0.000138449096011
5.58779389695 -0.0923648606839 0.000138426005475
5.59269634817 -0.092158197699 0.000138402784337
5.5975987994 -0.0919519368989 0.000138379431875
5.60250125063 -0.0917460774535 0.000138355947707
5.60740370185 -0.0915406184759 0.000138332331125
5.61230615308 -0.0913355591408 0.000138308581756
5.6172086043 -0.0911308985693 0.000138284698903
5.62211105553 -0.0909266359403 0.000138260682202
5.62701350675 -0.0907227703759 0.000138236530972
5.63191595798 -0.0905193010615 0.000138212244857
5.6368184092 -0.090316227125 0.000138187823189
5.64172086043 -0.0901135477547 0.000138163265621
5.64662331166 -0.0899112620828 0.000138138571499
5.65152576288 -0.0897093693019 0.000138113740487
5.65642821411 -0.0895078685468 0.000138088771944
5.66133066533 -0.0893067590181 0.000138063665543
5.66623311656 -0.0891060398548 0.000138038420658
5.67113556778 -0.0889057102603 0.000138013036972
5.67603801901 -0.0887057693758 0.000137987513873
5.68094047024 -0.0885062164109 0.000137961851055
5.68584292146 -0.0883070505128 0.000137936047919
5.69074537269 -0.0881082708919 0.000137910104171
5.69564782391 -0.0879098767031 0.000137884019228
5.70055027514 -0.0877118671611 0.000137857792803
5.70545272636 -0.0875142414213 0.00013783142433
5.71035517759 -0.0873169987028 0.000137804913533
5.71525762881 -0.0871201381704 0.000137778259861
5.72016008004 -0.0869236590439 0.000137751463049
5.72506253127 -0.0867275604903 0.000137724522561
5.72996498249 -0.0865318417373 0.000137697438145
5.73486743372 -0.0863365019524 0.000137670209279
5.73976988494 -0.0861415403708 0.000137642835721
5.74467233617 -0.0859469561625 0.000137615316968
5.74957478739 -0.0857527485669 0.000137587652788
5.75447723862 -0.0855589167595 0.000137559842694
5.75937968984 -0.0853654599804 0.000137531886466
5.76428214107 -0.085172377411 0.000137503783633
5.7691845923 -0.0849796682954 0.000137475533988
5.77408704352 -0.0847873318205 0.000137447137077
5.77898949475 -0.084595367233 0.000137418592703
5.78389194597 -0.0844037737218 0.000137389900429
5.7887943972 -0.084212550543 0.000137361060072
5.79369684842 -0.084021696884 0.000137332071211
5.79859929965 -0.0838312120051 0.000137302933675
5.80350175088 -0.0836410951027 0.000137273647062
5.8084042021 -0.0834513454375 0.000137244211212
5.81330665333 -0.0832619622082 0.00013721462574
5.81820910455 -0.0830729446811 0.000137184890499
5.82311155578 -0.0828842920603 0.000137155005124
5.828014007 -0.0826960036146 0.00013712496948
5.83291645823 -0.0825080785517 0.000137094783218
5.83781890945 -0.0823205161443 0.000137064446217
5.84272136068 -0.082133315604 0.000137033958147
5.84762381191 -0.0819464762072 0.000137003318899
5.85252626313 -0.0817599971694 0.000136972528163
5.85742871436 -0.0815738777724 0.000136941585843
5.86233116558 -0.0813881172338 0.000136910491646
5.86723361681 -0.0812027148376 0.00013687924549
5.87213606803 -0.0810176698083 0.000136847847103
5.87703851926 -0.0808329814322 0.000136816296415
5.88194097049 -0.0806486489374 0.000136784593172
5.88684342171 -0.0804646716138 0.000136752737319
5.89174587294 -0.0802810486933 0.000136720728622
5.89664832416 -0.0800977794697 0.000136688567039
5.90155077539 -0.07991486318 0.000136656252355
5.90645322661 -0.07973229912 0.000136623784544
5.91135567784 -0.0795500865288 0.000136591163409
5.91625812906 -0.0793682247091 0.000136558388938
5.92116058029 -0.0791867129002 0.000136525460955
5.92606303152 -0.079005550412 0.000136492379462
5.93096548274 -0.0788247364872 0.000136459144304
5.93586793397 -0.0786442704361 0.000136425755495
5.94077038519 -0.0784641515065 0.000136392212902
5.94567283642 -0.0782843790123 0.000136358516554
5.95057528764 -0.0781049522066 0.000136324666339
5.95547773887 -0.0779258704053 0.000136290662299
5.9603801901 -0.0777471328631 0.000136256504342
5.96528264132 -0.0775687389028 0.000136222192527
5.97018509255 -0.077390687781 0.000136187726784
5.97508754377 -0.0772129788241 0.000136153107184
5.979989995 -0.0770356112938 0.000136118333678
5.98489244622 -0.0768585845165 0.000136083406355
5.98979489745 -0.0766818977575 0.000136048325186
5.99469734867 -0.0765055503517 0.000136013090274
5.9995997999 -0.0763295415644 0.000135977701613
6.00450225113 -0.0761538707273 0.00013594215932
6.00940470235 -0.0759785370708 0.000135906463407
6.01430715358 -0.0758035398886 0.000135870613995
6.0192096048 -0.0756288784029 0.000135834611098
6.02411205603 -0.0754545519113 0.000135798454838
6.02901450725 -0.0752805596428 0.000135762145228
6.03391695848 -0.0751069008952 0.000135725682393
6.0388194097 -0.074933574901 0.000135689066345
6.04372186093 -0.0747605809635 0.000135652297211
6.04862431216 -0.0745879183171 0.000135615375003
6.05352676338 -0.0744155862684 0.000135578299847
6.05842921461 -0.0742435840571 0.000135541071758
6.06333166583 -0.0740719109936 0.000135503690861
6.06823411706 -0.073900566319 0.000135466157172
6.07313656828 -0.0737295493492 0.000135428470816
6.07803901951 -0.0735588593271 0.00013539063181
6.08294147074 -0.0733884955719 0.000135352640278
6.08784392196 -0.0732184573334 0.000135314496238
6.09274637319 -0.0730487439294 0.000135276199816
6.09764882441 -0.0728793546164 0.000135237751027
6.10255127564 -0.0727102887156 0.000135199149999
6.10745372686 -0.0725415454835 0.000135160396748
6.11235617809 -0.0723731242499 0.0001351214914
6.11725862931 -0.0722050242714 0.000135082433973
6.12216108054 -0.072037244881 0.000135043224593
6.12706353177 -0.0718697853421 0.000135003863277
6.13196598299 -0.0717026449863 0.000134964350151
6.13686843422 -0.0715358230833 0.000134924685232
6.14177088544 -0.0713693189666 0.000134884868647
6.14667333667 -0.0712031319109 0.000134844900413
6.15157578789 -0.0710372612531 0.000134804780655
6.15647823912 -0.0708717062678 0.000134764509391
6.16138069035 -0.0707064663001 0.000134724086747
6.16628314157 -0.0705415406248 0.000134683512739
6.1711855928 -0.0703769285902 0.000134642787493
6.17608804402 -0.0702126294744 0.000134601911027
6.18099049525 -0.0700486426306 0.000134560883464
6.18589294647 -0.0698849673416 0.000134519704822
6.1907953977 -0.0697216029593 0.000134478375226
6.19569784892 -0.0695585487727 0.000134436894691
6.20060030015 -0.0693958041355 0.000134395263342
6.20550275138 -0.0692333683415 0.000134353481195
6.2104052026 -0.0690712407459 0.000134311548374
6.21530765383 -0.0689094206458 0.000134269464894
6.22021010505 -0.0687479074027 0.000134227230878
6.22511255628 -0.0685867003137 0.000134184846343
6.2300150075 -0.0684257987436 0.000134142311409
6.23491745873 -0.0682652019925 0.000134099626093
6.23981990995 -0.0681049094299 0.000134056790515
6.24472236118 -0.0679449203592 0.00013401380469
6.24962481241 -0.067785234153 0.000133970668739
6.25452726363 -0.0676258501146 0.000133927382676
6.25942971486 -0.0674667676213 0.000133883946621
6.26433216608 -0.0673079859826 0.000133840360588
6.26923461731 -0.0671495045774 0.000133796624694
6.27413706853 -0.066991322715 0.000133752738954
6.27903951976 -0.0668334397807 0.000133708703485
6.28394197099 -0.0666758550868 0.000133664518299
6.28884442221 -0.0665185680184 0.000133620183514
6.29374687344 -0.0663615778956 0.00013357569914
6.29864932466 -0.0662048841035 0.000133531065295
6.30355177589 -0.0660484859652 0.000133486281988
6.30845422711 -0.0658923828718 0.000133441349335
6.31335667834 -0.0657365741447 0.000133396267345
6.31825912956 -0.0655810591798 0.000133351036133
6.32316158079 -0.0654258373044 0.000133305655707
6.32806403202 -0.0652709079144 0.000133260126181
6.33296648324 -0.0651162703399 0.000133214447561
6.33786893447 -0.0649619239813 0.00013316861996
6.34277138569 -0.0648078681719 0.000133122643385
6.34767383692 -0.0646541023134 0.000133076517946
6.35257628814 -0.0645006257418 0.000133030243649
6.35747873937 -0.0643474378618 0.000132983820604
6.3623811906 -0.0641945380141 0.000132937248815
6.36728364182 -0.0640419256076 0.00013289052839
6.37218609305 -0.0638895999814 0.000132843659333
6.37708854427 -0.0637375605488 0.000132796641751
6.3819909955 -0.0635858066547 0.000132749475645
6.38689344672 -0.0634343377124 0.000132702161122
6.39179589795 -0.0632831530696 0.000132654698182
6.39669834917 -0.0631322521424 0.00013260708693
6.4016008004 -0.0629816342829 0.000132559327365
6.40650325163 -0.0628312989116 0.000132511419591
6.41140570285 -0.0626812453787 0.000132463363604
6.41630815408 -0.0625314731093 0.000132415159508
6.4212106053 -0.0623819814576 0.000132366807297
6.42611305653 -0.0622327698502 0.000132318307075
6.43101550775 -0.0620838376472 0.000132269658833
6.43591795898 -0.0619351842746 0.000132220862674
6.44082041021 -0.0617868090941 0.000132171918587
6.44572286143 -0.0616387115389 0.000132122826674
6.45062531266 -0.0614908909703 0.000132073586923
6.45552776388 -0.061343346826 0.000132024199432
6.46043021511 -0.0611960784684 0.00013197466419
6.46533266633 -0.0610490853378 0.000131924981294
6.47023511756 -0.060902366801 0.00013187515073
6.47513756878 -0.0607559222995 0.000131825172592
6.48004002001 -0.0606097512058 0.000131775046865
6.48494247124 -0.0604638529611 0.000131724773644
6.48984492246 -0.0603182269389 0.00013167435291
6.49474737369 -0.0601728725863 0.000131623784756
6.49964982491 -0.0600277892795 0.000131573069162
6.50455227614 -0.0598829764681 0.000131522206219
6.50945472736 -0.0597384335295 0.000131471195906
6.51435717859 -0.0595941599161 0.000131420038312
6.51925962981 -0.0594501550092 0.000131368733413
6.52416208104 -0.0593064182624 0.000131317281298
6.52906453227 -0.0591629490598 0.00013126568194
6.53396698349 -0.0590197468605 0.000131213935425
6.53886943472 -0.0588768110497 0.000131162041726
6.54377188594 -0.0587341410846 0.000131110000928
6.54867433717 -0.0585917363589 0.000131057813
6.55357678839 -0.0584495963311 0.000131005478026
6.55847923962 -0.0583077203943 0.000130952995972
6.56338169085 -0.0581661080126 0.000130900366921
6.56828414207 -0.0580247585818 0.000130847590838
6.5731865933 -0.0578836715669 0.000130794667803
6.57808904452 -0.0577428463678 0.000130741597778
6.58299149575 -0.0576022824505 0.000130688380841
6.58789394697 -0.0574619792189 0.000130635016954
6.5927963982 -0.0573219361402 0.000130581506193
6.59769884942 -0.0571821526208 0.000130527848516
6.60260130065 -0.0570426281332 0.000130474043997
6.60750375188 -0.0569033620819 0.000130420092592
6.6124062031 -0.056764353945 0.000130365994375
6.61730865433 -0.0566256031293 0.000130311749298
6.62221110555 -0.056487109114 0.000130257357432
6.62711355678 -0.05634887131 0.000130202818729
6.632016008 -0.0562108891972 0.000130148133257
6.63691845923 -0.056073162189 0.000130093300965
6.64182091046 -0.0559356897694 0.00013003832192
6.64672336168 -0.0557984713542 0.000129983196068
6.65162581291 -0.0556615064284 0.000129927923474
6.65652826413 -0.05552479441 0.000129872504081
6.66143071536 -0.055388334788 0.000129816937952
6.66633316658 -0.0552521269815 0.000129761225029
6.67123561781 -0.0551161704833 0.000129705365372
6.67613806903 -0.0549804647149 0.00012964935892
6.68104052026 -0.0548450091698 0.000129593205731
6.68594297149 -0.0547098032721 0.000129536905741
6.69084542271 -0.0545748465194 0.000129480459007
6.69574787394 -0.0544401383362 0.000129423865462
6.70065032516 -0.0543056782241 0.000129367125161
6.70555277639 -0.0541714656102 0.000129310238034
6.71045522761 -0.0540374999952 0.000129253204133
6.71535767884 -0.0539037808117 0.000129196023386
6.72026013007 -0.0537703075641 0.000129138695843
6.72516258129 -0.0536370796829 0.00012908122143
6.73006503252 -0.0535040966765 0.000129023600193
6.73496748374 -0.0533713579804 0.000128965832056
6.73986993497 -0.053238863101 0.000128907917064
6.74477238619 -0.053106611479 0.000128849855137
6.74967483742 -0.0529746026247 0.000128791646317
6.75457728864 -0.0528428359766 0.000128733290521
6.75947973987 -0.0527113110486 0.00012867478779
6.7643821911 -0.0525800272832 0.000128616138039
6.76928464232 -0.0524489841965 0.000128557341305
6.77418709355 -0.0523181812317 0.000128498397499
6.77908954477 -0.0521876179088 0.000128439306658
6.783991996 -0.0520572936716 0.000128380068689
6.78889444722 -0.0519272080423 0.000128320683627
6.79379689845 -0.0517973604701 0.000128261151376
6.79869934967 -0.0516677504749 0.000128201471968
6.8036018009 -0.0515383775111 0.000128141645303
6.80850425213 -0.0514092411008 0.000128081671413
6.81340670335 -0.0512803406992 0.000128021550194
6.81830915458 -0.0511516758319 0.000127961281674
6.8232116058 -0.0510232459535 0.000127900865749
6.82811405703 -0.0508950505948 0.000127840302442
6.83301650825 -0.0507670892139 0.000127779591646
6.83791895948 -0.0506393613408 0.000127718733382
6.84282141071 -0.0505118664346 0.00012765772754
6.84772386193 -0.0503846040302 0.000127596574139
6.85262631316 -0.0502575735902 0.000127535273064
6.85752876438 -0.0501307746476 0.000127473824333
6.86243121561 -0.0500042066698 0.000127412227828
6.86733366683 -0.0498778691905 0.000127350483563
6.87223611806 -0.0497517616808 0.000127288591418
6.87713856928 -0.0496258836765 0.000127226551403
6.88204102051 -0.049500234648 0.000127164363396
6.88694347174 -0.049374814136 0.000127102027404
6.89184592296 -0.049249621613 0.000127039543301
6.89674837419 -0.0491246566219 0.000126976911092
6.90165082541 -0.0489999186358 0.000126914130647
6.90655327664 -0.0488754071997 0.000126851201969
6.91145572786 -0.0487511217888 0.000126788124925
6.91635817909 -0.0486270619517 0.000126724899515
6.92126063032 -0.048503227167 0.0001266615256
6.92616308154 -0.048379616981 0.000126598003181
6.93106553277 -0.0482562308759 0.000126534332114
6.93596798399 -0.048133068403 0.000126470512397
6.94087043522 -0.0480101290422 0.000126406543883
6.94577288644 -0.0478874123497 0.000126342426565
6.95067533767 -0.0477649178074 0.000126278160295
6.95557778889 -0.0476426449721 0.000126213745064
6.96048024012 -0.0475205933293 0.000126149180718
6.96538269135 -0.0473987624363 0.000126084467244
6.97028514257 -0.0472771517821 0.000126019604488
6.9751875938 -0.0471557609244 0.000125954592434
6.98009004502 -0.0470345893543 0.000125889430921
6.98499249625 -0.0469136366331 0.000125824119931
6.98989494747 -0.0467929022523 0.000125758659302
6.9947973987 -0.0466723857781 0.000125693049011
6.99969984992 -0.0465520867012 0.000125627288891
7.00460230115 -0.0464320045882 0.000125561378919
7.00950475238 -0.0463121389347 0.000125495318922
7.0144072036 -0.0461924893107 0.000125429108875
7.01930965483 -0.0460730552109 0.000125362748602
7.02421210605 -0.0459538362059 0.000125296238072
7.02911455728 -0.0458348317951 0.000125229577108
7.0340170085 -0.045716041551 0.000125162765675
7.03891945973 -0.0455974649752 0.000125095803592
7.04382191096 -0.0454791016405 0.000125028690822
7.04872436218 -0.0453609510504 0.000124961427178
7.05362681341 -0.0452430127813 0.000124894012622
7.05852926463 -0.0451252863369 0.000124826446962
7.06343171586 -0.045007771297 0.000124758730155
7.06833416708 -0.0448904671674 0.000124690862009
7.07323661831 -0.0447733735268 0.000124622842475
7.07813906953 -0.0446564898857 0.000124554671358
7.08304152076 -0.0445398158249 0.000124486348606
7.08794397199 -0.0444233508566 0.000124417874019
7.09284642321 -0.044307094562 0.000124349247543
7.09774887444 -0.0441910464541 0.000124280468971
7.10265132566 -0.0440752061199 0.00012421153825
7.10755377689 -0.0439595730729 0.000124142455167
7.11245622811 -0.0438441468993 0.000124073219663
7.11735867934 -0.0437289271172 0.000124003831525
7.12226113057 -0.0436139133145 0.00012393429069
7.12716358179 -0.0434991050099 0.000123864596938
7.13206603302 -0.0433845017945 0.000123794750205
7.13696848424 -0.0432701031875 0.000123724750266
7.14187093547 -0.0431559087832 0.000123654597054
7.14677338669 -0.0430419181012 0.00012358429034
7.15167583792 -0.0429281307376 0.000123513830051
7.15657828914 -0.0428145462152 0.000123443215957
7.16148074037 -0.0427011641321 0.000123372447981
7.1663831916 -0.0425879840113 0.000123301525888
7.17128564282 -0.0424750054527 0.000123230449596
7.17618809405 -0.042362227984 0.000123159218867
7.18109054527 -0.0422496512027 0.000123087833617
7.1859929965 -0.042137274641 0.000123016293601
7.19089544772 -0.0420250978982 0.000122944598732
7.19579789895 -0.0419131205057 0.000122872748762
7.20070035018 -0.041801342067 0.000122800743598
7.2056028014 -0.0416897621168 0.00012272858299
7.21050525263 -0.0415783802577 0.000122656266841
7.21540770385 -0.0414671960247 0.000122583794893
7.22031015508 -0.0413562090249 0.00012251116705
7.2252126063 -0.0412454187951 0.000122438383048
7.23011505753 -0.0411348249441 0.000122365442785
7.23501750875 -0.041024427009 0.000122292345994
7.23991995998 -0.0409142246004 0.00012221909257
7.24482241121 -0.0408042172572 0.000122145682241
7.24972486243 -0.0406944045944 0.000122072114897
7.25462731366 -0.0405847861498 0.000121998390263
7.25952976488 -0.0404753615402 0.000121924508224
7.26443221611 -0.0403661303066 0.000121850468499
7.26933466733 -0.0402570920659 0.000121776270972
7.27423711856 -0.0401482463623 0.000121701915356
7.27913956978 -0.0400395928131 0.000121627401531
7.28404202101 -0.0399311309655 0.000121552729204
7.28894447224 -0.039822860437 0.000121477898253
7.29384692346 -0.0397147807779 0.000121402908379
7.29874937469 -0.0396068916061 0.000121327759456
7.30365182591 -0.0394991924736 0.000121252451181
7.30855427714 -0.0393916830026 0.000121176983422
7.31345672836 -0.0392843627441 0.000121101355874
7.31835917959 -0.0391772313205 0.000121025568398
7.32326163082 -0.0390702882887 0.000120949620685
7.32816408204 -0.0389635332699 0.000120873512593
7.33306653327 -0.0388569658227 0.000120797243807
7.33796898449 -0.0387505855727 0.000120720814181
7.34287143572 -0.0386443920773 0.000120644223394
7.34777388694 -0.0385383849625 0.000120567471296
7.35267633817 -0.0384325637914 0.000120490557562
7.35757878939 -0.0383269281889 0.000120413482038
7.36248124062 -0.0382214777195 0.000120336244392
7.36738369185 -0.0381162120127 0.000120258844467
7.37228614307 -0.0380111306306 0.000120181281925
7.3771885943 -0.0379062332068 0.000120103556605
7.38209104552 -0.0378015193038 0.000120025668165
7.38699349675 -0.037696988558 0.000119947616437
7.39189594797 -0.0375926405335 0.000119869401075
7.3967983992 -0.0374884748658 0.000119791021907
7.40170085043 -0.0373844911246 0.000119712478581
7.40660330165 -0.0372806889441 0.000119633770921
7.41150575288 -0.0371770678957 0.000119554898568
7.4164082041 -0.0370736276165 0.000119475861343
7.42131065533 -0.0369703676781 0.000119396658883
7.42621310655 -0.0368672877206 0.000119317291002
7.43111555778 -0.0367643873157 0.00011923775733
7.436018009 -0.0366616661065 0.00011915805768
7.44092046023 -0.0365591236662 0.000119078191675
7.44582291146 -0.0364567596367 0.000118998159122
7.45072536268 -0.0363545735957 0.00011891795964
7.45562781391 -0.0362525651877 0.000118837593031
7.46053026513 -0.0361507339879 0.000118757058908
7.46543271636 -0.0360490796439 0.000118676357068
7.47033516758 -0.0359476017337 0.000118595487119
7.47523761881 -0.0358462999062 0.000118514448851
7.48014007004 -0.0357451737399 0.000118433241869
7.48504252126 -0.0356442228864 0.000118351865957
7.48994497249 -0.0355434469244 0.000118270320713
7.49484742371 -0.035442845507 0.000118188605918
7.49974987494 -0.0353424182171 0.000118106721163
7.50465232616 -0.0352421647066 0.000118024666224
7.50955477739 -0.0351420845585 0.000117942440685
7.51445722861 -0.035042177429 0.000117860044319
7.51935967984 -0.034942442904 0.000117777476703
7.52426213107 -0.0348428806383 0.000117694737604
7.52916458229 -0.0347434902192 0.000117611826594
7.53406703352 -0.0346442713033 0.000117528743435
7.53896948474 -0.0345452234806 0.000117445487693
7.54387193597 -0.034446346409 0.000117362059123
7.54877438719 -0.0343476396789 0.000117278457285
7.55367683842 -0.0342491029495 0.000117194681931
7.55857928964 -0.0341507358139 0.000117110732613
7.56348174087 -0.0340525379316 0.000117026609077
7.5683841921 -0.0339545088985 0.00011694231087
7.57328664332 -0.0338566483754 0.000116857837732
7.57818909455 -0.0337589559584 0.000116773189203
7.58309154577 -0.0336614313097 0.000116688365019
7.587993997 -0.0335640740282 0.000116603364713
7.59289644822 -0.0334668837762 0.000116518188014
7.59779889945 -0.0333698601554 0.000116432834449
7.60270135068 -0.0332730028295 0.000116347303742
7.6076038019 -0.033176311399 0.000116261595414
7.61250625313 -0.0330797855315 0.000116175709183
7.61740870435 -0.032983424829 0.000116089644561
7.62231115558 -0.0328872289607 0.000116003401263
7.6272136068 -0.0327911975271 0.000115916978793
7.63211605803 -0.0326953302016 0.00011583037686
7.63701850925 -0.0325996265874 0.000115743594963
7.64192096048 -0.0325040863553 0.000115656632802
7.64682341171 -0.0324087091113 0.00011556948987
7.65172586293 -0.0323134945287 0.000115482165863
7.65662831416 -0.0322184422151 0.000115394660265
7.66153076538 -0.0321235518438 0.000115306972767
7.66643321661 -0.0320288230251 0.000115219102846
7.67133566783 -0.0319342554323 0.000115131050185
7.67623811906 -0.0318398486771 0.000115042814256
7.68114057029 -0.0317456024369 0.000114954394735
7.68604302151 -0.031651516322 0.000114865791087
7.69094547274 -0.0315575900112 0.000114777002981
7.69584792396 -0.0314638231163 0.000114688029874
7.70075037519 -0.0313702153185 0.000114598871431
7.70565282641 -0.0312767662298 0.000114509527101
7.71055527764 -0.0311834755341 0.000114419996541
7.71545772886 -0.0310903428446 0.000114330279194
7.72036018009 -0.0309973678453 0.000114240374709
7.72526263132 -0.0309045501522 0.000114150282522
7.73016508254 -0.0308118894491 0.000114060002276
7.73506753377 -0.0307193853535 0.000113969533399
7.73996998499 -0.0306270375517 0.000113878875528
7.74487243622 -0.0305348456611 0.000113788028082
7.74977488744 -0.030442809371 0.000113696990692
7.75467733867 -0.0303509282999 0.000113605762768
7.75957978989 -0.030259202137 0.000113514343935
7.76448224112 -0.0301676305024 0.000113422733596
7.76938469235 -0.0300762130864 0.000113330931367
7.77428714357 -0.029984949513 0.000113238936644
7.7791895948 -0.0298938394712 0.000113146749037
7.78409204602 -0.0298028825864 0.000113054367932
7.78899449725 -0.0297120785502 0.000112961792933
7.79389694847 -0.0296214269892 0.000112869023418
7.7987993997 -0.0295309275949 0.000112776058982
7.80370185093 -0.0294405799942 0.000112682898995
7.80860430215 -0.0293503838835 0.000112589543048
7.81350675338 -0.0292603388884 0.000112495990499
7.8184092046 -0.029170444708 0.000112402240931
7.82331165583 -0.0290807009691 0.000112308293696
7.82821410705 -0.0289911073695 0.000112214148369
7.83311655828 -0.0289016635398 0.000112119804293
7.8380190095 -0.0288123691791 0.000112025261035
7.84292146073 -0.0287232239181 0.000111930517928
7.84782391196 -0.0286342274569 0.000111835574533
7.85272636318 -0.0285453794301 0.000111740430176
7.85762881441 -0.0284566795367 0.000111645084406
7.86253126563 -0.028368127411 0.000111549536541
7.86743371686 -0.0282797227571 0.000111453786124
7.87233616808 -0.0281914652082 0.000111357832462
7.87723861931 -0.0281033544707 0.000111261675092
7.88214107054 -0.0280153901779 0.00011116531331
7.88704352176 -0.0279275720373 0.000111068746644
7.89194597299 -0.027839899686 0.000110971974383
7.89684842421 -0.0277523728291 0.000110874996046
7.90175087544 -0.027664991106 0.000110777810912
7.90665332666 -0.0275777542256 0.000110680418491
7.91155577789 -0.0274906618272 0.000110582818052
7.91645822911 -0.0274037136184 0.000110485009099
7.92136068034 -0.0273169092411 0.00011038699089
7.92626313157 -0.0272302484065 0.000110288762918
7.93116558279 -0.0271437307552 0.000110190324435
7.93606803402 -0.0270573559996 0.000110091674924
7.94097048524 -0.0269711237828 0.000109992813624
7.94587293647 -0.0268850338184 0.000109893740013
7.95077538769 -0.0267990857494 0.000109794453319
7.95567783892 -0.0267132792893 0.000109694953008
7.96058029015 -0.0266276140861 0.000109595238301
7.96548274137 -0.0265420898532 0.000109495308655
7.9703851926 -0.0264567062386 0.000109395163277
7.97528764382 -0.0263714629568 0.000109294801618
7.98019009505 -0.0262863596582 0.000109194222874
7.98509254627 -0.0262013960573 0.000109093426485
7.9899949975 -0.026116571807 0.000108992411637
7.99489744872 -0.0260318866215 0.000108891177761
7.99979989995 -0.0259473401549 0.000108789724032
8.00470235118 -0.0258629321252 0.00010868804987
8.0096048024 -0.0257786621851 0.00010858615444
8.01450725363 -0.0256945300537 0.000108484037152
8.01940970485 -0.025610535385 0.000108381697161
8.02431215608 -0.0255266779003 0.000108279133864
8.0292146073 -0.025442957256 0.000108176346406
8.03411705853 -0.025359373171 0.000108073334175
8.03901950975 -0.0252759253027 0.000107970096303
8.04392196098 -0.0251926133761 0.000107866632169
8.04882441221 -0.0251094370462 0.000107762940891
8.05372686343 -0.0250263960375 0.000107659021839
8.05862931466 -0.0249434900102 0.00010755487412
8.06353176588 -0.0248607186887 0.000107450497092
8.06843421711 -0.0247780817316 0.000107345889849
8.07333666833 -0.024695578867 0.00010724105174
8.07823911956 -0.0246132097534 0.000107135981847
8.08314157079 -0.0245309741212 0.000107030679505
8.08804402201 -0.0244488716302 0.000106925143787
8.09294647324 -0.0243669020093 0.000106819374015
8.09784892446 -0.024285064923 0.000106713369249
8.10275137569 -0.0242033601002 0.000106607128801
8.10765382691 -0.0241217872041 0.000106500651717
8.11255627814 -0.0240403459659 0.000106393937298
8.11745872936 -0.023959036051 0.000106286984576
8.12236118059 -0.0238778571929 0.000106179792841
8.12726363182 -0.0237968090547 0.000106072361112
8.13216608304 -0.0237158913719 0.000105964688668
8.13706853427 -0.0236351038126 0.000105856774512
8.14197098549 -0.0235544461071 0.000105748617911
8.14687343672 -0.0234739179282 0.000105640217857
8.15177588794 -0.0233935190076 0.000105531573603
8.15667833917 -0.0233132490176 0.000105422684126
8.1615807904 -0.0232331076936 0.000105313548668
8.16648324162 -0.0231530947053 0.000105204166191
8.17138569285 -0.0230732097901 0.000105094535925
8.17628814407 -0.0229934526205 0.000104984656818
8.1811905953 -0.0229138229347 0.000104874528085
8.18609304652 -0.0228343204049 0.00010476414866
8.19099549775 -0.0227549447718 0.000104653517746
8.19589794897 -0.0226756957073 0.000104542634262
8.2008004002 -0.0225965729532 0.000104431497396
8.20570285143 -0.022517576185 0.000104320106053
8.21060530265 -0.0224387051429 0.000104208459408
8.21550775388 -0.0223599595036 0.000104096556349
8.2204102051 -0.0222813390083 0.000103984396038
8.22531265633 -0.022202843336 0.000103871977347
8.23021510755 -0.0221244722288 0.000103759299424
8.23511755878 -0.0220462253655 0.000103646361126
8.24002001001 -0.0219681024895 0.000103533161584
8.24492246123 -0.0218901032818 0.000103419699642
8.24982491246 -0.0218122274865 0.000103305974414
8.25472736368 -0.0217344747847 0.000103191984728
8.25962981491 -0.0216568449227 0.000103077729684
8.26453226613 -0.0215793375813 0.000102963208092
8.26943471736 -0.0215019525079 0.000102848419038
8.27433716858 -0.0214246893856 0.000102733361313
8.27923961981 -0.0213475479615 0.00010261803399
8.28414207104 -0.0212705279208 0.000102502435841
8.28904452226 -0.0211936290119 0.000102386565924
8.29394697349 -0.0211168509197 0.000102270422993
8.29884942471 -0.0210401933933 0.000102154006089
8.30375187594 -0.020963656119 0.000102037313949
8.30865432716 -0.0208872388493 0.000101920345597
8.31355677839 -0.0208109412688 0.000101803099753
8.31845922961 -0.0207347631311 0.000101685575423
8.32336168084 -0.0206587041243 0.000101567771309
8.32826413207 -0.0205827639994 0.000101449686399
8.33316658329 -0.0205069424466 0.000101331319378
8.33806903452 -0.020431239219 0.000101212669214
8.34297148574 -0.0203556540079 0.000101093734574
8.34787393697 -0.0202801865674 0.00010097451441
8.35277638819 -0.0202048365874 0.000100855007366
8.35767883942 -0.0201296038252 0.000100735212377
8.36258129065 -0.0200544879719 0.000100615128068
8.36748374187 -0.0199794887845 0.000100494753355
8.3723861931 -0.0199046059561 0.000100374086843
8.37728864432 -0.0198298392436 0.000100253127429
8.38219109555 -0.0197551883424 0.000100131873696
8.38709354677 -0.019680653009 0.000100010324524
8.391995998 -0.0196062329409 9.98884784726e-05
8.39689844922 -0.0195319278944 9.97663344026e-05
8.40180090045 -0.0194577375682 9.96438908535e-05
8.40670335168 -0.0193836617204 9.95211466645e-05
8.4116058029 -0.0193097000508 9.93981003543e-05
8.41650825413 -0.0192358523174 9.92747507408e-05
8.42141070535 -0.0191621182207 9.91510963205e-05
8.42631315658 -0.0190884975221 9.90271358905e-05
8.4312156078 -0.0190149899195 9.89028679245e-05
8.43611805903 -0.0189415951777 9.87782911981e-05
8.44102051026 -0.0188683129955 9.86534041616e-05
8.44592296148 -0.0187951431361 9.85282055695e-05
8.45082541271 -0.0187220853029 9.84026938476e-05
8.45572786393 -0.0186491392577 9.82768677285e-05
8.46063031516 -0.0185763047049 9.81507256135e-05
8.46553276638 -0.0185035814083 9.80242662127e-05
8.47043521761 -0.0184309690732 9.78974879027e-05
8.47533766883 -0.0183584674631 9.77703893702e-05
8.48024012006 -0.0182860762832 9.76429689667e-05
8.48514257129 -0.0182137953014 9.75152253549e-05
8.49004502251 -0.0181416242225 9.73871568613e-05
8.49494747374 -0.0180695628144 9.72587621236e-05
8.49984992496 -0.0179976107838 9.71300394421e-05
8.50475237619 -0.0179257678971 9.700098743e-05
8.50965482741 -0.0178540338645 9.68716043606e-05
8.51455727864 -0.0177824084531 9.67418888218e-05
8.51945972986 -0.0177108913728 9.66118390596e-05
8.52436218109 -0.0176394823941 9.64814536358e-05
8.52926463232 -0.0175681812244 9.63507307682e-05
8.53416708354 -0.0174969876359 9.6219668993e-05
8.53906953477 -0.0174259013383 9.60882664985e-05
8.54397198599 -0.0173549221047 9.59565217942e-05
8.54887443722 -0.0172840496443 9.58244330392e-05
8.55377688844 -0.0172132837314 9.56919987152e-05
8.55867933967 -0.0171426240784 9.55592169515e-05
8.5635817909 -0.0170720704579 9.54260862011e-05
8.56848424212 -0.0170016225833 9.52926045637e-05
8.57338669335 -0.0169312802282 9.51587704625e-05
8.57828914457 -0.0168610431079 9.50245819661e-05
8.5831915958 -0.0167909109969 9.48900374683e-05
8.58809404702 -0.0167208836103 9.47551350057e-05
8.59299649825 -0.0166509607244 9.46198729417e-05
8.59789894947 -0.0165811420543 9.44842492802e-05
8.6028014007 -0.0165114273772 9.43482623537e-05
8.60770385193 -0.0164418164099 9.42119101323e-05
8.61260630315 -0.0163723089306 9.40751909176e-05
8.61750875438 -0.016302904656 9.39381026447e-05
8.6224112056 -0.0162336033649 9.38006435829e-05
8.62731365683 -0.0161644047762 9.36628116324e-05
8.63221610805 -0.0160953086694 9.3524605029e-05
8.63711855928 -0.0160263147632 9.33860216373e-05
8.64202101051 -0.0159574228381 9.32470596585e-05
8.64692346173 -0.0158886326145 9.31077169216e-05
8.65182591296 -0.0158199438726 9.29679915918e-05
8.65672836418 -0.0157513563351 9.28278814609e-05
8.66163081541 -0.0156828697829 9.26873846583e-05
8.66653326663 -0.0156144839373 9.25464989374e-05
8.67143571786 -0.0155461985821 9.24052223908e-05
8.67633816908 -0.0154780134408 9.22635527325e-05
8.68124062031 -0.0154099282946 9.21214880175e-05
8.68614307154 -0.0153419428689 9.19790259191e-05
8.69104552276 -0.0152740569481 9.18361644548e-05
8.69594797399 -0.0152062702561 9.16929012555e-05
8.70085042521 -0.0151385825781 9.15492342993e-05
8.70575287644 -0.0150709936399 9.14051611749e-05
8.71065532766 -0.0150035032267 9.12606798198e-05
8.71555777889 -0.0149361110649 9.11157877792e-05
8.72046023012 -0.0148688169426 9.09704829486e-05
8.72536268134 -0.0148016205852 9.08247628297e-05
8.73026513257 -0.0147345217813 9.06786252742e-05
8.73516758379 -0.0146675202572 9.05320677386e-05
8.74007003502 -0.0146006158034 9.03850880305e-05
8.74497248624 -0.0145338081482 9.02376835597e-05
8.74987493747 -0.0144670970797 9.00898520886e-05
8.75477738869 -0.0144004823267 8.99415909791e-05
8.75967983992 -0.0143339636826 8.97928979472e-05
8.76458229115 -0.0142675408739 8.96437703052e-05
8.76948474237 -0.0142012136936 8.94942057226e-05
8.7743871936 -0.0141349818724 8.93442014601e-05
8.77928964482 -0.0140688452017 8.91937551385e-05
8.78419209605 -0.0140028034141 8.90428639667e-05
8.78909454727 -0.0139368563008 8.88915255152e-05
8.7939969985 -0.0138710035953 8.87397369397e-05
8.79889944972 -0.0138052450906 8.85874957589e-05
8.80380190095 -0.0137395805209 8.84347990738e-05
8.80870435218 -0.0136740096789 8.82816443498e-05
8.8136068034 -0.0136085322998 8.81280286324e-05
8.81850925463 -0.013543148178 8.79739493315e-05
8.82341170585 -0.0134778570484 8.78194034351e-05
8.82831415708 -0.0134126587073 8.7664388297e-05
8.8332166083 -0.0133475528904 8.75089008456e-05
8.83811905953 -0.0132825393937 8.73529383772e-05
8.84302151076 -0.0132176179537 8.71964977585e-05
8.84792396198 -0.0131527883682 8.70395762273e-05
8.85282641321 -0.0130880503733 8.68821705867e-05
8.85772886443 -0.0130234037688 8.67242780134e-05
8.86263131566 -0.0129588482916 8.65658952459e-05
8.86753376688 -0.01289438374 8.64070193979e-05
8.87243621811 -0.012830009854 8.62476471413e-05
8.87733866933 -0.0127657264324 8.60877755249e-05
8.88224112056 -0.012701533215 8.59274011521e-05
8.88714357179 -0.0126374300027 8.57665210047e-05
8.89204602301 -0.0125734165357 8.56051316163e-05
8.89694847424 -0.0125094926135 8.54432298989e-05
8.90185092546 -0.0124456579795 8.52808123139e-05
8.90675337669 -0.0123819124337 8.5117875702e-05
8.91165582791 -0.0123182557194 8.49544164501e-05
8.91655827914 -0.0122546876383 8.47904313256e-05
8.92146073037 -0.0121912079333 8.46259166379e-05
8.92636318159 -0.012127816407 8.44608690799e-05
8.93126563282 -0.012064512804 8.42952848804e-05
8.93616808404 -0.0120012969277 8.41291606549e-05
8.94107053527 -0.0119381685236 8.39624925503e-05
8.94597298649 -0.0118751273935 8.37952771016e-05
8.95087543772 -0.0118121732846 8.36275103711e-05
8.95577788894 -0.011749306003 8.3459188811e-05
8.96068034017 -0.0116865252921 8.32903083964e-05
8.9655827914 -0.0116238309598 8.31208654933e-05
8.97048524262 -0.0115612227515 8.2950855988e-05
8.97538769385 -0.0114987004746 8.27802761569e-05
8.98029014507 -0.0114362638764 8.26091217936e-05
8.9851925963 -0.0113739127649 8.24373890833e-05
8.99009504752 -0.0113116468872 8.22650737237e-05
8.99499749875 -0.011249466052 8.20921718052e-05
8.99989994997 -0.0111873700092 8.19186789266e-05
9.0048024012 -0.0111253585649 8.17445910806e-05
9.00970485243 -0.011063431471 8.1569903763e-05
9.01460730365 -0.0110015885366 8.13946128667e-05
9.01950975488 -0.0109398295118 8.12187137806e-05
9.0244122061 -0.0108781542065 8.10422022933e-05
9.02931465733 -0.0108165623729 8.08650736842e-05
9.03421710855 -0.0107550538203 8.06873236337e-05
9.03911955978 -0.0106936283026 8.0508947308e-05
9.04402201101 -0.0106322856299 8.03299402751e-05
9.04892446223 -0.0105710255548 8.0150297585e-05
9.05382691346 -0.01050984789 7.99700146886e-05
9.05872936468 -0.010448752389 7.97890865149e-05
9.06363181591 -0.0103877388653 7.96075083947e-05
9.06853426713 -0.0103268070718 7.94252751312e-05
9.07343671836 -0.0102659568216 7.92423819306e-05
9.07833916958 -0.0102051878717 7.90588234659e-05
9.08324162081 -0.0101445000348 7.88745948143e-05
9.08814407204 -0.0100838930664 7.86896905133e-05
9.09304652326 -0.010023366782 7.85041055071e-05
9.09794897449 -0.00996292093781 7.83178341923e-05
9.10285142571 -0.00990255534902 7.81308713744e-05
9.10775387694 -0.00984226977256 7.79432113048e-05
9.11265632816 -0.00978206402528 7.77548486448e-05
9.11755877939 -0.00972193786486 7.75657774949e-05
9.12246123062 -0.00966189110882 7.73759923663e-05
9.12736368184 -0.00960192351335 7.71854872041e-05
9.13226613307 -0.00954203489883 7.69942563627e-05
9.13716858429 -0.00948222502215 7.68022936252e-05
9.14207103552 -0.00942249370215 7.6609593184e-05
9.14697348674 -0.00936284069974 7.64161486533e-05
9.15187593797 -0.00930326583219 7.62219540573e-05
9.15677838919 -0.00924376886113 7.60270028346e-05
9.16168084042 -0.00918434960667 7.58312888343e-05
9.16658329165 -0.00912500782785 7.56348053121e-05
9.17148574287 -0.00906574334651 7.54375459358e-05
9.1763881941 -0.00900655592568 7.52395037702e-05
9.18129064532 -0.00894744538349 7.50406722936e-05
9.18619309655 -0.00888841148364 7.48410443728e-05
9.19109554777 -0.00882945404817 7.46406132885e-05
9.195997999 -0.0087705728404 7.44393717017e-05
9.20090045023 -0.00871176768192 7.42373126861e-05
9.20580290145 -0.00865303833672 7.40344286893e-05
9.21070535268 -0.00859438462812 7.38307125691e-05
9.2156078039 -0.00853580631973 7.36261565494e-05
9.22051025513 -0.00847730323655 7.34207532634e-05
9.22541270635 -0.00841887514289 7.32144947018e-05
9.23031515758 -0.00836052186222 7.30073732635e-05
9.2352176088 -0.00830224316171 7.27993806953e-05
9.24012006003 -0.00824403886542 7.25905091513e-05
9.24502251126 -0.00818590874013 7.23807501233e-05
9.24992496248 -0.00812785261162 7.2170095511e-05
9.25482741371 -0.00806987024734 7.19585365387e-05
9.25972986493 -0.00801196147151 7.17460648392e-05
9.26463231616 -0.00795412605442 7.15326713583e-05
9.26953476738 -0.00789636382093 7.13183474489e-05
9.27443721861 -0.00783867454091 7.11030837658e-05
9.27933966983 -0.0077810580409 7.08868713686e-05
9.28424212106 -0.00772351409036 7.06697006075e-05
9.28914457229 -0.00766604251646 7.04515622344e-05
9.29404702351 -0.00760864309039 7.02324462814e-05
9.29894947474 -0.00755131563994 7.00123431772e-05
9.30385192596 -0.00749405993587 6.97912426196e-05
9.30875437719 -0.00743687580766 6.95691346994e-05
9.31365682841 -0.00737976302566 6.93460087632e-05
9.31855927964 -0.00732272141994 6.91218545472e-05
9.32346173087 -0.0072657507626 6.88966610288e-05
9.32836418209 -0.0072088508843 6.8670417573e-05
9.33326663332 -0.00715202155672 6.84431127686e-05
9.33816908454 -0.00709526261111 6.82147355892e-05
9.34307153577 -0.0070385738209 6.79852742165e-05
9.34797398699 -0.00698195501792 6.7754717212e-05
9.35287643822 -0.00692540597517 6.75230523288e-05
9.35777888944 -0.00686892652508 6.72902676947e-05
9.36268134067 -0.00681251644238 6.70563506116e-05
9.3675837919 -0.00675617555901 6.68212887495e-05
9.37248624312 -0.00669990365141 6.65850689364e-05
9.37738869435 -0.00664370055211 6.63476783587e-05
9.38229114557 -0.00658756603605 6.61091033436e-05
9.3871935968 -0.00653149993849 6.58693305683e-05
9.39209604802 -0.00647550203608 6.5628345831e-05
9.39699849925 -0.00641957216146 6.5386135271e-05
9.40190095048 -0.00636371009404 6.51426841271e-05
9.4068034017 -0.00630791566597 6.48979779714e-05
9.41170585293 -0.00625218865731 6.46520014502e-05
9.41660830415 -0.00619652890291 6.44047395342e-05
9.42151075538 -0.00614093618133 6.4156176244e-05
9.4264132066 -0.006085410328 6.3906295913e-05
9.43131565783 -0.00602995112318 6.36550818986e-05
9.43621810905 -0.0059745584018 6.34025178585e-05
9.44112056028 -0.0059192319458 6.3148586447e-05
9.44602301151 -0.00586397158963 6.28932706036e-05
9.45092546273 -0.00580877711586 6.2636552238e-05
9.45582791396 -0.00575364836161 6.23784135258e-05
9.46073036518 -0.00569858510691 6.21188355838e-05
9.46563281641 -0.00564358719156 6.18577997766e-05
9.47053526763 -0.00558865439619 6.15952863771e-05
9.47543771886 -0.00553378656013 6.13312758863e-05
9.48034017009 -0.00547898346568 6.10657476775e-05
9.48524262131 -0.00542424495166 6.07986813326e-05
9.49014507254 -0.00536957080099 6.05300552645e-05
9.49504752376 -0.00531496085411 6.02598480727e-05
9.49994997499 -0.00526041489455 5.99880371463e-05
9.50485242621 -0.00520593276224 5.97146000343e-05
9.50975487744 -0.00515151424133 5.94395130311e-05
9.51465732866 -0.00509715917336 5.91627525616e-05
9.51955977989 -0.00504286734308 5.88842937481e-05
9.52446223112 -0.00498863859152 5.86041118102e-05
9.52936468234 -0.00493447270405 5.83221806154e-05
9.53426713357 -0.00488036952329 5.80384740886e-05
9.53916958479 -0.00482632883522 5.77529647489e-05
9.54407203602 -0.0047723504809 5.74656251315e-05
9.54897448724 -0.00471843424901 5.71764263048e-05
9.55387693847 -0.0046645799822 5.68853393082e-05
9.55877938969 -0.00461078746661 5.65923336478e-05
9.56368184092 -0.00455705654752 5.62973787503e-05
9.56858429215 -0.00450338701166 5.60004424358e-05
9.57348674337 -0.00444977870278 5.57014923909e-05
9.5783891946 -0.00439623141026 5.54004946131e-05
9.58329164582 -0.00434274497841 5.5097414905e-05
9.58819409705 -0.00428931919616 5.47922172925e-05
9.59309654827 -0.00423595390937 5.44848655361e-05
9.5979989995 -0.00418264890759 5.41753215233e-05
9.60290145073 -0.00412940403511 5.38635467963e-05
9.60780390195 -0.00407621908415 5.35495009206e-05
9.61270635318 -0.00402309389954 5.32331430234e-05
9.6176088044 -0.00397002827303 5.29144301403e-05
9.62251125563 -0.00391702205103 5.25933187672e-05
9.62741370685 -0.00386407502586 5.22697631779e-05
9.63231615808 -0.00381118704237 5.19437169928e-05
9.6372186093 -0.00375835789452 5.16151314649e-05
9.64212106053 -0.0037055874308 5.12839570648e-05
9.64702351176 -0.00365287544157 5.09501417323e-05
9.65192596298 -0.00360022177688 5.06136324815e-05
9.65682841421 -0.00354762622873 5.0274373609e-05
9.66173086543 -0.00349508864767 4.99323083219e-05
9.66663331666 -0.00344260882523 4.95873769035e-05
9.67153576788 -0.00339018661248 4.92395183572e-05
9.67643821911 -0.0033378218036 4.88886685305e-05
9.68134067034 -0.00328551424811 4.8534761772e-05
9.68624312156 -0.0032332637397 4.81777290136e-05
9.69114557279 -0.00318107013048 4.78174994328e-05
9.69604802401 -0.00312893321574 4.74539984929e-05
9.70095047524 -0.00307685284501 4.70871496124e-05
9.70585292646 -0.0030248288162 4.67168721509e-05
9.71075537769 -0.00297286097935 4.63430830877e-05
9.71565782891 -0.00292094913086 4.59656949468e-05
9.72056028014 -0.00286909312335 4.55846174809e-05
9.72546273137 -0.00281729275481 4.51997555283e-05
9.73036518259 -0.00276554787525 4.48110107014e-05
9.73526763382 -0.0027138582853 4.44182791608e-05
9.74017008504 -0.00266222383547 4.40214533065e-05
9.74507253627 -0.00261064432488 4.3620419462e-05
9.74997498749 -0.00255911960661 4.32150595548e-05
9.75487743872 -0.00250764948031 4.28052487013e-05
9.75977988994 -0.00245623379853 4.23908568669e-05
9.76468234117 -0.00240487236252 4.19717463349e-05
9.7695847924 -0.00235356502531 4.15477733325e-05
9.77448724362 -0.00230231158665 4.11187853698e-05
9.77938969485 -0.00225111190314 4.06846228056e-05
9.78429214607 -0.00219996577303 4.02451160354e-05
9.7891945973 -0.00214887305238 3.9800086979e-05
9.79409704852 -0.00209783354305 3.93493460773e-05
9.79899949975 -0.00204684709955 3.88926936748e-05
9.80390195098 -0.00199591352531 3.84299167801e-05
9.8088044022 -0.00194503267532 3.79607903073e-05
9.81370685343 -0.00189420435151 3.74850735332e-05
9.81860930465 -0.00184342841139 3.70025111449e-05
9.82351175588 -0.00179270465744 3.65128293218e-05
9.8284142071 -0.00174203294663 3.60157364989e-05
9.83331665833 -0.00169141308196 3.55109189721e-05
9.83821910955 -0.00164084492192 3.49980412616e-05
9.84312156078 -0.00159032827003 3.44767410908e-05
9.84802401201 -0.00153986298425 3.39466291829e-05
9.85292646323 -0.00148944886965 3.34072834036e-05
9.85782891446 -0.00143908578364 3.28582477374e-05
9.86273136568 -0.00138877353182 3.22990252851e-05
9.86763381691 -0.00133851197311 3.17290760556e-05
9.87253626813 -0.0012883009126 3.11478083348e-05
9.87743871936 -0.0012381402107 3.05545747291e-05
9.88234117059 -0.00118802967305 2.9948661166e-05
9.88724362181 -0.00113796915949 2.93292802901e-05
9.89214607304 -0.0010879584772 2.86955568991e-05
9.89704852426 -0.00103799748549 2.80465172052e-05
9.90195097549 -0.000988085991035 2.73810687349e-05
9.90685342671 -0.000938223856653 2.66979828785e-05
9.91175587794 -0.000888410888537 2.5995865798e-05
9.91665832916 -0.000838646948947 2.52731296389e-05
9.92156078039 -0.000788931845606 2.45279480495e-05
9.92646323162 -0.000739265439223 2.37582072027e-05
9.93136568284 -0.00068964754005 2.29614333021e-05
9.93626813407 -0.00064007800926 2.21347051859e-05
9.94117058529 -0.00059055665661 2.1274526728e-05
9.94607303652 -0.000541083344739 2.03766599058e-05
9.95097548774 -0.000491657883916 1.9435877442e-05
9.95587793897 -0.000442280136232 1.84456115133e-05
9.9607803902 -0.000392949911461 1.73974089587e-05
9.96568284142 -0.000343667075164 1.62800799207e-05
9.97058529265 -0.000294431436619 1.50782587635e-05
9.97548774387 -0.000245242859832 1.37698366163e-05
9.9803901951 -0.000196101156594 1.23208909037e-05
9.98529264632 -0.000147006191364 1.06743454134e-05
9.99019509755 -9.79577754341e-05 8.71895078246e-06
9.99509754877 -4.89557747152e-05 6.16762647012e-06
10.0 0.0 0.0


==> Supplementary/Half-filled/extrap/SU4.dat <==
0.154527263632 -1.36348929957 0.0147022882058
0.159504752376 -1.32447819664 0.0145558729235
0.164482241121 -1.28538920605 0.0143742375037
0.169459729865 -1.24684323236 0.0141518953866
0.174437218609 -1.20970723908 0.0138835640348
0.179414707354 -1.17450177201 0.0135653758023
0.184392196098 -1.14195417154 0.0131957910515
0.189369684842 -1.1125051272 0.0127736404962
0.194347173587 -1.08677081262 0.0123025177051
0.199324662331 -1.06512785556 0.0117851393814
0.204302151076 -1.04796675028 0.0112312830537
0.20927963982 -1.03469113761 0.0106480030637
0.214257128564 -1.024593171 0.0100469855636
0.219234617309 -1.01689208617 0.00943598801567
0.224212106053 -1.01096517432 0.00882610272341
0.229189594797 -1.00613899619 0.00822562932776
0.234167083542 -1.00186329946 0.00764495933104
0.239144572286 -0.997553258391 0.0070930642055
0.244122061031 -0.992720305537 0.00657942765103
0.249099549775 -0.986853285827 0.00611331168503
0.254077038519 -0.979593034678 0.00570211556966
0.259054527264 -0.971080742193 0.00535297638307
0.264032016008 -0.961707647286 0.00506614020192
0.269009504752 -0.951804442721 0.00484159815021
0.273986993497 -0.941722216847 0.00467120001299
0.278964482241 -0.931755359163 0.00454859625602
0.283941970985 -0.922219498528 0.00446183381557
0.28891945973 -0.913377836998 0.0044028529704
0.293896948474 -0.905515162532 0.00436149650744
0.298874437219 -0.898867788648 0.00433173188067
0.303851925963 -0.893654883462 0.00430700613669
0.308829414707 -0.889748489487 0.0042835452883
0.313806903452 -0.886909535085 0.00425733342339
0.318784392196 -0.884884213524 0.00422570172875
0.32376188094 -0.88345289365 0.00418513277669
0.328739369685 -0.882386085934 0.00413299915199
0.333716858429 -0.881482324992 0.00406631428527
0.338694347174 -0.880533441239 0.00398303843029
0.343671835918 -0.879354193078 0.00388214350096
0.348649324662 -0.877755161717 0.00376335461751
0.353626813407 -0.875581396781 0.00362919832918
0.358604302151 -0.872819697352 0.00348206542257
0.363581790895 -0.869545141347 0.00332620059659
0.36855927964 -0.865821319358 0.00316439552407
0.373536768384 -0.861718271801 0.00300055671595
0.378514257129 -0.857294443243 0.00283734592235
0.383491745873 -0.852614608875 0.00267791776397
0.388469234617 -0.847732607102 0.00252456416982
0.393446723362 -0.842708462533 0.00237942324227
0.398424212106 -0.8375918786 0.00224417446894
0.40340170085 -0.832438345599 0.00211976483783
0.408379189595 -0.827291065469 0.00200708847545
0.413356678339 -0.822197606668 0.00190619378687
0.418334167084 -0.817196493881 0.00181740672012
0.423311655828 -0.812332015436 0.00174008474071
0.428289144572 -0.807639952861 0.00167395813555
0.433266633317 -0.80316162864 0.00161779793187
0.438244122061 -0.798930335241 0.00157084439898
0.443221610805 -0.79498468829 0.00153154884808
0.44819909955 -0.791355720715 0.00149890722984
0.453176588294 -0.788075018264 0.00147136638391
0.458154077039 -0.785109225684 0.00144794728857
0.463131565783 -0.782391399185 0.00142745729374
0.468109054527 -0.779850994328 0.00140920099938
0.473086543272 -0.777424210099 0.00139236665672
0.478064032016 -0.775045153336 0.00137646465547
0.48304152076 -0.7726536924 0.00136090679199
0.488019009505 -0.770188186818 0.00134531368316
0.492996498249 -0.767591899307 0.00132920240414
0.497973986993 -0.764807082343 0.00131223290224
0.502951475738 -0.761783589402 0.00129395241355
0.507928964482 -0.75852289328 0.00127402519112
0.512906453227 -0.755069489299 0.001252107042
0.517883941971 -0.751465358113 0.00122797993577
0.522861430715 -0.747753629243 0.00120154604555
0.52783891946 -0.743973812919 0.00117278317039
0.532816408204 -0.740166734549 0.00114194520574
0.537793896948 -0.736369623619 0.0011092997751
0.542771385693 -0.732621162438 0.00107555559613
0.547748874437 -0.728956472504 0.00104136160893
0.552726363182 -0.725411035129 0.00100790854471
0.557703851926 -0.721994759081 0.000976185802833
0.56268134067 -0.718700285878 0.000947284666854
0.567658829415 -0.715517492194 0.00092189500166
0.572636318159 -0.712438713607 0.00090045856084
0.577613806903 -0.709454390807 0.000883159450333
0.582591295648 -0.706557209456 0.000869775133936
0.587568784392 -0.703738133376 0.000860026874651
0.592546273137 -0.700990177571 0.000853256434582
0.597523761881 -0.698304791744 0.000848948452756
0.602501250625 -0.695675295889 0.00084636169663
0.60747873937 -0.693093472149 0.000845015508464
0.612456228114 -0.690552707461 0.000844390287565
0.617433716858 -0.688045095767 0.000844198452958
0.622411205603 -0.685564305292 0.00084416477426
0.627388694347 -0.683102833626 0.000844151325684
0.632366183092 -0.680654619118 0.000844047287008
0.637343671836 -0.678212536137 0.000843810896595
0.64232116058 -0.675770778145 0.000843430165823
0.647298649325 -0.67332257161 0.000842917716993
0.652276138069 -0.670862351116 0.000842311305275
0.657253626813 -0.668383672529 0.000841647357917
0.662231115558 -0.6658811985 0.000840978090348
0.667208604302 -0.663348793382 0.000840342054062
0.672186093047 -0.660781335704 0.000839781482949
0.677163581791 -0.65817297902 0.000839322319851
0.682141070535 -0.655518806338 0.000838981028208
0.68711855928 -0.652813242613 0.000838761867367
0.692096048024 -0.650051564676 0.000838646848832
0.697073536768 -0.64722845231 0.000838614190842
0.702051025513 -0.644339534022 0.000838608561274
0.707028514257 -0.641385914461 0.0008385814381
0.712006003002 -0.638376863642 0.000838445057786
0.716983491746 -0.635321294861 0.000838132967941
0.72196098049 -0.632228579874 0.000837547958107
0.726938469235 -0.629107251188 0.000836625060089
0.731915957979 -0.625966314824 0.000835285864109
0.736893446723 -0.622813943848 0.000833486346433
0.741870935468 -0.619658797305 0.000831191864673
0.746848424212 -0.616508708688 0.000828395350255
0.751825912956 -0.613372007638 0.000825123736752
0.756803401701 -0.610256206598 0.000821417241249
0.761780890445 -0.607169322277 0.000817371688219
0.76675837919 -0.60411856335 0.000813076738717
0.771735867934 -0.601111649052 0.000808689862342
0.776713356678 -0.598155500417 0.000804340453664
0.781690845423 -0.595257553728 0.000800220436052
0.786668334167 -0.592424457456 0.000796472543848
0.791645822911 -0.589663378571 0.000793270311787
0.796623311656 -0.586980707064 0.000790722736218
0.8016008004 -0.584383396801 0.000788903196644
0.806578289145 -0.581880445687 0.000787812345076
0.811555777889 -0.579485814456 0.000787287040287
0.816533266633 -0.577212949134 0.00078714651281
0.821510755378 -0.575075568439 0.000787128341574
0.826488244122 -0.57307515222 0.000787081122167
0.831465732866 -0.571194859241 0.000786896729335
0.836443221611 -0.569415756084 0.000786543542613
0.841420710355 -0.567719789624 0.00078603389162
0.8463981991 -0.566088730843 0.000785396464842
0.851375687844 -0.564505120786 0.000784689025773
0.856353176588 -0.562951400428 0.000783956499962
0.861330665333 -0.561410679292 0.000783256351789
0.866308154077 -0.559866036003 0.000782624337077
0.871285642821 -0.558301124233 0.000782094033305
0.876263131566 -0.556699629845 0.000781680521315
0.88124062031 -0.555045727612 0.000781386266606
0.886218109055 -0.553323682011 0.000781204374456
0.891195597799 -0.551518167067 0.00078111046923
0.896173086543 -0.549613998879 0.000781081277545
0.901150575288 -0.547596382603 0.000781076870902
0.906128064032 -0.54545838307 0.000781067028622
0.911105552776 -0.543208891064 0.000781009100519
0.916083041521 -0.540858481927 0.000780873250984
0.921060530265 -0.538417649683 0.00078061940563
0.92603801901 -0.535896611657 0.000780220277597
0.931015507754 -0.533305543573 0.000779640750964
0.935992996498 -0.530654320684 0.000778857605751
0.940970485243 -0.527952813119 0.000777842652263
0.945947973987 -0.525210569115 0.000776577966208
0.950925462731 -0.522437165298 0.000775043859807
0.955902951476 -0.519641837136 0.000773228674704
0.96088044022 -0.516833879235 0.000771122431136
0.965857928964 -0.514022227777 0.00076872048225
0.970835417709 -0.511215906289 0.000766023411505
0.975812906453 -0.508423564426 0.000763034125805
0.980790395198 -0.505653965051 0.000759764275211
0.985767883942 -0.502915483383 0.000756224655317
0.990745372686 -0.500216631541 0.000752438100688
0.995722861431 -0.49756552177 0.000748423383246
1.00070035018 -0.494970420168 0.000744214176774
1.00567783892 -0.492436699824 0.000739836957391
1.01065532766 -0.489963398724 0.000735332092162
1.01563281641 -0.487548229647 0.000730728048627
1.02061030515 -0.485189207893 0.000726064573785
1.0255877939 -0.482884117339 0.000721369309257
1.03056528264 -0.480631026115 0.0007166793212
1.03554277139 -0.47842778629 0.000712020203455
1.04052026013 -0.476272516976 0.000707424888456
1.04549774887 -0.474163135681 0.000702915960785
1.05047523762 -0.472097810733 0.000698521160809
1.05545272636 -0.470074522455 0.000694259344852
1.06043021511 -0.468091486703 0.000690152369046
1.06540770385 -0.466146744123 0.000686214883787
1.0703851926 -0.464238556479 0.000682462519299
1.07536268134 -0.462365022374 0.000678905488211
1.08034017009 -0.460524447925 0.00067555318918
1.08531765883 -0.458714987439 0.000672411411041
1.09029514757 -0.4569349899 0.000669483628515
1.09527263632 -0.455182663173 0.000666771454576
1.10025012506 -0.453456397682 0.000664273024003
1.10522761381 -0.451754452805 0.000661986228364
1.11020510255 -0.450075259042 0.000659904670023
1.1151825913 -0.448417125333 0.000658023137224
1.12016008004 -0.446778520943 0.000656331664845
1.12513756878 -0.44515780252 0.000654822665142
1.13011505753 -0.443553476831 0.000653483653833
1.13509254627 -0.441963946462 0.000652305444019
1.14007003502 -0.440387754477 0.000651274089155
1.14504752376 -0.438823347706 0.000650379570849
1.15002501251 -0.437269304348 0.000649607476514
1.15500250125 -0.43572411387 0.000648947662688
1.15997998999 -0.434186388488 0.00064838612719
1.16495747874 -0.432654658763 0.000647913204345
1.16993496748 -0.43112756986 0.000647516012226
1.17491245623 -0.429603691963 0.000647185830605
1.17988994497 -0.428081702153 0.000646911406186
1.18486743372 -0.426560208831 0.000646685274627
1.18984492246 -0.425037920007 0.000646498093369
1.19482241121 -0.423513480951 0.000646343792587
1.19979989995 -0.421985629652 0.000646214978835
1.20477738869 -0.42045329719 0.000646106930567
1.20975487744 -0.418916626767 0.000646014174469
1.21473236618 -0.417376006618 0.000645933420094
1.21970985493 -0.415831889623 0.000645860940485
1.22468734367 -0.41428465431 0.000645794478719
1.22966483242 -0.412734742855 0.000645731360842
1.23464232116 -0.411182524378 0.000645669901892
1.2396198099 -0.409628430689 0.000645607932076
1.24459729865 -0.408072821811 0.000645543993356
1.24957478739 -0.406516119507 0.000645476021563
1.25455227614 -0.404958674997 0.000645402541178
1.25952976488 -0.403400900309 0.000645321323834
1.26450725363 -0.401843138146 0.000645230717837
1.26948474237 -0.400285791093 0.000645128169536
1.27446223112 -0.398729193613 0.000645011764235
1.27943971986 -0.397173739135 0.000644878552303
1.2844172086 -0.395619754138 0.000644726328395
1.28939469735 -0.394067623176 0.00064455174983
1.29437218609 -0.392517664998 0.000644352340566
1.29934967484 -0.39097025554 0.000644124426227
1.30432716358 -0.389425706065 0.000643865317164
1.30930465233 -0.387884384152 0.000643571113406
1.31428214107 -0.386346593807 0.000643238996595
1.31925962981 -0.384812694495 0.000642864979854
1.32423711856 -0.383282983192 0.000642446220616
1.3292146073 -0.381757811488 0.000641978805695
1.33419209605 -0.38023746954 0.000641459985368
1.33916958479 -0.378722301291 0.000640886093396
1.34414707354 -0.377212590287 0.000640254596505
1.34912456228 -0.375708673045 0.000639562253413
1.35410205103 -0.374210826701 0.000638806872458
1.35907953977 -0.372719380553 0.000637985813347
1.36405702851 -0.371234605521 0.000637097348607
1.36903451726 -0.369756823892 0.000636139607244
1.374012006 -0.36828630055 0.000635111442479
1.37898949475 -0.366823350971 0.000634011908232
1.38396698349 -0.365368234179 0.00063284054581
1.38894447224 -0.363921259031 0.00063159747245
1.39392196098 -0.362482678865 0.000630283013003
1.39889944972 -0.361052796096 0.000628898464902
1.40387693847 -0.359631826178 0.000627445029892
1.40885442721 -0.358219777009 0.000625925077752
1.41383191596 -0.356816485068 0.000624340329741
1.4188094047 -0.355421836982 0.000622693575723
1.42378689345 -0.354035672257 0.000620986781305
1.42876438219 -0.35265787956 0.000619223037696
1.43374187094 -0.351288302055 0.000617404508792
1.43871935968 -0.349926830404 0.000615534522739
1.44369684842 -0.348573311314 0.000613615401413
1.44867433717 -0.347227637396 0.000611650652711
1.45365182591 -0.345889658799 0.000609642720793
1.45862931466 -0.344559270035 0.00060759524234
1.4636068034 -0.343236324594 0.00060551075191
1.46858429215 -0.341920718848 0.000603392969294
1.47356178089 -0.340612309527 0.000601244490736
1.47853926963 -0.339310994821 0.000599069077991
1.48351675838 -0.338016634607 0.000596869362858
1.48849424712 -0.336729128851 0.000594649111784
1.49347173587 -0.335448340486 0.00059241096814
1.49844922461 -0.334174171214 0.000590158669098
1.50342671336 -0.332906486936 0.000587894847351
1.5084042021 -0.331645191052 0.00058562317971
1.51338169085 -0.330390152346 0.000583346267376
1.51835917959 -0.329141275876 0.000581067698228
1.52333666833 -0.327898433231 0.000578790022365
1.52831415708 -0.326661531089 0.000576516712373
1.53329164582 -0.325430443762 0.000574250248693
1.53826913457 -0.324205079517 0.000571993964307
1.54324662331 -0.322985315311 0.000569750252352
1.54822411206 -0.321771060961 0.000567522283775
1.5532016008 -0.320562196001 0.000565312347682
1.55817908954 -0.319358631763 0.000563123432363
1.56315657829 -0.318160250285 0.000560957707053
1.56813406703 -0.316966964384 0.00055881795856
1.57311155578 -0.315778658531 0.000556706221386
1.57808904452 -0.314595246995 0.000554625063822
1.58306653327 -0.313416616616 0.000552576371831
1.58804402201 -0.312242683083 0.000550562480037
1.59302151076 -0.311073335541 0.000548585113225
1.5979989995 -0.309908491066 0.000546646359177
1.60297648824 -0.308748043743 0.000544747774193
1.60795397699 -0.307591955363 0.00054289114499
1.61293146573 -0.306440193758 0.000541077746298
1.61790895448 -0.305292753233 0.000539308867604
1.62288644322 -0.304149603113 0.000537585419936
1.62786393197 -0.303010737712 0.000535908197285
1.63284142071 -0.301876127009 0.000534277762883
1.63781890945 -0.300745765331 0.000532694446212
1.6427963982 -0.29961962329 0.000531158484018
1.64777388694 -0.298497695228 0.000529669777773
1.65275137569 -0.297379952375 0.000528228263201
1.65772886443 -0.296266389088 0.000526833454474
1.66270635318 -0.295156977199 0.00052548501494
1.66768384192 -0.29405171108 0.000524182115063
1.67266133067 -0.292950563149 0.00052292417663
1.67763881941 -0.291853527798 0.000521710071465
1.68261630815 -0.290760578012 0.000520539011709
1.6875937969 -0.289671708203 0.00051940961568
1.69257128564 -0.288586891911 0.000518320917823
1.69754877439 -0.287506123569 0.000517271326775
1.70252626313 -0.286429377257 0.000516259730199
1.70750375188 -0.285356647429 0.000515284368219
1.71248124062 -0.28428790869 0.000514344010588
1.71745872936 -0.28322315552 0.000513436766176
1.72243621811 -0.282162363033 0.000512561312687
1.72741370685 -0.281105525735 0.000511715659914
1.7323911956 -0.280052619236 0.000510898415508
1.73736868434 -0.27900363807 0.000510107516193
1.74234617309 -0.277958558332 0.000509341516889
1.74732366183 -0.27691737458 0.000508598300151
1.75230115058 -0.275880063383 0.000507876380105
1.75727863932 -0.274846619329 0.000507173596061
1.76225612806 -0.273817019445 0.000506488427284
1.76723361681 -0.272791258347 0.000505818672011
1.77221110555 -0.271769313511 0.000505162774021
1.7771885943 -0.270751179583 0.000504518483235
1.78216608304 -0.269736834476 0.000503884200249
1.78714357179 -0.268726272865 0.000503257609379
1.79212106053 -0.267719473089 0.000502637052827
1.79709854927 -0.266716429856 0.000502020121392
1.80207603802 -0.265717122439 0.000501405070135
1.80705352676 -0.264721564565 0.000500789403987
1.81203101551 -0.263729777054 0.000500171388546
1.81700850425 -0.262741797495 0.000499548701467
1.821985993 -0.261757647794 0.00049891974577
1.82696348174 -0.260777364914 0.000498282377016
1.83194097049 -0.259800970418 0.000497635111091
1.83691845923 -0.258828500653 0.000496975952171
1.84189594797 -0.257859976848 0.000496303511726
1.84687343672 -0.256895434749 0.000495615925282
1.85185092546 -0.255934895258 0.000494911890576
1.85682841421 -0.254978393532 0.000494189667566
1.86180590295 -0.254025950152 0.00049344803777
1.8667833917 -0.2530775997 0.000492685387403
1.87176088044 -0.252133362442 0.000491900585041
1.87673836918 -0.251193272397 0.000491092152256
1.88171585793 -0.250257349524 0.000490259052732
1.88669334667 -0.249325627291 0.000489399958394
1.89167083542 -0.248398125353 0.000488513939974
1.89664832416 -0.247474876642 0.000487599839377
1.90162581291 -0.246555900516 0.000486656849374
1.90660330165 -0.245641229379 0.000485684004974
1.9115807904 -0.2447308823 0.000484680638285
1.91655827914 -0.243824891166 0.000483646002961
1.92153576788 -0.242923274763 0.000482579589378
1.92651325663 -0.242026064472 0.000481480896824
1.93149074537 -0.241133278798 0.000480349593872
1.93646823412 -0.240244948631 0.00047918545297
1.94144572286 -0.239361092202 0.000477988341218
1.94642321161 -0.238481739916 0.000476758331408
1.95140070035 -0.237606909736 0.000475495509343
1.95637818909 -0.236736631592 0.000474200274152
1.96135567784 -0.235870923187 0.000472872949778
1.96633316658 -0.235009813984 0.000471514285642
1.97131065533 -0.234153321429 0.000470124861947
1.97628814407 -0.233301474532 0.000468705799428
1.98126563282 -0.232454290485 0.000467257950698
1.98624312156 -0.231611797852 0.000465782824987
1.99122061031 -0.230774013577 0.000464281560777
1.99619809905 -0.229940965789 0.000462756068113
2.00117558779 -0.229112671048 0.000461207785558
2.00615307654 -0.228289136894 0.000459638999228
2.01113056528 -0.227470319542 0.000458051353103
2.01610805403 -0.226656181539 0.000456447203519
2.02108554277 -0.225846675008 0.0004548282071
2.02606303152 -0.225041762987 0.000453196705596
2.03104052026 -0.224241398363 0.000451554351028
2.036018009 -0.223445544655 0.000449903452204
2.04099549775 -0.222654155498 0.000448245644394
2.04597298649 -0.221867194885 0.000446583186696
2.05095047524 -0.221084617181 0.000444917686314
2.05592796398 -0.220306386846 0.000443251337287
2.06090545273 -0.219532458963 0.000441585708172
2.06588294147 -0.218762798448 0.000439922913927
2.07086043022 -0.217997361085 0.000438264474548
2.07583791896 -0.217236112242 0.000436612413127
2.0808154077 -0.216479008389 0.00043496819183
2.08579289645 -0.215726015337 0.000433333730271
2.09077038519 -0.214977090229 0.000431710424144
2.09574787394 -0.21423219931 0.000430100079136
2.10072536268 -0.213491300385 0.000428504016448
2.10570285143 -0.212754360126 0.000426923918534
2.11068034017 -0.212021336981 0.000425361024747
2.11565782891 -0.211292198047 0.000423816886149
2.12063531766 -0.210566902404 0.000422292653582
2.1256128064 -0.209845417561 0.000420789739726
2.13059029515 -0.209127703219 0.000419309201017
2.13556778389 -0.208413727295 0.000417852305944
2.14054527264 -0.207703450097 0.000416420011445
2.14552276138 -0.206996839943 0.000415013437247
2.15050025013 -0.206293857736 0.000413633436561
2.15547773887 -0.205594472188 0.000412280977048
2.16045522761 -0.204898644787 0.000410956804887
2.16543271636 -0.20420634463 0.000409661733657
2.1704102051 -0.20351753378 0.000408396400179
2.17538769385 -0.202832181715 0.000407161463267
2.18036518259 -0.202150251057 0.000405957449058
2.18534267134 -0.20147171166 0.000404784862249
2.19032016008 -0.200796526696 0.000403644118029
2.19529764882 -0.20012466639 0.000402535568951
2.20027513757 -0.199456094452 0.000401459520046
2.20525262631 -0.198790781468 0.000400416175012
2.21023011506 -0.198128691681 0.000399405730586
2.2152076038 -0.197469796032 0.00039842824616
2.22018509255 -0.196814059282 0.000397483813078
2.22516258129 -0.196161452726 0.000396572352203
2.23014007004 -0.195511941632 0.000395693853382
2.23511755878 -0.194865497642 0.000394848105861
2.24009504752 -0.194222086524 0.000394035002836
2.24507253627 -0.193581680258 0.000393254209892
2.25005002501 -0.192944245103 0.000392505529277
2.25502751376 -0.192309753375 0.000391788511814
2.2600050025 -0.191678171812 0.000391102875275
2.26498249125 -0.191049473062 0.000390448065423
2.26995997999 -0.190423624333 0.000389823722701
2.27493746873 -0.189800598597 0.000389229198181
2.27991495748 -0.189180363527 0.00038866406267
2.28489244622 -0.188562892413 0.000388127583452
2.28986993497 -0.187948153381 0.000387619269821
2.29484742371 -0.187336120038 0.000387138316548
2.29982491246 -0.186726760955 0.000386684179843
2.3048024012 -0.186120050047 0.000386255993462
2.30977988994 -0.185515956325 0.000385853169146
2.31475737869 -0.184914454008 0.000385474791214
2.31973486743 -0.184315512535 0.000385120235604
2.32471235618 -0.183719106427 0.000384788548724
2.32968984492 -0.183125205545 0.000384479079315
2.33466733367 -0.182533784705 0.000384190847205
2.33964482241 -0.181944814181 0.00038392318238
2.34462231116 -0.18135826908 0.00038367508911
2.3495997999 -0.180774120083 0.000383445886807
2.35457728864 -0.180192342585 0.000383234574778
2.35955477739 -0.179612907666 0.000383040469694
2.36453226613 -0.179035791002 0.000382862575985
2.36950975488 -0.178460964064 0.000382700214994
2.37448724362 -0.177888402808 0.000382552405752
2.37946473237 -0.17731807909 0.000382418481209
2.38444222111 -0.176749969138 0.000382297483817
2.38941970985 -0.176184045188 0.000382188764526
2.3943971986 -0.175620283738 0.000382091397306
2.39937468734 -0.175058657393 0.00038200475694
2.40435217609 -0.174499142919 0.000381927956242
2.40932966483 -0.173941713285 0.000381860399059
2.41430715358 -0.173386345518 0.000381801243583
2.41928464232 -0.172833012947 0.000381749927337
2.42426213107 -0.172281692856 0.0003817056596
2.42923961981 -0.171732358926 0.000381667915553
2.43421710855 -0.171184988695 0.000381635960433
2.4391945973 -0.170639556191 0.000381609310425
2.44417208604 -0.170096039201 0.000381587290748
2.44914957479 -0.169554412094 0.0003815694613
2.45412706353 -0.169014652903 0.000381555210452
2.45910455228 -0.168476736332 0.000381544143888
2.46408204102 -0.167940640657 0.000381535715442
2.46905952976 -0.167406340908 0.00038152957803
2.47403701851 -0.166873815603 0.000381525252406
2.47901450725 -0.166343040094 0.000381522439533
2.483991996 -0.165813993136 0.00038152072769
2.48896948474 -0.165286650397 0.000381519866082
2.49394697349 -0.164760990864 0.000381519510264
2.49892446223 -0.164236990518 0.000381519457262
2.50390195098 -0.163714630188 0.000381519428794
2.50887943972 -0.163193900288 0.000381519268614
2.51385692846 -0.162674800186 0.000381518761058
2.51883441721 -0.162157326281 0.000381517792502
2.52381190595 -0.161641477972 0.000381516202313
2.5287893947 -0.161127251709 0.000381513913876
2.53376688344 -0.160614646893 0.000381510814051
2.53874437219 -0.160103660022 0.000381506858029
2.54372186093 -0.159594290495 0.000381501973253
2.54869934967 -0.159086534858 0.000381496141967
2.55367683842 -0.158580392512 0.000381489325877
2.55865432716 -0.15807586005 0.000381481529939
2.56363181591 -0.157572936873 0.000381472744373
2.56860930465 -0.157071619619 0.000381462992895
2.5735867934 -0.15657190769 0.000381452289015
2.57856428214 -0.15607379777 0.000381440671637
2.58354177089 -0.155577289261 0.000381428172835
2.58851925963 -0.155082378892 0.000381414843467
2.59349674837 -0.154589066065 0.000381400729921
2.59847423712 -0.154097347553 0.000381385892103
2.60345172586 -0.153607222758 0.000381370386899
2.60842921461 -0.153118688498 0.000381354280669
2.61340670335 -0.152631744174 0.000381337637392
2.6183841921 -0.152146386647 0.000381320527569
2.62336168084 -0.151662615318 0.000381303019259
2.62833916958 -0.15118042709 0.00038128518506
2.63331665833 -0.150699821366 0.000381267094456
2.63829414707 -0.150220795089 0.000381248820349
2.64327163582 -0.149743347662 0.000381230431331
2.64824912456 -0.149267476069 0.000381211999049
2.65322661331 -0.148793179716 0.000381193589204
2.65820410205 -0.148320455623 0.00038117527085
2.6631815908 -0.147849303198 0.000381157105084
2.66815907954 -0.147379719502 0.000381139157232
2.67313656828 -0.146911703942 0.00038112148236
2.67811405703 -0.146445253617 0.000381104141115
2.68309154577 -0.145980367938 0.000381087181354
2.68806903452 -0.145517044039 0.000381070658275
2.69304652326 -0.145055281331 0.000381054611587
2.69802401201 -0.144595076988 0.000381039090434
2.70300150075 -0.144136430422 0.000381024125649
2.70797898949 -0.143679338842 0.000381009759869
2.71295647824 -0.14322380166 0.000380996014536
2.71793396698 -0.142769816123 0.000380982925462
2.72291145573 -0.142317381646 0.000380970504362
2.72788894447 -0.141866495507 0.000380958780038
2.73286643322 -0.141417157124 0.000380947754319
2.73784392196 -0.140969363811 0.000380937448926
2.74282141071 -0.140523114986 0.000380927855794
2.74779889945 -0.140078407997 0.000380918989602
2.75277638819 -0.139635242264 0.000380910832531
2.75775387694 -0.139193615169 0.000380903392353
2.76273136568 -0.138753526133 0.000380896641756
2.76770885443 -0.13831497257 0.000380890581832
2.77268634317 -0.137877953903 0.000380885176157
2.77766383192 -0.13744246758 0.000380880419444
2.78264132066 -0.137008513024 0.000380876266638
2.7876188094 -0.136576087716 0.000380872706449
2.79259629815 -0.136145191079 0.000380869685764
2.79757378689 -0.135715820625 0.000380867187722
2.80255127564 -0.135287975782 0.000380865151805
2.80752876438 -0.13486165409 0.000380863556068
2.81250625313 -0.13443685498 0.00038086233331
2.81748374187 -0.134013576021 0.000380861457032
2.82246123062 -0.133591816647 0.000380860854126
2.82743871936 -0.133171574457 0.000380860494114
2.8324162081 -0.132752848886 0.000380860298803
2.83739369685 -0.132335637563 0.000380860234334
2.84237118559 -0.131919939923 0.000380860218294
2.84734867434 -0.131505753626 0.000380860214069
2.85232616308 -0.131093078109 0.000380860135911
2.85730365183 -0.13068191106 0.000380859945095
2.86228114057 -0.130272251917 0.000380859553449
2.86725862931 -0.129864098397 0.000380858920786
2.87223611806 -0.12945744994 0.000380857957434
2.8772136068 -0.129052304288 0.000380856622403
2.88219109555 -0.128648660887 0.000380854825439
2.88716858429 -0.128246517504 0.00038085252541
2.89214607304 -0.127845873586 0.000380849632401
2.89712356178 -0.127446726929 0.000380846105788
2.90210105053 -0.127049076981 0.000380841856902
2.90707853927 -0.126652921564 0.000380836846273
2.91205602801 -0.126258260127 0.000380830987366
2.91703351676 -0.12586509052 0.00038082424249
2.9220110055 -0.125473412194 0.000380816528112
2.92698849425 -0.125083223023 0.000380807808929
2.93196598299 -0.12469452246 0.000380798005244
2.93694347174 -0.124307308404 0.00038078708473
2.94192096048 -0.123921580312 0.000380774972322
2.94689844922 -0.123537336108 0.000380761639227
2.95187593797 -0.123154575247 0.000380747015775
2.95685342671 -0.122773295681 0.000380731077232
2.96183091546 -0.122393496867 0.000380713760037
2.9668084042 -0.122015176779 0.000380695044009
2.97178589295 -0.121638334877 0.000380674872358
2.97676338169 -0.121262969159 0.000380653229914
2.98174087044 -0.120889079087 0.000380630067264
2.98671835918 -0.120516662682 0.000380605374667
2.99169584792 -0.120145719409 0.000380579110635
2.99667333667 -0.11977624731 0.000380551271232
3.00165082541 -0.119408245818 0.000380521823375
3.00662831416 -0.119041710813 0.000380490769178
3.0116058029 -0.118676636244 0.000380458082609
3.01658329165 -0.118313014421 0.000380423769753
3.02156078039 -0.117950839059 0.000380387809418
3.02653826913 -0.117590102549 0.000380350211008
3.03151575788 -0.117230798664 0.000380310957789
3.03649324662 -0.116872919874 0.000380270062244
3.04147073537 -0.116516460007 0.000380227511763
3.04644822411 -0.116161411615 0.000380183321675
3.05142571286 -0.115807768578 0.000380137483184
3.0564032016 -0.115455523527 0.000380090014246
3.06138069035 -0.115104670397 0.000380040909576
3.06635817909 -0.114755201896 0.000379990189548
3.07133566783 -0.114407112011 0.000379937852107
3.07631315658 -0.114060393528 0.000379883919847
3.08129064532 -0.113715040486 0.00037982839367
3.08626813407 -0.113371045745 0.000379771298204
3.09124562281 -0.113028403398 0.000379712637053
3.09622311156 -0.112687106379 0.000379652436701
3.1012006003 -0.112347148833 0.000379590703207
3.10617808904 -0.112008523765 0.000379527464745
3.11115557779 -0.111671225372 0.000379462729601
3.11613306653 -0.111335246732 0.000379396527474
3.12111055528 -0.11100058209 0.00037932886866
3.12608804402 -0.110667224599 0.000379259784234
3.13106553277 -0.110335168551 0.000379189286293
3.13604302151 -0.110004407169 0.000379117407147
3.14102051026 -0.109674934796 0.000379044160494
3.145997999 -0.109346744723 0.000378969579744
3.15097548774 -0.109019831342 0.000378893680015
3.15595297649 -0.108694188012 0.000378816495684
3.16093046523 -0.108369809173 0.000378738043114
3.16590795398 -0.108046688252 0.000378658357532
3.17088544272 -0.107724819737 0.000378577456376
3.17586293147 -0.10740419712 0.000378495375609
3.18084042021 -0.107084814937 0.000378412133591
3.18581790895 -0.106766666746 0.00037832776691
3.1907953977 -0.106449747128 0.000378242294698
3.19577288644 -0.106134049707 0.00037815575407
3.20075037519 -0.10581956911 0.000378068164792
3.20572786393 -0.105506299025 0.000377979564407
3.21070535268 -0.105194234123 0.000377889973182
3.21568284142 -0.104883368156 0.000377799429002
3.22066033017 -0.10457369584 0.000377707952511
3.22563781891 -0.104265210989 0.000377615581848
3.23061530765 -0.103957908365 0.00037752233792
3.2355927964 -0.10365178184 0.000377428259039
3.24057028514 -0.103346826223 0.000377333366267
3.24554777389 -0.103043035446 0.000377237698016
3.25052526263 -0.102740404359 0.000377141275397
3.25550275138 -0.102438926957 0.000377044136852
3.26048024012 -0.102138598132 0.000376946303448
3.26545772886 -0.101839411938 0.000376847813591
3.27043521761 -0.101541363309 0.000376748688211
3.27541270635 -0.101244446357 0.000376648965618
3.2803901951 -0.100948656058 0.000376548666525
3.28536768384 -0.100653986583 0.000376447829084
3.29034517259 -0.100360432949 0.000376346473713
3.29532266133 -0.100067989383 0.000376244638356
3.30030015008 -0.0997766509428 0.000376142343062
3.30527763882 -0.0994864119122 0.000376039625516
3.31025512756 -0.0991972673904 0.000375936505332
3.31523261631 -0.0989092117152 0.000375833019888
3.32021010505 -0.0986222400267 0.000375729188302
3.3251875938 -0.0983363467173 0.000375625047605
3.33016508254 -0.0980515269664 0.000375520616356
3.33514257129 -0.0977677752207 0.000375415931202
3.34012006003 -0.0974850866988 0.000375311010092
3.34509754877 -0.0972034559008 0.00037520588925
3.35007503752 -0.0969228780842 0.000375100585969
3.35505252626 -0.0966433478018 0.000374995136013
3.36003001501 -0.0963648603491 0.000374889555976
3.36500750375 -0.0960874103313 0.000374783881134
3.3699849925 -0.0958109930818 0.000374678127339
3.37496248124 -0.0955356032569 0.000374572329353
3.37993996998 -0.095261236228 0.000374466502248
3.38491745873 -0.0949878867019 0.000374360680247
3.38989494747 -0.0947155500873 0.000374254877611
3.39487243622 -0.0944442211407 0.000374149127999
3.39984992496 -0.0941738953078 0.000374043444832
3.40482741371 -0.0939045673948 0.000373937861187
3.40980490245 -0.0936362328837 0.000373832389619
3.4147823912 -0.0933688866289 0.000373727062603
3.41975987994 -0.0931025241493 0.000373621891805
3.42473736868 -0.0928371403471 0.000373516909084
3.42971485743 -0.0925727307769 0.000373412125199
3.43469234617 -0.0923092903885 0.000373307571376
3.43966983492 -0.0920468147717 0.000373203257451
3.44464732366 -0.0917852989237 0.000373099214009
3.44962481241 -0.0915247384684 0.000372995449945
3.45460230115 -0.0912651284501 0.000372891995194
3.45957978989 -0.0910064645275 0.000372788857702
3.46455727864 -0.09074874179 0.000372686066742
3.46953476738 -0.0904919559311 0.000372583629305
3.47451225613 -0.0902361020851 0.000372481573998
3.47948974487 -0.0899811759792 0.000372379906846
3.48446723362 -0.0897271727931 0.000372278655787
3.48944472236 -0.089474088287 0.000372177825879
3.49442221111 -0.089221917685 0.000372077444388
3.49939969985 -0.0889706567808 0.000371977515401
3.50437718859 -0.0887203008412 0.000371878065511
3.50935467734 -0.088470845693 0.000371779097835
3.51433216608 -0.0882222866468 0.000371680638294
3.51930965483 -0.0879746195615 0.00037158268904
3.52428714357 -0.0877278397901 0.000371485275318
3.52926463232 -0.087481943224 0.000371388398321
3.53424212106 -0.0872369252581 0.000371292082625
3.5392196098 -0.0869927818153 0.000371196328466
3.54419709855 -0.0867495083326 0.000371101159756
3.54917458729 -0.086507100764 0.000371006575783
3.55415207604 -0.0862655545878 0.000370912599802
3.55912956478 -0.0860248657895 0.000370819230158
3.56410705353 -0.0857850298875 0.000370726489456
3.56908454227 -0.0855460428981 0.000370634375114
3.57406203102 -0.0853079003801 0.00037054290909
3.57903951976 -0.0850705983804 0.000370452087889
3.5840170085 -0.084834132497 0.00037036193283
3.58899449725 -0.0845984988075 0.000370272439517
3.59397198599 -0.0843636929492 0.000370183628645
3.59894947474 -0.0841297110288 0.000370095494926
3.60392696348 -0.0838965487231 0.000370008058442
3.60890445223 -0.0836642021685 0.000369921313034
3.61388194097 -0.0834326670791 0.000369835278176
3.61885942971 -0.0832019396215 0.000369749946858
3.62383691846 -0.0829720155474 0.00036966533796
3.6288144072 -0.0827428910524 0.000369581443636
3.63379189595 -0.0825145619255 0.000369498282184
3.63876938469 -0.0822870243911 0.000369415844942
3.64374687344 -0.0820602742755 0.000369334149641
3.64872436218 -0.0818343078308 0.000369253186822
3.65370185093 -0.0816091209203 0.000369172973661
3.65867933967 -0.0813847098242 0.000369093499924
3.66365682841 -0.0811610704416 0.000369014782248
3.66863431716 -0.0809381990813 0.000368936809641
3.6736118059 -0.0807160916774 0.000368859598217
3.67858929465 -0.0804947445666 0.000368783136252
3.68356678339 -0.080274153718 0.000368707439349
3.68854427214 -0.0800543154956 0.000368632495073
3.69352176088 -0.0798352259043 0.000368558318536
3.69849924962 -0.0796168813343 0.000368484896612
3.70347673837 -0.0793992778245 0.000368412243935
3.70845422711 -0.0791824117929 0.000368340346716
3.71343171586 -0.078966279312 0.000368269219128
3.7184092046 -0.0787508768265 0.00036819884674
3.72338669335 -0.0785362004427 0.000368129243278
3.72836418209 -0.0783222466309 0.000368060393697
3.73334167084 -0.0781090115316 0.000367992311295
3.73831915958 -0.0778964916406 0.00036792498043
3.74329664832 -0.0776846831311 0.000367858413992
3.74827413707 -0.0774735825253 0.000367792595769
3.75325162581 -0.0772631860282 0.000367727538258
3.75822911456 -0.0770534901883 0.000367663224701
3.7632066033 -0.0768444912426 0.000367599667217
3.76818409205 -0.0766361857643 0.00036753684853
3.77316158079 -0.0764285700228 0.000367474780399
3.77813906953 -0.076221640616 0.00036741344505
3.78311655828 -0.0760153938451 0.000367352853901
3.78809404702 -0.0758098263325 0.000367292988706
3.79307153577 -0.0756049344104 0.000367233860557
3.79804902451 -0.0754007147261 0.000367175450761
3.80302651326 -0.0751971636424 0.0003671177701
3.808004002 -0.0749942778309 0.00036706079946
3.81298149075 -0.0747920536847 0.000367004549331
3.81795897949 -0.0745904879 0.000366949000197
3.82293646823 -0.0743895768995 0.000366894162275
3.82791395698 -0.0741893174029 0.000366840015672
3.83289144572 -0.0739897058633 0.000366786570347
3.83786893447 -0.0737907390242 0.000366733806056
3.84284642321 -0.0735924133676 0.000366681732514
3.84782391196 -0.0733947256601 0.000366630329147
3.8528014007 -0.0731976724136 0.000366579605445
3.85777888944 -0.0730012504179 0.000366529540526
3.86275637819 -0.0728054562125 0.000366480143671
3.86773386693 -0.0726102866113 0.000366431393712
3.87271135568 -0.0724157381821 0.000366383299736
3.87768884442 -0.0722218077611 0.000366335840311
3.88266633317 -0.0720284919449 0.000366289024345
3.88764382191 -0.0718357875917 0.000366242830164
3.89262131066 -0.0716436913258 0.000366197266511
3.8975987994 -0.0714522000279 0.00036615231149
3.90257628814 -0.0712613103506 0.000366107973695
3.90755377689 -0.0710710191958 0.000366064231027
3.91253126563 -0.0708813232432 0.000366021091944
3.91750875438 -0.0706922194173 0.000365978534167
3.92248624312 -0.0705037044246 0.00036593656603
3.92746373187 -0.0703157752112 0.000365895165089
3.93244122061 -0.0701284285101 0.000365854339572
3.93741870935 -0.0699416612888 0.000365814066888
3.9423961981 -0.069755470307 0.000365774355167
3.94737368684 -0.0695698525534 0.000365735181693
3.95235117559 -0.0693848048141 0.000365696554511
3.95732866433 -0.0692003240982 0.000365658450792
3.96230615308 -0.069016407218 0.00036562087851
3.96728364182 -0.0688330512036 0.00036558381474
3.97226113057 -0.0686502528926 0.000365547267395
3.97723861931 -0.0684680093363 0.000365511213469
3.98221610805 -0.0682863173969 0.000365475660824
3.9871935968 -0.0681051741464 0.00036544058639
3.99217108554 -0.0679245764726 0.000365405997988
3.99714857429 -0.067744521467 0.000365371872493
4.00212606303 -0.0675650060573 0.000365338217692
4.00710355178 -0.0673860278729 0.000365305010458
4.01208104052 -0.0672075849717 0.000365272258653
4.01705852926 -0.06702967564 0.000365239939393
4.02203601801 -0.0668522979871 0.000365208060737
4.02701350675 -0.0666754503115 0.000365176600076
4.0319909955 -0.0664991307374 0.000365145565662
4.03696848424 -0.0663233375749 0.000365114935149
4.04194597299 -0.066148068963 0.000365084716979
4.04692346173 -0.065973323223 0.000365054889063
4.05190095048 -0.0657990985089 0.000365025460025
4.05687843922 -0.0656253931533 0.000364996408023
4.06185592796 -0.0654522053249 0.000364967741861
4.06683341671 -0.0652795333671 0.000364939439938
4.07181090545 -0.0651073754635 0.000364911511228
4.0767883942 -0.0649357299684 0.000364883934365
4.08176588294 -0.0647645950796 0.000364856718491
4.08674337169 -0.0645939691627 0.000364829842465
4.09172086043 -0.0644238504291 0.000364803315592
4.09669834917 -0.0642542372561 0.00036477711695
4.10167583792 -0.0640851278687 0.000364751256002
4.10665332666 -0.0639165206548 0.000364725712037
4.11163081541 -0.0637484138534 0.000364700494672
4.11660830415 -0.0635808058635 0.000364675583403
4.1215857929 -0.0634136949374 0.000364650987993
4.12656328164 -0.0632470794846 0.000364626688139
4.13154077039 -0.0630809577713 0.000364602693746
4.13651825913 -0.0629153282174 0.000364578984706
4.14149574787 -0.0627501891027 0.000364555571062
4.14647323662 -0.0625855388575 0.000364532432894
4.15145072536 -0.0624213757748 0.00036450958038
4.15642821411 -0.0622576982949 0.00036448699378
4.16140570285 -0.0620945047243 0.000364464683404
4.1663831916 -0.0619317935141 0.000364442629688
4.17136068034 -0.0617695629829 0.000364420843068
4.17633816908 -0.0616078115922 0.000364399304149
4.18131565783 -0.061446537674 0.000364378023491
4.18629314657 -0.0612857396997 0.000364356981865
4.19127063532 -0.0611254160135 0.000364336189947
4.19624812406 -0.0609655650974 0.00036431562867
4.20122561281 -0.060806185308 0.000364295308823
4.20620310155 -0.0606472751372 0.000364275211495
4.2111805903 -0.0604888329542 0.000364255347586
4.21615807904 -0.0603308572605 0.000364235698333
4.22113556778 -0.0601733464379 0.000364216274747
4.22611305653 -0.0600162989978 0.000364197058208
4.23109054527 -0.0598597133341 0.00036417805983
4.23606803402 -0.0597035879674 0.000364159261136
4.24104552276 -0.0595479213045 0.000364140673339
4.24602301151 -0.0593927118751 0.000364122278098
4.25100050025 -0.0592379580979 0.000364104086724
4.25597798899 -0.0590836585125 0.000364086081008
4.26095547774 -0.0589298115492 0.000364068272355
4.26593296648 -0.0587764157573 0.000364050642682
4.27091045523 -0.0586234695785 0.000364033203487
4.27588794397 -0.0584709715716 0.000364015936809
4.28086543272 -0.0583189201901 0.000363998854236
4.28584292146 -0.058167314002 0.000363981937924
4.29082041021 -0.0580161514718 0.000363965199548
4.29579789895 -0.0578654311773 0.000363948621379
4.30077538769 -0.0577151515946 0.000363932215173
4.30575287644 -0.05756531131 0.000363915963315
4.31073036518 -0.0574159088114 0.00036389987764
4.31570785393 -0.0572669426936 0.00036388394064
4.32068534267 -0.0571184114558 0.000363868164229
4.32566283142 -0.0569703137024 0.000363852531001
4.33064032016 -0.0568226479429 0.000363837052946
4.3356178089 -0.0566754127909 0.00036382171276
4.34059529765 -0.056528606767 0.000363806522504
4.34557278639 -0.0563822284933 0.000363791464972
4.35055027514 -0.0562362765017 0.000363776552294
4.35552776388 -0.0560907494225 0.000363761767359
4.36050525263 -0.0559456457987 0.000363747122366
4.36548274137 -0.0558009642693 0.000363732600292
4.37046023012 -0.0556567033876 0.000363718213404
4.37543771886 -0.0555128618014 0.000363703944766
4.3804152076 -0.0553694380748 0.000363689806709
4.38539269635 -0.055226430864 0.000363675782382
4.39037018509 -0.0550838387429 0.000363661884175
4.39534767384 -0.054941660377 0.000363648095323
4.40032516258 -0.0547998943503 0.000363634428273
4.40530265133 -0.0546585393364 0.000363620866339
4.41028014007 -0.05451759393 0.000363607422028
4.41525762881 -0.0543770568125 0.000363594078728
4.42023511756 -0.0542369265891 0.000363580849001
4.4252126063 -0.0540972019494 0.000363567716312
4.43019009505 -0.0539578815085 0.000363554693275
4.43516758379 -0.0538189639643 0.000363541763425
4.44014507254 -0.0536804479416 0.000363528939431
4.44512256128 -0.0535423321468 0.000363516204896
4.45010005003 -0.0534046152144 0.000363503572539
4.45507753877 -0.0532672958588 0.00036349102603
4.46005502751 -0.0531303727243 0.000363478578135
4.46503251626 -0.0529938445332 0.000363466212591
4.470010005 -0.0528577099393 0.00036345394221
4.47498749375 -0.0527219676733 0.00036344175079
4.47996498249 -0.0525866163983 0.000363429651191
4.48494247124 -0.0524516548526 0.00036341762727
4.48991995998 -0.0523170817093 0.00036340569193
4.49489744872 -0.0521828957142 0.000363393829088
4.49987493747 -0.0520490955497 0.000363382051689
4.50485242621 -0.0519156799694 0.000363370343705
4.50982991496 -0.0517826476649 0.000363358718122
4.5148074037 -0.0516499973979 0.000363347158969
4.51978489245 -0.0515177278689 0.000363335679271
4.52476238119 -0.0513858378471 0.000363324263107
4.52973986993 -0.0512543260423 0.000363312923542
4.53471735868 -0.0511231912309 0.000363301644707
4.53969484742 -0.0509924321322 0.000363290439703
4.54467233617 -0.0508620475302 0.00036327929271
4.54964982491 -0.0507320361525 0.000363268216866
4.55462731366 -0.0506023967907 0.000363257196397
4.5596048024 -0.0504731281819 0.000363246244476
4.56458229115 -0.0503442291246 0.000363235345377
4.56955977989 -0.0502156983644 0.000363224512305
4.57453726863 -0.0500875347075 0.000363213729577
4.57951475738 -0.0499597369083 0.000363203010433
4.58449224612 -0.0498323037797 0.000363192339233
4.58946973487 -0.0497052340852 0.000363181729248
4.59444722361 -0.0495785266451 0.000363171164878
4.59942471236 -0.0494521802307 0.000363160659426
4.6044022011 -0.0493261936698 0.000363150197332
4.60937968984 -0.0492005657427 0.000363139791928
4.61435717859 -0.0490752952835 0.000363129427695
4.61933466733 -0.0489503810813 0.000363119117992
4.62431215608 -0.0488258219768 0.000363108847336
4.62928964482 -0.0487016167678 0.000363098629117
4.63426713357 -0.0485777643021 0.000363088447887
4.63924462231 -0.0484542633853 0.000363078317062
4.64422211106 -0.0483311128725 0.000363068221231
4.6491995998 -0.0482083115771 0.000363058173835
4.65417708854 -0.0480858583611 0.000363048159497
4.65915457729 -0.0479637520464 0.000363038191684
4.66413206603 -0.0478419915017 0.000363028255052
4.66910955478 -0.0477205755564 0.000363018363092
4.67408704352 -0.0475995030862 0.000363008500493
4.67906453227 -0.0474787729285 0.000362998680769
4.68404202101 -0.047358383966 0.000362988888639
4.68901950975 -0.0472383350437 0.000362979137642
4.6939969985 -0.0471186250507 0.000362969412528
4.69897448724 -0.0469992528401 0.000362959726856
4.70395197599 -0.0468802173074 0.000362950065406
4.70892946473 -0.0467615173138 0.000362940441759
4.71390695348 -0.046643151761 0.000362930840723
4.71888444222 -0.0465251195176 0.000362921275901
4.72386193097 -0.0464074194925 0.000362911732128
4.72883941971 -0.0462900505615 0.000362902223029
4.73381690845 -0.0461730116396 0.000362892733463
4.7387943972 -0.0460563016109 0.000362883277076
4.74377188594 -0.045939919396 0.000362873838754
4.74874937469 -0.045823863887 0.000362864432162
4.75372686343 -0.0457081340107 0.000362855042211
4.75870435218 -0.0455927286664 0.000362845682585
4.76368184092 -0.0454776467875 0.000362836338221
4.76865932966 -0.0453628872802 0.000362827022819
4.77363681841 -0.0452484490846 0.00036281772134
4.77861430715 -0.045134331114 0.000362808447505
4.7835917959 -0.0450205323144 0.000362799186296
4.78856928464 -0.0449070516066 0.00036278995145
4.79354677339 -0.0447938879426 0.000362780727975
4.79852426213 -0.0446810402505 0.000362771529624
4.80350175088 -0.0445685074886 0.000362762341425
4.80847923962 -0.0444562885914 0.000362753177151
4.81345672836 -0.0443443825236 0.00036274402185
4.81843421711 -0.0442327882269 0.00036273488931
4.82341170585 -0.0441215046717 0.000362725764602
4.8283891946 -0.044010530807 0.000362716661529
4.83336668334 -0.0438998656088 0.000362707565183
4.83834417209 -0.043789508033 0.000362698489382
4.84332166083 -0.0436794570617 0.000362689419238
4.84829914957 -0.0435697116575 0.000362680368585
4.85327663832 -0.0434602708086 0.000362671322553
4.85825412706 -0.0433511334843 0.000362662294993
4.86323161581 -0.043242298678 0.000362653271054
4.86820910455 -0.0431337653665 0.000362644264599
4.8731865933 -0.0430255325489 0.000362635260798
4.87816408204 -0.0429175992082 0.000362626273529
4.88314157079 -0.0428099643496 0.000362617287978
4.88811905953 -0.0427026269623 0.000362608318038
4.89309654827 -0.0425955860576 0.000362599348914
4.89807403702 -0.0424888406312 0.000362590394512
4.90305152576 -0.0423823896998 0.000362581440055
4.90802901451 -0.042276232266 0.000362572499461
4.91300650325 -0.0421703673516 0.000362563557971
4.917983992 -0.0420647939656 0.000362554629519
4.92296148074 -0.0419595111359 0.000362545699359
4.92793896948 -0.0418545178776 0.00036253678144
4.93291645823 -0.0417498132241 0.000362527861033
4.93789394697 -0.0416453961968 0.000362518952099
4.94287143572 -0.0415412658344 0.000362510039927
4.94784892446 -0.0414374211649 0.000362501138488
4.95282641321 -0.0413338612322 0.000362492233089
4.95780390195 -0.0412305850708 0.000362483337713
4.9627813907 -0.0411275917297 0.000362474437683
4.96775887944 -0.0410248802494 0.000362465546995
4.97273636818 -0.0409224496847 0.000362456650986
4.97771385693 -0.0408202990822 0.000362447763665
4.98269134567 -0.0407184275015 0.000362438870385
4.98766883442 -0.0406168339955 0.000362429985166
4.99264632316 -0.0405155176295 0.000362421093377
4.99762381191 -0.040414477462 0.00036241220905
5.00260130065 -0.0403137125634 0.000362403317568
5.00757878939 -0.0402132219985 0.000362394432976
5.01255627814 -0.0401130048425 0.00036238554067
5.01753376688 -0.0400130601664 0.000362376654708
5.02251125563 -0.0399133870508 0.0003623677605
5.02748874437 -0.039813984572 0.000362358872116
5.03246623312 -0.0397148518159 0.000362349974981
5.03744372186 -0.039615987865 0.000362341083175
5.04242121061 -0.0395173918096 0.000362332182137
5.04739869935 -0.0394190627383 0.00036232328596
5.05237618809 -0.0393209997467 0.000362314380096
5.05735367684 -0.0392232019288 0.000362305478649
5.06233116558 -0.0391256683853 0.000362296567086
5.06730865433 -0.0390283982156 0.00036228765952
5.07228614307 -0.0389313905257 0.000362278741435
5.07726363182 -0.0388346444208 0.000362269826953
5.08224112056 -0.0387381590112 0.000362260901571
5.0872186093 -0.0386419334079 0.000362251979425
5.09219609805 -0.0385459667266 0.000362243046022
5.09717358679 -0.0384502580834 0.000362234115509
5.10215107554 -0.0383548065987 0.00036222517341
5.10712856428 -0.0382596113942 0.00036221623388
5.11210605303 -0.0381646715954 0.000362207282456
5.11708354177 -0.0380699863293 0.000362198333306
5.12206103052 -0.0379755547261 0.000362189371978
5.12703851926 -0.0378813759181 0.000362180412652
5.132016008 -0.0377874490402 0.000362171440888
5.13699349675 -0.0376937732303 0.000362162470878
5.14197098549 -0.0376003476281 0.000362153488195
5.14694847424 -0.0375071713767 0.00036214450704
5.15192596298 -0.0374142436202 0.000362135513
5.15690345173 -0.0373215635071 0.000362126520286
5.16188094047 -0.0372291301863 0.000362117514499
5.16685842921 -0.0371369428117 0.000362108509859
5.17183591796 -0.0370450005365 0.000362099491981
5.1768134067 -0.0369533025195 0.000362090475095
5.18179089545 -0.036861847919 0.000362081444828
5.18676838419 -0.0367706358987 0.000362072415421
5.19174587294 -0.0366796656216 0.000362063372514
5.19672336168 -0.0365889362564 0.000362054330359
5.20170085043 -0.0364984469705 0.000362045274606
5.20667833917 -0.036408196938 0.000362036219519
5.21165582791 -0.0363181853302 0.000362027150761
5.21663331666 -0.0362284113266 0.000362018082605
5.2216108054 -0.0361388741032 0.000362009000727
5.22658829415 -0.0360495728439 0.00036199991941
5.23156578289 -0.0359605067295 0.000361990824343
5.23654327164 -0.0358716749488 0.000361981729818
5.24152076038 -0.0357830766867 0.000361972621537
5.24649824912 -0.0356947111375 0.000361963513803
5.25147573787 -0.0356065774898 0.000361954392329
5.25645322661 -0.0355186749427 0.000361945271428
5.26143071536 -0.03543100269 0.000361936136826
5.2664082041 -0.0353435599349 0.000361927002846
5.27138569285 -0.0352563458755 0.000361917855226
5.27636318159 -0.0351693597201 0.000361908708297
5.28134067034 -0.0350826006706 0.000361899547812
5.28631815908 -0.0349960679406 0.000361890388111
5.29129564782 -0.034909760736 0.000361881214959
5.29627313657 -0.034823678275 0.000361872042705
5.30125062531 -0.0347378197677 0.000361862857126
5.30622811406 -0.0346521844369 0.000361853672583
5.3112056028 -0.0345667714974 0.000361844474863
5.31618309155 -0.0344815801761 0.000361835278337
5.32116058029 -0.0343966096918 0.000361826068804
5.32613806903 -0.0343118592764 0.000361816860645
5.33111555778 -0.0342273281529 0.000361807639671
5.33609304652 -0.0341430155575 0.000361798420271
5.34107053527 -0.0340589207172 0.000361789188269
5.34604802401 -0.0339750428729 0.000361779958065
5.35102551276 -0.0338913812556 0.000361770715493
5.3560030015 -0.0338079351107 0.000361761474962
5.36098049025 -0.033724703673 0.000361752222318
5.36595797899 -0.0336416861929 0.000361742971981
5.37093546773 -0.0335588819089 0.000361733709808
5.37591295648 -0.0334762900754 0.000361724450228
5.38089044522 -0.0333939099356 0.000361715179108
5.38586793397 -0.033311740748 0.000361705910888
5.39084542271 -0.0332297817594 0.000361696631448
5.39582291146 -0.033148032233 0.000361687355234
5.4008004002 -0.0330664914196 0.000361678068139
5.40577788894 -0.0329851585866 0.000361668784619
5.41075537769 -0.0329040329883 0.000361659490577
5.41573286643 -0.0328231138969 0.000361650200478
5.42071035518 -0.0327424005706 0.000361640900236
5.42568784392 -0.0326618922856 0.000361631604327
5.43066533267 -0.0325815883038 0.000361622298675
5.43564282141 -0.0325014879058 0.000361612997764
5.44062031016 -0.0324215903576 0.00036160368753
5.4455977989 -0.0323418949435 0.000361594382467
5.45057528764 -0.0322624009333 0.00036158506852
5.45555277639 -0.0321831076157 0.000361575760192
5.46053026513 -0.0321040142644 0.000361566443439
5.46550775388 -0.0320251201718 0.000361557132774
5.47048524262 -0.0319464246155 0.000361547814163
5.47546273137 -0.0318679268922 0.000361538502127
5.48044022011 -0.031789626283 0.000361529182643
5.48541770885 -0.0317115220886 0.00036151987024
5.4903951976 -0.0316336135937 0.000361510550907
5.49537268634 -0.0315559001034 0.000361501239181
5.50035017509 -0.0314783809059 0.00036149192106
5.50532766383 -0.0314010553101 0.00036148261109
5.51030515258 -0.031323922608 0.000361473295279
5.51528264132 -0.0312469821123 0.000361463988183
5.52026013007 -0.0311702331189 0.000361454675819
5.52523761881 -0.0310936749444 0.00036144537275
5.53021510755 -0.031017306888 0.000361436065004
5.5351925963 -0.0309411282703 0.000361426767152
5.54017008504 -0.030865138394 0.000361417465232
5.54514757379 -0.030789336584 0.000361408173823
5.55012506253 -0.0307137221461 0.000361398878972
5.55510255128 -0.0306382944091 0.000361389595265
5.56008004002 -0.0305630526824 0.000361380308761
5.56505752876 -0.0304879962985 0.000361371034052
5.57003501751 -0.0304131245707 0.000361361757206
5.57501250625 -0.0303384368348 0.000361352492824
5.579989995 -0.0302639324075 0.000361343226982
5.58496748374 -0.0301896106289 0.000361333974288
5.58994497249 -0.0301154708188 0.000361324720828
5.59492246123 -0.0300415123209 0.000361315481218
5.59989994997 -0.0299677344587 0.00036130624155
5.60487743872 -0.0298941365794 0.00036129701645
5.60985492746 -0.0298207180099 0.000361287792017
5.61483241621 -0.0297474781014 0.000361278582884
5.61980990495 -0.0296744161838 0.000361269375159
5.6247873937 -0.0296015316121 0.000361260183482
5.62976488244 -0.0295288237194 0.000361250993969
5.63474237119 -0.0294562918644 0.000361241821266
5.63971985993 -0.0293839353838 0.000361232651497
5.64469734867 -0.0293117536395 0.000361223499315
5.64967483742 -0.0292397459718 0.000361214350852
5.65465232616 -0.029167911746 0.000361205220767
5.65962981491 -0.0290962503054 0.0003611960952
5.66460730365 -0.0290247610194 0.000361186988815
5.6695847924 -0.0289534432345 0.000361177887759
5.67456228114 -0.0288822963233 0.000361168806704
5.67953976988 -0.0288113196355 0.000361159731802
5.68451725863 -0.0287405125475 0.000361150677732
5.68949474737 -0.0286698744119 0.000361141630653
5.69447223612 -0.0285994046089 0.000361132605249
5.69944972486 -0.0285291024943 0.000361123587686
5.70442721361 -0.0284589674513 0.000361114592652
5.70940470235 -0.0283889988392 0.00036110560632
5.7143821911 -0.0283191960445 0.000361096643384
5.71935967984 -0.0282495584299 0.000361087690021
5.72433716858 -0.0281800853852 0.000361078760933
5.72931465733 -0.0281107762758 0.000361069842301
5.73429214607 -0.0280416304954 0.00036106094883
5.73926963482 -0.0279726474124 0.000361052066709
5.74424712356 -0.0279038264234 0.000361043210648
5.74922461231 -0.0278351669005 0.000361034366839
5.75420210105 -0.0277666682435 0.000361025549996
5.75917958979 -0.0276983298272 0.000361016746317
5.76415707854 -0.027630151055 0.000361007970521
5.76913456728 -0.0275621313047 0.000360999208809
5.77411205603 -0.0274942699829 0.000360990475904
5.77908954477 -0.0274265664704 0.000360981758011
5.78406703352 -0.0273590201771 0.000360973069857
5.78904452226 -0.0272916304871 0.000360964397651
5.79402201101 -0.0272243968132 0.000360955756124
5.79899949975 -0.0271573185423 0.000360947131486
5.80397698849 -0.0270903950907 0.000360938538473
5.80895447724 -0.0270236258483 0.000360929963298
5.81393196598 -0.0269570102345 0.000360921420699
5.81890945473 -0.0268905476421 0.000360912896893
5.82388694347 -0.0268242374937 0.000360904406619
5.82886443222 -0.026758079185 0.000360895936098
5.83384192096 -0.0266920721418 0.00036088750007
5.8388194097 -0.0266262157627 0.000360879084757
5.84379689845 -0.0265605094765 0.000360870704904
5.84877438719 -0.0264949526848 0.000360862346733
5.85375187594 -0.0264295448194 0.00036085402499
5.85872936468 -0.0263642852849 0.000360845725899
5.86370685343 -0.0262991735163 0.000360837464208
5.86868434217 -0.0262342089207 0.00036082922614
5.87366183092 -0.0261693909362 0.000360821026445
5.87863931966 -0.026104718973 0.000360812851346
5.8836168084 -0.0260401924719 0.000360804715595
5.88859429715 -0.0259758108461 0.000360796605415
5.89357178589 -0.0259115735395 0.000360788535558
5.89854927464 -0.0258474799679 0.000360780492245
5.90352676338 -0.0257835295784 0.000360772490229
5.90850425213 -0.0257197217894 0.000360764515731
5.91348174087 -0.0256560560509 0.000360756583503
5.91845922961 -0.0255925317842 0.000360748679765
5.92343671836 -0.0255291484423 0.000360740819268
5.9284142071 -0.0254659054493 0.000360732988231
5.93339169585 -0.0254028022607 0.000360725201404
5.93836918459 -0.0253398383036 0.000360717445002
5.94334667334 -0.0252770130366 0.000360709733776
5.94832416208 -0.0252143258893 0.000360702053937
5.95330165083 -0.0251517763231 0.000360694420234
5.95827913957 -0.0250893637704 0.000360686818877
5.96325662831 -0.0250270876955 0.000360679264611
5.96823411706 -0.0249649475334 0.000360671743641
5.9732116058 -0.0249029427513 0.000360664270713
5.97818909455 -0.0248410727869 0.000360656832026
5.98316658329 -0.0247793371101 0.000360649442323
5.98814407204 -0.0247177351611 0.000360642087799
5.99312156078 -0.0246562664129 0.000360634783194
5.99809904952 -0.0245949303083 0.000360627514696
6.00307653827 -0.0245337263321 0.000360620297043
6.00805402701 -0.0244726540646 0.000360613116414
6.01303151576 -0.0244117132114 0.000360605987532
6.0180090045 -0.0243509034491 0.000360598896545
6.02298649325 -0.0242902244871 0.000360591858155
6.02796398199 -0.0242296760034 0.000360584858477
6.03294147074 -0.0241692577089 0.000360577912191
6.03791895948 -0.0241089692832 0.000360571005381
6.04289644822 -0.0240488104386 0.000360564152705
6.04787393697 -0.0239887808563 0.000360557340215
6.05285142571 -0.0239288802501 0.000360550582548
6.05782891446 -0.0238691083027 0.000360543865723
6.0628064032 -0.0238094647291 0.000360537204358
6.06778389195 -0.023749949214 0.000360530584442
6.07276138069 -0.0236905614735 0.000360524020568
6.07773886943 -0.0236313011938 0.000360517498698
6.08271635818 -0.0235721680928 0.000360511033404
6.08769384692 -0.0235131618577 0.000360504610617
6.09267133567 -0.0234542822081 0.00036049824489
6.09764882441 -0.0233955288326 0.000360491922122
6.10262631316 -0.0233369014522 0.000360485656848
6.1076038019 -0.0232783997571 0.000360479434938
6.11258129065 -0.0232200234699 0.000360473270906
6.11755877939 -0.0231617722817 0.000360467150595
6.12253626813 -0.0231036459167 0.000360461088498
6.12751375688 -0.0230456440679 0.000360455070431
6.13249124562 -0.0229877664605 0.000360449110869
6.13746873437 -0.0229300127887 0.000360443195597
6.14244622311 -0.0228723827796 0.000360437339074
6.14742371186 -0.0228148761287 0.000360431527059
6.1524012006 -0.0227574925642 0.000360425773989
6.15737868934 -0.0227002317832 0.0003604200656
6.16235617809 -0.0226430935155 0.00036041441631
6.16733366683 -0.0225860774593 0.000360408811828
6.17231115558 -0.0225291833458 0.000360403266556
6.17728864432 -0.0224724108748 0.000360397766177
6.18226613307 -0.0224157597786 0.000360392325075
6.18724362181 -0.0223592297584 0.00036038692891
6.19222111056 -0.0223028205482 0.000360381592048
6.1971985993 -0.0222465318502 0.000360376300124
6.20217608804 -0.0221903633999 0.000360371067491
6.20715357679 -0.022134314901 0.000360365879758
6.21213106553 -0.02207838609 0.000360360751261
6.21710855428 -0.0220225766721 0.000360355667588
6.22208604302 -0.0219668863853 0.000360350643059
6.22706353177 -0.021911314936 0.000360345663239
6.23204102051 -0.0218558620635 0.000360340742435
6.23701850925 -0.0218005274756 0.000360335866188
6.241995998 -0.021745310913 0.00036033104879
6.24697348674 -0.0216902120845 0.000360326275764
6.25195097549 -0.0216352307324 0.000360321561385
6.25692846423 -0.0215803665669 0.000360316891156
6.26190595298 -0.0215256193314 0.00036031227934
6.26688344172 -0.0214709887373 0.000360307711418
6.27186093047 -0.0214164745294 0.00036030320164
6.27683841921 -0.0213620764207 0.000360298735469
6.28181590795 -0.021307794157 0.000360294327141
6.2867933967 -0.0212536274526 0.000360289962101
6.29177088544 -0.0211995760545 0.000360285654573
6.29674837419 -0.0211456396784 0.000360281389983
6.30172586293 -0.0210918180726 0.000360277182544
6.30670335168 -0.0210381109541 0.000360273017665
6.31168084042 -0.0209845180724 0.000360268909547
6.31665832916 -0.0209310391454 0.000360264843581
6.32163581791 -0.0208776739245 0.000360260833959
6.32661330665 -0.0208244221287 0.000360256866056
6.3315907954 -0.0207712835104 0.000360252954051
6.33656828414 -0.0207182577901 0.000360249083306
6.34154577289 -0.0206653447212 0.00036024526799
6.34652326163 -0.0206125440253 0.00036024149345
6.35150075038 -0.0205598554575 0.000360237773844
6.35647823912 -0.0205072787406 0.000360234094506
6.36145572786 -0.0204548136304 0.000360230469585
6.36643321661 -0.0204024598513 0.000360226884401
6.37141070535 -0.0203502171604 0.000360223353094
6.3763881941 -0.0202980852833 0.000360219860973
6.38136568284 -0.0202460639781 0.000360216422168
6.38634317159 -0.0201941529717 0.000360213021975
6.39132066033 -0.0201423520235 0.000360209674519
6.39629814907 -0.0200906608614 0.000360206365084
6.40127563782 -0.0200390792462 0.000360203107785
6.40625312656 -0.0199876069069 0.000360199887896
6.41123061531 -0.0199362436055 0.000360196719527
6.41620810405 -0.0198849890721 0.000360193587941
6.4211855928 -0.0198338430701 0.00036019050724
6.42616308154 -0.0197828053307 0.000360187462679
6.43114057029 -0.0197318756181 0.000360184468353
6.43611805903 -0.0196810536652 0.000360181509508
6.44109554777 -0.0196303392374 0.000360178600235
6.44607303652 -0.0195797320681 0.00036017572577
6.45105052526 -0.0195292319244 0.000360172900198
6.45602801401 -0.0194788385408 0.000360170108748
6.46100550275 -0.0194285516855 0.000360167365502
6.4659829915 -0.0193783710944 0.00036016465568
6.47096048024 -0.0193282965363 0.000360161993359
6.47593796898 -0.0192783277482 0.000360159363753
6.48091545773 -0.0192284645008 0.000360156780937
6.48589294647 -0.019178706532 0.000360154230117
6.49087043522 -0.019129053613 0.000360151725363
6.49584792396 -0.0190795054833 0.000360149251879
6.50082541271 -0.0190300619155 0.00036014682373
6.50580290145 -0.0189807226497 0.000360144426115
6.5107803902 -0.0189314874597 0.000360142073096
6.51575787894 -0.0188823560872 0.000360139749868
6.52073536768 -0.0188333283065 0.000360137470491
6.52571285643 -0.0187844038606 0.000360135220157
6.53069034517 -0.018735582525 0.000360133012923
6.53566783392 -0.0186868640439 0.000360130833976
6.54064532266 -0.0186382481938 0.000360128697374
6.54562281141 -0.0185897347197 0.000360126588301
6.55060030015 -0.0185413233998 0.000360124520812
6.55557778889 -0.0184930139796 0.000360122480091
6.56055527764 -0.0184448062385 0.00036012048019
6.56553276638 -0.0183966999236 0.000360118506293
6.57051025513 -0.0183486948148 0.000360116572451
6.57548774387 -0.0183007906603 0.000360114663845
6.58046523262 -0.0182529872413 0.000360112794528
6.58544272136 -0.018205284307 0.000360110949681
6.59042021011 -0.0181576816397 0.000360109143355
6.59539769885 -0.0181101789898 0.00036010736073
6.60037518759 -0.0180627761402 0.00036010561586
6.60535267634 -0.0180154728425 0.000360103893925
6.61033016508 -0.0179682688811 0.000360102208978
6.61530765383 -0.0179211640084 0.0003601005462
6.62028514257 -0.0178741580097 0.000360098919646
6.62526263132 -0.0178272506382 0.000360097314498
6.63024012006 -0.0177804416808 0.000360095744811
6.6352176088 -0.0177337308918 0.00036009419577
6.64019509755 -0.0176871180584 0.000360092681431
6.64517258629 -0.0176406029365 0.000360091186981
6.65015007504 -0.0175941853143 0.000360089726479
6.65512756378 -0.0175478649484 0.000360088285112
6.66010505253 -0.0175016416283 0.000360086876942
6.66508254127 -0.0174555151116 0.000360085487161
6.67006003002 -0.0174094851889 0.00036008412983
6.67503751876 -0.0173635516185 0.000360082790145
6.6800150075 -0.0173177141922 0.000360081482172
6.68499249625 -0.0172719726694 0.000360080191109
6.68996998499 -0.0172263268427 0.000360078931023
6.69494747374 -0.0171807764727 0.000360077687117
6.69992496248 -0.0171353213528 0.000360076473462
6.70490245123 -0.0170899612447 0.000360075275265
6.70987993997 -0.0170446959426 0.000360074106599
6.71485742871 -0.0169995252096 0.000360072952676
6.71983491746 -0.0169544488407 0.000360071827574
6.7248124062 -0.0169094665998 0.000360070716508
6.72978989495 -0.0168645782831 0.00036006963356
6.73476738369 -0.0168197836553 0.000360068563949
6.73974487244 -0.0167750825136 0.000360067521762
6.74472236118 -0.0167304746239 0.000360066492225
6.74969984992 -0.0166859597841 0.000360065489426
6.75467733867 -0.0166415377611 0.000360064498596
6.75965482741 -0.016597208354 0.000360063533831
6.76463231616 -0.0165529713305 0.000360062580365
6.7696098049 -0.0165088264905 0.000360061652298
6.77458729365 -0.0164647736026 0.000360060734871
6.77956478239 -0.0164208124682 0.000360059842189
6.78454227114 -0.0163769428566 0.000360058959498
6.78951975988 -0.0163331645697 0.000360058100906
6.79449724862 -0.0162894773781 0.000360057251669
6.79947473737 -0.0162458810848 0.000360056425898
6.80445222611 -0.016202375461 0.000360055608854
6.80942971486 -0.0161589603109 0.000360054814654
6.8144072036 -0.0161156354065 0.000360054028566
6.81938469235 -0.0160724005528 0.000360053264711
6.82436218109 -0.0160292555232 0.000360052508364
6.82933966983 -0.0159862001231 0.000360051773651
6.83431715858 -0.015943234127 0.000360051045853
6.83929464732 -0.0159003573413 0.000360050339103
6.84427213607 -0.0158575695413 0.000360049638687
6.84924962481 -0.0158148705345 0.000360048958743
6.85422711356 -0.0157722600968 0.000360048284566
6.8592046023 -0.0157297380368 0.000360047630296
6.86418209105 -0.0156873041314 0.000360046981237
6.86915957979 -0.01564495819 0.000360046351534
6.87413706853 -0.0156026999903 0.000360045726496
6.87911455728 -0.0155605293426 0.000360045120276
6.88409204602 -0.0155184460258 0.000360044518189
6.88906953477 -0.0154764498507 0.000360043934391
6.89404702351 -0.0154345405973 0.000360043354207
6.89902451226 -0.0153927180774 0.000360042791797
6.904002001 -0.0153509820716 0.000360042232492
6.90897948974 -0.0153093323928 0.000360041690457
6.91395697849 -0.0152677688223 0.000360041151032
6.91893446723 -0.0152262911738 0.000360040628385
6.92391195598 -0.0151848992298 0.000360040107863
6.92888944472 -0.0151435928049 0.000360039603641
6.93386693347 -0.0151023716821 0.000360039101069
6.93884442221 -0.015061235677 0.000360038614329
6.94382191096 -0.0150201845736 0.000360038128779
6.9487993997 -0.0149792181882 0.000360037658603
6.95377688844 -0.0149383363057 0.000360037189167
6.95875437719 -0.0148975387435 0.00036003673466
6.96373186593 -0.0148568252871 0.000360036280453
6.96870935468 -0.0148161957546 0.000360035840741
6.97368684342 -0.0147756499326 0.0003600354009
6.97866433217 -0.01473518764 0.00036003497513
6.98364182091 -0.0146948086643 0.000360034548813
6.98861930965 -0.0146545128252 0.000360034136152
6.9935967984 -0.014614299911 0.000360033722537
6.99857428714 -0.0145741697421 0.000360033322175
7.00355177589 -0.0145341221079 0.000360032920458
7.00852926463 -0.0144941568295 0.000360032531601
7.01350675338 -0.0144542736972 0.000360032141
7.01848424212 -0.0144144725328 0.000360031762872
7.02346173087 -0.0143747531275 0.000360031382621
7.02843921961 -0.014335115304 0.000360031014466
7.03341670835 -0.0142955588541 0.000360030643815
7.0383941971 -0.0142560836015 0.000360030284891
7.04337168584 -0.0142166893389 0.000360029923108
7.04834917459 -0.0141773758908 0.000360029572689
7.05332666333 -0.0141381430503 0.000360029219054
7.05830415208 -0.0140989906431 0.000360028876429
7.06328164082 -0.014059918463 0.000360028530237
7.06825912956 -0.0140209263366 0.000360028194707
7.07323661831 -0.0139820140584 0.000360027855265
7.07821410705 -0.0139431814558 0.000360027526143
7.0831915958 -0.0139044283243 0.000360027192769
7.08816908454 -0.0138657544916 0.000360026869377
7.09314657329 -0.0138271597545 0.000360026541399
7.09812406203 -0.0137886439413 0.00036002622307
7.10310155078 -0.0137502068495 0.000360025899822
7.10807903952 -0.0137118483083 0.000360025585895
7.11305652826 -0.0136735681161 0.000360025266721
7.11803401701 -0.0136353661026 0.00036002495654
7.12301150575 -0.0135972420672 0.000360024640787
7.1279889945 -0.0135591958403 0.000360024333702
7.13296648324 -0.0135212272219 0.000360024020719
7.13794397199 -0.0134833360435 0.00036002371608
7.14292146073 -0.0134455221056 0.000360023405221
7.14789894947 -0.0134077852408 0.000360023102381
7.15287643822 -0.0133701252501 0.000360022792995
7.15785392696 -0.0133325419669 0.000360022491305
7.16283141571 -0.0132950351929 0.000360022182743
7.16780890445 -0.0132576047623 0.00036002188155
7.1727863932 -0.0132202504778 0.000360021573156
7.17776388194 -0.0131829721741 0.000360021271802
7.18274137069 -0.0131457696547 0.000360020962917
7.18771885943 -0.0131086427549 0.000360020660737
7.19269634817 -0.0130715912792 0.000360020350689
7.19767383692 -0.0130346150636 0.000360020047009
7.20265132566 -0.0129977139134 0.00036001973512
7.20762881441 -0.0129608876653 0.000360019429253
7.21260630315 -0.0129241361251 0.000360019114829
7.2175837919 -0.0128874591304 0.000360018806076
7.22256128064 -0.0128508564879 0.000360018488409
7.22753876938 -0.0128143280358 0.000360018176053
7.23251625813 -0.0127778735815 0.000360017854417
7.23749374687 -0.012741492964 0.000360017537723
7.24247123562 -0.0127051859914 0.000360017211373
7.24744872436 -0.0126689525035 0.000360016889584
7.25242621311 -0.0126327923089 0.000360016557752
7.25740370185 -0.0125967052484 0.000360016230088
7.2623811906 -0.0125606911312 0.00036001589198
7.26735867934 -0.0125247497987 0.000360015557633
7.27233616808 -0.0124888810611 0.000360015212427
7.27731365683 -0.0124530847602 0.000360014870562
7.28229114557 -0.0124173607071 0.000360014517406
7.28726863432 -0.0123817087445 0.000360014167153
7.29224612306 -0.0123461286838 0.000360013805162
7.29722361181 -0.0123106203685 0.000360013445617
7.30220110055 -0.012275183611 0.000360013073867
7.30717858929 -0.0122398182552 0.00036001270409
7.31215607804 -0.0122045241143 0.00036001232162
7.31713356678 -0.0121693010328 0.000360011940626
7.32211105553 -0.012134148825 0.000360011546431
7.32708854427 -0.0120990673358 0.000360011153194
7.33206603302 -0.0120640563798 0.000360010746224
7.33704352176 -0.0120291158033 0.000360010339669
7.34202101051 -0.0119942454213 0.000360009918824
7.34699849925 -0.0119594450806 0.000360009497826
7.35197598799 -0.0119247145973 0.000360009061954
7.35695347674 -0.0118900538186 0.000360008625334
7.36193096548 -0.0118554625611 0.000360008173228
7.36690845423 -0.0118209406729 0.000360007719749
7.37188594297 -0.0117864879716 0.000360007250141
7.37686343172 -0.0117521043054 0.000360006778506
7.38184092046 -0.0117177894928 0.000360006290068
7.3868184092 -0.0116835433831 0.000360005798914
7.39179589795 -0.0116493657948 0.000360005290249
7.39677338669 -0.0116152565781 0.000360004778146
7.40175087544 -0.0115812155524 0.000360004247789
7.40672836418 -0.0115472425683 0.000360003713234
7.41170585293 -0.0115133374459 0.000360003159645
7.41668334167 -0.0114795000366 0.000360002601062
7.42166083042 -0.0114457301611 0.000360002022624
7.42663831916 -0.0114120276714 0.000360001438354
7.4316158079 -0.011378392389 0.000360000833368
7.43659329665 -0.0113448241664 0.000360000221671
7.44157078539 -0.0113113228258 0.000359999588352
7.44654827414 -0.0112778882202 0.0003599989474
7.45152576288 -0.0112445201728 0.000359998283875
7.45650325163 -0.0112112185372 0.000359997611747
7.46148074037 -0.0111779831369 0.000359996916049
7.46645822911 -0.0111448138265 0.000359996210729
7.47143571786 -0.0111117104299 0.000359995480792
7.4764132066 -0.0110786728023 0.000359994740165
7.48139069535 -0.0110457007687 0.000359993973822
7.48636818409 -0.0110127941845 0.000359993195667
7.49134567284 -0.0109799528754 0.000359992390643
7.49632316158 -0.0109471766976 0.000359991572632
7.50130065033 -0.0109144654772 0.000359990726543
7.50627813907 -0.0108818190712 0.000359989866233
7.51125562781 -0.0108492373063 0.000359988976578
7.51623311656 -0.0108167200402 0.00035998807141
7.5212106053 -0.0107842671002 0.000359987135569
7.52618809405 -0.0107518783444 0.00035998618286
7.53116558279 -0.010719553601 0.000359985198087
7.53614307154 -0.0106872927286 0.000359984195028
7.54112056028 -0.010655095556 0.000359983158448
7.54609804902 -0.0106229619425 0.000359982102098
7.55107553777 -0.0105908917175 0.000359981010703
7.55605302651 -0.0105588847408 0.000359979897984
7.56103051526 -0.0105269408426 0.000359978748625
7.566008004 -0.0104950598834 0.000359977576318
7.57098549275 -0.0104632416935 0.000359976365702
7.57596298149 -0.0104314861344 0.000359975130441
7.58094047024 -0.0103997930371 0.000359973855128
7.58591795898 -0.0103681622635 0.000359972553394
7.59089544772 -0.0103365936453 0.000359971209788
7.59587293647 -0.0103050870448 0.000359969837908
7.60085042521 -0.0102736422945 0.000359968422254
7.60582791396 -0.0102422592573 0.00035996697639
7.6108054027 -0.0102109377664 0.000359965484768
7.61578289145 -0.0101796776852 0.000359963960916
7.62076038019 -0.0101484788471 0.000359962389236
7.62573786893 -0.0101173411166 0.00035996078322
7.63071535768 -0.0100862643276 0.000359959127218
7.63569284642 -0.010055248345 0.000359957434683
7.64067033517 -0.0100242930038 0.000359955689911
7.64564782391 -0.00999339816878 0.000359953906318
7.65062531266 -0.00996256367577 0.000359952068145
7.6556028014 -0.00993178939035 0.000359950188766
7.66058029015 -0.00990107514867 0.000359948252366
7.66555777889 -0.00987042081721 0.000359946272279
7.67053526763 -0.00983982623257 0.00035994423263
7.67551275638 -0.00980929126152 0.00035994214671
7.68049024512 -0.00977881574139 0.000359939998585
7.68546773387 -0.00974839953978 0.000359937801504
7.69044522261 -0.00971804249447 0.000359935539467
7.69542271136 -0.00968774447348 0.000359933225681
7.7004002001 -0.00965750531531 0.000359930844082
7.70537768884 -0.00962732488841 0.000359928407829
7.71035517759 -0.00959720303188 0.000359925900795
7.71533266633 -0.00956713961494 0.00035992333609
7.72031015508 -0.00953713447703 0.000359920697521
7.72528764382 -0.00950718748793 0.000359917998148
7.73026513257 -0.0094772984879 0.000359915221709
7.73524262131 -0.00944746734689 0.000359912381215
7.74022011006 -0.00941769390599 0.000359909460332
7.7451975988 -0.0093879780358 0.000359906472021
7.75017508754 -0.00935831957761 0.000359903399874
7.75515257629 -0.00932871840284 0.0003599002568
7.76013006503 -0.00929917435332 0.000359897026316
7.76510755378 -0.00926968730087 0.000359893721278
7.77008504252 -0.00924025708804 0.000359890325125
7.77506253127 -0.00921088358718 0.000359886850657
7.78004002001 -0.00918156664126 0.000359883281236
7.78501750875 -0.0091523061233 0.000359879629607
7.7899949975 -0.0091231018767 0.000359875879048
7.79497248624 -0.00909395377501 0.000359872042247
7.79994997499 -0.00906486166243 0.000359868102402
7.80492746373 -0.00903582541292 0.000359864072138
7.80990495248 -0.00900684487112 0.000359859934569
7.81488244122 -0.00897791991136 0.000359855702262
7.81985992996 -0.00894905037922 0.000359851358242
7.82483741871 -0.00892023614943 0.000359846915014
7.82981490745 -0.00889147706799 0.000359842355515
7.8347923962 -0.00886277301027 0.000359837692185
7.83976988494 -0.0088341238227 0.000359832907871
7.84474737369 -0.00880552938128 0.00035982801495
7.84972486243 -0.00877698953286 0.000359822996173
7.85470235118 -0.00874850415408 0.000359817863851
7.85967983992 -0.00872007309245 0.000359812600641
7.86465732866 -0.00869169622476 0.000359807218785
7.86963481741 -0.00866337339916 0.000359801700844
7.87461230615 -0.00863510449321 0.000359796058989
7.8795897949 -0.00860688935536 0.000359790275682
7.88456728364 -0.00857872786377 0.000359784363023
7.88954477239 -0.00855061986731 0.000359778303373
7.89452226113 -0.00852256524477 0.000359772108759
7.89949974987 -0.00849456384555 0.000359765761437
7.90447723862 -0.00846661554869 0.000359759273361
7.90945472736 -0.00843872020449 0.00035975262668
7.91443221611 -0.00841087769222 0.000359745833274
7.91940970485 -0.00838308786286 0.000359738875182
7.9243871936 -0.00835535059616 0.000359731764206
7.92936468234 -0.00832766574349 0.000359724482277
7.93434217109 -0.00830003318523 0.000359717041115
7.93931965983 -0.00827245277301 0.000359709422539
7.94429714857 -0.00824492438808 0.00035970163819
7.94927463732 -0.00821744788258 0.000359693669768
7.95425212606 -0.00819002313776 0.000359685528834
7.95922961481 -0.00816265000663 0.000359677196972
7.96420710355 -0.00813532837106 0.000359668685655
7.9691845923 -0.00810805808433 0.000359659976349
7.97416208104 -0.0080808390289 0.000359651080442
7.97913956978 -0.00805367105844 0.000359641979275
7.98411705853 -0.00802655405589 0.000359632684151
7.98909454727 -0.00799948787557 0.000359623176284
7.99407203602 -0.00797247240087 0.000359613466889
7.99904952476 -0.00794550748662 0.000359603537052
8.00402701351 -0.00791859301657 0.000359593397897
8.00900450225 -0.00789172884604 0.00035958303038
8.013981991 -0.00786491485938 0.000359572445532
8.01895947974 -0.00783815091243 0.000359561624177
8.02393696848 -0.00781143688998 0.00035955057725
8.02891445723 -0.00778477264825 0.000359539285441
8.03389194597 -0.00775815807264 0.000359527759589
8.03886943472 -0.00773159301972 0.000359515980246
8.04384692346 -0.00770507737536 0.000359503958151
8.04882441221 -0.00767861099687 0.000359491673717
8.05380190095 -0.00765219377034 0.000359479137583
8.05877938969 -0.00762582555369 0.000359466330018
8.06375687844 -0.00759950623334 0.00035945326156
8.06873436718 -0.00757323566771 0.000359439912332
8.07371185593 -0.00754701374392 0.000359426292767
8.07868934467 -0.00752084032062 0.000359412382841
8.08366683342 -0.00749471528552 0.000359398192879
8.08864432216 -0.00746863849763 0.000359383702707
8.09362181091 -0.00744260984511 0.000359368922544
8.09859929965 -0.0074166291877 0.000359353832058
8.10357678839 -0.00739069641387 0.00035933844136
8.10855427714 -0.00736481138361 0.000359322729961
8.11353176588 -0.00733897398596 0.000359306707861
8.11850925463 -0.00731318408175 0.000359290354411
8.12348674337 -0.0072874415601 0.000359273679496
8.12846423212 -0.00726174628219 0.000359256662304
8.13344172086 -0.00723609813784 0.000359239312605
8.1384192096 -0.00721049698881 0.000359221609422
8.14339669835 -0.00718494272511 0.000359203562405
8.14837418709 -0.00715943520899 0.000359185150409
8.15335167584 -0.00713397433102 0.000359166382965
8.15832916458 -0.00710855995391 0.000359147238756
8.16330665333 -0.00708319196853 0.000359127727189
8.16828414207 -0.00705787023807 0.000359107826773
8.17326163082 -0.00703259465409 0.000359087546792
8.17823911956 -0.00700736507999 0.000359066865575
8.1832166083 -0.00698218140788 0.000359045792281
8.18819409705 -0.0069570435015 0.000359024305057
8.19317158579 -0.00693195125339 0.000359002412933
8.19814907454 -0.00690690452799 0.000358980093873
8.20312656328 -0.00688190321803 0.000358957356774
8.20810405203 -0.00685694718842 0.000358934179413
8.21308154077 -0.00683203633242 0.000358910570555
8.21805902951 -0.0068071705155 0.000358886507785
8.22303651826 -0.00678234963101 0.000358861999732
8.228014007 -0.006757573545 0.000358837023788
8.23299149575 -0.00673284215145 0.000358811588442
8.23796898449 -0.00670815531675 0.00035878567089
8.24294647324 -0.00668351293507 0.000358759279481
8.24792396198 -0.00665891487349 0.000358732391209
8.25290145073 -0.00663436102671 0.000358705014279
8.25787893947 -0.0066098512619 0.000358677125483
8.26285642821 -0.00658538547441 0.00035864873288
8.26783391696 -0.00656096353185 0.000358619813052
8.2728114057 -0.00653658532987 0.000358590373912
8.27778889445 -0.00651225073665 0.00035856039183
8.28276638319 -0.00648795964824 0.000358529874568
8.28774387194 -0.00646371193314 0.000358498798283
8.29272136068 -0.00643950748782 0.000358467170582
8.29769884942 -0.00641534618145 0.000358434967402
8.30267633817 -0.00639122791067 0.000358402196197
8.30765382691 -0.00636715254508 0.00035836883268
8.31263131566 -0.00634311998196 0.000358334884146
8.3176088044 -0.006319130091 0.000358300326083
8.32258629315 -0.00629518277012 0.000358265165625
8.32756378189 -0.00627127788943 0.000358229378028
8.33254127064 -0.00624741534726 0.000358192970263
8.33751875938 -0.00622359501404 0.000358155917352
8.34249624812 -0.00619981678861 0.000358118226099
8.34747373687 -0.00617608054169 0.000358079871289
8.35245122561 -0.00615238617266 0.000358040859554
8.35742871436 -0.00612873355266 0.000358001165438
8.3624062031 -0.00610512258122 0.000357960795401
8.36738369185 -0.00608155313028 0.00035791972374
8.37236118059 -0.00605802509962 0.00035787795674
8.37733866933 -0.0060345383615 0.000357835468446
8.38231615808 -0.00601109281608 0.000357792264966
8.38729364682 -0.00598768833617 0.00035774832009
8.39227113557 -0.00596432482232 0.000357703639743
8.39724862431 -0.00594100214763 0.000357658197457
8.40222611306 -0.00591772021316 0.000357611998971
8.4072036018 -0.0058944788923 0.000357565017555
8.41218109055 -0.00587127808663 0.000357517258759
8.41715857929 -0.00584811767006 0.000357468695584
8.42213606803 -0.0058249975442 0.00035741933339
8.42711355678 -0.00580191758351 0.000357369144904
8.43209104552 -0.00577887769007 0.000357318135292
8.43706853427 -0.00575587773889 0.000357266277004
8.44204602301 -0.00573291763219 0.000357213575006
8.44702351176 -0.00570999724537 0.000357160001468
8.4520010005 -0.00568711648117 0.000357105561152
8.45697848924 -0.00566427521528 0.000357050225943
8.46195597799 -0.00564147335092 0.000356994000396
8.46693346673 -0.00561871076418 0.000356936856105
8.47191095548 -0.00559598735855 0.000356878797416
8.47688844422 -0.00557330301064 0.000356819795625
8.48186593297 -0.00555065762432 0.000356759854865
8.48684342171 -0.00552805107647 0.000356698946131
8.49182091046 -0.00550548327132 0.00035663707334
8.4967983992 -0.00548295408629 0.000356574207176
8.50177588794 -0.00546046342609 0.000356510351338
8.50675337669 -0.00543801116819 0.000356445476198
8.51173086543 -0.00541559721789 0.000356379585228
8.51670835418 -0.00539322145306 0.000356312648482
8.52168584292 -0.00537088377913 0.000356244669204
8.52666333167 -0.00534858407472 0.000356175617124
8.53164082041 -0.00532632224552 0.000356105495252
8.53661830915 -0.00530409817039 0.000356034272989
8.5415957979 -0.00528191175553 0.000355961953107
8.54657328664 -0.00525976288006 0.000355888504673
8.55155077539 -0.00523765145066 0.000355813930215
8.55652826413 -0.00521557734684 0.000355738198458
8.56150575288 -0.0051935404754 0.000355661311685
8.56648324162 -0.0051715407166 0.000355583238274
8.57146073037 -0.00514957797734 0.000355503980256
8.57643821911 -0.00512765213841 0.000355423505653
8.58141570785 -0.00510576310705 0.000355341816242
8.5863931966 -0.00508391076419 0.000355258879685
8.59137068534 -0.0050620950178 0.000355174697495
8.59634817409 -0.00504031574894 0.00035508923697
8.60132566283 -0.00501857286604 0.000355002499356
8.60630315158 -0.00499686625057 0.000354914451577
8.61128064032 -0.00497519581106 0.000354825094607
8.61625812906 -0.00495356142969 0.00035473439499
8.62123561781 -0.00493196301524 0.000354642353423
8.62621310655 -0.00491040045005 0.000354548936063
8.6311905953 -0.00488887364346 0.000354454143323
8.63616808404 -0.00486738247817 0.000354357940965
8.64114557279 -0.00484592686389 0.000354260329116
8.64612306153 -0.0048245066837 0.000354161273133
8.65110055028 -0.00480312184739 0.000354060772851
8.65607803902 -0.00478177223867 0.000353958793216
8.66105552776 -0.00476045776778 0.000353855333762
8.66603301651 -0.00473917831844 0.000353750359019
8.67101050525 -0.00471793380148 0.000353643868212
8.675987994 -0.00469672410098 0.000353535825447
8.68096548274 -0.00467554912812 0.000353426229636
8.68594297149 -0.00465440876721 0.00035331504445
8.69092046023 -0.00463330292977 0.000353202268482
8.69589794897 -0.00461223150062 0.00035308786496
8.70087543772 -0.00459119439158 0.00035297183215
8.70585292646 -0.00457019148773 0.000352854132828
8.71083041521 -0.00454922270135 0.000352734764929
8.71580790395 -0.00452828791787 0.000352613690767
8.7207853927 -0.00450738704979 0.000352490907934
8.72576288144 -0.00448651998301 0.000352366378278
8.73074037019 -0.00446568663026 0.000352240099041
8.73571785893 -0.0044448868779 0.00035211203159
8.74069534767 -0.00442412063899 0.000351982172814
8.74567283642 -0.00440338780015 0.000351850483589
8.75065032516 -0.00438268827474 0.000351716960438
8.75562781391 -0.00436202194998 0.00035158156374
8.76060530265 -0.00434138873934 0.000351444289647
8.7655827914 -0.00432078853048 0.000351305098024
8.77056028014 -0.00430022123709 0.000351163984645
8.77553776888 -0.0042796867472 0.000351020908853
8.78051525763 -0.00425918497504 0.000350875866032
8.78549274637 -0.00423871580875 0.000350728814994
8.79047023512 -0.00421827916289 0.000350579750723
8.79544772386 -0.00419787492607 0.000350428631489
8.80042521261 -0.00417750301316 0.000350275451865
8.80540270135 -0.00415716331302 0.000350120169568
8.8103801901 -0.00413685574106 0.000349962778751
8.81535767884 -0.00411658018612 0.000349803236565
8.82033516758 -0.00409633656418 0.000349641536734
8.82531265633 -0.00407612476444 0.000349477635827
8.83029014507 -0.00405594470304 0.000349311527131
8.83526763382 -0.00403579626966 0.00034914316662
8.84024512256 -0.00401567938065 0.000348972547131
8.84522261131 -0.00399559392624 0.000348799624033
8.85020010005 -0.00397553982288 0.0003486243897
8.85517758879 -0.00395551696101 0.000348446798879
8.86015507754 -0.00393552525774 0.000348266843472
8.86513256628 -0.00391556460386 0.000348084477592
8.87011005503 -0.00389563491633 0.000347899692652
8.87508754377 -0.00387573608672 0.000347712442116
8.88006503252 -0.00385586803218 0.000347522716901
8.88504252126 -0.00383603064442 0.000347330469801
8.89002001001 -0.0038162238411 0.000347135691224
8.89499749875 -0.00379644751437 0.000346938333282
8.89997498749 -0.00377670158199 0.000346738385855
8.90495247624 -0.00375698593633 0.000346535800359
8.90992996498 -0.00373730049589 0.000346330566133
8.91490745373 -0.00371764515304 0.000346122633878
8.91988494247 -0.00369801982647 0.000345911992378
8.92486243122 -0.0036784244091 0.000345698591597
8.92983991996 -0.00365885882005 0.000345482419754
8.9348174087 -0.00363932295244 0.000345263426058
8.93979489745 -0.00361981672546 0.000345041598139
8.94477238619 -0.00360034003269 0.000344816884438
8.94974987494 -0.00358089279384 0.00034458927198
8.95472736368 -0.00356147490269 0.000344358708415
8.95970485243 -0.00354208627913 0.000344125180146
8.96468234117 -0.00352272681729 0.00034388863401
8.96965982991 -0.00350339643745 0.000343649055773
8.97463731866 -0.00348409503406 0.000343406391434
8.9796148074 -0.0034648225276 0.000343160626104
8.98459229615 -0.00344557881293 0.000342911704923
8.98956978489 -0.00342636381073 0.000342659612324
8.99454727364 -0.00340717741629 0.000342404292569
8.99952476238 -0.00338801955057 0.000342145729388
9.00450225113 -0.00336889010919 0.00034188386614
9.00947973987 -0.00334978901328 0.000341618685835
9.01445722861 -0.00333071615868 0.000341350130901
9.01943471736 -0.00331167146713 0.000341078183603
9.0244122061 -0.00329265483478 0.000340802785412
9.02938969485 -0.00327366618335 0.000340523917829
9.03436718359 -0.00325470540939 0.000340241521339
9.03934467234 -0.00323577243514 0.000339955576649
9.04432216108 -0.00321686715725 0.00033966602323
9.04929964982 -0.00319798949833 0.000339372840975
9.05427713857 -0.00317913935526 0.000339075968308
9.05925462731 -0.00316031665092 0.000338775384278
9.06423211606 -0.00314152128272 0.000338471026232
9.0692096048 -0.00312275317361 0.000338162872348
9.07418709355 -0.00310401222141 0.000337850858863
9.07916458229 -0.00308529834935 0.000337534963052
9.08414207104 -0.00306661145535 0.00033721512001
9.08911955978 -0.00304795146314 0.000336891306075
9.09409704852 -0.00302931827093 0.000336563455166
9.09907453727 -0.00301071180274 0.000336231542653
9.10405202601 -0.00299213195698 0.000335895501237
9.10902951476 -0.00297357865806 0.000335555305286
9.1140070035 -0.00295505180467 0.000335210886246
9.11898449225 -0.0029365513213 0.000334862217448
9.12396198099 -0.00291807710728 0.00033450922904
9.12893946973 -0.00289962908723 0.000334151893277
9.13391695848 -0.00288120716058 0.000333790138963
9.13889444722 -0.00286281125246 0.000333423937241
9.14387193597 -0.0028444412627 0.000333053215528
9.14884942471 -0.00282609711636 0.000332677943809
9.15382691346 -0.00280777871379 0.000332298048066
9.1588044022 -0.00278948598034 0.000331913497082
9.16378189095 -0.00277121881654 0.000331524215354
9.16875937969 -0.00275297714823 0.000331130170418
9.17373686843 -0.002734760876 0.000330731285235
9.17871435718 -0.00271656992587 0.000330327526039
9.18369184592 -0.00269840419905 0.000329918814201
9.18866933467 -0.00268026362171 0.000329505114607
9.19364682341 -0.00266214809515 0.000329086346974
9.19862431216 -0.00264405754611 0.000328662474785
9.2036018009 -0.00262599187599 0.000328233416046
9.20857928964 -0.00260795101189 0.000327799132777
9.21355677839 -0.00258993485551 0.000327359541205
9.21853426713 -0.002571943334 0.000326914601831
9.22351175588 -0.00255397634966 0.000326464229032
9.22848924462 -0.00253603382968 0.000326008381727
9.23346673337 -0.00251811567679 0.000325546972372
9.23844422211 -0.00250022181842 0.00032507995823
9.24342171086 -0.00248235215737 0.000324607249765
9.2483991996 -0.00246450662167 0.000324128802513
9.25337668834 -0.00244668511417 0.000323644524862
9.25835417709 -0.00242888756318 0.000323154370544
9.26333166583 -0.00241111387204 0.000322658245789
9.26830915458 -0.0023933639691 0.000322156102443
9.27328664332 -0.00237563775809 0.000321647844486
9.27826413207 -0.00235793516753 0.000321133421793
9.28324162081 -0.00234025610142 0.000320612735999
9.28821910955 -0.00232260048873 0.000320085734919
9.2931965983 -0.00230496823356 0.000319552317736
9.29817408704 -0.00228735926524 0.00031901243011
9.30315157579 -0.00226977348802 0.000318465968668
9.30812906453 -0.0022522108315 0.000317912876809
9.31310655328 -0.00223467120032 0.000317353048489
9.31808404202 -0.00221715452431 0.000316786424735
9.32306153077 -0.00219966070853 0.000316212896713
9.32803901951 -0.00218218968272 0.000315632402962
9.33301650825 -0.00216474135231 0.000315044831728
9.337993997 -0.00214731564742 0.000314450118932
9.34297148574 -0.00212991247376 0.000313848149765
9.34794897449 -0.00211253176169 0.000313238857401
9.35292646323 -0.00209517341708 0.000312622123827
9.35790395198 -0.00207783737066 0.000311997879323
9.36288144072 -0.00206052352846 0.000311366002517
9.36785892946 -0.00204323182145 0.000310726420648
9.37283641821 -0.00202596215615 0.000310079008809
9.37781390695 -0.00200871446368 0.000309423691038
9.3827913957 -0.00199148865073 0.000308760338718
9.38776888444 -0.00197428464864 0.000308088872505
9.39274637319 -0.00195710236437 0.000307409159882
9.39772386193 -0.00193994172975 0.000306721117936
9.40270135068 -0.00192280265177 0.000306024610042
9.40767883942 -0.00190568506251 0.000305319549517
9.41265632816 -0.00188858886945 0.000304605795411
9.41763381691 -0.00187151400467 0.000303883257044
9.42261130565 -0.00185446037605 0.000303151788909
9.4275887944 -0.00183742791581 0.000302411296101
9.43256628314 -0.00182041653208 0.000301661628292
9.43754377189 -0.00180342615753 0.000300902686101
9.44252126063 -0.00178645670035 0.000300134314104
9.44749874937 -0.00176950809345 0.000299356408174
9.45247623812 -0.00175258024539 0.000298568807491
9.45745372686 -0.0017356730892 0.000297771402886
9.46243121561 -0.00171878653393 0.000296964027826
9.46740870435 -0.00170192051263 0.000296146567778
9.4723861931 -0.00168507493461 0.000295318850148
9.47736368184 -0.00166824973336 0.000294480754695
9.48234117059 -0.00165144481815 0.000293632102386
9.48731865933 -0.00163466012291 0.000292772766893
9.49229614807 -0.00161789555726 0.000291902562343
9.49727363682 -0.00160115105507 0.000291021355903
9.50225112556 -0.00158442652642 0.000290128954417
9.50722861431 -0.0015677219054 0.000289225218109
9.51220610305 -0.00155103710215 0.000288309946049
9.5171835918 -0.00153437205132 0.000287382991031
9.52216108054 -0.00151772666328 0.000286444143826
9.52713856928 -0.0015011008726 0.000285493249267
9.53211605803 -0.00148449459003 0.000284530089242
9.53709354677 -0.00146790775047 0.000283554500043
9.54207103552 -0.0014513402649 0.000282566254049
9.54704852426 -0.00143479206836 0.000281565178366
9.55202601301 -0.00141826307221 0.00028055103517
9.55700350175 -0.00140175321168 0.000279523641677
9.5619809905 -0.00138526239829 0.0002784827491
9.56695847924 -0.00136879056771 0.000277428163987
9.57193596798 -0.0013523376314 0.000276359625752
9.57691345673 -0.00133590352537 0.00027527692941
9.58189094547 -0.00131948816151 0.000274179801654
9.58686843422 -0.00130309147597 0.000273068025021
9.59184592296 -0.0012867133808 0.000271941312449
9.59682341171 -0.00127035381234 0.000270799432946
9.60180090045 -0.001254012683 0.000269642084557
9.60677838919 -0.00123768992925 0.000268469021593
9.61175587794 -0.00122138546396 0.000267279925929
9.61673336668 -0.00120509922362 0.000266074535875
9.62171085543 -0.00118883112131 0.000264852515729
9.62668834417 -0.00117258109387 0.000263613586332
9.63166583292 -0.00115634905453 0.000262357392825
9.63664332166 -0.00114013494053 0.000261083636937
9.64162081041 -0.00112393866516 0.000259791942877
9.64659829915 -0.00110776016588 0.000258481991419
9.65157578789 -0.00109159935632 0.000257153383841
9.65655327664 -0.00107545617415 0.00025580577787
9.66153076538 -0.00105933053314 0.000254438749603
9.66650825413 -0.00104322237129 0.000253051931364
9.67148574287 -0.0010271316025 0.000251644871498
9.67646323162 -0.0010110581651 0.000250217174246
9.68144072036 -0.000995001973236 0.00024876835729
9.6864182091 -0.000978962965328 0.000247297993728
9.69139569785 -0.000962941055872 0.000245805567241
9.69637318659 -0.000946936183405 0.000244290616278
9.70135067534 -0.000930948262762 0.00024275258671
9.70632816408 -0.000914977232694 0.000241190978289
9.71130565283 -0.000899023008171 0.000239605194673
9.71628314157 -0.000883085528258 0.000237994692251
9.72126063032 -0.000867164708059 0.000236358827372
9.72623811906 -0.000851260486953 0.000234697007633
9.7312156078 -0.000835372780282 0.000233008536148
9.73619309655 -0.000819501527532 0.00023129276537
9.74117058529 -0.000803646644381 0.000229548938242
9.74614807404 -0.000787808070423 0.000227776344636
9.75112556278 -0.000771985721674 0.000225974159139
9.75610305153 -0.000756179537833 0.000224141600245
9.76108054027 -0.000740389435252 0.0002222777645
9.76605802901 -0.000724615353939 0.000220381788553
9.77103551776 -0.000708857210173 0.000218452679345
9.7760130065 -0.000693114944373 0.000216489479145
9.78099049525 -0.000677388473048 0.000214491091411
9.78596798399 -0.00066167773662 0.000212456448875
9.79094547274 -0.000645982652136 0.000210384334695
9.79592296148 -0.000630303160119 0.000208273553624
9.80090045023 -0.000614639177744 0.00020612274796
9.80587793897 -0.00059899064574 0.000203930571817
9.81085542771 -0.00058335748161 0.000201695501269
9.81583291646 -0.000567739626288 0.000199416011653
9.8208104052 -0.000552136997505 0.000197090381182
9.82578789395 -0.000536549536295 0.000194716871131
9.83076538269 -0.000520977160616 0.000192293521916
9.83574287144 -0.000505419811806 0.00018981833591
9.84072036018 -0.000489877407948 0.000187289064692
9.84569784892 -0.000474349890783 0.000184703393983
9.85067533767 -0.000458837178516 0.000182058720316
9.85565282641 -0.000443339212887 0.000179352337231
9.86063031516 -0.000427855912428 0.000176581198965
9.8656078039 -0.00041238721928 0.000173742106338
9.87058529265 -0.000396933052095 0.00017083145412
9.87556278139 -0.000381493353113 0.000167845413977
9.88054027014 -0.00036606804131 0.000164779660498
9.88551775888 -0.00035065705902 0.000161629546797
9.89049524762 -0.000335260325444 0.000158389801431
9.89547273637 -0.000319877783213 0.000155054689002
9.90045022511 -0.000304509351746 0.00015161766548
9.90542771386 -0.000289154973873 0.000148071510191
9.9104052026 -0.000273814569131 0.000144407918148
9.91538269135 -0.000258488080645 0.00014061757834
9.92036018009 -0.000243175428072 0.000136689664392
9.92533766883 -0.000227876554832 0.000132611810132
9.93031515758 -0.000212591380798 0.000128369423463
9.93529264632 -0.000197319849383 0.000123945456986
9.94027013507 -0.000182061880981 0.00011931938596
9.94524762381 -0.000166817419096 0.000114466540847
9.95022511256 -0.000151586384237 0.000109356373323
9.9552026013 -0.000136368720101 0.000103950753067
9.96018009005 -0.000121164347514 9.82004944728e-05
9.96515757879 -0.000105973210362 9.20408118065e-05
9.97013506753 -9.07952295865e-05 8.53826697684e-05
9.97511255628 -7.56303493647e-05 7.80984309496e-05
9.98009004502 -6.04784907505e-05 6.99923118363e-05
9.98506753377 -4.53395982119e-05 6.07357905276e-05
9.99004502251 -3.02135931159e-05 4.96892411213e-05
9.99502251126 -1.51004198188e-05 3.52056259548e-05
10.0 0.0 0.0


==> Supplementary/Half-filled/extrap/SU8.dat <==
0.154927463732 -1.39173146106 0.00878033060524
0.159854927464 -1.34465381757 0.00836624526816
0.164782391196 -1.30272909899 0.00795286809558
0.169709854927 -1.26533097936 0.00754769031222
0.174637318659 -1.23211066619 0.00715897532751
0.179564782391 -1.2025529499 0.0067927791895
0.184492246123 -1.17635582461 0.00645432851595
0.189419709855 -1.15309059529 0.00614774287089
0.194347173587 -1.13249422837 0.00587498816544
0.199274637319 -1.11420635101 0.00563777885984
0.204202101051 -1.09799660452 0.00543489807433
0.209129564782 -1.08355926051 0.00526559923686
0.214057028514 -1.07069152895 0.00512619089204
0.218984492246 -1.05913188827 0.00501411399369
0.223911955978 -1.04870095015 0.00492451037979
0.22883941971 -1.03917332711 0.00485412398625
0.233766883442 -1.03038961046 0.00479827071693
0.238694347174 -1.02215422661 0.00475396406811
0.243621810905 -1.01432491839 0.00471744266441
0.248549274637 -1.00673090869 0.00468637065031
0.253476738369 -0.999253626977 0.00465784762751
0.258404202101 -0.991839070778 0.00463004131427
0.263331665833 -0.984514647855 0.0046009180604
0.268259129565 -0.977280858538 0.00456922794836
0.273186593297 -0.970162381058 0.00453353853667
0.278114057029 -0.963159998617 0.00449293337587
0.28304152076 -0.956295528277 0.00444651840361
0.287968984492 -0.94956995443 0.00439380255264
0.292896448224 -0.943002653622 0.00433470355207
0.297823911956 -0.93659475062 0.00426939925291
0.302751375688 -0.930362997272 0.00419892510951
0.30767883942 -0.924298899381 0.00412428314515
0.312606303152 -0.918400747751 0.00404706651699
0.317533766883 -0.912653363816 0.00396838444216
0.322461230615 -0.907054718983 0.00388971810119
0.327388694347 -0.901591213019 0.00381209475685
0.332316158079 -0.896260793911 0.00373675996314
0.337243621811 -0.891051232436 0.00366457890409
0.342171085543 -0.885960478033 0.00359647910742
0.347098549275 -0.880977497614 0.00353310006574
0.352026013007 -0.876100282916 0.00347500027131
0.356953476738 -0.871319669435 0.00342253609733
0.36188094047 -0.86663545538 0.00337571265015
0.366808404202 -0.862040348344 0.00333440799565
0.371735867934 -0.857534115864 0.00329806546107
0.376663331666 -0.853110134232 0.00326621763867
0.381590795398 -0.848768095058 0.00323800176619
0.38651825913 -0.844501965803 0.00321278045058
0.391445722861 -0.840311378795 0.003189563449
0.396373186593 -0.836190825891 0.00316763317434
0.401300650325 -0.832139895738 0.00314587982394
0.406228114057 -0.828153763015 0.00312345969191
0.411155577789 -0.824232587891 0.00309931437102
0.416083041521 -0.820372371005 0.00307280676909
0.421010505253 -0.816573248264 0.00304329673386
0.425937968984 -0.81283154776 0.00301046121613
0.430865432716 -0.809147347523 0.00297422021212
0.435792896448 -0.805517269184 0.00293471155907
0.44072036018 -0.801941342208 0.00289262762645
0.445647823912 -0.79841645205 0.00284872494794
0.450575287644 -0.794942587839 0.00280456488727
0.455502751376 -0.791517167586 0.00276153597101
0.460430215108 -0.788141263604 0.00272139052641
0.465357678839 -0.784813433561 0.00268517578672
0.470285142571 -0.781534795148 0.00265372162365
0.475212606303 -0.778304021044 0.0026273736334
0.480140070035 -0.775122136034 0.00260605395887
0.485067533767 -0.771987916486 0.00258951299017
0.489994997499 -0.768902303613 0.00257707506576
0.494922461231 -0.765864167477 0.00256816793582
0.499849924962 -0.762874373946 0.00256192957872
0.504777388694 -0.759931652188 0.00255776070773
0.509704852426 -0.757035592372 0.00255498397303
0.514632316158 -0.754183791823 0.00255321895391
0.51955977989 -0.751375583262 0.00255209409996
0.524487243622 -0.748608718568 0.00255141194785
0.529414707354 -0.745882548688 0.00255099110124
0.534342171086 -0.743194967294 0.00255074036196
0.539269634817 -0.740545343562 0.00255058175075
0.544197098549 -0.737931701481 0.00255047856256
0.549124562281 -0.735353428348 0.00255040075252
0.554052026013 -0.732808668106 0.00255033427884
0.558979489745 -0.730296825974 0.00255026517754
0.563906953477 -0.727816156481 0.00255018496456
0.568834417209 -0.725366082498 0.00255008072246
0.57376188094 -0.722944960667 0.00254994263979
0.578689344672 -0.720552231177 0.00254975500183
0.583616808404 -0.718186345089 0.00254950632455
0.588544272136 -0.715846759545 0.00254918089799
0.593471735868 -0.713532013033 0.00254876880222
0.5983991996 -0.711241579239 0.00254826014622
0.603326663332 -0.708974105664 0.00254765120661
0.608254127064 -0.706729425459 0.00254694187607
0.613181590795 -0.704506764486 0.0025461338293
0.618109054527 -0.702306152436 0.00254523104528
0.623036518259 -0.700126861733 0.00254423733595
0.627963981991 -0.697968913973 0.00254315903451
0.632891445723 -0.695831621872 0.00254200134183
0.637818909455 -0.693714999839 0.00254077203713
0.642746373187 -0.691618398034 0.00253947712672
0.647673836918 -0.689541824481 0.00253812512492
0.65260130065 -0.687484664179 0.0025367223896
0.657528764382 -0.685446919483 0.00253527762213
0.662456228114 -0.683428007852 0.00253379718467
0.667383691846 -0.681427926606 0.0025322895519
0.672311155578 -0.679446123477 0.00253076083058
0.67723861931 -0.67748259132 0.00252921896555
0.682166083042 -0.675536806128 0.0025276696205
0.687093546773 -0.673608756811 0.00252611999801
0.692021010505 -0.671697945768 0.00252457519012
0.696948474237 -0.669804358416 0.00252304151901
0.701875937969 -0.667927518485 0.00252152343083
0.706803401701 -0.666067254096 0.00252002624029
0.711730865433 -0.664222760642 0.00251855356679
0.716658329165 -0.662393653978 0.00251710936006
0.721585792896 -0.660579152117 0.00251569624398
0.726513256628 -0.658778882507 0.00251431681906
0.73144072036 -0.656992098511 0.00251297277806
0.736368184092 -0.655218438759 0.00251166548906
0.741295647824 -0.653457189896 0.0025103958047
0.746223111556 -0.651708001335 0.00250916400145
0.751150575288 -0.649970191073 0.00250797019584
0.75607803902 -0.648243418927 0.00250681372356
0.761005502751 -0.646527032459 0.00250569407278
0.765932966483 -0.644820701518 0.00250460978748
0.770860430215 -0.643123801566 0.00250355983104
0.775787893947 -0.641436012129 0.00250254209294
0.780715357679 -0.639756735015 0.00250155510449
0.785642821411 -0.638085659085 0.00250059621783
0.790570285143 -0.636422211053 0.00249966360841
0.795497748874 -0.63476608878 0.00249875418113
0.800425212606 -0.633116742538 0.00249786579903
0.805352676338 -0.63147397279 0.00249699505989
0.81028014007 -0.629837632124 0.00249613984734
0.815207603802 -0.62820786539 0.0024952975663
0.820135067534 -0.626584586129 0.002494466847
0.825062531266 -0.624967932727 0.00249364610559
0.829989994997 -0.623357823044 0.00249283466044
0.834917458729 -0.621754389367 0.00249203183672
0.839844922461 -0.620157553618 0.00249123757691
0.844772386193 -0.618567442325 0.00249045203549
0.849699849925 -0.616983981227 0.0024896757259
0.854627313657 -0.615407291412 0.00248890955839
0.859554777389 -0.61383730221 0.00248815456427
0.864482241121 -0.612274129564 0.00248741232835
0.869409704852 -0.61071770619 0.00248668433744
0.874337168584 -0.609168143159 0.00248597275012
0.879264632316 -0.60762537638 0.00248527942907
0.884192096048 -0.606089512308 0.00248460697626
0.88911955978 -0.604560489862 0.00248395752664
0.894047023512 -0.603038411129 0.00248333395707
0.898974487244 -0.601523217884 0.00248273854859
0.903901950975 -0.600014969333 0.00248217419039
0.908829414707 -0.598513280181 0.00248164288631
0.913756878439 -0.597017785546 0.00248114588603
0.918684342171 -0.595527982162 0.00248068363971
0.923611805903 -0.594043514599 0.00248025535886
0.928539269635 -0.592563897048 0.00247986018963
0.933466733367 -0.591088783873 0.00247949583068
0.938394197099 -0.589617705924 0.00247916050251
0.94332166083 -0.588150327007 0.00247885089368
0.948249124562 -0.58668619389 0.00247856463489
0.953176588294 -0.585224979487 0.00247829780046
0.958104052026 -0.583766245771 0.00247804766847
0.963031515758 -0.582309674449 0.00247780991622
0.96795897949 -0.580854842029 0.00247758155961
0.972886443222 -0.579401438704 0.00247735785632
0.977813906953 -0.577949054889 0.00247713546279
0.982741370685 -0.576497388965 0.0024769089029
0.987668834417 -0.575046044657 0.00247667415408
0.992596298149 -0.573594728254 0.00247642435662
0.997523761881 -0.572143056221 0.0024761542362
1.00245122561 -0.570690754433 0.00247585453798
1.00737868934 -0.569237739619 0.00247551797957
1.01230615308 -0.567784295279 0.00247513278851
1.01723361681 -0.566330626123 0.00247469014997
1.02216108054 -0.564877019418 0.00247417614128
1.02708854427 -0.563423674016 0.00247358034598
1.032016008 -0.561970868954 0.00247288662514
1.03694347174 -0.560518797449 0.00247208301407
1.04187093547 -0.55906773062 0.00247115142749
1.0467983992 -0.557617856255 0.00247007862262
1.05172586293 -0.556169437854 0.0024688450963
1.05665332666 -0.554722657984 0.00246743675658
1.0615807904 -0.553277772801 0.00246583339514
1.06650825413 -0.551834959842 0.00246402060902
1.07143571786 -0.550394468196 0.00246197831803
1.07636318159 -0.548956470551 0.00245969241365
1.08129064532 -0.547521209182 0.00245714384415
1.08621810905 -0.546088852107 0.00245431943408
1.09114557279 -0.544659635034 0.00245120208311
1.09607303652 -0.543233721475 0.00244778019336
1.10100050025 -0.541811340808 0.00244403952536
1.10592796398 -0.540392652198 0.00243997068768
1.11085542771 -0.538977878918 0.00243556316861
1.11578289145 -0.53756717594 0.00243081037962
1.12071035518 -0.536160760645 0.00242570633695
1.12563781891 -0.534758783957 0.00242024780567
1.13056528264 -0.533361457572 0.00241443404278
1.13549274637 -0.531968928507 0.00240826565974
1.14042021011 -0.530581402969 0.00240174776091
1.14534767384 -0.529199024199 0.00239488522706
1.15027513757 -0.527821993105 0.00238768949062
1.1552026013 -0.526450449283 0.00238017004076
1.16013006503 -0.525084588517 0.00237234497108
1.16505752876 -0.523724546881 0.00236422861741
1.1699849925 -0.522370515212 0.00235584589402
1.17491245623 -0.521022626179 0.00234721609861
1.17983991996 -0.519681065834 0.00233837092107
1.18476738369 -0.518345963553 0.00232933458513
1.18969484742 -0.517017500764 0.00232014526909
1.19462231116 -0.51569580366 0.00231083190176
1.19954977489 -0.514381049195 0.002301438577
1.20447723862 -0.513073317127 0.00229199856109
1.20940470235 -0.511772508881 0.00228255882834
1.21433216608 -0.51047840269 0.00227315227608
1.21925962981 -0.509190828194 0.00226382213363
1.22418709355 -0.50790956938 0.00225459836236
1.22911455728 -0.506634459533 0.00224551923992
1.23404202101 -0.50536528824 0.0022366111827
1.23896948474 -0.504101892329 0.00222790686548
1.24389694847 -0.502844066797 0.0022194287114
1.24882441221 -0.501591651918 0.00221120337243
1.25375187594 -0.500344447914 0.00220324898683
1.25867933967 -0.499102298411 0.00219558598212
1.2636068034 -0.497865008681 0.00218822807308
1.26853426713 -0.496632425607 0.00218118946638
1.27346173087 -0.495404359348 0.00217447946275
1.2783891946 -0.494180659957 0.00216810624139
1.28331665833 -0.492961142311 0.00216207483777
1.28824412206 -0.49174565955 0.00215638776755
1.29317158579 -0.49053403112 0.00215104607618
1.29809904952 -0.489326113159 0.00214604712704
1.30302651326 -0.488121729534 0.00214138835981
1.30795397699 -0.486920739307 0.00213706261676
1.31288144072 -0.485722970619 0.00213306420395
1.31780890445 -0.484528285374 0.00212938216305
1.32273636818 -0.483336515858 0.00212600820254
1.32766383192 -0.482147526741 0.0021229283413
1.33259129565 -0.480961154318 0.00212013226479
1.33751875938 -0.479777265956 0.00211760377201
1.34244622311 -0.478595701833 0.00211533111313
1.34737368684 -0.477416331941 0.0021132966644
1.35230115058 -0.47623900022 0.00211148781812
1.35722861431 -0.475063579219 0.00210988629087
1.36215607804 -0.473889916526 0.00210847916291
1.36708354177 -0.472717887179 0.00210724819561
1.3720110055 -0.471547342298 0.00210618065347
1.37693846923 -0.470378159353 0.00210525896775
1.38186593297 -0.469210192888 0.00210447101937
1.3867933967 -0.468043322736 0.00210380043852
1.39172086043 -0.466877406766 0.00210323607929
1.39664832416 -0.465712327117 0.00210276319063
1.40157578789 -0.464547945786 0.00210237186532
1.40650325163 -0.463384209242 0.00210204932992
1.41143071536 -0.462221140909 0.00210178726632
1.41635817909 -0.46105879409 0.00210157535904
1.42128564282 -0.459897200475 0.002101407009
1.42621310655 -0.458736412241 0.00210127411089
1.43114057029 -0.457576460446 0.00210117153996
1.43606803402 -0.456417396172 0.00210109306605
1.44099549775 -0.455259249865 0.00210103480955
1.44592296148 -0.45410207154 0.0021009921109
1.45085042521 -0.452945891047 0.00210096212748
1.45577788894 -0.451790757366 0.00210094149515
1.46070535268 -0.450636699764 0.00210092822038
1.46563281641 -0.449483766213 0.00210091998721
1.47056028014 -0.448331985414 0.00210091548265
1.47548774387 -0.44718140436 0.00210091321787
1.4804152076 -0.446032051199 0.00210091240996
1.48534267134 -0.44488397197 0.0021009122007
1.49027013507 -0.443737194283 0.00210091220374
1.4951975988 -0.442591763251 0.00210091201752
1.50012506253 -0.441447705957 0.00210091153448
1.50505252626 -0.440305066611 0.00210091065673
1.50997998999 -0.439163871788 0.00210090945212
1.51490745373 -0.438024164815 0.00210090799285
1.51983491746 -0.436885971769 0.0021009064321
1.52476238119 -0.435749335122 0.00210090489624
1.52968984492 -0.434614280466 0.00210090354604
1.53461730865 -0.433480849438 0.00210090246246
1.53954477239 -0.432349067154 0.00210090174727
1.54447223612 -0.431218974441 0.00210090135146
1.54939969985 -0.430090595954 0.00210090126153
1.55432716358 -0.428963971727 0.0021009012276
1.55925462731 -0.427839125963 0.00210090107413
1.56418209105 -0.426716097926 0.00210090029197
1.56910955478 -0.42559491138 0.00210089850537
1.57403701851 -0.424475604837 0.00210089489905
1.57896448224 -0.423358201631 0.0021008888667
1.58389194597 -0.422242739542 0.0021008792504
1.5888194097 -0.421129241484 0.00210086519012
1.59374687344 -0.420017744525 0.00210084515826
1.59867433717 -0.418908271169 0.00210081802416
1.6036018009 -0.417800857632 0.00210078187309
1.60852926463 -0.41669552444 0.00210073529869
1.61345672836 -0.415592304944 0.00210067604288
1.6183841921 -0.414491218537 0.00210060248061
1.62331165583 -0.41339229794 0.00210051209382
1.62823911956 -0.412295562209 0.00210040309471
1.63316658329 -0.411201043461 0.00210027278874
1.63809404702 -0.410108760421 0.00210011928844
1.64302151076 -0.409018744615 0.00209993981726
1.64794897449 -0.407931014448 0.00209973245775
1.65287643822 -0.406845600868 0.00209949445277
1.65780390195 -0.405762521966 0.00209922392844
1.66273136568 -0.404681808128 0.00209891825191
1.66765882941 -0.403603477136 0.00209857566779
1.67258629315 -0.402527558827 0.00209819377248
1.67751375688 -0.401454070686 0.0020977710032
1.68244122061 -0.400383042011 0.00209730528771
1.68736868434 -0.399314489993 0.00209679532718
1.69229614807 -0.398248443408 0.00209623947727
1.69722361181 -0.397184919161 0.00209563676978
1.70215107554 -0.396123945515 0.00209498607687
1.70707853927 -0.395065539095 0.00209428682142
1.712006003 -0.394009727665 0.00209353847042
1.71693346673 -0.392956527577 0.00209274089051
1.72186093047 -0.391905966106 0.00209189420953
1.7267883942 -0.390858059335 0.00209099878141
1.73171585793 -0.389812834066 0.00209005544662
1.73664332166 -0.388770306117 0.00208906507936
1.74157078539 -0.387730501825 0.00208802926839
1.74649824912 -0.386693436752 0.00208694942935
1.75142571286 -0.38565913678 0.00208582791706
1.75635317659 -0.38462761722 0.00208466669663
1.76128064032 -0.383598903511 0.00208346888709
1.76620810405 -0.382573010717 0.00208223699664
1.77113556778 -0.381549963842 0.00208097488527
1.77606303152 -0.38052977771 0.0020796855822
1.78099049525 -0.379512476903 0.00207837364208
1.78591795898 -0.378498076008 0.00207704257607
1.79084542271 -0.377486599192 0.00207569756251
1.79577288644 -0.376478060811 0.00207434253712
1.80070035018 -0.375472484612 0.0020729832045
1.80562781391 -0.374469876849 0.00207162384473
1.81055527764 -0.37347023241 0.00207027025127
1.81548274137 -0.372473533658 0.00206892647889
1.8204102051 -0.37147977221 0.00206759776163
1.82533766883 -0.370488930752 0.0020662877197
1.83026513257 -0.369501000999 0.00206500092779
1.8351925963 -0.368515965951 0.00206374051982
1.84012006003 -0.367533817423 0.00206251035678
1.84504752376 -0.366554538718 0.00206131305445
1.84997498749 -0.36557812175 0.00206015173183
1.85490245123 -0.364604550121 0.00205902847241
1.85982991496 -0.36363381584 0.00205794564802
1.86475737869 -0.362665902802 0.00205690481137
1.86968484242 -0.361700803109 0.00205590760206
1.87461230615 -0.360738500941 0.00205495505723
1.87953976988 -0.359778988494 0.00205404811651
1.88446723362 -0.358822250227 0.00205318732837
1.88939469735 -0.357868278426 0.00205237297936
1.89432216108 -0.356917057823 0.00205160516604
1.89924962481 -0.355968580795 0.00205088358061
1.90417708854 -0.355022832339 0.00205020791249
1.90910455228 -0.354079804921 0.00204957732766
1.91403201601 -0.353139483799 0.00204899115922
1.91895947974 -0.352201861526 0.00204844812204
1.92388694347 -0.351266923614 0.00204794724811
1.9288144072 -0.350334662702 0.0020474868808
1.93374187094 -0.349405064552 0.00204706580892
1.93866933467 -0.348478121887 0.00204668208626
1.9435967984 -0.347553820711 0.00204633431744
1.94852426213 -0.346632153834 0.00204602034884
1.95345172586 -0.345713107495 0.00204573865953
1.95837918959 -0.344796674587 0.00204548696882
1.96330665333 -0.343882841583 0.00204526368709
1.96823411706 -0.342971601456 0.00204506648341
1.97316158079 -0.342062940905 0.0020448937532
1.97808904452 -0.341156852986 0.00204474318689
1.98301650825 -0.34025332462 0.00204461321445
1.98794397199 -0.33935234894 0.00204450161249
1.99287143572 -0.338453913085 0.00204440688977
1.99779889945 -0.337558010269 0.00204432696571
2.00272636318 -0.336664627842 0.00204426046468
2.00765382691 -0.335773759089 0.00204420550798
2.01258129065 -0.334885391563 0.00204416089425
2.01750875438 -0.333999518621 0.00204412501755
2.02243621811 -0.333116128021 0.00204409686862
2.02736368184 -0.332235213194 0.00204407509344
2.03229114557 -0.331356762097 0.0020440588541
2.0372186093 -0.330480768237 0.00204404702049
2.04214607304 -0.329607219763 0.00204403890672
2.04707353677 -0.328736110257 0.00204403358072
2.0520010005 -0.327867428058 0.00204403049083
2.05692846423 -0.327001166821 0.00204402887928
2.06185592796 -0.326137315072 0.00204402831228
2.0667833917 -0.325275866535 0.00204402818459
2.07171085543 -0.324416809922 0.00204402816527
2.07663831916 -0.323560139025 0.00204402778176
2.08156578289 -0.322705842734 0.00204402679229
2.08649324662 -0.321853914913 0.00204402483878
2.09142071036 -0.321004344625 0.00204402175622
2.09634817409 -0.320157125804 0.00204401728454
2.10127563782 -0.319312247685 0.00204401132413
2.10620310155 -0.318469704267 0.002044003698
2.11113056528 -0.317629484953 0.00204399436174
2.11605802901 -0.316791583811 0.00204398320794
2.12098549275 -0.315955990408 0.00204397023815
2.12591295648 -0.315122698877 0.00204395540243
2.13084042021 -0.314291698945 0.00204393874001
2.13576788394 -0.31346298481 0.00204392024752
2.14069534767 -0.312636546359 0.00204389999449
2.14562281141 -0.311812377853 0.00204387801445
2.15055027514 -0.310990469333 0.00204385440061
2.15547773887 -0.310170815123 0.00204382921479
2.1604052026 -0.309353405415 0.00204380256808
2.16533266633 -0.308538234597 0.00204377454301
2.17026013007 -0.307725293009 0.00204374526341
2.1751875938 -0.306914575099 0.00204371482588
2.18011505753 -0.306106071353 0.00204368336253
2.18504252126 -0.30529977628 0.00204365097825
2.18996998499 -0.30449568051 0.00204361780954
2.19489744872 -0.303693778609 0.00204358396466
2.19982491246 -0.302894061348 0.00204354958115
2.20475237619 -0.302096523352 0.0020435147664
2.20967983992 -0.30130115553 0.00204347965623
2.21460730365 -0.300507952563 0.00204344435361
2.21953476738 -0.299716905496 0.00204340899028
2.22446223112 -0.298928009067 0.00204337366188
2.22938969485 -0.298141254452 0.00204333849416
2.23431715858 -0.297356636446 0.0020433035731
2.23924462231 -0.296574146354 0.00204326901694
2.24417208604 -0.295793779029 0.00204323490018
2.24909954977 -0.295015525901 0.00204320133239
2.25402701351 -0.294239381876 0.00204316837522
2.25895447724 -0.293465338511 0.00204313612876
2.26388194097 -0.292693390765 0.00204310464088
2.2688094047 -0.291923530318 0.00204307400164
2.27373686843 -0.291155752183 0.0020430442446
2.27866433217 -0.290390048158 0.00204301544951
2.2835917959 -0.289626413309 0.0020429876354
2.28851925963 -0.288864839552 0.00204296087167
2.29344672336 -0.288105322005 0.00204293516296
2.29837418709 -0.287347852699 0.00204291056846
2.30330165083 -0.286592426804 0.00204288707876
2.30822911456 -0.285839036464 0.00204286474321
2.31315657829 -0.285087676899 0.00204284353897
2.31808404202 -0.284338340364 0.00204282350601
2.32301150575 -0.283591022129 0.00204280460889
2.32793896948 -0.282845714559 0.00204278687881
2.33286643322 -0.282102412972 0.0020427702687
2.33779389695 -0.28136110984 0.00204275480176
2.34272136068 -0.280621800531 0.00204274042037
2.34764882441 -0.279884477621 0.00204272714058
2.35257628814 -0.279149136525 0.00204271489543
2.35750375188 -0.278415769924 0.0020427036947
2.36243121561 -0.277684373279 0.00204269346344
2.36735867934 -0.276954939373 0.00204268420609
2.37228614307 -0.276227463713 0.00204267584105
2.3772136068 -0.275501939181 0.00204266836844
2.38214107054 -0.274778361333 0.0020426617014
2.38706853427 -0.274056723146 0.00204265583672
2.391995998 -0.27333702022 0.00204265068372
2.39692346173 -0.27261924563 0.00204264623684
2.40185092546 -0.271903395022 0.00204264240297
2.40677838919 -0.271189461563 0.00204263917524
2.41170585293 -0.270477440944 0.00204263645947
2.41663331666 -0.269767326425 0.00204263424842
2.42156078039 -0.269059113739 0.00204263244818
2.42648824412 -0.268352796238 0.00204263105209
2.43141570785 -0.267648369699 0.00204262996775
2.43634317159 -0.266945827562 0.00204262918994
2.44127063532 -0.266245165647 0.002042628629
2.44619809905 -0.265546377481 0.00204262828194
2.45112556278 -0.264849458926 0.00204262806289
2.45605302651 -0.264154403597 0.00204262797189
2.46098049025 -0.263461207395 0.00204262792778
2.46590795398 -0.262769864021 0.00204262793429
2.47083541771 -0.262080369417 0.00204262791586
2.47576288144 -0.261392717366 0.00204262788042
2.48069034517 -0.260706903853 0.00204262775873
2.4856178089 -0.260022922739 0.00204262756339
2.49054527264 -0.25934077005 0.00204262723203
2.49547273637 -0.25866043973 0.00204262678227
2.5004002001 -0.257981927842 0.00204262615897
2.50532766383 -0.257305228561 0.00204262538505
2.51025512756 -0.256630338611 0.00204262441231
2.5151825913 -0.255957252808 0.00204262326817
2.52011005503 -0.255285968 0.00204262190998
2.52503751876 -0.254616479069 0.00204262036879
2.52996498249 -0.253948782894 0.00204261860655
2.53489244622 -0.253282874423 0.00204261665736
2.53981990995 -0.252618750565 0.00204261448694
2.54474737369 -0.251956406331 0.00204261213185
2.54967483742 -0.251295838663 0.00204260956089
2.55460230115 -0.250637042634 0.00204260681261
2.55952976488 -0.249980015215 0.00204260385819
2.56445722861 -0.249324751542 0.00204260073773
2.56938469235 -0.248671248615 0.00204259742426
2.57431215608 -0.248019501632 0.00204259395904
2.57923961981 -0.247369507621 0.00204259031641
2.58416708354 -0.246721261841 0.00204258653847
2.58909454727 -0.246074761347 0.00204258260047
2.59402201101 -0.24543000146 0.00204257854501
2.59894947474 -0.244786979261 0.00204257434787
2.60387693847 -0.24414569013 0.00204257005194
2.6088044022 -0.243506131176 0.00204256563319
2.61373186593 -0.242868297837 0.00204256113456
2.61865932966 -0.242232187248 0.00204255653196
2.6235867934 -0.241597794904 0.00204255186821
2.62851425713 -0.240965117967 0.00204254711892
2.63344172086 -0.240334151988 0.00204254232663
2.63836918459 -0.239704894156 0.00204253746647
2.64329664832 -0.239077340077 0.0020425325806
2.64822411206 -0.238451486965 0.00204252764352
2.65315157579 -0.23782733048 0.00204252269687
2.65807903952 -0.237204867864 0.00204251771444
2.66300650325 -0.236584094828 0.00204251273731
2.66793396698 -0.235965008639 0.00204250773841
2.67286143072 -0.235347605063 0.00204250275824
2.67778889445 -0.234731881391 0.00204249776882
2.68271635818 -0.23411783344 0.00204249281001
2.68764382191 -0.233505458526 0.00204248785292
2.69257128564 -0.232894752518 0.00204248293672
2.69749874937 -0.232285712754 0.00204247803159
2.70242621311 -0.231678335155 0.00204247317603
2.70735367684 -0.231072617084 0.00204246833929
2.71228114057 -0.230468554508 0.00204246355919
2.7172086043 -0.229866144817 0.00204245880406
2.72213606803 -0.229265384025 0.00204245411108
2.72706353177 -0.228666269546 0.00204244944766
2.7319909955 -0.228068797442 0.00204244485037
2.73691845923 -0.22747296515 0.00204244028574
2.74184592296 -0.226878768779 0.00204243578974
2.74677338669 -0.226286205788 0.0020424313281
2.75170085043 -0.225695272335 0.00204242693618
2.75662831416 -0.225105965899 0.00204242257896
2.76155577789 -0.224518282684 0.00204241829125
2.76648324162 -0.223932220193 0.00204241403729
2.77141070535 -0.223347774673 0.00204240985138
2.77633816908 -0.222764943651 0.00204240569709
2.78126563282 -0.222183723418 0.00204240160823
2.78619309655 -0.221604111521 0.00204239754771
2.79112056028 -0.221026104295 0.00204239354892
2.79604802401 -0.220449699311 0.00204238957414
2.80097548774 -0.219874892945 0.00204238565634
2.80590295148 -0.219301682789 0.00204238175723
2.81083041521 -0.218730065263 0.00204237790936
2.81575787894 -0.218160037979 0.00204237407389
2.82068534267 -0.217591597397 0.00204237028299
2.8256128064 -0.217024741152 0.00204236649725
2.83054027014 -0.216459465746 0.00204236274847
2.83546773387 -0.215895768832 0.0020423589967
2.8403951976 -0.215333646953 0.00204235527333
2.84532266133 -0.214773097785 0.00204235153787
2.85025012506 -0.214214117907 0.00204234782129
2.85517758879 -0.213656705017 0.00204234408254
2.86010505253 -0.213100855733 0.00204234035215
2.86503251626 -0.212546567773 0.00204233658842
2.86995997999 -0.211993837794 0.00204233282144
2.87488744372 -0.211442663532 0.00204232900882
2.87981490745 -0.210893041684 0.00204232518013
2.88474237119 -0.210344970006 0.00204232129221
2.88966983492 -0.209798445229 0.00204231737407
2.89459729865 -0.209253465131 0.00204231338167
2.89952476238 -0.20871002648 0.00204230934337
2.90445222611 -0.208168127072 0.00204230521414
2.90937968984 -0.207627763712 0.0020423010216
2.91430715358 -0.207088934214 0.00204229671961
2.91923461731 -0.206551635419 0.00204229233492
2.92416208104 -0.20601586516 0.00204228782011
2.92908954477 -0.205481620315 0.00204228320095
2.9340170085 -0.204948898732 0.00204227842854
2.93894447224 -0.204417697325 0.00204227352754
2.94387193597 -0.203888013962 0.00204226844737
2.9487993997 -0.20335984559 0.00204226321141
2.95372686343 -0.202833190095 0.00204225776714
2.95865432716 -0.202308044456 0.00204225213652
2.9635817909 -0.201784406579 0.00204224626482
2.96850925463 -0.201262273477 0.00204224017236
2.97343671836 -0.200741643072 0.00204223380195
2.97836418209 -0.200222512409 0.00204222717202
2.98329164582 -0.19970487943 0.00204222022261
2.98821910955 -0.199188741211 0.00204221297005
2.99314657329 -0.19867409571 0.00204220535123
2.99807403702 -0.198160940037 0.00204219738015
3.00300150075 -0.197649272063 0.00204218899019
3.00792896448 -0.197139087346 0.00204218019281
3.01285642821 -0.196630381187 0.00204217091829
3.01778389195 -0.196123148057 0.00204216117609
3.02271135568 -0.195617383273 0.00204215089371
3.02763881941 -0.195113081364 0.00204214007859
3.03256628314 -0.194610237688 0.0020421286553
3.03749374687 -0.194108846831 0.00204211662917
3.04242121061 -0.193608904192 0.00204210392173
3.04734867434 -0.193110404414 0.0020420905361
3.05227613807 -0.192613342936 0.00204207639065
3.0572036018 -0.192117714458 0.00204206148624
3.06213106553 -0.191623514459 0.00204204573801
3.06705852926 -0.191130737693 0.00204202914448
3.071985993 -0.190639379678 0.00204201161749
3.07691345673 -0.190149435222 0.00204199315318
3.08184092046 -0.189660899885 0.00204197366006
3.08676838419 -0.189173768527 0.00204195313185
3.09169584792 -0.188688036744 0.00204193147367
3.09662331166 -0.188203699452 0.0020419086768
3.10155077539 -0.187720752285 0.00204188464297
3.10647823912 -0.18723919021 0.00204185936103
3.11140570285 -0.186759008899 0.00204183272928
3.11633316658 -0.18628020337 0.00204180473412
3.12126063032 -0.185802769333 0.00204177527046
3.12618809405 -0.185326701857 0.00204174432227
3.13111555778 -0.184851996689 0.00204171178107
3.13604302151 -0.184378648946 0.00204167762841
3.14097048524 -0.183906654413 0.00204164175245
3.14589794897 -0.183436008257 0.00204160413238
3.15082541271 -0.182966706298 0.00204156465302
3.15575287644 -0.182498743752 0.0020415232912
3.16068034017 -0.182032116474 0.0020414799285
3.1656078039 -0.181566819729 0.00204143453943
3.17053526763 -0.181102849407 0.00204138700237
3.17546273137 -0.180640200821 0.00204133728957
3.1803901951 -0.180178869894 0.00204128527628
3.18531765883 -0.179718851987 0.00204123093254
3.19024512256 -0.179260143058 0.00204117413055
3.19517258629 -0.178802738513 0.00204111483819
3.20010005003 -0.178346634344 0.00204105292473
3.20502751376 -0.177891826004 0.00204098835595
3.20995497749 -0.177438309519 0.00204092099826
3.21488244122 -0.176986080384 0.00204085081541
3.21980990495 -0.176535134661 0.00204077767107
3.22473736868 -0.176085467889 0.00204070152705
3.22966483242 -0.175637076161 0.00204062224436
3.23459229615 -0.175189955062 0.00204053978296
3.23951975988 -0.174744100717 0.00204045400132
3.24444722361 -0.174299508754 0.00204036485762
3.24937468734 -0.17385617533 0.00204027220792
3.25430215108 -0.173414096116 0.00204017600871
3.25922961481 -0.172973267302 0.00204007611377
3.26415707854 -0.172533684598 0.00203997247797
3.26908454227 -0.172095344228 0.00203986495295
3.274012006 -0.171658241945 0.00203975349207
3.27893946973 -0.171222374 0.00203963794494
3.28386693347 -0.17078773619 0.00203951826351
3.2887943972 -0.170354324797 0.00203939429551
3.29372186093 -0.169922135656 0.00203926599156
3.29864932466 -0.169491165082 0.00203913319766
3.30357678839 -0.16906140895 0.00203899586321
3.30850425213 -0.168632863603 0.00203885383261
3.31343171586 -0.168205524957 0.00203870705416
3.31835917959 -0.167779389386 0.00203855537079
3.32328664332 -0.167354452842 0.00203839872977
3.32821410705 -0.166930711731 0.00203823697277
3.33314157079 -0.166508162042 0.00203807004613
3.33806903452 -0.166086800211 0.00203789779037
3.34299649825 -0.165666622267 0.00203772015102
3.34792396198 -0.165247624671 0.0020375369676
3.35285142571 -0.164829803491 0.00203734818496
3.35777888944 -0.164413155217 0.00203715364176
3.36270635318 -0.163997675954 0.00203695328226
3.36763381691 -0.163583362222 0.00203674694443
3.37256128064 -0.16317021016 0.00203653457205
3.37748874437 -0.162758216316 0.00203631600255
3.3824162081 -0.162347376867 0.00203609117934
3.38734367184 -0.161937688388 0.00203585993946
3.39227113557 -0.16152914709 0.00203562222605
3.3971985993 -0.161121749578 0.00203537787593
3.40212606303 -0.160715492098 0.00203512683209
3.40705352676 -0.160310371279 0.00203486893127
3.4119809905 -0.159906383405 0.0020346041164
3.41690845423 -0.159503525131 0.00203433222433
3.42183591796 -0.159101792776 0.00203405319802
3.42676338169 -0.15870118302 0.00203376687455
3.43169084542 -0.158301692216 0.00203347319708
3.43661830915 -0.157903317073 0.00203317200307
3.44154577289 -0.157506053974 0.00203286323593
3.44647323662 -0.157109899655 0.00203254673368
3.45140070035 -0.156714850535 0.00203222244011
3.45632816408 -0.156320903372 0.00203189019393
3.46125562781 -0.155928054619 0.00203154993942
3.46618309155 -0.155536301061 0.00203120151613
3.47111055528 -0.155145639182 0.00203084486892
3.47603801901 -0.154756065791 0.00203047983835
3.48096548274 -0.154367577404 0.00203010636997
3.48589294647 -0.153980170858 0.00202972430548
3.49082041021 -0.153593842699 0.00202933359122
3.49574787394 -0.153208589788 0.00202893407019
3.50067533767 -0.152824408702 0.00202852568961
3.5056028014 -0.152441296327 0.00202810829393
3.51053026513 -0.152059249271 0.00202768183136
3.51545772886 -0.151678264444 0.00202724614793
3.5203851926 -0.151298338484 0.00202680119295
3.52531265633 -0.150919468326 0.00202634681416
3.53024012006 -0.150541650638 0.00202588296205
3.53516758379 -0.150164882376 0.00202540948625
3.54009504752 -0.149789160241 0.00202492633852
3.54502251126 -0.149414481212 0.00202443337049
3.54994997499 -0.149040842018 0.00202393053531
3.55487743872 -0.148668239662 0.00202341768673
3.55980490245 -0.148296670901 0.00202289477937
3.56473236618 -0.147926132762 0.00202236166927
3.56965982991 -0.147556622032 0.00202181831261
3.57458729365 -0.147188135759 0.00202126456783
3.57951475738 -0.146820670758 0.00202070039275
3.58444222111 -0.1464542241 0.00202012564834
3.58936968484 -0.146088792628 0.00201954029419
3.59429714857 -0.145724373436 0.00201894419392
3.59922461231 -0.145360963394 0.00201833730893
3.60415207604 -0.144998559618 0.00201771950564
3.60907953977 -0.144637159006 0.00201709074737
3.6140070035 -0.144276758696 0.00201645090343
3.61893446723 -0.143917355612 0.00201579993914
3.62386193097 -0.143558946912 0.00201513772684
3.6287893947 -0.143201529551 0.00201446423394
3.63371685843 -0.142845100707 0.00201377933593
3.63864432216 -0.142489657359 0.00201308300237
3.64357178589 -0.142135196708 0.002012375112
3.64849924962 -0.141781715759 0.00201165563663
3.65342671336 -0.141429211735 0.00201092445839
3.65835417709 -0.141077681665 0.00201018155138
3.66328164082 -0.140727122794 0.00200942680123
3.66820910455 -0.140377532176 0.00200866018444
3.67313656828 -0.140028907076 0.00200788159021
3.67806403202 -0.139681244574 0.00200709099754
3.68299149575 -0.139334541956 0.00200628829931
3.68791895948 -0.138988796327 0.00200547347706
3.69284642321 -0.138644004991 0.00200464642748
3.69777388694 -0.138300165079 0.00200380713472
3.70270135068 -0.137957273915 0.00200295549937
3.70762881441 -0.137615328655 0.00200209150827
3.71255627814 -0.137274326643 0.00200121506601
3.71748374187 -0.136934265058 0.00200032616218
3.7224112056 -0.136595141263 0.00199942470546
3.72733866933 -0.136256952462 0.00199851068827
3.73226613307 -0.135919696037 0.00199758402347
3.7371935968 -0.135583369217 0.00199664470639
3.74212106053 -0.135247969401 0.00199569265415
3.74704852426 -0.134913493842 0.00199472786503
3.75197598799 -0.134579939959 0.00199375026052
3.75690345173 -0.134247305026 0.00199275984193
3.76183091546 -0.133915586484 0.00199175653518
3.76675837919 -0.133584781627 0.00199074034467
3.77168584292 -0.133254887915 0.00198971120086
3.77661330665 -0.132925902667 0.00198866911128
3.78154077039 -0.132597823359 0.00198761401101
3.78646823412 -0.132270647332 0.00198654591079
3.79139569785 -0.131944372081 0.00198546475036
3.79632316158 -0.13161899497 0.00198437054375
3.80125062531 -0.131294513512 0.00198326323547
3.80617808904 -0.130970925091 0.00198214284284
3.81110555278 -0.13064822724 0.00198100931522
3.81603301651 -0.130326417364 0.00197986267332
3.82096048024 -0.130005493013 0.00197870287139
3.82588794397 -0.129685451613 0.00197752993358
3.8308154077 -0.129366290733 0.0019763438191
3.83574287144 -0.129048007821 0.00197514455559
3.84067033517 -0.128730600461 0.00197393210732
3.8455977989 -0.128414066122 0.00197270650544
3.85052526263 -0.128098402407 0.00197146771933
3.85545272636 -0.127783606805 0.00197021578373
3.8603801901 -0.127469676935 0.00196895067319
3.86530765383 -0.127156610308 0.00196767242608
3.87023511756 -0.126844404558 0.00196638102217
3.87516258129 -0.126533057219 0.00196507650351
3.88009004502 -0.126222565941 0.00196375885516
3.88501750875 -0.125912928275 0.0019624281229
3.88994497249 -0.125604141891 0.0019610842971
3.89487243622 -0.125296204359 0.00195972742734
3.89979989995 -0.124989113364 0.00195835750937
3.90472736368 -0.124682866498 0.00195697459658
3.90965482741 -0.12437746146 0.00195557869017
3.91458229115 -0.124072895863 0.00195416984736
3.91950975488 -0.123769167421 0.00195274807485
3.92443721861 -0.123466273766 0.00195131343378
3.92936468234 -0.12316421263 0.00194986593634
3.93429214607 -0.122862981663 0.00194840564762
3.9392196098 -0.122562578611 0.00194693258539
3.94414707354 -0.122263001144 0.00194544681871
3.94907453727 -0.121964247026 0.00194394837095
3.954002001 -0.121666313943 0.00194243731519
3.95892946473 -0.121369199673 0.00194091368044
3.96385692846 -0.121072901924 0.00193937754383
3.9687843922 -0.120777418488 0.00193782894005
3.97371185593 -0.120482747091 0.00193626795032
3.97863931966 -0.12018888554 0.00193469461501
3.98356678339 -0.119895831578 0.00193310901948
3.98849424712 -0.119603583031 0.00193151120984
3.99342171086 -0.119312137656 0.00192990127557
3.99834917459 -0.119021493295 0.00192827926855
4.00327663832 -0.118731647704 0.00192664528253
4.00820410205 -0.118442598492 0.00192499937433
4.01313156578 -0.118154343064 0.00192334164015
4.01805902951 -0.117866878896 0.0019216721385
4.02298649325 -0.117580203408 0.00191999096661
4.02791395698 -0.117294314097 0.00191829818428
4.03284142071 -0.117009208401 0.00191659388974
4.03776888444 -0.116724883834 0.00191487814399
4.04269634817 -0.116441337856 0.00191315104621
4.04762381191 -0.116158567996 0.00191141265852
4.05255127564 -0.115876571734 0.00190966308101
4.05747873937 -0.115595346616 0.00190790237686
4.0624062031 -0.115314890142 0.00190613064699
4.06733366683 -0.115035199874 0.0019043479556
4.07226113057 -0.114756273331 0.00190255440441
4.0771885943 -0.114478108092 0.00190075005853
4.08211605803 -0.114200701696 0.00189893502047
4.08704352176 -0.113924051737 0.00189710935619
4.09197098549 -0.113648155773 0.00189527316892
4.09689844922 -0.113373011415 0.0018934265254
4.10182591296 -0.113098616239 0.00189156952959
4.10675337669 -0.112824967873 0.00188970224895
4.11168084042 -0.112552063911 0.00188782478808
4.11660830415 -0.112279901997 0.00188593721511
4.12153576788 -0.112008479743 0.00188403963529
4.12646323162 -0.111737794808 0.00188213211735
4.13139069535 -0.111467844824 0.00188021476712
4.13631815908 -0.111198627464 0.0018782876539
4.14124562281 -0.11093014038 0.00187635088407
4.14617308654 -0.110662381259 0.00187440452744
4.15110055028 -0.11039534777 0.00187244869093
4.15602801401 -0.110129037618 0.00187048344478
4.16095547774 -0.109863448487 0.00186850889641
4.16588294147 -0.109598578098 0.00186652511648
4.1708104052 -0.109334424153 0.00186453221287
4.17573786893 -0.109070984388 0.00186253025659
4.18066533267 -0.108808256523 0.00186051935598
4.1855927964 -0.108546238307 0.00185849958234
4.19052026013 -0.108284927477 0.00185647104444
4.19544772386 -0.1080243218 0.00185443381383
4.20037518759 -0.107764419028 0.00185238799967
4.20530265133 -0.107505216941 0.00185033367374
4.21023011506 -0.10724671331 0.00184827094557
4.21515757879 -0.106988905929 0.00184619988711
4.22008504252 -0.106731792585 0.00184412060824
4.22501250625 -0.106475371088 0.00184203318104
4.22993996998 -0.106219639239 0.00183993771571
4.23486743372 -0.105964594865 0.00183783428443
4.23979489745 -0.105710235782 0.00183572299771
4.24472236118 -0.10545655983 0.00183360392777
4.24964982491 -0.105203564844 0.00183147718542
4.25457728864 -0.104951248675 0.00182934284289
4.25950475238 -0.104699609176 0.00182720101125
4.26443221611 -0.104448644211 0.00182505176272
4.26935967984 -0.104198351649 0.00182289520862
4.27428714357 -0.103948729368 0.0018207314211
4.2792146073 -0.103699775252 0.00181856051172
4.28414207104 -0.103451487194 0.00181638255254
4.28906953477 -0.103203863093 0.00181419765533
4.2939969985 -0.102956900855 0.00181200589204
4.29892446223 -0.102710598394 0.00180980737462
4.30385192596 -0.102464953631 0.00180760217488
4.30877938969 -0.102219964494 0.00180539040494
4.31370685343 -0.101975628918 0.00180317213642
4.31863431716 -0.101731944845 0.00180094748164
4.32356178089 -0.101488910224 0.00179871651198
4.32848924462 -0.101246523014 0.00179647933989
4.33341670835 -0.101004781173 0.00179423603654
4.33834417209 -0.100763682677 0.00179198671451
4.34327163582 -0.100523225498 0.0017897314447
4.34819909955 -0.100283407624 0.0017874703398
4.35312656328 -0.100044227042 0.00178520347042
4.35805402701 -0.0998056817542 0.00178293094937
4.36298149075 -0.0995677697595 0.00178065284692
4.36790895448 -0.0993304890753 0.00177836927599
4.37283641821 -0.0990938377127 0.00177608030649
4.37776388194 -0.0988578137036 0.00177378605142
4.38269134567 -0.0986224150716 0.00177148658034
4.3876188094 -0.0983876398626 0.00176918200631
4.39254627314 -0.0981534861128 0.00176687239848
4.39747373687 -0.097919951882 0.00176455786997
4.4024012006 -0.0976870352187 0.00176223848955
4.40732866433 -0.0974547341964 0.00175991437035
4.41225612806 -0.0972230468763 0.00175758558071
4.4171835918 -0.0969919713452 0.00175525223379
4.42211105553 -0.0967615056766 0.00175291439748
4.42703851926 -0.0965316479708 0.00175057218497
4.43196598299 -0.0963023963133 0.00174822566364
4.43689344672 -0.096073748818 0.00174587494673
4.44182091046 -0.0958457035823 0.0017435201011
4.44674837419 -0.0956182587336 0.00174116123998
4.45167583792 -0.0953914123807 0.00173879842974
4.45660330165 -0.0951651626644 0.00173643178359
4.46153076538 -0.0949395077054 0.00173406136736
4.46645822911 -0.0947144456575 0.00173168729425
4.47138569285 -0.094489974653 0.00172930962951
4.47631315658 -0.0942660928585 0.00172692848633
4.48124062031 -0.0940427984181 0.0017245439294
4.48616808404 -0.0938200895112 0.00172215607187
4.49109554777 -0.0935979642933 0.00171976497782
4.49602301151 -0.0933764209565 0.00171737076035
4.50095047524 -0.0931554576677 0.00171497348296
4.50587793897 -0.0929350726316 0.00171257325869
4.5108054027 -0.0927152640263 0.0017101701504
4.51573286643 -0.0924960300688 0.00170776427109
4.52066033017 -0.0922773689489 0.00170535568295
4.5255877939 -0.092059278896 0.00170294449893
4.53051525763 -0.0918417581103 0.00170053078058
4.53544272136 -0.0916248048336 0.00169811464074
4.54037018509 -0.0914084172777 0.0016956961403
4.54529764882 -0.091192593696 0.00169327539202
4.55022511256 -0.0909773323111 0.00169085245609
4.55515257629 -0.0907626313891 0.0016884274452
4.56008004002 -0.0905484891632 0.00168600041883
4.56500750375 -0.0903349039106 0.00168357148955
4.56993496748 -0.090121873876 0.00168114071615
4.57486243122 -0.0899093973488 0.00167870821108
4.57978989495 -0.0896974725836 0.00167627403239
4.58471735868 -0.0894860978815 0.00167383829245
4.58964482241 -0.0892752715077 0.00167140104854
4.59457228614 -0.0890649917755 0.0016689624129
4.59949974987 -0.0888552569602 0.00166652244208
4.60442721361 -0.0886460653864 0.00166408124818
4.60935467734 -0.08843741534 0.00166163888697
4.61428214107 -0.0882293051567 0.00165919547044
4.6192096048 -0.088021733133 0.00165675105356
4.62413706853 -0.0878146976161 0.00165430574817
4.62906453227 -0.0876081969124 0.00165185960845
4.633991996 -0.0874022293801 0.00164941274611
4.63891945973 -0.0871967933363 0.00164696521452
4.64384692346 -0.0869918871497 0.00164451712522
4.64877438719 -0.0867875091477 0.00164206853076
4.65370185093 -0.0865836577105 0.00163961954252
4.65862931466 -0.0863803311745 0.00163717021223
4.66355677839 -0.0861775279314 0.00163472065111
4.66848424212 -0.0859752463276 0.00163227091003
4.67341170585 -0.0857734847653 0.00162982110003
4.67833916958 -0.0855722416008 0.00162737127115
4.68326663332 -0.0853715152469 0.00162492153423
4.68819409705 -0.0851713040699 0.00162247193845
4.69312156078 -0.0849716064929 0.00162002259447
4.69804902451 -0.0847724208921 0.00161757355059
4.70297648824 -0.0845737457011 0.00161512491728
4.70790395198 -0.0843755793057 0.00161267674194
4.71283141571 -0.0841779201499 0.00161022913486
4.71775887944 -0.0839807666288 0.00160778214254
4.72268634317 -0.0837841171969 0.00160533587506
4.7276138069 -0.0835879702587 0.001602890378
4.73254127064 -0.0833923242792 0.00160044576124
4.73746873437 -0.0831971776719 0.00159800206945
4.7423961981 -0.083002528912 0.00159555941229
4.74732366183 -0.0828083764226 0.00159311783349
4.75225112556 -0.0826147186884 0.00159067744249
4.75717858929 -0.0824215541423 0.0015882382821
4.76210605303 -0.082228881279 0.00158580046149
4.76703351676 -0.08203669854 0.00158336402257
4.77196098049 -0.08184500443 0.00158092907425
4.77688844422 -0.0816537973999 0.00157849565747
4.78181590795 -0.0814630759642 0.00157606388093
4.78674337169 -0.0812728385825 0.00157363378457
4.79167083542 -0.0810830837793 0.00157120547686
4.79659829915 -0.0808938100228 0.00156877899677
4.80152576288 -0.0807050158474 0.00156635445249
4.80645322661 -0.0805166997302 0.00156393188203
4.81138069035 -0.080328860215 0.00156151139329
4.81630815408 -0.0801414957879 0.00155909302331
4.82123561781 -0.0799546050017 0.00155667687973
4.82616308154 -0.0797681863518 0.00155426299857
4.83109054527 -0.0795822384002 0.00155185148718
4.836018009 -0.0793967596506 0.00154944238058
4.84094547274 -0.0792117486748 0.00154703578586
4.84587293647 -0.0790272039851 0.00154463173699
4.8508004002 -0.078843124162 0.00154223034079
4.85572786393 -0.0786595077267 0.0015398316302
4.86065532766 -0.0784763532689 0.00153743571172
4.8655827914 -0.0782936593183 0.00153504261728
4.87051025513 -0.0781114244733 0.00153265245308
4.87543771886 -0.0779296472724 0.00153026524999
4.88036518259 -0.0777483263229 0.0015278811139
4.88529264632 -0.0775674601712 0.00152550007463
4.89022011006 -0.0773870474342 0.00152312223774
4.89514757379 -0.0772070866663 0.00152074763202
4.90007503752 -0.0770275764932 0.00151837636269
4.90500250125 -0.0768485154775 0.00151600845746
4.90992996498 -0.0766699022535 0.00151364402124
4.91485742871 -0.0764917353923 0.00151128308064
4.91978489245 -0.0763140135367 0.00150892574024
4.92471235618 -0.0761367352658 0.00150657202558
4.92963981991 -0.0759598992315 0.00150422204087
4.93456728364 -0.0757835040203 0.00150187581058
4.93949474737 -0.0756075482926 0.00149953343856
4.94442221111 -0.0754320306436 0.00149719494817
4.94934967484 -0.0752569497417 0.0014948604429
4.95427713857 -0.0750823041901 0.00149252994501
4.9592046023 -0.0749080926655 0.00149020355763
4.96413206603 -0.0747343137788 0.0014878813019
4.96905952976 -0.0745609662153 0.00148556328056
4.9739869935 -0.0743880485938 0.00148324951363
4.97891445723 -0.0742155596077 0.00148094010348
4.98384192096 -0.0740434978833 0.00147863506901
4.98876938469 -0.0738718621226 0.00147633451218
4.99369684842 -0.0737006509593 0.00147403845076
4.99862431216 -0.0735298631039 0.0014717469863
5.00355177589 -0.0733594971973 0.00146946013544
5.00847923962 -0.073189551958 0.00146717799933
5.01340670335 -0.0730200260347 0.00146490059344
5.01833416708 -0.0728509181538 0.00146262801852
5.02326163082 -0.0726822269718 0.00146036028888
5.02818909455 -0.0725139512228 0.00145809750484
5.03311655828 -0.0723460895705 0.00145583967957
5.03804402201 -0.0721786407571 0.00145358691294
5.04297148574 -0.072011603454 0.00145133921694
5.04789894947 -0.0718449764108 0.00144909669102
5.05282641321 -0.0716787583061 0.001446859346
5.05775387694 -0.0715129478975 0.00144462728087
5.06268134067 -0.0713475438708 0.00144240050526
5.0676088044 -0.0711825449914 0.00144017911772
5.07253626813 -0.0710179499524 0.0014379631267
5.07746373187 -0.0708537575265 0.00143575263026
5.0823911956 -0.0706899664141 0.00143354763567
5.08731865933 -0.0705265753957 0.00143134824053
5.09224612306 -0.0703635831784 0.00142915445089
5.09717358679 -0.0702009885504 0.00142696636388
5.10210105053 -0.0700387902261 0.00142478398434
5.10702851426 -0.0698769870006 0.00142260740892
5.11195597799 -0.0697155775954 0.00142043664125
5.11688344172 -0.0695545608137 0.00141827177748
5.12181090545 -0.0693939353833 0.00141611282
5.12673836918 -0.0692337001147 0.00141395986449
5.13166583292 -0.069073853743 0.00141181291211
5.13659329665 -0.0689143950853 0.00140967205801
5.14152076038 -0.0687553228843 0.00140753730214
5.14644822411 -0.0685966359641 0.00140540873913
5.15137568784 -0.0684383330739 0.00140328636768
5.15630315158 -0.0682804130452 0.0014011702819
5.16123061531 -0.0681228746338 0.00139906047926
5.16615807904 -0.0679657166785 0.00139695705334
5.17108554277 -0.0678089379416 0.00139486000033
5.1760130065 -0.067652537269 0.0013927694133
5.18094047024 -0.0674965134298 0.00139068528718
5.18586793397 -0.0673408652766 0.00138860771448
5.1907953977 -0.0671855915853 0.0013865366889
5.19572286143 -0.0670306912153 0.00138447230237
5.20065032516 -0.0668761629492 0.00138241454734
5.20557778889 -0.0667220056535 0.00138036351517
5.21050525263 -0.0665682181168 0.00137831919704
5.21543271636 -0.0664147992124 0.00137628168375
5.22036018009 -0.066261747736 0.00137425096521
5.22528764382 -0.0661090625671 0.00137222713163
5.23021510755 -0.0659567425079 0.00137021017165
5.23514257129 -0.0658047864448 0.00136820017489
5.24007003502 -0.0656531931863 0.00136619712872
5.24499749875 -0.0655019616254 0.00136420112217
5.24992496248 -0.0653510905768 0.00136221214131
5.25485242621 -0.0652005789404 0.00136023027459
5.25977988994 -0.065050425537 0.00135825550677
5.26470735368 -0.0649006292729 0.00135628792571
5.26963481741 -0.0647511889756 0.00135432751488
5.27456228114 -0.0646021035576 0.00135237436151
5.27948974487 -0.0644533718525 0.00135042844779
5.2844172086 -0.0643049927795 0.00134848986033
5.28934467234 -0.064156965178 0.00134655858002
5.29427213607 -0.0640092879737 0.00134463469284
5.2991995998 -0.0638619600126 0.00134271817838
5.30412706353 -0.0637149802263 0.00134080912199
5.30905452726 -0.0635683474668 0.00133890750196
5.313981991 -0.0634220606721 0.001337013403
5.31890945473 -0.0632761187002 0.00133512680208
5.32383691846 -0.0631305204958 0.00133324778327
5.32876438219 -0.0629852649222 0.00133137632226
5.33369184592 -0.0628403509304 0.00132951250243
5.33861930965 -0.0626957773901 0.00132765629817
5.34354677339 -0.0625515432582 0.00132580779222
5.34847423712 -0.06240764741 0.00132396695764
5.35340170085 -0.0622640888088 0.00132213387652
5.35832916458 -0.062120866336 0.0013203085206
5.36325662831 -0.0619779789607 0.00131849097129
5.36818409205 -0.0618354255698 0.00131668119904
5.37311155578 -0.0616932051388 0.00131487928458
5.37803901951 -0.0615513165605 0.00131308519704
5.38296648324 -0.0614097588159 0.00131129901647
5.38789394697 -0.0612685308038 0.00130952071067
5.39282141071 -0.0611276315113 0.00130775035903
5.39774887444 -0.0609870598427 0.00130598792804
5.40267633817 -0.0608468147909 0.00130423349638
5.4076038019 -0.0607068952658 0.00130248702923
5.41253126563 -0.0605673002663 0.00130074860458
5.41745872936 -0.0604280287079 0.00129901818631
5.4223861931 -0.0602890795954 0.00129729585168
5.42731365683 -0.0601504518497 0.00129558156327
5.43224112056 -0.0600121444812 0.00129387539766
5.43716858429 -0.0598741564168 0.0012921773161
5.44209604802 -0.0597364866722 0.00129048739446
5.44702351176 -0.0595991341798 0.00128880559267
5.45195097549 -0.059462097961 0.00128713198591
5.45687843922 -0.0593253769539 0.00128546653281
5.46180590295 -0.0591889701856 0.00128380930782
5.46673336668 -0.059052876599 0.00128216026826
5.47166083042 -0.0589170952278 0.00128051948787
5.47658829415 -0.0587816250191 0.00127888692267
5.48151575788 -0.0586464650107 0.00127726264568
5.48644322161 -0.0585116141606 0.00127564661162
5.49137068534 -0.058377071507 0.00127403889277
5.49629814907 -0.0582428360132 0.00127243944258
5.50122561281 -0.0581089067267 0.0012708483326
5.50615307654 -0.0579752826122 0.00126926551498
5.51108054027 -0.0578419627244 0.00126769106054
5.516008004 -0.0577089460353 0.00126612492014
5.52093546773 -0.0575762315994 0.00126456716389
5.52586293147 -0.0574438183974 0.00126301774136
5.5307903952 -0.0573117054911 0.00126147672192
5.53571785893 -0.0571798918627 0.00125994405386
5.54064532266 -0.0570483765811 0.00125841980582
5.54557278639 -0.0569171586318 0.00125690392483
5.55050025013 -0.0567862370926 0.0012553964788
5.55542771386 -0.0566556109523 0.00125389741347
5.56035517759 -0.0565252792903 0.00125240679603
5.56528264132 -0.0563952411058 0.00125092457096
5.57021010505 -0.0562654954816 0.00124945080471
5.57513756878 -0.0561360414202 0.00124798544052
5.58006503252 -0.0560068780131 0.0012465285441
5.58499249625 -0.0558780042642 0.00124508005743
5.58991995998 -0.05574941927 0.00124364004549
5.59484742371 -0.055621122043 0.00124220844904
5.59977488744 -0.0554931116831 0.00124078533233
5.60470235118 -0.0553653872058 0.00123937063485
5.60962981491 -0.0552379477178 0.00123796442014
5.61455727864 -0.0551107922396 0.00123656662649
5.61948474237 -0.0549839198828 0.00123517731668
5.6244122061 -0.0548573296711 0.00123379642779
5.62933966983 -0.0547310207226 0.00123242402189
5.63426713357 -0.0546049920677 0.00123106003482
5.6391945973 -0.054479242826 0.00122970452795
5.64412206103 -0.0543537720326 0.00122835743593
5.64904952476 -0.0542285788137 0.00122701881938
5.65397698849 -0.054103662211 0.00122568861179
5.65890445223 -0.053979021352 0.00122436687304
5.66383191596 -0.0538546552831 0.00122305353544
5.66875937969 -0.0537305631402 0.00122174865819
5.67368684342 -0.0536067439726 0.00122045217239
5.67861430715 -0.0534831969192 0.00121916413655
5.68354177089 -0.0533599210357 0.0012178844806
5.68846923462 -0.0532369154657 0.00121661326235
5.69339669835 -0.0531141792698 0.0012153504106
5.69832416208 -0.0529917115943 0.00121409598243
5.70325162581 -0.0528695115062 0.00121284990552
5.70817908954 -0.0527475781583 0.00121161223624
5.71310655328 -0.0526259106168 0.00121038290115
5.71803401701 -0.0525045080427 0.00120916195595
5.72296148074 -0.0523833695085 0.00120794932608
5.72788894447 -0.0522624941781 0.00120674506653
5.7328164082 -0.0521418811268 0.00120554910165
5.73774387194 -0.052021529523 0.00120436148577
5.74267133567 -0.0519014384499 0.00120318214214
5.7475987994 -0.0517816070788 0.00120201112441
5.75252626313 -0.0516620344957 0.00120084835477
5.75745372686 -0.0515427198762 0.00119969388619
5.7623811906 -0.0514236623142 0.00119854763981
5.76730865433 -0.05130486099 0.00119740966795
5.77223611806 -0.0511863149966 0.00119627989069
5.77716358179 -0.0510680235204 0.0011951583597
5.78209104552 -0.0509499856641 0.00119404499402
5.78701850925 -0.0508322006132 0.00119293984468
5.79194597299 -0.0507146674747 0.00119184282973
5.79687343672 -0.050597385442 0.00119075399953
5.80180090045 -0.0504803536231 0.00118967327114
5.80672836418 -0.0503635712174 0.0011886006943
5.81165582791 -0.050247037337 0.00118753618506
5.81658329165 -0.050130751184 0.00118647979257
5.82151075538 -0.0500147118766 0.0011854314319
5.82643821911 -0.0498989186229 0.00118439115157
5.83136568284 -0.0497833705417 0.00118335886573
5.83629314657 -0.0496680668472 0.00118233462227
5.84122061031 -0.0495530066624 0.00118131833441
5.84614807404 -0.049438189204 0.00118031004946
5.85107553777 -0.0493236136009 0.0011793096797
5.8560030015 -0.049209279074 0.00117831727186
5.86093046523 -0.0490951847564 0.00117733273734
5.86585792896 -0.0489813298713 0.00117635612227
5.8707853927 -0.0488677135595 0.00117538733717
5.87571285643 -0.0487543350449 0.00117442642762
5.88064032016 -0.0486411934741 0.00117347330325
5.88556778389 -0.048528288075 0.0011725280091
5.89049524762 -0.0484156179966 0.00117159045395
5.89542271136 -0.0483031824744 0.0011706606823
5.90035017509 -0.048190980658 0.0011697386021
5.90527763882 -0.0480790117886 0.0011688242573
5.91020510255 -0.0479672750199 0.00116791755505
5.91513256628 -0.047855769597 0.00116701853878
5.92006003002 -0.047744494676 0.00116612711484
5.92498749375 -0.0476334495077 0.00116524332616
5.92991495748 -0.0475226332521 0.0011643670783
5.93484242121 -0.0474120451623 0.0011634984137
5.93976988494 -0.0473016844056 0.00116263723717
5.94469734867 -0.0471915502374 0.00116178359065
5.94962481241 -0.0470816418273 0.00116093737821
5.95455227614 -0.0469719584362 0.00116009864133
5.95947973987 -0.0468624992359 0.00115926728336
5.9644072036 -0.0467532634946 0.00115844334531
5.96933466733 -0.0466442503862 0.00115762672983
5.97426213107 -0.0465354591811 0.00115681747748
5.9791895948 -0.0464268890589 0.00115601549024
5.98411705853 -0.046318539292 0.00115522080823
5.98904452226 -0.0462104090672 0.00115443333277
5.99397198599 -0.0461024976574 0.00115365310354
5.99889944972 -0.0459948042547 0.00115288002123
6.00382691346 -0.0458873281576 0.00115211412512
6.00875437719 -0.0457800687401 0.00115135531527
6.01368184092 -0.0456730255435 0.00115060363057
6.01860930465 -0.0455661980228 0.00114985897052
6.02353676838 -0.0454595857218 0.00114912137362
6.02846423212 -0.0453531880962 0.0011483907388
6.03339169585 -0.0452470046954 0.00114766710423
6.03831915958 -0.0451410349762 0.00114695036829
6.04324662331 -0.0450352784904 0.00114624056879
6.04817408704 -0.0449297346987 0.00114553760361
6.05310155078 -0.0448244031503 0.00114484151022
6.05802901451 -0.0447192833136 0.00114415218599
6.06295647824 -0.0446143747383 0.00114346966808
6.06788394197 -0.0445096768952 0.00114279385338
6.0728114057 -0.0444051893364 0.00114212477873
6.07773886943 -0.0443009115336 0.00114146234057
6.08266633317 -0.044196843046 0.00114080657544
6.0875937969 -0.0440929833428 0.00114015737933
6.09252126063 -0.0439893319872 0.00113951478852
6.09744872436 -0.0438858884507 0.00113887869856
6.10237618809 -0.043782652299 0.00113824914546
6.10730365183 -0.0436796230058 0.00113762602437
6.11223111556 -0.043576800139 0.00113700937105
6.11715857929 -0.043474183175 0.00113639908027
6.12208604302 -0.0433717716836 0.00113579518753
6.12701350675 -0.0432695651437 0.00113519758725
6.13194097049 -0.0431675631274 0.00113460631468
6.13686843422 -0.0430657651175 0.00113402126391
6.14179589795 -0.0429641706852 0.00113344246999
6.14672336168 -0.0428627793154 0.00113286982666
6.15165082541 -0.0427615905848 0.00113230336877
6.15657828914 -0.0426606039807 0.00113174298975
6.16150575288 -0.0425598190788 0.00113118872426
6.16643321661 -0.0424592353704 0.00113064046545
6.17136068034 -0.0423588524331 0.00113009824781
6.17628814407 -0.0422586697607 0.00112956196421
6.1812156078 -0.0421586869344 0.00112903164897
6.18614307154 -0.0420589034472 0.00112850719471
6.19107053527 -0.0419593188824 0.00112798863561
6.195997999 -0.0418599327401 0.00112747586406
6.20092546273 -0.0417607446026 0.00112696891408
6.20585292646 -0.0416617539688 0.00112646767787
6.2107803902 -0.0415629604282 0.00112597218931
6.21570785393 -0.0414643634818 0.00112548234041
6.22063531766 -0.041365962718 0.00112499816495
6.22556278139 -0.0412677576417 0.00112451955474
6.23049024512 -0.0411697478448 0.00112404654347
6.23541770885 -0.0410719328314 0.0011235790228
6.24034517259 -0.0409743121971 0.00112311702632
6.24527263632 -0.0408768854481 0.00112266044556
6.25020010005 -0.0407796521836 0.00112220931403
6.25512756378 -0.0406826119089 0.00112176352314
6.26005502751 -0.0405857642269 0.00112132310633
6.26498249125 -0.0404891086465 0.00112088795491
6.26990995498 -0.0403926447694 0.00112045810228
6.27483741871 -0.0402963721085 0.00112003343964
6.27976488244 -0.0402002902674 0.00111961400037
6.28469234617 -0.0401043987627 0.0011191996756
6.2896198099 -0.0400086971968 0.00111879049868
6.29454727364 -0.0399131850918 0.00111838636068
6.29947473737 -0.0398178620487 0.00111798729494
6.3044022011 -0.0397227275934 0.0011175931925
6.30932966483 -0.0396277813305 0.00111720408669
6.31425712856 -0.0395330227847 0.00111681986853
6.3191845923 -0.039438451566 0.00111644057137
6.32411205603 -0.0393440671978 0.00111606608622
6.32903951976 -0.0392498692936 0.00111569644645
6.33396698349 -0.0391558573806 0.00111533154308
6.33889444722 -0.039062031071 0.00111497140951
6.34382191096 -0.0389683898974 0.0011146159368
6.34874937469 -0.0388749334722 0.00111426515839
6.35367683842 -0.0387816613268 0.00111391896538
6.35860430215 -0.0386885730821 0.00111357739127
6.36353176588 -0.0385956682682 0.00111324032721
6.36845922961 -0.0385029465064 0.00111290780677
6.37338669335 -0.0384104073319 0.00111257972118
6.37831415708 -0.0383180503647 0.00111225610408
6.38324162081 -0.0382258751439 0.0011119368468
6.38816908454 -0.0381338812927 0.00111162198306
6.39309654827 -0.0380420683506 0.00111131140428
6.39802401201 -0.0379504359413 0.00111100514429
6.40295147574 -0.0378589836092 0.00111070309465
6.40787893947 -0.0377677109785 0.00111040528926
6.4128064032 -0.0376766175939 0.00111011161982
6.41773386693 -0.037585703083 0.00110982212037
6.42266133067 -0.0374949669941 0.00110953668275
6.4275887944 -0.037404408955 0.00110925534111
6.43251625813 -0.0373140285146 0.00110897798745
6.43744372186 -0.0372238253054 0.00110870465608
6.44237118559 -0.0371337988767 0.00110843523915
6.44729864932 -0.0370439488614 0.00110816977113
6.45222611306 -0.0369542748139 0.00110790814436
6.45715357679 -0.0368647763671 0.00110765039344
6.46208104052 -0.0367754530758 0.00110739641093
6.46700850425 -0.0366863045765 0.0011071462316
6.47193596798 -0.0365973304273 0.00110689974821
6.47686343172 -0.0365085302664 0.00110665699569
6.48179089545 -0.0364199036493 0.00110641786705
6.48671835918 -0.036331450219 0.00110618239739
6.49164582291 -0.036243169536 0.00110595047995
6.49657328664 -0.0361550612388 0.00110572215002
6.50150075038 -0.036067124893 0.0011054973011
6.50642821411 -0.0359793601419 0.00110527596867
6.51135567784 -0.0358917665482 0.00110505804647
6.51628314157 -0.035804343757 0.00110484357021
6.5212106053 -0.0357170913346 0.00110463243391
6.52613806903 -0.0356300089291 0.00110442467346
6.53106553277 -0.0355430961087 0.00110422018318
6.5359929965 -0.0354563525203 0.00110401899917
6.54092046023 -0.0353697777338 0.00110382101605
6.54584792396 -0.0352833713993 0.00110362627015
6.55077538769 -0.0351971330902 0.00110343465637
6.55570285143 -0.0351110624582 0.0011032462113
6.56063031516 -0.0350251590738 0.00110306083015
6.56555777889 -0.0349394225952 0.00110287854974
6.57048524262 -0.0348538525931 0.00110269926559
6.57541270635 -0.0347684487273 0.00110252301479
6.58034017009 -0.0346832105704 0.00110234969318
6.58526763382 -0.0345981377822 0.00110217933809
6.59019509755 -0.0345132299418 0.00110201184573
6.59512256128 -0.034428486706 0.00110184725368
6.60005002501 -0.0343439076557 0.00110168545848
6.60497748874 -0.0342594924523 0.00110152649799
6.60990495248 -0.034175240677 0.0011013702691
6.61483241621 -0.034091151993 0.00110121680994
6.61975987994 -0.034007225983 0.00110106601779
6.62468734367 -0.0339234623119 0.00110091793102
6.6296148074 -0.0338398605642 0.0011007724473
6.63454227114 -0.0337564204063 0.00110062960529
6.63946973487 -0.0336731414245 0.00110048930303
6.6443971986 -0.0335900232853 0.00110035157947
6.64932466233 -0.0335070655798 0.00110021633302
6.65425212606 -0.0334242679761 0.00110008360295
6.65917958979 -0.0333416300638 0.00109995328806
6.66410705353 -0.0332591515141 0.00109982542789
6.66903451726 -0.0331768319185 0.00109969992167
6.67396198099 -0.0330946709497 0.00109957680924
6.67888944472 -0.0330126682009 0.00109945599022
6.68381690845 -0.0329308233463 0.00109933750476
6.68874437219 -0.0328491359809 0.0010992212529
6.69367183592 -0.0327676057803 0.0010991072751
6.69859929965 -0.0326862323412 0.00109899547182
6.70352676338 -0.0326050153408 0.00109888588382
6.70845422711 -0.032523954379 0.001098778412
6.71338169085 -0.0324430491315 0.00109867309743
6.71830915458 -0.0323622991998 0.00109856984144
6.72323661831 -0.0322817042657 0.00109846868543
6.72816408204 -0.0322012639277 0.00109836953115
6.73309154577 -0.0321209778708 0.00109827242034
6.7380190095 -0.0320408456951 0.00109817725518
6.74294647324 -0.0319608670871 0.00109808407773
6.74787393697 -0.0318810416499 0.00109799279063
6.7528014007 -0.0318013690685 0.00109790343626
6.75772886443 -0.0317218489494 0.00109781591771
6.76265632816 -0.0316424809789 0.0010977302777
6.7675837919 -0.031563264765 0.00109764641976
6.77251125563 -0.0314841999955 0.00109756438696
6.77743871936 -0.0314052862817 0.00109748408328
6.78236618309 -0.0313265233097 0.00109740555211
6.78729364682 -0.031247910694 0.00109732869791
6.79222111056 -0.0311694481236 0.00109725356441
6.79714857429 -0.0310911352115 0.00109718005653
6.80207603802 -0.0310129716498 0.00109710821834
6.80700350175 -0.030934957053 0.00109703795522
6.81193096548 -0.0308570911147 0.00109696931159
6.81685842921 -0.0307793734523 0.00109690219331
6.82178589295 -0.030701803758 0.00109683664512
6.82671335668 -0.0306243816523 0.00109677257336
6.83164082041 -0.0305471068301 0.00109671002313
6.83656828414 -0.0304699789107 0.00109664890123
6.84149574787 -0.0303929975917 0.0010965892531
6.84642321161 -0.0303161624955 0.00109653098605
6.85135067534 -0.0302394733183 0.00109647414584
6.85627813907 -0.0301629296852 0.00109641864025
6.8612056028 -0.0300865312955 0.00109636451541
6.86613306653 -0.0300102777744 0.00109631167957
6.87106053027 -0.0299341688209 0.00109626017921
6.875987994 -0.0298582040633 0.00109620992307
6.88091545773 -0.0297823832021 0.00109616095798
6.88584292146 -0.0297067058669 0.00109611319314
6.89077038519 -0.0296311717625 0.00109606667574
6.89569784892 -0.0295557805144 0.00109602131548
6.90062531266 -0.0294805318315 0.00109597715989
6.90555277639 -0.0294054253422 0.00109593411915
6.91048024012 -0.029330460754 0.00109589224115
6.91540770385 -0.0292556376981 0.00109585143655
6.92033516758 -0.0291809558848 0.00109581175358
6.92526263132 -0.0291064149455 0.00109577310339
6.93019009505 -0.0290320145902 0.00109573553458
6.93511755878 -0.0289577544532 0.00109569895876
6.94004502251 -0.0288836342475 0.00109566342488
6.94497248624 -0.0288096536073 0.00109562884506
6.94989994997 -0.0287358122454 0.00109559526859
6.95482741371 -0.028662109799 0.00109556260805
6.95975487744 -0.0285885459835 0.0010955309131
6.96468234117 -0.0285151204362 0.00109550009682
6.9696098049 -0.0284418328725 0.00109547020918
6.97453726863 -0.0283686829339 0.00109544116376
6.97946473237 -0.0282956703341 0.00109541301089
6.9843921961 -0.0282227947176 0.00109538566462
6.98931965983 -0.0281500558024 0.00109535917563
6.99424712356 -0.0280774532299 0.00109533345844
6.99917458729 -0.0280049867193 0.00109530856409
7.00410205103 -0.0279326559151 0.00109528440758
7.00902951476 -0.0278604605391 0.00109526104027
7.01395697849 -0.0277884002358 0.00109523837767
7.01888444222 -0.0277164747268 0.00109521647147
7.02381190595 -0.0276446836609 0.00109519523764
7.02873936968 -0.0275730267595 0.00109517472823
7.03366683342 -0.0275015036713 0.00109515485968
7.03859429715 -0.027430114122 0.00109513568439
7.04352176088 -0.0273588577601 0.00109511711925
7.04844922461 -0.027287734311 0.00109509921701
7.05337668834 -0.0272167434277 0.00109508189502
7.05830415208 -0.0271458848354 0.00109506520638
7.06323161581 -0.0270751581869 0.00109504906891
7.06815907954 -0.0270045632114 0.00109503353603
7.07308654327 -0.0269340995632 0.00109501852603
7.078014007 -0.0268637669686 0.00109500409265
7.08294147074 -0.0267935650858 0.00109499015466
7.08786893447 -0.0267234936439 0.00109497676613
7.0927963982 -0.0266535523011 0.00109496384628
7.09772386193 -0.0265837407875 0.0010949514495
7.10265132566 -0.0265140587628 0.00109493949547
7.10757878939 -0.0264445059583 0.00109492803892
7.11250625313 -0.0263750820335 0.00109491699997
7.11743371686 -0.0263057867238 0.00109490643366
7.12236118059 -0.0262366196887 0.00109489626058
7.12728864432 -0.0261675806646 0.00109488653609
7.13221610805 -0.0260986693125 0.00109487718121
7.13714357179 -0.0260298853686 0.00109486825162
7.14207103552 -0.0259612284991 0.00109485966877
7.14699849925 -0.0258926984375 0.00109485148869
7.15192596298 -0.0258242948513 0.00109484363324
7.15685342671 -0.0257560174778 0.00109483615876
7.16178089045 -0.0256878659844 0.00109482898755
7.16670835418 -0.0256198401097 0.00109482217626
7.17163581791 -0.0255519395223 0.00109481564761
7.17656328164 -0.0254841639619 0.00109480945856
7.18149074537 -0.0254165130972 0.00109480353227
7.1864182091 -0.0253489866717 0.00109479792597
7.19134567284 -0.0252815843553 0.00109479256325
7.19627313657 -0.02521430589 0.00109478750165
7.2012006003 -0.0251471509469 0.00109478266517
7.20612806403 -0.0250801192718 0.00109477811165
7.21105552776 -0.0250132105373 0.00109477376548
7.2159829915 -0.0249464244876 0.00109476968481
7.22091045523 -0.0248797607976 0.00109476579443
7.22583791896 -0.0248132192128 0.00109476215276
7.23076538269 -0.0247467994081 0.00109475868502
7.23569284642 -0.0246805011327 0.0010947554499
7.24062031016 -0.0246143240628 0.00109475237302
7.24554777389 -0.024548267946 0.00109474951333
7.25047523762 -0.0244823324611 0.00109474679684
7.25540270135 -0.0244165173567 0.00109474428281
7.26033016508 -0.0243508223129 0.00109474189761
7.26525762881 -0.0242852470794 0.00109473970077
7.27018509255 -0.0242197913376 0.00109473761903
7.27511255628 -0.0241544548383 0.0010947357122
7.28004002001 -0.0240892372639 0.0010947339074
7.28496748374 -0.0240241383679 0.00109473226469
7.28989494747 -0.0239591578311 0.00109473071156
7.29482241121 -0.0238942954079 0.00109472930832
7.29974987494 -0.0238295507846 0.00109472798283
7.30467733867 -0.0237649237126 0.00109472679565
7.3096048024 -0.0237004138808 0.001094725675
7.31453226613 -0.0236360210428 0.00109472468169
7.31945972986 -0.0235717448861 0.00109472374427
7.3243871936 -0.0235075851668 0.00109472292382
7.32931465733 -0.0234435415734 0.00109472214921
7.33424212106 -0.0233796138632 0.00109472148177
7.33916958479 -0.0233158017259 0.00109472085071
7.34409704852 -0.0232521049199 0.00109472031757
7.34902451226 -0.0231885231372 0.00109471981192
7.35395197599 -0.023125056136 0.00109471939552
7.35887943972 -0.0230617036068 0.00109471899826
7.36380690345 -0.0229984653129 0.00109471868212
7.36873436718 -0.022935340946 0.00109471837729
7.37366183092 -0.0228723302675 0.001094718146
7.37858929465 -0.0228094329733 0.00109471791874
7.38351675838 -0.0227466488229 0.00109471775794
7.38844422211 -0.0226839775147 0.0010947175944
7.39337168584 -0.0226214188107 0.00109471749077
7.39829914957 -0.0225589724076 0.00109471737812
7.40322661331 -0.02249663807 0.00109471731932
7.40815407704 -0.0224344154955 0.00109471724573
7.41308154077 -0.022372304451 0.00109471722039
7.4180090045 -0.0223103046327 0.00109471717496
7.42293646823 -0.02224841581 0.00109471717269
7.42786393197 -0.0221866376813 0.00109471714548
7.4327913957 -0.0221249700143 0.00109471715678
7.43771885943 -0.0220634125115 0.00109471713875
7.44264632316 -0.0220019649387 0.00109471715501
7.44757378689 -0.0219406270007 0.001094717138
7.45250125063 -0.0218793984659 0.00109471715151
7.45742871436 -0.0218182790389 0.00109471712822
7.46235617809 -0.0217572684875 0.00109471713208
7.46728364182 -0.0216963665189 0.00109471709602
7.47221110555 -0.0216355729032 0.00109471708416
7.47713856928 -0.021574887346 0.00109471702964
7.48206603302 -0.0215143096197 0.00109471699676
7.48699349675 -0.0214538394323 0.00109471691888
7.49192096048 -0.0213934765559 0.00109471686044
7.49684842421 -0.0213332206983 0.00109471675502
7.50177588794 -0.0212730716351 0.00109471666721
7.50670335168 -0.0212130290726 0.00109471653077
7.51163081541 -0.0211530927886 0.00109471641047
7.51655827914 -0.0210932624919 0.00109471624024
7.52148574287 -0.0210335379599 0.00109471608499
7.5264132066 -0.0209739189024 0.00109471587884
7.53134067034 -0.0209144050966 0.00109471568681
7.53626813407 -0.0208549962545 0.00109471544322
7.5411955978 -0.0207956921556 0.00109471521321
7.54612306153 -0.0207364925117 0.00109471493126
7.55105052526 -0.020677397102 0.00109471466262
7.55597798899 -0.0206184056418 0.00109471434194
7.56090545273 -0.0205595179086 0.00109471403458
7.56583291646 -0.0205007336215 0.00109471367532
7.57076038019 -0.0204420525576 0.00109471332964
7.57568784392 -0.0203834744357 0.00109471293247
7.58061530765 -0.0203249990364 0.00109471254937
7.58554277139 -0.020266626077 0.00109471211539
7.59047023512 -0.0202083553416 0.0010947116962
7.59539769885 -0.0201501865472 0.00109471122696
7.60032516258 -0.0200921194789 0.00109471077342
7.60525262631 -0.0200341538546 0.00109471027087
7.61018009005 -0.019976289459 0.00109470978511
7.61510755378 -0.0199185260125 0.00109470925154
7.62003501751 -0.0198608633032 0.00109470873603
7.62496248124 -0.0198033010486 0.00109470817407
7.62988994497 -0.0197458390364 0.0010947076316
7.6348174087 -0.0196884769902 0.00109470704419
7.63974487244 -0.0196312146975 0.00109470647782
7.64467233617 -0.0195740518803 0.00109470586813
7.6495997999 -0.0195169883268 0.00109470528116
7.65452726363 -0.0194600237614 0.0010947046526
7.65945472736 -0.0194031579746 0.00109470404855
7.6643821911 -0.0193463906916 0.00109470340473
7.66930965483 -0.0192897217013 0.00109470278727
7.67423711856 -0.0192331507299 0.00109470213194
7.67916458229 -0.0191766775683 0.00109470150489
7.68409204602 -0.0191203019452 0.00109470084193
7.68901950975 -0.0190640236523 0.00109470020922
7.69394697349 -0.0190078424154 0.00109469954258
7.69887443722 -0.0189517580309 0.00109469890818
7.70380190095 -0.0188957702255 0.00109469824185
7.70872936468 -0.0188398787928 0.00109469760978
7.71365682841 -0.018784083463 0.00109469694778
7.71858429215 -0.0187283840331 0.00109469632203
7.72351175588 -0.0186727802303 0.00109469566835
7.72843921961 -0.0186172718524 0.00109469505287
7.73336668334 -0.0185618586304 0.0010946944114
7.73829414707 -0.0185065403616 0.00109469381007
7.74322161081 -0.0184513167791 0.00109469318463
7.74814907454 -0.0183961876785 0.00109469260118
7.75307653827 -0.0183411527939 0.00109469199543
7.758004002 -0.0182862119244 0.00109469143343
7.76293146573 -0.0182313648036 0.00109469085086
7.76785892946 -0.0181766112315 0.0010946903137
7.7727863932 -0.0181219509427 0.00109468975756
7.77771385693 -0.018067383738 0.00109468924838
7.78264132066 -0.0180129093528 0.00109468872167
7.78756878439 -0.0179585275888 0.00109468824332
7.79249624812 -0.0179042381825 0.00109468774875
7.79742371186 -0.0178500409363 0.00109468730377
7.80235117559 -0.0177959355889 0.00109468684369
7.80727863932 -0.0177419219408 0.00109468643425
7.81220610305 -0.0176879997319 0.00109468601064
7.81713356678 -0.017634168766 0.00109468563853
7.82206103052 -0.0175804287826 0.00109468525295
7.82698849425 -0.0175267795875 0.00109468491949
7.83191595798 -0.0174732209186 0.00109468457304
7.83684342171 -0.0174197525827 0.00109468427907
7.84177088544 -0.0173663743223 0.00109468397235
7.84669834917 -0.017313085941 0.00109468371821
7.85162581291 -0.0172598871837 0.00109468345125
7.85655327664 -0.0172067778561 0.0010946832367
7.86148074037 -0.0171537577012 0.00109468300897
7.8664082041 -0.0171008265258 0.00109468283315
7.87133566783 -0.0170479840762 0.00109468264347
7.87626313157 -0.01699523016 0.00109468250489
7.8811905953 -0.0169425645231 0.00109468235143
7.88611805903 -0.0168899869725 0.00109468224789
7.89104552276 -0.0168374972552 0.00109468212808
7.89597298649 -0.0167850951815 0.00109468205665
7.90090045023 -0.0167327804991 0.00109468196718
7.90582791396 -0.016680553018 0.00109468192414
7.91075537769 -0.0166284124842 0.00109468186089
7.91568284142 -0.0165763587122 0.00109468184172
7.92061030515 -0.0165243914489 0.00109468179971
7.92553776888 -0.0164725105071 0.001094681799
7.93046523262 -0.016420715637 0.00109468177239
7.93539269635 -0.0163690066497 0.00109468178381
7.94032016008 -0.0163173832976 0.00109468176581
7.94524762381 -0.0162658453924 0.0010946817821
7.95017508754 -0.0162143926876 0.00109468176493
7.95510255128 -0.0161630249966 0.0010946817778
7.96003001501 -0.0161117420726 0.00109468175267
7.96495747874 -0.0160605437288 0.00109468175281
7.96988494247 -0.0160094297202 0.00109468170985
7.9748124062 -0.0159583998607 0.00109468168684
7.97973986993 -0.0159074539063 0.00109468161506
7.98466733367 -0.0158565916729 0.00109468155734
7.9895947974 -0.0158058129161 0.00109468144461
7.99452226113 -0.0157551174512 0.00109468133943
7.99944972486 -0.015704505036 0.00109468117239
8.00437718859 -0.0156539754877 0.00109468100578
8.00930465233 -0.0156035285624 0.00109468076982
8.01423211606 -0.0155531640795 0.00109468052654
8.01915957979 -0.015502881797 0.00109468020575
8.02408704352 -0.0154526815325 0.0010946798692
8.02901450725 -0.0154025630461 0.00109467944632
8.03394197099 -0.0153525261576 0.00109467899857
8.03886943472 -0.0153025706264 0.00109467845494
8.04379689845 -0.0152526962731 0.0010946778766
8.04872436218 -0.0152029028568 0.00109467719212
8.05365182591 -0.0151531901999 0.00109467646236
8.05857928964 -0.0151035580625 0.00109467561543
8.06350675338 -0.0150540062687 0.00109467471188
8.06843421711 -0.0150045345783 0.00109467367938
8.07336168084 -0.014955142815 0.00109467257811
8.07828914457 -0.0149058307405 0.00109467133529
8.0832166083 -0.0148565981805 0.00109467001078
8.08814407204 -0.0148074448963 0.00109466853128
8.09307153577 -0.0147583707129 0.00109466695631
8.0979989995 -0.014709375395 0.00109466521208
8.10292646323 -0.0146604587672 0.00109466335773
8.10785392696 -0.0146116205935 0.00109466131897
8.1127813907 -0.0145628607006 0.00109465915457
8.11770885443 -0.0145141788546 0.00109465678969
8.12263631816 -0.0144655748814 0.00109465428273
8.12756378189 -0.0144170485481 0.00109465155832
8.13249124562 -0.01436859968 0.00109464867445
8.13741870935 -0.0143202280475 0.00109464555519
8.14234617309 -0.0142719334753 0.00109464225813
8.14727363682 -0.0142237157332 0.00109463870676
8.15220110055 -0.0141755746494 0.00109463495827
8.15712856428 -0.0141275099918 0.00109463093556
8.16205602801 -0.0140795215917 0.00109462669538
8.16698349175 -0.0140316092167 0.00109462216003
8.17191095548 -0.0139837726974 0.00109461738583
8.17683841921 -0.0139360118047 0.00109461229446
8.18176588294 -0.0138883263686 0.00109460694179
8.18669334667 -0.0138407161609 0.00109460124887
8.19162081041 -0.0137931810109 0.0010945952711
8.19654827414 -0.0137457206937 0.00109458892889
8.20147573787 -0.0136983350381 0.00109458227718
8.2064032016 -0.0136510238185 0.00109457523569
8.21133066533 -0.0136037868682 0.0010945678589
8.21625812906 -0.0135566239587 0.00109456006585
8.2211855928 -0.013509534924 0.00109455191051
8.22611305653 -0.0134625195375 0.00109454331124
8.23104052026 -0.013415577635 0.0010945343215
8.23596798399 -0.0133687089908 0.00109452485894
8.24089544772 -0.0133219134377 0.00109451497651
8.24582291146 -0.0132751907543 0.00109450459111
8.25075037519 -0.0132285407729 0.0010944937552
8.25567783892 -0.0131819632716 0.00109448238491
8.26060530265 -0.013135458087 0.00109447053217
8.26553276638 -0.0130890249942 0.00109445811235
8.27046023012 -0.0130426638306 0.00109444517682
8.27538769385 -0.0129963743745 0.0010944316402
8.28031515758 -0.0129501564626 0.00109441755328
8.28524262131 -0.0129040098739 0.00109440282988
8.29017008504 -0.0128579344458 0.00109438752023
8.29509754877 -0.0128119299582 0.00109437153734
8.30002501251 -0.0127659962488 0.00109435493085
8.30495247624 -0.0127201330984 0.00109433761295
8.30987993997 -0.0126743403443 0.00109431963269
8.3148074037 -0.0126286177702 0.00109430090139
8.31973486743 -0.012582965214 0.00109428146752
8.32466233117 -0.0125373824578 0.00109426124153
8.3295897949 -0.0124918693414 0.00109424027126
8.33451725863 -0.0124464256464 0.0010942184663
8.33944472236 -0.0124010512155 0.00109419587384
8.34437218609 -0.0123557458311 0.00109417240259
8.34929964982 -0.0123105093342 0.0010941480991
8.35422711356 -0.0122653415077 0.00109412287114
8.35915457729 -0.0122202421958 0.00109409676462
8.36408204102 -0.0121752111821 0.00109406968639
8.36900950475 -0.0121302483088 0.00109404168167
8.37393696848 -0.0120853533616 0.00109401265638
8.37886443222 -0.0120405261834 0.00109398265505
8.38379189595 -0.0119957665593 0.00109395158263
8.38871935968 -0.0119510743362 0.00109391948296
8.39364682341 -0.0119064492966 0.00109388626
8.39857428714 -0.0118618912891 0.00109385195689
8.40350175088 -0.011817400098 0.00109381647658
8.40842921461 -0.0117729755691 0.0010937798615
8.41335667834 -0.0117286174908 0.00109374201357
8.41828414207 -0.0116843257095 0.00109370297449
8.4232116058 -0.0116401000121 0.00109366264514
8.42813906953 -0.0115959402467 0.00109362106646
8.43306653327 -0.0115518462007 0.00109357813828
8.437993997 -0.011507817723 0.00109353390079
8.44292146073 -0.0114638546028 0.00109348825273
8.44784892446 -0.0114199566872 0.00109344123351
8.45277638819 -0.0113761237674 0.00109339274078
8.45770385193 -0.0113323556909 0.00109334281317
8.46263131566 -0.0112886522497 0.0010932913472
8.46755877939 -0.0112450132918 0.0010932383807
8.47248624312 -0.0112014386111 0.00109318380905
8.47741370685 -0.0111579280538 0.00109312766927
8.48234117059 -0.0111144814157 0.00109306985557
8.48726863432 -0.0110710985448 0.00109301040416
8.49219609805 -0.011027779235 0.00109294920806
8.49712356178 -0.0109845233362 0.00109288630262
8.50205102551 -0.010941330643 0.00109282157968
8.50697848924 -0.0108982010059 0.00109275507373
8.51190595298 -0.0108551342212 0.00109268667538
8.51683341671 -0.0108121301388 0.00109261641825
8.52176088044 -0.0107691885546 0.0010925441917
8.52668834417 -0.0107263093202 0.00109247002847
8.5316158079 -0.0106834922321 0.00109239381666
8.53654327164 -0.0106407371425 0.00109231558808
8.54147073537 -0.0105980438497 0.00109223522957
8.5463981991 -0.0105554122055 0.001092152772
8.55132566283 -0.0105128420062 0.00109206810091
8.55625312656 -0.010470333109 0.00109198124625
8.5611805903 -0.0104278853085 0.0010918920922
8.56610805403 -0.0103854984611 0.00109180066775
8.57103551776 -0.0103431723636 0.00109170685576
8.57596298149 -0.0103009068727 0.00109161068423
8.58089044522 -0.0102587017869 0.00109151203462
8.58581790895 -0.0102165569625 0.00109141093399
8.59074537269 -0.0101744721975 0.00109130726237
8.59567283642 -0.0101324473498 0.0010912010458
8.60060030015 -0.0100904822191 0.00109109216291
8.60552776388 -0.0100485766628 0.00109098063871
8.61045522761 -0.0100067304801 0.00109086635037
8.61538269135 -0.00996494353006 0.00109074932187
8.62031015508 -0.00992321561374 0.00109062942889
8.62523761881 -0.00988154658836 0.00109050669435
8.63016508254 -0.0098399362579 0.00109038099245
8.63509254627 -0.009798384479 0.00109025234501
8.64002001001 -0.00975689105509 0.00109012062471
8.64494747374 -0.00971545584452 0.00108998585226
8.64987493747 -0.00967407865249 0.00108984789879
8.6548024012 -0.00963275933673 0.0010897067839
8.65972986493 -0.0095914977019 0.00108956237712
8.66465732866 -0.00955029360856 0.00108941469693
8.6695847924 -0.00950914685969 0.00108926361124
8.67451225613 -0.0094680573187 0.00108910913737
8.67943971986 -0.00942702478801 0.00108895114159
8.68436718359 -0.0093860491304 0.00108878964003
8.68929464732 -0.00934513015122 0.0010886244973
8.69422211106 -0.00930426771147 0.00108845572833
8.69914957479 -0.0092634616194 0.00108828319602
8.70407703852 -0.00922271173538 0.00108810691409
8.70900450225 -0.00918201786713 0.00108792674369
8.71393196598 -0.00914137987783 0.0010877426973
8.71885942971 -0.00910079757464 0.00108755463432
8.72378689345 -0.00906027082013 0.00108736256593
8.72871435718 -0.00901979942435 0.00108716634976
8.73364182091 -0.00897938324923 0.00108696599568
8.73856928464 -0.00893902210427 0.0010867613595
8.74349674837 -0.00889871585421 0.00108655244976
8.74842421211 -0.008858464308 0.0010863391204
8.75335167584 -0.00881826733089 0.00108612137864
8.75827913957 -0.00877812473127 0.0010858990765
8.7632066033 -0.00873803637717 0.00108567221983
8.76813406703 -0.00869800207647 0.00108544065873
8.77306153077 -0.00865802169654 0.00108520439761
8.7779889945 -0.00861809504925 0.00108496328464
8.78291645823 -0.00857822199907 0.00108471732279
8.78784392196 -0.00853840235846 0.00108446635821
8.79277138569 -0.00849863599353 0.00108421039242
8.79769884942 -0.00845892271845 0.00108394926951
8.80262631316 -0.00841926239983 0.00108368298952
8.80755377689 -0.008379654849 0.00108341139445
8.81248124062 -0.00834009993649 0.00108313448283
8.81740870435 -0.00830059747307 0.00108285209451
8.82233616808 -0.00826114732975 0.00108256422647
8.82726363182 -0.00822174931788 0.00108227071641
8.83219109555 -0.00818240330783 0.00108197155969
8.83711855928 -0.00814310911493 0.00108166659182
8.84204602301 -0.00810386660663 0.00108135580653
8.84697348674 -0.00806467559882 0.00108103903705
8.85190095048 -0.00802553596171 0.00108071627548
8.85682841421 -0.00798644751063 0.00108038735273
8.86175587794 -0.00794741011627 0.0010800522592
8.86668334167 -0.00790842359452 0.00107971082345
8.8716108054 -0.00786948781544 0.00107936303414
8.87653826913 -0.00783060259772 0.00107900871744
8.88146573287 -0.0077917678119 0.0010786478602
8.8863931966 -0.00775298327498 0.00107828028616
8.89132066033 -0.0077142488591 0.00107790598036
8.89624812406 -0.00767556438184 0.00107752476401
8.90117558779 -0.00763692971579 0.0010771366203
8.90610305153 -0.00759834467908 0.00107674136786
8.91103051526 -0.00755980914367 0.00107633898799
8.91595797899 -0.00752132293049 0.0010759292967
8.92088544272 -0.00748288591195 0.00107551227332
8.92581290645 -0.00744449790729 0.0010750877312
8.93074037019 -0.00740615879053 0.00107465564764
8.93566783392 -0.00736786838144 0.00107421583327
8.94059529765 -0.00732962655452 0.00107376826334
8.94552276138 -0.00729143313007 0.00107331274567
8.95045022511 -0.00725328798305 0.00107284925339
8.95537768884 -0.00721519093432 0.00107237759145
8.96030515258 -0.00717714185931 0.00107189773084
8.96523261631 -0.00713914058052 0.00107140947356
8.97016008004 -0.0071011869716 0.00107091278838
8.97508754377 -0.00706328085672 0.00107040747429
8.9800150075 -0.00702542211 0.00106989349778
8.98494247124 -0.00698761055612 0.00106937065476
8.98986993497 -0.00694984606966 0.00106883890937
8.9947973987 -0.00691212847584 0.00106829805437
8.99972486243 -0.0068744576497 0.00106774805149
9.00465232616 -0.006836833417 0.00106718869025
9.00957978989 -0.00679925565432 0.00106661992991
9.01450725363 -0.00676172418573 0.00106604155667
9.01943471736 -0.00672423889048 0.00106545352722
9.02436218109 -0.00668679959097 0.00106485562438
9.02928964482 -0.00664940616689 0.00106424780221
9.03421710855 -0.00661205844446 0.00106362984002
9.03914457229 -0.00657475630053 0.0010630016892
9.04407203602 -0.00653749956294 0.00106236312544
9.04899949975 -0.00650028811009 0.00106171409736
9.05392696348 -0.00646312176811 0.00106105437697
9.05885442721 -0.00642600041696 0.00106038391
9.06378189095 -0.00638892388441 0.00105970246469
9.06870935468 -0.00635189204863 0.00105900998383
9.07363681841 -0.00631490473901 0.00105830623173
9.07856428214 -0.00627796183417 0.00105759114814
9.08349174587 -0.00624106316511 0.00105686449337
9.0884192096 -0.00620420860978 0.00105612620403
9.09334667334 -0.0061673979975 0.00105537603628
9.09827413707 -0.00613063120995 0.00105461392351
9.1032016008 -0.00609390807695 0.00105383961763
9.10812906453 -0.00605722847953 0.00105305304865
9.11305652826 -0.00602059224691 0.00105225396412
9.117983992 -0.00598399926164 0.00105144229058
9.12291145573 -0.00594744935346 0.00105061777109
9.12783891946 -0.00591094240645 0.00104978032858
9.13276638319 -0.00587447824974 0.00104892970146
9.13769384692 -0.00583805676673 0.00104806580897
9.14262131066 -0.00580167778817 0.00104718838471
9.14754877439 -0.00576534119789 0.00104629734407
9.15247623812 -0.00572904682822 0.00104539241571
9.15740370185 -0.00569279456231 0.00104447351106
9.16233116558 -0.0056565842319 0.00104354035364
9.16725862931 -0.00562041572275 0.00104259285075
9.17218609305 -0.00558428886491 0.00104163072065
9.17711355678 -0.00554820354566 0.00104065386637
9.18204102051 -0.00551215959661 0.00103966200069
9.18696848424 -0.00547615690438 0.00103865502219
9.19189594797 -0.00544019529999 0.00103763263803
9.19682341171 -0.00540427467156 0.00103659474218
9.20175087544 -0.00536839485167 0.00103554103593
9.20667833917 -0.00533255572777 0.00103447140848
9.2116058029 -0.00529675713187 0.00103338555508
9.21653326663 -0.00526099895289 0.00103228335993
9.22146073037 -0.00522528102548 0.001031164512
9.2263881941 -0.00518960323466 0.00103002889033
9.23131565783 -0.00515396541774 0.00102887617739
9.23624312156 -0.0051183674612 0.00102770624681
9.24117058529 -0.00508280920175 0.00102651877434
9.24609804902 -0.00504729052522 0.00102531362798
9.25102551276 -0.00501181127094 0.00102409047646
9.25595297649 -0.00497637132407 0.00102284918194
9.26088044022 -0.00494097052334 0.00102158940589
9.26580790395 -0.00490560875646 0.00102031100435
9.27073536768 -0.00487028586049 0.00101901363123
9.27566283142 -0.00483500172569 0.00101769713618
9.28059029515 -0.00479975618852 0.00101636116526
9.28551775888 -0.00476454913856 0.00101500556146
9.29044522261 -0.00472938041488 0.00101362996265
9.29537268634 -0.0046942499064 0.00101223420486
9.30030015008 -0.00465915745157 0.00101081791742
9.30522761381 -0.00462410294187 0.00100938092909
9.31015507754 -0.00458908621514 0.00100792286032
9.31508254127 -0.00455410716324 0.00100644353221
9.320010005 -0.00451916562449 0.00100494255594
9.32493746873 -0.00448426149006 0.00100341974465
9.32986493247 -0.00444939460087 0.00100187469982
9.3347923962 -0.00441456484742 0.0010003072262
9.33971985993 -0.00437977207003 0.000998716915165
9.34464732366 -0.00434501616171 0.000997103562662
9.34957478739 -0.00431029696218 0.000995466749482
9.35450225113 -0.00427561436484 0.000993806262341
9.35942971486 -0.00424096820985 0.000992121670955
9.36435717859 -0.00420635838994 0.000990412752331
9.36928464232 -0.00417178474786 0.000988679064573
9.37421210605 -0.00413724717566 0.000986920374476
9.37913956978 -0.00410274551654 0.000985136227977
9.38406703352 -0.00406827966293 0.000983326381109
9.38899449725 -0.00403384945848 0.000981490367046
9.39392196098 -0.00399945479601 0.000979627930481
9.39884942471 -0.00396509551855 0.000977738591165
9.40377688844 -0.00393077152142 0.000975822081831
9.40870435218 -0.00389648264809 0.000973877908118
9.41363181591 -0.0038622287911 0.000971905790134
9.41855927964 -0.00382800979753 0.000969905218667
9.42348674337 -0.00379382555924 0.000967875900461
9.4284142071 -0.00375967592375 0.000965817310661
9.43334167084 -0.00372556078329 0.000963729141873
9.43826913457 -0.00369147998584 0.000961610852746
9.4431965983 -0.00365743342399 0.000959462120911
9.44812406203 -0.0036234209451 0.000957282387581
9.45305152576 -0.00358944244531 0.000955071314513
9.45797898949 -0.00355549776925 0.000952828324493
9.46290645323 -0.00352158681447 0.000950553062415
9.46783391696 -0.00348770942605 0.00094824493157
9.47276138069 -0.00345386550086 0.000945903558935
9.47768884442 -0.00342005488755 0.000943528327123
9.48261630815 -0.00338627748023 0.000941118844043
9.48754377189 -0.00335253312797 0.000938674470375
9.49247123562 -0.00331882172838 0.000936194793718
9.49739869935 -0.00328514312784 0.000933679151451
9.50232616308 -0.00325149722536 0.000931127109483
9.50725362681 -0.00321788386774 0.00092853798041
9.51218109055 -0.00318430295437 0.000925911306972
9.51710855428 -0.00315075433351 0.000923246375369
9.52203601801 -0.00311723790177 0.00092054270356
9.52696348174 -0.00308375351099 0.000917799549559
9.53189094547 -0.00305030105813 0.000915016404781
9.5368184092 -0.00301688039335 0.000912192497132
9.54174587294 -0.00298349141504 0.000909327289535
9.54667333667 -0.00295013397377 0.000906419977688
9.5516008004 -0.00291680796826 0.000903469993899
9.55652826413 -0.00288351324954 0.000900476499317
9.56145572786 -0.00285024971668 0.000897438893301
9.5663831916 -0.00281701722215 0.000894356299908
9.57131065533 -0.00278381566329 0.000891228082977
9.57623811906 -0.00275064489405 0.000888053326671
9.58116558279 -0.00271750481211 0.00088483135644
9.58609304652 -0.00268439527182 0.000881561213458
9.59102051026 -0.00265131617228 0.00087824218164
9.59594797399 -0.00261826736615 0.00087487325575
9.60087543772 -0.00258524875393 0.000871453674675
9.60580290145 -0.0025522601887 0.00086798238294
9.61073036518 -0.00251930157232 0.000864458570519
9.61565782891 -0.00248637275622 0.000860881127479
9.62058529265 -0.00245347364366 0.00085724919053
9.62551275638 -0.00242060408749 0.000853561590573
9.63044022011 -0.00238776398925 0.000849817406211
9.63536768384 -0.00235495320322 0.00084601540387
9.64029514757 -0.00232217163131 0.000842154598606
9.64522261131 -0.00228941912819 0.000838233686456
9.65015007504 -0.00225669559714 0.000834251612816
9.65507753877 -0.00222400089222 0.000830206996675
9.6600050025 -0.002191334916 0.00082609870682
9.66493246623 -0.00215869752398 0.000821925277673
9.66985992996 -0.00212608861906 0.000817685493599
9.6747873937 -0.00209350805818 0.000813377795908
9.67971485743 -0.00206095574252 0.000809000875654
9.68464232116 -0.00202843153045 0.00080455307134
9.68956978489 -0.00199593532451 0.00080003297052
9.69449724862 -0.00196346698243 0.000795438797814
9.69942471236 -0.00193102640607 0.000790769025645
9.70435217609 -0.00189861345457 0.000786021752051
9.70927963982 -0.00186622803117 0.000781195320938
9.71420710355 -0.00183386999334 0.000776287689081
9.71913456728 -0.00180153924566 0.000771297056398
9.72406203102 -0.00176923564705 0.000766221221455
9.72898949475 -0.00173695910139 0.000761058222204
9.73391695848 -0.00170470946694 0.000755805679292
9.73884442221 -0.00167248664895 0.000750461447653
9.74377188594 -0.00164029050711 0.000745022946945
9.74869934967 -0.00160812094595 0.000739487824433
9.75362681341 -0.00157597782452 0.000733853271608
9.75855427714 -0.00154386104872 0.000728116698923
9.76348174087 -0.00151177047901 0.000722275037547
9.7684092046 -0.00147970602059 0.000716325426398
9.77333666833 -0.00144766753326 0.000710264497973
9.77826413207 -0.00141565492358 0.000704089078112
9.7831915958 -0.00138366805276 0.000697795454573
9.78811905953 -0.00135170682667 0.000691380089971
9.79304652326 -0.00131977110586 0.00068483887146
9.79797398699 -0.00128786079856 0.000678167837386
9.80290145073 -0.00125597576471 0.000671362406117
9.80782891446 -0.00122411591182 0.000664418116728
9.81275637819 -0.00119228110122 0.000657329834691
9.81768384192 -0.00116047124177 0.00065009250667
9.82261130565 -0.00112868619415 0.000642700340369
9.82753876938 -0.00109692586755 0.000635147573267
9.83246623312 -0.00106519012302 0.000627427622978
9.83739369685 -0.00103347886903 0.000619533869453
9.84232116058 -0.00100179196805 0.000611458771175
9.84724862431 -0.000970129329878 0.000603194659447
9.85217608804 -0.000938490816323 0.000594732814445
9.85710355178 -0.000906876337501 0.000586064268999
9.86203101551 -0.0008752857556 0.000577178836142
9.86695847924 -0.00084371898003 0.000568065917847
9.87188594297 -0.000812175875376 0.000558713472166
9.8768134067 -0.000780656350348 0.00054910881918
9.88174087044 -0.000749160268882 0.000539237530313
9.88666833417 -0.000717687542026 0.000529084217732
9.8915957979 -0.000686238033071 0.000518631319305
9.89652326163 -0.00065481165236 0.000507859847148
9.90145072536 -0.000623408265573 0.000496748025912
9.90637818909 -0.000592027782349 0.00048527195676
9.91130565283 -0.000560670068729 0.000473404037016
9.91623311656 -0.000529335034662 0.000461113458244
9.92116058029 -0.00049802254655 0.000448364277881
9.92608804402 -0.000466732514647 0.000435115591407
9.93101550775 -0.000435464804707 0.000421319006234
9.93594297149 -0.000404219329305 0.000406918152785
9.94087043522 -0.000372995953546 0.0003918450328
9.94579789895 -0.0003417945893 0.000376018103672
9.95072536268 -0.000310615104044 0.0003593362561
9.95565282641 -0.000279457409948 0.000341673505347
9.96058029015 -0.000248321371831 0.000322867203201
9.96550775388 -0.000217206905176 0.000302703387321
9.97043521761 -0.000186113875156 0.000280887882933
9.97536268134 -0.000155042194545 0.000256999350339
9.98029014507 -0.000123991731878 0.000230391428132
9.9852176088 -9.29623992246e-05 0.000199980191711
9.99014507254 -6.19540644701e-05 0.000163655542919
9.99507253627 -3.09666429835e-05 0.000115986310859
10.0 0.0 0.0


==> Supplementary/Half-filled/extrap/readme.txt <==
#####################################
#	Questions regarding data can	#
#			be directed to			#
#			James LeBlanc			#
#		jpfleblanc@gmail.com		#
#				or					#
#		leblanc@pks.mpg.de			#
#####################################

In this section, data is separated into files for U=4, 8 and 12. Files are provided for Energy (E), entropy (S) as functions of temperature, extrapolated to the thermodynamic limit for n=1.0 (mu=0, half-filled case).  Energy files contain only computed points.  Entropy is given on a finely interpolated (in temeprature) grid.

Energy files are formated:
T E Ee

Entropy files are formated:
T S Se














==> Supplementary/Half-filled/final/Half-Filled-U12.dat <==
12 0.900000000001 0 -0.178633 20 0.0190778744407 2.26663214065e-05 -0.407307 0.00051997 0.228674 0.000312246 0.500000069021 0.00224620781195 -0.000662075485304 0.00449241562263 -0.0664766928452 0.00345565121989 1.0
12 0.700000000001 0 -0.201757 20 0.0180696259754 5.51084852589e-05 -0.418603 nan 0.216846 nan 0.499999956453 0.00504973750068 -0.000931846195318 0.0100994749519 -0.0913315352126 0.00943893372721 1.0
12 0.15 0 -0.376716 20 0.0290651191162 0.000352946770575 -0.724831 0.0125215 0.348115 0.00622321 0.5 0.00229328677548 0.0120378434657 0.00458657355097 -0.20246144502 0.0714403139773 1.0
12 1.0 0 -0.164567 20 0.0201006319748 1.40060384541e-05 -0.405693 0.000235087 0.241126 0.000125224 0.500000047532 0.00125351457146 0.000142511770984 0.00250702914045 -0.0590328567935 0.00180138583933 1.0
12 0.599999999999 0 -0.212004 20 0.0180545153285 4.50972196738e-05 -0.42876 nan 0.216756 nan 0.500000052839 0.00429648640149 -0.0023381894532 0.00859297280263 -0.105007719094 0.00865192929585 1.0
12 0.8 0 -0.190737 20 0.0183853228972 3.15176150976e-05 -0.411235 nan 0.220498 nan 0.500000065942 0.00324064603769 -0.000133395742076 0.00648129207439 -0.075718746411 0.0037318376926 1.0
12 0.05 0 -0.412843 20 0.0324014827761 0.000390284632808 -0.801018 0.0328822 0.388175 0.0184249 0.5 0.00257041823579 6.67444714415e-05 0.00514083647158 -0.204044953604 0.0327085927269 1.0
12 10.0 0 1.949287 20 0.178067316697 2.57402599146e-05 -0.187623 2.04822e-05 2.13691 2.85899e-05 0.500000015319 6.71424842434e-05 -5.67618761927e-05 0.000134284962098 -0.00120989668531 7.39472092162e-05 1.0
12 2.0 0 0.090905 20 0.042598644859 3.35871393144e-05 -0.426322 0.00658995 0.517227 0.00333717 0.50000001813 0.000552732360858 3.38536749487e-05 0.00110546471535 -0.0239258753142 0.000707696463216 1.0
12 0.45 0 -0.229315 20 0.0189133957489 7.91213690252e-05 -0.455941 nan 0.226626 nan 0.500000079427 0.00543657268418 -0.00610469325699 0.0108731453672 -0.147283868146 0.0184039280413 1.0
12 1.6 0 -0.032493 20 0.0316387235749 4.40394470693e-05 -0.412014 0.000310915 0.379521 0.000195756 0.500000070224 0.00126193317232 0.000434121729808 0.00252386633622 -0.032994648853 0.00157582967625 1.0
12 1.8 0 0.029214 20 0.036916940252 4.28468692982e-05 -0.413656 0.000146497 0.44287 0.0001499 0.50000004769 0.000915149400998 0.000469416661618 0.00183029879646 -0.0281805163856 0.00130474664348 1.0
12 3.0 0 0.477305 20 0.0726127984949 6.38122878013e-05 -0.394922 0.00019588 0.872227 0.000177462 0.500000043756 0.000465678074312 -9.49149755304e-06 0.000931356133893 -0.0126647371055 0.000660670270952 1.0
12 1.2 0 -0.129693 20 0.0230186047678 2.68866460851e-05 -0.406133 0.000211221 0.27644 0.000177231 0.500000051897 0.00165761594531 0.00110464074352 0.00331523188831 -0.0473362848634 0.00211709931405 1.0
12 0.25 0 -0.278089 20 0.0224074952288 0.000135558560551 -0.54396 0.00221634 0.265871 0.00041729 0.5 0.00358221657246 0.00123015105799 0.00716443314493 -0.237878386154 0.0672367035182 1.0
12 4.0 0 0.835616 20 0.0993398862655 2.76427691126e-05 -0.356664 4.26008e-05 1.19228 7.32965e-05 0.500000030709 0.000132755502312 7.49927911228e-05 0.000265510997782 -0.007477613491 0.000144330497952 1.0
12 8.0 0 1.717585 20 0.162031900007 4.04795183541e-05 -0.226725 3.95149e-05 1.94431 7.11833e-05 0.500000012047 0.000113058060183 1.4296964465e-05 0.000226116102081 -0.00194638120731 0.000139361327069 1.0
12 0.5 0 -0.222809 20 0.0185039884889 6.60128386608e-05 -0.444566 nan 0.221757 nan 0.500000059952 0.00484186602555 -0.00231887235051 0.00968373205032 -0.129469619931 0.0150756145966 1.0
12 5.99999999999 0 1.372038 20 0.137838139894 3.31312958285e-05 -0.281942 5.854e-05 1.65398 0.000172732 0.500000001777 0.000107442551082 -3.34246090821e-05 0.000214885097377 -0.00346152601699 0.000101864387266 1.0
12 1.4 0 -0.085596 20 0.0269215234709 4.20277011809e-05 -0.408415 0.000187841 0.322819 0.000201745 0.500000080155 0.00171787421022 0.000234554425519 0.00343574841363 -0.0389310684305 0.00214395225004 1.0
12 2.5 0 0.283304 20 0.0576350108826 2.85362099227e-05 -0.408201 0.000175052 0.691505 0.000108949 0.50000004136 0.00028985884509 0.000130409889273 0.000579717683701 -0.0170127330692 0.000310103066933 1.0
12 0.35 0 -0.24711 20 0.0201704823473 9.46272108367e-05 -0.487262 nan 0.240152 nan 0.500000064553 0.00576913028296 0.0096700942215 0.011538260565 -0.195646584925 0.0250724846373 1.0
12 0.3 0 -0.260357 20 0.0208624882793 9.25167580093e-05 -0.511698 nan 0.251341 nan 0.500000071683 0.0052256214247 -0.00627439859012 0.0104512428484 -0.209988685189 0.0234642472746 1.0
12 0.4 0 -0.237253 20 0.019341032089 0.000102534274089 -0.469624 nan 0.232371 nan 0.500000044868 0.00655007178148 -0.0254516904431 0.0131001435622 -0.155764796983 0.0258020344101 1.0
12 0.700000000001 0 -0.206284 32 0.0182180167886 7.14708602149e-05 -0.424974 0.000703623 0.21869 0.000457331 0.500000046617 0.0052840550256 0.000235779538744 0.0105681100502 -0.092422265255 0.0137482604582 1.0
12 0.900000000001 0 -0.182088 32 0.0191734162676 3.49526176017e-05 -0.412337 0.000127636 0.230249 nan 0.500000048659 0.00321662839152 -0.00139650118866 0.00643325678214 -0.0708905316996 0.0041718247736 1.0
12 1.0 0 -0.168274 32 0.0201498278266 2.69598024511e-05 -0.410046 0.000241036 0.241772 0.000139028 0.500000059933 0.002336326812 0.000119385556107 0.00467265362282 -0.0629249032446 0.00312880862334 1.0
12 0.15 0 -0.31305 32 0.0304309944994 0.000397538148421 -0.608748 0.166145 0.295698 0.0782142 0.5 0.00258363246881 -0.00147542999019 0.00516726493763 -0.185553709994 0.0692256244835 1.0
12 2.0 0 0.094391 32 0.0425884030971 4.34319571681e-05 -0.419155 0.00278076 0.513546 0.001477 0.500000061414 0.000739168530213 0.000139666323025 0.00147833705573 -0.0253122211545 0.00106065700683 1.0
12 0.45 0 -0.237123 32 0.0191897132783 0.000104211077118 -0.467986 nan 0.230863 nan 0.500000072701 0.00571331790806 -0.018166042143 0.0114266358144 -0.147521927106 0.0361497361441 1.0
12 0.8 0 -0.195157 32 0.0185209583484 4.57273452582e-05 -0.417739 0.000575059 0.222582 0.000328418 0.500000048802 0.00413185662331 -0.00142629230098 0.00826371324583 -0.0817970582973 0.00714719728843 1.0
12 0.599999999999 0 -0.217518 32 0.0183071341998 8.35250825592e-05 -0.437365 nan 0.219847 nan 0.500000044304 0.00569247159515 -0.00194956210733 0.0113849431894 -0.111146679533 0.0197064498177 1.0
12 10.0 0 1.948921 32 0.178054375379 3.33980424337e-05 -0.187899 8.15949e-06 2.13682 1.37758e-05 0.50000000558 8.69960625648e-05 5.29481070268e-05 0.000173992111739 -0.00129843273859 5.80812495431e-05 1.0
12 3.0 0 0.476571 32 0.0725845741925 9.39453377678e-05 -0.394285 0.000508884 0.870856 0.000201847 0.50000003267 0.000722852281614 0.00012072709082 0.00144570454706 -0.0132049318264 0.000847142782033 1.0
12 1.8 0 0.025668 32 0.0369504645333 0.000105705657094 -0.420628 0.00591558 0.446296 0.00295146 0.500000050683 0.00226664852628 0.000704596886385 0.00453329704344 -0.029803256334 0.00293543442313 1.0
12 1.6 0 -0.028379 32 0.0316249871187 0.000107468526739 -0.405425 0.00883506 0.377046 0.00237535 0.50000004825 0.00293622794346 0.000510637014379 0.00587245587844 -0.035742370693 0.00470043605818 1.0
12 8.0 0 1.718026 32 0.162024820174 3.76944178753e-05 -0.226254 1.48529e-05 1.94428 1.95743e-05 0.500000024631 0.000107728403142 -3.61977328659e-05 0.000215456793247 -0.00204106773892 9.94412422646e-05 1.0
12 0.25 0 -0.284208 32 0.0225243933864 0.000143899180912 -0.552022 0.00362483 0.267814 0.00174504 0.500000089184 0.00405588787708 0.0016050125655 0.00811177573839 -0.222682176878 0.0792628202726 1.0
12 4.0 0 0.8352 32 0.0993384703478 6.92182578964e-05 -0.35616 0.000279719 1.19136 0.000134121 0.500000053581 0.000351015129422 -3.44776696006e-06 0.000702030241565 -0.0081041713541 0.000371806446797 1.0
12 1.2 0 -0.132254 32 0.0230545435863 7.14560993403e-05 -0.409159 0.00115732 0.276905 0.000359491 0.500000042855 0.00395373172988 0.000347749290805 0.00790746345597 -0.0501614617189 0.00702329214223 1.0
12 0.2 0 -0.305738 32 0.0237172592374 0.00012298251576 -0.590325 0.00671217 0.284587 0.00346292 0.500000034794 0.0033144183962 0.0170864919626 0.00662883678683 -0.256483992848 0.0786356544925 1.0
12 0.5 0 -0.22921 32 0.0188040531771 9.95190085592e-05 -0.455469 nan 0.226259 nan 0.500000057443 0.00634485703911 0.012881319072 0.0126897140773 -0.132851907267 0.0221714846309 1.0
12 1.4 0 -0.085674 32 0.0269200496568 9.8110631334e-05 -0.409064 0.000812731 0.32339 0.000323826 0.500000051473 0.00359704574707 -0.000733806150651 0.00719409148628 -0.0418548595244 0.00604966619558 1.0
12 5.99999999999 0 1.372222 32 0.137846629896 5.11787759619e-05 -0.281998 2.88246e-05 1.65422 3.17017e-05 0.500000014111 0.000173787846506 1.97531672219e-05 0.000347575681882 -0.00364466374365 0.000170830046618 1.0
12 0.4 0 -0.241978 32 0.0195640347673 0.000133823319811 -0.476236 0.00161779 0.234258 0.000815213 0.500000092268 0.00472282630015 -0.0134814745034 0.0094456525887 -0.147853275219 0.0747077140369 1.0
12 0.35 0 -0.259299 32 0.0207546325533 0.000149046541746 -0.507719 0.00245633 0.24842 0.000879927 0.5 0.0047665178295 -0.0135175843663 0.009533035659 -0.211963061544 0.0761476272633 1.0
12 0.3 0 -0.267864 32 0.0212722541175 0.000123131182276 -0.52307 0.0012967 0.255206 0.000646834 0.500000055668 0.00494598685838 -0.0187402400375 0.00989197371366 -0.214600342732 0.0406179656259 1.0
12 2.5 0 0.282391 32 0.0576406488682 9.87071276792e-05 -0.409645 0.000784201 0.692036 0.000190824 0.500000050406 0.00103958252336 0.000139211624203 0.0020791650354 -0.0180452252693 0.00131443146996 1.0
12 0.5 0 -0.230745 34 0.0188451349117 0.000120152050004 -0.456632 nan 0.225887 0.000441204 0.500000072126 0.0065545163466 0.00285492121356 0.0131090326906 -0.135665198882 0.0385854825786 1.0
12 0.2 0 -0.320967 34 0.0250046515503 0.000176089520252 -0.624114 0.00955745 0.303147 0.00393671 0.50000000159 0.00312834087663 -0.00552514219384 0.00625668175326 -0.216713661985 0.0825881575857 1.0
12 0.35 0 -0.253727 34 0.0202977510827 0.000125085139506 -0.49746 nan 0.243733 nan 0.500000107238 0.00508241998497 0.02996540097 0.0101648399637 -0.171797116991 0.0531676864035 1.0
12 4.0 0 0.83545 34 0.0993519593229 5.19509430994e-05 -0.35655 4.4469e-05 1.192 4.44163e-05 0.500000022565 0.000266475081951 3.38340180428e-05 0.00053295015558 -0.00809168404787 0.000298217254788 1.0
12 8.0 0 1.718397 34 0.162045283254 3.9261652461e-05 -0.226023 4.86379e-05 1.94442 1.59902e-05 0.500000030842 0.0001116137696 -6.75431832975e-05 0.000223227518953 -0.00206140038358 0.000109993978638 1.0
12 1.2 0 -0.134454 34 0.0229906810761 0.000114011357628 -0.408973 0.000227131 0.274519 0.00014055 0.500000076751 0.00531522450166 -0.00161117278243 0.0106304489907 -0.0497196243872 0.0108886707143 1.0
12 0.3 0 -0.270469 34 0.0213190563889 0.000135140975613 -0.5279 nan 0.257431 nan 0.500000073321 0.00498209038877 0.00901609596149 0.00996418077207 -0.221617996191 0.0724892552165 1.0
12 0.4 0 -0.246461 34 0.0199427945396 0.000123917520763 -0.485389 nan 0.238928 nan 0.500000041651 0.00589255619997 -0.00937826309987 0.0117851123986 -0.177257802816 0.0388244050707 1.0
12 2.5 0 0.282493 34 0.0576358747653 9.71787837467e-05 -0.408595 4.46238e-05 0.691088 6.8658e-05 0.500000038225 0.00103256729301 0.000208537989814 0.00206513457036 -0.0182783541112 0.00125911437092 1.0
12 5.99999999999 0 1.372154 34 0.137839805148 3.44153915636e-05 -0.281816 3.28279e-05 1.65397 1.30922e-05 0.500000015529 0.0001178066142 -3.48083618968e-05 0.000235613219177 -0.00366423049647 0.00013571241854 1.0
12 1.4 0 -0.088541 34 0.0268957427822 0.000113278188929 -0.411399 0.0006206 0.322858 0.000482334 0.500000034074 0.00412170742095 -0.00290587327815 0.00824341483467 -0.0425665106305 0.00597343828332 1.0
12 0.25 0 -0.285965 34 0.0226314759306 0.000147762156468 -0.554839 0.00118374 0.268874 0.000465954 0.500000074988 0.00494100499977 0.0207437523992 0.00988200999264 -0.258770624615 0.0667630608368 1.0
12 1.0 0 -0.168565 34 0.020157079149 2.69156176556e-05 -0.410609 0.000276866 0.242044 0.000259601 0.500000049152 0.00232924974615 -0.000551650679638 0.00465849949073 -0.063405988804 0.00331318865113 1.0
12 10.0 0 1.948806 34 0.17804751957 3.97952269891e-05 -0.187604 5.04492e-05 2.13641 5.67879e-05 0.500000012628 0.000104156375864 -6.74290241428e-05 0.000208312740181 -0.00132185281762 0.000121271981737 1.0
12 0.900000000001 0 -0.182769 34 0.0191874820643 3.66022251423e-05 -0.413104 0.000343214 0.230335 0.000178946 0.500000042025 0.00333592168139 -0.000823854696553 0.00667184336205 -0.0714775303811 0.00482942418942 1.0
12 0.700000000001 0 -0.206305 34 0.0182912457173 9.89274825078e-05 -0.42609 0.0020086 0.219785 0.00111198 0.500000058221 0.00591254236455 0.00370825123245 0.0118250847256 -0.0950962601588 0.0234405388227 1.0
12 0.45 0 -0.237301 34 0.0192488586384 0.000108087230252 -0.468003 nan 0.230702 nan 0.500000069822 0.00561926500861 -0.00426507443599 0.0112385300152 -0.15023250527 0.0339048167177 1.0
12 3.0 0 0.476776 34 0.0725984829503 8.78814826358e-05 -0.39484 6.77574e-05 0.871616 6.61998e-05 0.500000027873 0.000677736669083 -0.00031030781627 0.00135547332954 -0.0134211719933 0.000717385532816 1.0
12 1.6 0 -0.03319 34 0.0316336617309 7.27561012903e-05 -0.413305 0.000195458 0.380115 0.000105348 0.500000012877 0.00212807303407 -0.000146102701352 0.00425614605838 -0.0349212027387 0.00291818505996 1.0
12 1.8 0 0.02894 34 0.0369064875636 0.000107908264406 -0.41478 0.000400367 0.44372 0.00020987 0.500000054498 0.00230355691072 -0.000535833120531 0.00460711381122 -0.0299025511569 0.00292832887538 1.0
12 0.15 0 -0.392894 34 0.0297532674384 0.000242756632562 -0.748338 0.00826128 0.355444 0.00403988 0.5 0.00206833544773 0.0147854493489 0.00413667089546 -0.211075580265 0.0585215940836 1.0
12 2.0 0 0.096869 34 0.0425999694802 6.7750518686e-05 -0.414506 0.000164718 0.511375 0.000145324 0.500000040526 0.00114234946757 -0.000138058943807 0.00228469892779 -0.0253068544163 0.00151584119091 1.0
12 0.1 0 -0.402111 34 0.0299709676755 0.000245933768032 -0.7687 0.0100473 0.366589 0.00511912 0.5 0.00192103016452 -0.00184738097511 0.00384206032903 -0.189070178094 0.0521303414281 1.0
12 0.599999999999 0 -0.217412 34 0.0183170626616 8.37423842059e-05 -0.437667 nan 0.220255 nan 0.500000040546 0.00521761610154 -0.00317580182896 0.0104352322007 -0.10762664659 0.0207265977175 1.0
12 0.8 0 -0.195755 34 0.018541781811 7.84752375459e-05 -0.418413 0.000644427 0.222658 0.000392609 0.500000072972 0.00517857877876 0.0011478941142 0.0103571575536 -0.0835562017455 0.0157916407953 1.0
12 2.0 0 0.095827 50 0.0425797574496 8.66531004929e-05 -0.414923 0.000120519 0.51075 0.000116413 0.500000054216 0.00148356321873 -0.000309753292851 0.00296712643085 -0.0267161166163 0.00197094695535 1.0
12 0.8 0 -0.197898 50 0.0186858093848 0.000110214035773 -0.423313 0.000551572 0.225415 0.00038516 0.500000045429 0.00594279103806 -0.00402081040834 0.0118855820726 -0.0874057673101 0.0227502766254 1.0
12 0.599999999999 0 -0.218674 50 0.0185175702254 0.000134594254567 -0.441172 nan 0.222498 nan 0.500000078348 0.00625842829349 0.00222627944688 0.012516856582 -0.116169069904 0.0389821441612 1.0
12 0.15 0 -0.430986 50 0.034551257448 0.000728846646585 -0.866587 0.0338432 0.435601 0.016967 0.5 0.00450858719628 -0.00380222208914 0.00901717439256 -0.185560982532 0.0597747964347 1.0
12 0.700000000001 0 -0.209372 50 0.0183169708303 0.000106445760088 -0.429655 nan 0.220283 nan 0.50000005176 0.00593990333882 0.0022592255186 0.0118798066751 -0.0942987411694 0.0261006152543 1.0
12 0.05 0 -0.025437 50 0.0460334960788 0.00145203390528 -1.0236 0.0194091 0.998163 0.0122895 0.5 0.00794737971402 -0.00101458406831 0.015894759428 -0.176701710612 0.0354389599425 1.0
12 0.900000000001 0 -0.18387 50 0.0192258011645 7.36766758271e-05 -0.415125 0.00026058 0.231255 0.000182479 0.500000069715 0.00535715203815 -0.00285772325766 0.0107143040739 -0.0726301466076 0.0114410578754 1.0
12 10.0 0 1.949862 50 0.178055129425 5.00935808336e-05 -0.187128 4.5361e-05 2.13699 2.67616e-05 0.500000008572 0.000132770797756 4.76851887293e-05 0.000265541583467 -0.00132800725096 0.000103878958405 1.0
12 0.45 0 -0.247087 50 0.0196391640955 0.000179228922339 -0.481102 0.00103679 0.234015 0.000292355 0.500000157337 0.00525953937945 0.00093580503587 0.0105190787321 -0.169892817119 0.0850275872661 1.0
12 1.0 0 -0.170203 50 0.0201919803846 6.25713807128e-05 -0.412966 nan 0.242763 8.94317e-05 0.500000057421 0.00454812011842 -0.000368701088455 0.00909624023505 -0.0651087770736 0.00836818984501 1.0
12 0.25 0 -0.372931 50 0.0283169940348 0.000305563406633 -0.714055 nan 0.341124 nan 0.5 0.00213681909077 0.00358338961436 0.00427363818154 -0.205622186552 0.097229003967 1.0
12 5.99999999999 0 1.371902 50 0.137840181542 5.20375315941e-05 -0.281888 7.41438e-06 1.65379 2.37758e-05 0.500000016478 0.000183325858038 1.39939773036e-05 0.000366651705457 -0.00377963948132 0.000169610883453 1.0
12 0.4 0 -0.253043 50 0.0200600359545 0.000160819943937 -0.491657 nan 0.238614 0.000191274 0.500000054869 0.00371944238156 0.00899361665383 0.00743888474303 -0.170347827049 0.10671665254 1.0
12 0.3 0 -0.282035 50 0.0219943709411 0.000181504853112 -0.545975 0.00209182 0.26394 0.00102648 0.500000034851 0.00418136657067 -0.00624564456461 0.00836273313432 -0.211327147094 0.103020958073 1.0
12 8.0 0 1.717894 50 0.162034213048 6.23816441415e-05 -0.226266 1.67935e-05 1.94416 2.20133e-05 0.500000016989 0.000183246937712 -3.4346749674e-05 0.000366493853711 -0.00210346482236 0.000172294051385 1.0
12 4.0 0 0.835177 50 0.0993448939957 5.24801900654e-05 -0.356753 4.71092e-05 1.19193 8.17366e-05 0.500000026279 0.000276867751173 7.11112794629e-05 0.000553735496005 -0.00835504308385 0.000274781268426 1.0
12 0.35 0 -0.267996 50 0.0211772786479 0.000181372098654 -0.522607 nan 0.254611 0.000664901 0.500000066179 0.00349287839638 -0.00884596823126 0.00698575670465 -0.202749357577 0.114481842704 1.0
12 0.2 0 -0.361888 50 0.0273213321121 0.000167147971045 -0.691517 nan 0.329629 nan 0.500000083661 0.00222125135722 -0.0161621412664 0.00444250263757 -0.228305589399 0.0773906532562 1.0
12 0.5 0 -0.233117 50 0.01896917828 0.000153116096618 -0.461035 0.00102769 0.227918 0.000339017 0.500000029421 0.00528434740523 0.0132957194856 0.0105686948054 -0.138352734082 0.0724220418392 1.0


==> Supplementary/Half-filled/final/Half-Filled-U4.dat <==
4 0.25 0 -0.786912 20 0.141118204466 9.34655480456e-05 -1.35152 0.000305281 0.564608 0.000156303 0.500000016743 0.00108008140553 0.000378462441608 0.00216016280806 -0.145296688729 0.000828728793285 1.0
4 5.99999999999 0 0.519518 20 0.210144715436 2.98362368359e-05 -0.321068 4.82409e-06 0.840586 1.57794e-05 0.500000003408 7.55388428722e-05 1.8913133872e-05 0.000151077677818 -0.00311241175626 6.29936140264e-05 1.0
4 0.4 0 -0.739491 20 0.13893326821 3.63783499273e-05 -1.29519 5.45702e-05 0.555699 2.53731e-05 0.500000006621 0.000344600526354 0.000151784642677 0.00068920105187 -0.119450993802 0.000300103287273 1.0
4 0.3 0 -0.771921 20 0.140521782669 5.73174977504e-05 -1.33417 0.000153477 0.562249 9.94541e-05 0.499999998386 0.000616658383502 5.47015930839e-05 0.00123331676645 -0.135965487328 0.000465490445588 1.0
4 4.0 0 0.311377 20 0.193203889323 3.57864191519e-05 -0.461315 9.5951e-06 0.772692 1.28718e-05 0.500000003458 9.31446521162e-05 1.73711619068e-05 0.000186289296921 -0.00688839003472 9.90372129527e-05 1.0
4 0.2 0 -0.800853 20 0.141203048763 7.24653278189e-05 -1.36564 0.000270618 0.564787 0.000190219 0.500000011787 0.000962508944285 -9.43272120477e-05 0.00192501788699 -0.157527743587 0.000738614954127 1.0
4 0.5 0 -0.702454 20 0.137365676785 2.54396823882e-05 -1.24979 0.0062571 0.547336 0.00295722 0.500000007426 0.000222274238574 4.71852277131e-05 0.000444548475482 -0.105874016188 0.000193950159696 1.0
4 0.35 0 -0.756058 20 0.139765082101 4.94037992228e-05 -1.31518 0.000105299 0.559122 6.29172e-05 0.500000015262 0.000501082342671 -5.53895627849e-05 0.00100216468299 -0.127114713158 0.000476183041796 1.0
4 0.599999999999 0 -0.666431 20 0.136265651381 2.24741064135e-05 -1.21047 0.00459219 0.544039 0.0020247 0.500000008267 0.000178315237525 2.18682178931e-06 0.00035663047323 -0.0941082062706 0.000172903559274 1.0
4 0.8 0 -0.59165 20 0.135804213654 2.4041908352e-05 -1.13484 5.06209e-05 0.54319 3.34601e-05 0.500000010658 0.000159307104304 -1.59583839171e-05 0.0003186142061 -0.0749808513661 0.000146262192265 1.0
4 2.0 0 -0.138111 20 0.15882912746 2.41275606738e-05 -0.773012 0.00148791 0.634901 0.000502291 0.500000009097 8.09377322642e-05 3.38429592949e-05 0.000161875461345 -0.0238029375225 6.89750936729e-05 1.0
4 0.550000000001 0 -0.686476 20 0.136773844456 7.77537757637e-05 -1.23349 0.000408138 0.547014 0.000204925 0.500000014118 0.000638558436829 9.26761020233e-05 0.0012771168649 -0.0998888778474 0.000590109192284 1.0
4 1.8 0 -0.203479 20 0.154128764577 2.80165192145e-05 -0.819987 3.87532e-05 0.616508 3.4863e-05 0.499999997585 0.00010072125557 1.66701876743e-05 0.000201442508365 -0.0280702334173 0.000117551328621 1.0
4 0.45 0 -0.720802 20 0.138114525871 2.72371276997e-05 -1.27214 0.00474932 0.551338 0.00225233 0.500000005519 0.000245739158928 9.48288954582e-06 0.000491478316996 -0.112489938611 0.000234429385593 1.0
4 0.05 0 -0.831638 20 0.131538792407 0.000523538326619 -1.36005 0.00381576 0.528412 0.00177255 0.5 0.00207065654622 -0.000268582810922 0.00414131309244 -0.21797166123 0.00425380212763 1.0
4 1.0 0 -0.512062 20 0.137489461418 2.19688229287e-05 -1.06196 4.72126e-05 0.549898 4.10476e-05 0.500000002268 0.000124092502789 -2.0198701127e-07 0.000248185004153 -0.0602720265946 0.00011553738724 1.0
4 5.99999999999 0 0.519406 32 0.210151906575 2.53298758956e-05 -0.321149 2.20647e-05 0.840555 1.00879e-05 0.500000005243 6.13975690365e-05 5.56056258209e-06 0.00012279513445 -0.00329994404009 5.30776108449e-05 1.0
4 1.4 0 -0.352326 32 0.144725282892 4.70174592114e-05 -0.931224 0.000405099 0.578898 7.48808e-05 0.500000013615 0.000215320883783 -0.000108395252198 0.000430641762891 -0.0426811976093 0.000231385360275 1.0
4 2.5 0 0.013388 32 0.169756318118 3.98968500019e-05 -0.665274 0.000662785 0.678662 0.000276089 0.499999997242 0.000120927237613 8.30043225896e-06 0.000241854473872 -0.0174329497936 0.000112159481078 1.0
4 0.05 0 -0.827354 32 0.134932470324 0.000764173434248 -1.383 0.0420111 0.555646 0.019453 0.5 0.00245647584986 0.00966898427605 0.00491295169971 -0.161732407692 0.0104950221687 1.0
4 0.45 0 -0.721043 32 0.137529224213 6.58794186085e-05 -1.27117 0.00047761 0.550127 nan 0.499999995287 0.000634508324123 0.000372332395505 0.00126901664309 -0.112617808234 0.000623226248367 1.0
4 0.4 0 -0.737404 32 0.138357454809 0.000106175623375 -1.28984 0.0107687 0.552436 0.00500903 0.500000000051 0.00106279637429 0.000171952031284 0.00212559274857 -0.1179708468 0.000817061379536 1.0
4 0.3 0 -0.768496 32 0.140169549356 0.000119814881438 -1.32895 0.000555732 0.560454 0.000204521 0.500000007968 0.00134091268951 -0.000575262124723 0.00268182537748 -0.129476443145 0.00118194950726 1.0
4 1.2 0 -0.432216 32 0.140561022167 3.3458828662e-05 -0.99438 7.63129e-05 0.562164 3.8894e-05 0.500000004587 0.000173322336562 8.57760510005e-05 0.000346644671407 -0.0517715749585 0.000148932594991 1.0
4 0.15 0 -0.807572 32 0.141571017452 0.000240830849698 -1.37699 0.004859 0.569418 0.00188418 0.50000002787 0.00244203029409 0.000718590544931 0.0048840605779 -0.151934287206 0.00226520429623 1.0
4 4.0 0 0.311629 32 0.193209409653 2.98008596361e-05 -0.461195 4.52122e-05 0.772824 1.99975e-05 0.500000002821 7.61420942628e-05 2.6361861167e-05 0.000152284186084 -0.00733853634686 6.84880446381e-05 1.0
4 8.0 0 0.633419 32 0.219537385158 2.21459461937e-05 -0.244708 1.01421e-05 0.878127 2.97367e-06 0.500000004074 5.34774574529e-05 -2.34010464436e-05 0.000106954905698 -0.00185434088543 3.9688235181e-05 1.0
4 0.2 0 -0.796461 32 0.141583672388 0.000136625517303 -1.36486 0.00231962 0.568399 0.00116406 0.500000008719 0.00178025455084 -0.000902610827461 0.00356050910029 -0.143100377947 0.00153630122974 1.0
4 0.5 0 -0.704514 32 0.136845636241 7.61636605982e-05 -1.25173 0.000180092 0.547216 0.000139204 0.499999995064 0.000695177187027 -0.000105734603162 0.00139035437365 -0.107158530738 0.000622902082124 1.0
4 0.599999999999 0 -0.668961 32 0.135821172681 5.01370454364e-05 -1.21245 0.000269516 0.543489 8.01401e-05 0.500000003606 0.000419540688037 -4.96890436863e-06 0.000839081373235 -0.0966515515495 0.000422453970468 1.0
4 0.1 0 -0.816541 32 0.139281582198 0.000612454356487 -1.37552 0.00388525 0.558979 0.00178512 0.5 0.00283990585729 -0.00296632109165 0.00567981171459 -0.172485917778 0.00650920940277 1.0
4 0.35 0 -0.753135 32 0.139289022375 0.000122983146184 -1.30997 0.000433043 0.556835 0.000152426 0.500000001002 0.00129741044755 0.000313573671355 0.00259482089424 -0.124070278679 0.00117806668259 1.0
4 0.8 0 -0.59261 32 0.135523160964 4.02774079014e-05 -1.13472 9.83305e-05 0.54211 5.17891e-05 0.500000004729 0.000283365675665 8.91174914285e-05 0.000566731347649 -0.0782544236606 0.000292956303694 1.0
4 1.6 0 -0.275745 32 0.149330654333 5.09023486321e-05 -0.872602 0.000861771 0.596857 0.000403403 0.500000002987 0.000209804865166 5.95099304383e-06 0.00041960972757 -0.0354795241359 0.000212765883855 1.0
4 1.8 0 -0.203072 32 0.154098632501 3.0093748996e-05 -0.819406 0.000646388 0.616334 3.9462e-05 0.500000007983 0.000113689955667 1.71341484628e-06 0.000227379908866 -0.0298481547466 0.000105823664356 1.0
4 3.0 0 0.133723 32 0.17906453657 5.80199813777e-05 -0.582352 0.000321772 0.716075 0.00017028 0.500000013548 0.000162336565952 0.000100588748637 0.000324673120209 -0.0125919667352 0.000138998437195 1.0
4 0.900000000001 0 -0.552548 32 0.136185968748 5.37314573102e-05 -1.0968 0.00259401 0.544252 0.00126042 0.500000016376 0.000346658269878 0.000128774778272 0.000693316535738 -0.0703992214811 0.000392401492538 1.0
4 0.700000000001 0 -0.631063 32 0.135390853081 6.76986367475e-05 -1.17221 nan 0.541147 nan 0.500000012651 0.00051956456854 -3.67707684929e-05 0.00103912913445 -0.0868939577253 0.000530163883372 1.0
4 0.25 0 -0.782155 32 0.140856834507 0.000209596889639 -1.34589 0.000602991 0.563735 0.000230095 0.500000000486 0.00220005263776 -0.000466559955828 0.00440010527553 -0.136761866909 0.0021370819624 1.0
4 1.0 0 -0.512296 32 0.137306192725 2.97836026523e-05 -1.06106 0.00122391 0.548764 0.000614866 0.500000010106 0.000178171348782 -9.39415009406e-05 0.000356342694597 -0.0634139752205 0.000165509989371 1.0
4 0.15 0 -0.809239 34 0.140263531061 0.000395856194025 -1.37028 0.00139456 0.561041 0.00067827 0.5 0.00282018716273 -0.000887483210178 0.00564037432546 -0.162400303902 0.00445421729635 1.0
4 1.2 0 -0.432387 34 0.140575906841 6.72964967255e-05 -0.994696 3.67668e-05 0.562309 3.05355e-05 0.499999998127 0.000350143403086 1.21340957402e-05 0.000700286800186 -0.0520877901544 0.000346876953771 1.0
4 0.550000000001 0 -0.687325 34 0.136169401254 9.16459307111e-05 -1.23203 8.57417e-05 0.544705 4.67241e-05 0.499999994376 0.000807838177092 5.8093696506e-05 0.0016156763501 -0.102754299865 0.000678151109202 1.0
4 4.0 0 0.311818 34 0.193200571132 7.01239221558e-05 -0.461092 0.000101308 0.77291 1.93377e-05 0.500000007128 0.000179513273454 -3.26889550203e-05 0.000359026537215 -0.00736375596026 0.00017474073667 1.0
4 8.0 0 0.633564 34 0.219534053745 2.92360621141e-05 -0.244603 8.07902e-06 0.878167 8.05358e-06 0.5000000021 6.98183490675e-05 1.47880095697e-05 0.000139636691695 -0.00186424942598 5.39080400165e-05 1.0
4 0.5 0 -0.704804 34 0.136729247808 8.96792389414e-05 -1.25173 0.000134656 0.546926 7.70384e-05 0.500000005309 0.000826189414198 0.000309606284924 0.00165237882658 -0.108224158585 0.000832116345543 1.0
4 0.2 0 -0.796443 34 0.141085571811 0.000235491680714 -1.3606 0.0005841 0.564157 0.000316312 0.5 0.00241648417548 -0.000507810042112 0.00483296835095 -0.147364447469 0.00235882508763 1.0
4 0.820000000001 0 -0.58542 34 0.135593087361 6.89565278169e-05 -1.12787 0.000497297 0.54245 7.20369e-05 0.499999998908 0.000478237297413 5.6538842969e-06 0.000956474594799 -0.0770667459214 0.000451200288472 1.0
4 1.4 0 -0.352791 34 0.144718204804 3.33044929114e-05 -0.931651 3.21585e-05 0.57886 2.51544e-05 0.500000008167 0.000153428050217 4.43876720939e-05 0.000306856097614 -0.0429265008991 0.000142090377216 1.0
4 0.05 0 -0.827292 34 0.132504672582 0.000877654819705 -1.35831 0.00613654 0.531018 0.00281011 0.5 0.00277252684876 -0.00760179268239 0.00554505369753 -0.157291743977 0.0133134670175 1.0
4 0.45 0 -0.722229 34 0.137413355084 5.96317198854e-05 -1.27182 7.93423e-05 0.549591 4.98984e-05 0.500000008224 0.000574054396331 -2.7665715555e-05 0.00114810879133 -0.113952364747 0.000464662533564 1.0
4 0.3 0 -0.769415 34 0.139910419238 9.5131531457e-05 -1.32896 0.000215586 0.559545 0.000139378 0.500000012407 0.00109020357118 0.000157021907716 0.00218040714006 -0.13230815064 0.00091081270285 1.0
4 10.0 0 0.704362 34 0.225407090017 2.1225982735e-05 -0.197284 6.06256e-06 0.901646 5.49705e-06 0.50000000001 5.11458852245e-05 9.95635660592e-06 0.000102291763103 -0.00118741726944 3.07121914293e-05 1.0
4 0.4 0 -0.738756 34 0.138205701726 9.74602132265e-05 -1.29168 0.000113002 0.552924 6.37081e-05 0.500000006674 0.000983251480389 5.74613137148e-05 0.0019665029593 -0.11966881162 0.000822637475647 1.0
4 0.900000000001 0 -0.553214 34 0.136184515014 6.46839702672e-05 -1.09789 5.60427e-05 0.544676 4.08017e-05 0.500000016269 0.000419181891286 7.75498049217e-05 0.000838363777061 -0.070870590914 0.000403950432216 1.0
4 0.700000000001 0 -0.631619 34 0.135301954629 0.000170002283569 -1.17301 0.000230691 0.541391 0.000181086 0.500000020423 0.00129382969652 0.000214362305765 0.00258765938201 -0.0874468151849 0.00128447959498 1.0
4 0.25 0 -0.78308 34 0.140504896165 0.000224635162523 -1.34524 0.000424922 0.56216 0.000205843 0.500000000054 0.00227850819795 0.00115946232654 0.0045570163959 -0.139809003909 0.00231834451394 1.0
4 1.0 0 -0.513032 34 0.137294052118 3.20989881577e-05 -1.0622 3.48073e-05 0.549168 3.58549e-05 0.500000008626 0.00019219359674 0.000110592018934 0.000384387191504 -0.0638211676817 0.000207364083452 1.0
4 0.1 0 -0.822759 34 0.137365384738 0.000872091145024 -1.3697 0.00247235 0.546941 0.00140205 0.5 0.00321686922978 0.0045144439146 0.00643373845955 -0.160716690739 0.014179007717 1.0
4 0.35 0 -0.754565 34 0.139072484272 0.000136289819919 -1.31101 0.00018397 0.556445 0.000136444 0.500000009418 0.00143476588864 -0.000625858341804 0.00286953177417 -0.126177185214 0.0013934039939 1.0
4 0.599999999999 0 -0.669177 34 0.13574963928 4.66453903147e-05 -1.21226 9.55289e-05 0.543083 5.87746e-05 0.500000011196 0.000391994625639 -4.72590667409e-05 0.000783989249283 -0.0975409508846 0.000325098001665 1.0
4 0.8 0 -0.592859 34 0.135482854878 3.71625301782e-05 -1.13481 4.26161e-05 0.541951 1.97301e-05 0.500000010526 0.000262608062446 5.06779613078e-06 0.000525216122767 -0.0788221421308 0.000238625709688 1.0
4 2.0 0 -0.1358 34 0.158811019036 2.34206336733e-05 -0.771032 1.5372e-05 0.635232 6.52757e-06 0.500000007544 8.20072207078e-05 -1.82802993318e-05 0.000164014437023 -0.0254762024179 7.84289166134e-05 1.0
4 1.6 0 -0.27628 34 0.149326917418 3.58141571509e-05 -0.873637 1.0309e-05 0.597357 5.4349e-06 0.500000004479 0.000148100946355 -8.65867498983e-06 0.000296201889334 -0.0357613484389 0.000136363626204 1.0
4 1.8 0 -0.20381 34 0.154084263039 3.94499336451e-05 -0.820071 4.8395e-05 0.616261 3.81742e-05 0.500000008799 0.000149296083164 8.67017670611e-05 0.000298592160537 -0.0300306059349 0.000154522654787 1.0
4 3.0 0 0.133617 34 0.179054448617 3.67713146598e-05 -0.582631 1.16129e-05 0.716248 1.36238e-05 0.500000010166 0.000102752305126 6.98246347627e-05 0.000205504603111 -0.0126868734086 0.000116477265776 1.0
4 0.25 0 -0.791594 50 0.138942420202 0.000188022449371 -1.34723 0.000217059 0.555636 0.000145499 0.500000016962 0.00211611419664 -0.00018923904039 0.004232228389 -0.153928218722 0.00195171603194 1.0
4 5.99999999999 0 0.519568 50 0.210146709971 1.65091846569e-05 -0.321022 2.57732e-06 0.84059 2.5946e-06 0.500000002093 3.91965414082e-05 8.05438306918e-07 7.83930809912e-05 -0.00343340624828 2.90469690239e-05 1.0
4 1.4 0 -0.353056 50 0.144691059578 4.14100109186e-05 -0.931859 1.55861e-05 0.578803 8.67313e-06 0.500000008965 0.000196798481115 -9.4681110979e-05 0.000393596959865 -0.044325086248 0.000208267839715 1.0
4 2.5 0 0.012671 50 0.169736593643 2.72322245165e-05 -0.666284 3.44291e-06 0.678955 4.78371e-06 0.500000004746 8.5605277242e-05 5.68151946075e-06 0.000171210552593 -0.018114536718 8.37031183046e-05 1.0
4 0.4 0 -0.743097 50 0.137448946124 0.00011834010266 -1.29301 0.000193003 0.549913 0.000100752 0.499999984274 0.00124821930877 0.000145657203793 0.0024964386 -0.127399063226 0.00114666932656 1.0
4 1.2 0 -0.432738 50 0.140498254608 4.1823985592e-05 -0.994746 2.15609e-05 0.562008 5.15211e-06 0.500000011704 0.000223882600321 6.32087464239e-05 0.000447765197831 -0.0538433538288 0.000211948875431 1.0
4 4.0 0 0.311563 50 0.193211024975 2.06399756524e-05 -0.461276 2.34683e-06 0.772839 2.80688e-06 0.499999996783 5.27744272137e-05 -1.68962302829e-05 0.000105548826596 -0.00761498761332 4.96799881332e-05 1.0
4 8.0 0 0.63354 50 0.219534560411 1.43240697079e-05 -0.244592 1.48479e-06 0.878132 1.57938e-06 0.500000001001 3.33346504491e-05 6.15631101926e-06 6.66692997431e-05 -0.00192687421585 2.14067066215e-05 1.0
4 0.2 0 -0.808238 50 0.138098660552 0.000243639014489 -1.36104 0.000595143 0.552802 0.000285397 0.5 0.00279057185877 2.74712039999e-05 0.00558114371754 -0.171101865036 0.00271058847299 1.0
4 0.5 0 -0.707968 50 0.136245289124 9.30277299802e-05 -1.25308 5.73767e-05 0.545112 3.30403e-05 0.500000014609 0.000886284487168 5.48009894039e-05 0.00177256897075 -0.113880560191 0.000859173623442 1.0
4 0.35 0 -0.759385 50 0.138124721235 0.000135823163912 -1.3119 0.000324225 0.552515 0.000184515 0.500000007479 0.00148700354799 -0.000234018360399 0.00297400709336 -0.13504894341 0.0012390085986 1.0
4 0.599999999999 0 -0.67123 50 0.135410363246 7.79464319272e-05 -1.21293 5.93958e-05 0.5417 4.15087e-05 0.500000016539 0.000680041635881 0.0002637977668 0.00136008326889 -0.101641611043 0.000731691909956 1.0
4 0.1 0 -0.843936 50 0.130777282773 0.000464585844075 -1.36671 0.00159564 0.522774 0.000730874 0.5 0.00251063205873 -0.000899967157086 0.00502126411746 -0.194449458201 0.00594257350224 1.0
4 0.8 0 -0.594112 50 0.135305752283 5.83758899418e-05 -1.13536 4.04129e-05 0.541248 2.28198e-05 0.500000003875 0.000425913868543 -0.000185389710113 0.0008518277353 -0.0817831093567 0.00036820775256 1.0
4 2.0 0 -0.135944 50 0.158804521795 3.24070709416e-05 -0.771172 6.25402e-06 0.635228 6.62128e-06 0.500000002567 0.000117404717932 -2.22950954874e-05 0.000234809434719 -0.0262657842762 0.00010759736728 1.0
4 1.6 0 -0.276424 50 0.149314862354 3.73110901155e-05 -0.873702 7.57108e-06 0.597278 2.67815e-06 0.500000007456 0.000159140702165 -2.63138365365e-05 0.000318281401345 -0.0368583378694 0.000156369288489 1.0
4 0.15 0 -0.827345 50 0.135406447711 0.000313302035761 -1.36802 0.00118627 0.540675 0.000552878 0.500000032094 0.00283402388917 0.000291398744296 0.00566804776076 -0.191311428738 0.00327221308848 1.0
4 1.8 0 -0.203806 50 0.154085134666 3.43705868825e-05 -0.82016 9.69002e-06 0.616354 1.48112e-05 0.500000007374 0.00013431768947 -2.9481520043e-05 0.000268635375811 -0.0309734336351 0.000113887419677 1.0
4 0.550000000001 0 -0.690002 50 0.135768633675 9.55286176252e-05 -1.23309 6.31853e-05 0.543088 4.51672e-05 0.500000001405 0.00086443885387 -2.06787798667e-05 0.00172887770707 -0.107592115882 0.000739414755079 1.0
4 3.0 0 0.133582 50 0.179057571814 2.43353273951e-05 -0.582662 2.52411e-06 0.716244 1.88969e-06 0.500000004922 6.93917175367e-05 7.33704636448e-07 0.000138783432298 -0.0130721080267 5.45816496642e-05 1.0
4 0.05 0 -0.84751 50 0.129636538431 0.000782628702197 -1.36764 0.00205957 0.52013 0.000940806 0.5 0.00220255237566 -0.000315051152653 0.00440510475133 -0.177831709638 0.0107247484074 1.0
4 0.820000000001 0 -0.586128 50 0.135417778817 5.68383425493e-05 -1.12784 3.73759e-05 0.541712 2.32276e-05 0.500000012371 0.00040692071376 0.000107592065365 0.000813841425339 -0.0799024133748 0.000396657660931 1.0


==> Supplementary/Half-filled/final/readme.txt <==
#####################################
#	Questions regarding data can	#
#			be directed to			#
#			James LeBlanc			#
#		jpfleblanc@gmail.com		#
#				or					#
#		leblanc@pks.mpg.de			#
#####################################


This folder contains three files, U=4, 8, 12.  These contain the data for n=1.0, half filled.  All site size data is provided in space delimited format with columns given by:

U, T, mu, EKV, site,  D, De, EK, EKe, EV, EVe, n, ne, sz, sze, sisjnn, sisjnne, Sign





==> Supplementary/filled/extrap/U12/Cv-EU12n85.dat <==
0.599999999999 0.213074623121
0.604702351175 0.212569769394
0.60940470235 0.212066822634
0.614107053526 0.211565782842
0.618809404701 0.211066650016
0.623511755877 0.210569424157
0.628214107053 0.210074105265
0.632916458228 0.20958069334
0.637618809404 0.209089188382
0.642321160579 0.208599590391
0.647023511755 0.208111899367
0.65172586293 0.20762611531
0.656428214106 0.20714223822
0.661130565282 0.206660268097
0.665832916457 0.206180204941
0.670535267633 0.205702048751
0.675237618808 0.205225799529
0.679939969984 0.204751457273
0.68464232116 0.204279021985
0.689344672335 0.203808493663
0.694047023511 0.203339872309
0.698749374686 0.202873157921
0.703451725862 0.2024083505
0.708154077038 0.201945450046
0.712856428213 0.20148445656
0.717558779389 0.20102537004
0.722261130564 0.200568190487
0.72696348174 0.200112917901
0.731665832915 0.199659552282
0.736368184091 0.19920809363
0.741070535267 0.198758541944
0.745772886442 0.198310897226
0.750475237618 0.197865159475
0.755177588793 0.197421328691
0.759879939969 0.196979404873
0.764582291145 0.196539388023
0.76928464232 0.196101278139
0.773986993496 0.195665075223
0.778689344671 0.195230779273
0.783391695847 0.19479839029
0.788094047023 0.194367908275
0.792796398198 0.193939333226
0.797498749374 0.193512665144
0.802201100549 0.193087904029
0.806903451725 0.192665049881
0.8116058029 0.1922441027
0.816308154076 0.191825062486
0.821010505252 0.191407929239
0.825712856427 0.190992702959
0.830415207603 0.190579383646
0.835117558778 0.190167971299
0.839819909954 0.18975846592
0.84452226113 0.189350867508
0.849224612305 0.188945176062
0.853926963481 0.188541391584
0.858629314656 0.188139514072
0.863331665832 0.187739543527
0.868034017008 0.18734147995
0.872736368183 0.186945323339
0.877438719359 0.186551073695
0.882141070534 0.186158731018
0.88684342171 0.185768295309
0.891545772885 0.185379766566
0.896248124061 0.18499314479
0.900950475237 0.18460842998
0.905652826412 0.184225622138
0.910355177588 0.183844721263
0.915057528763 0.183465727355
0.919759879939 0.183088640414
0.924462231115 0.182713460439
0.92916458229 0.182340187432
0.933866933466 0.181968821392
0.938569284641 0.181599362318
0.943271635817 0.181231810211
0.947973986993 0.180866165072
0.952676338168 0.180502426899
0.957378689344 0.180140595693
0.962081040519 0.179780671455
0.966783391695 0.179422654183
0.97148574287 0.179066543878
0.976188094046 0.17871234054
0.980890445222 0.178360044169
0.985592796397 0.178009654765
0.990295147573 0.177661172328
0.994997498748 0.177314596858
0.999699849924 0.176969928354
1.0044022011 0.17662807399
1.00910455228 0.176290192563
1.01380690345 0.175956288291
1.01850925463 0.175626361174
1.0232116058 0.175300411212
1.02791395698 0.174978438406
1.03261630815 0.174660442754
1.03731865933 0.174346424257
1.0420210105 0.174036382915
1.04672336168 0.173730318729
1.05142571286 0.173428231697
1.05612806403 0.17313012182
1.06083041521 0.172835989099
1.06553276638 0.172545833532
1.07023511756 0.172259655121
1.07493746873 0.171977453864
1.07963981991 0.171699229763
1.08434217108 0.171424982816
1.08904452226 0.171154713025
1.09374687344 0.170888420388
1.09844922461 0.170626104907
1.10315157579 0.17036776658
1.10785392696 0.170113405409
1.11255627814 0.169863021393
1.11725862931 0.169616614531
1.12196098049 0.169374184825
1.12666333166 0.169135732274
1.13136568284 0.168901256878
1.13606803402 0.168670758636
1.14077038519 0.16844423755
1.14547273637 0.168221693619
1.15017508754 0.168003126843
1.15487743872 0.167788537222
1.15957978989 0.167577924756
1.16428214107 0.167371289444
1.16898449225 0.167168631288
1.17368684342 0.166969950287
1.1783891946 0.166775246441
1.18309154577 0.16658451975
1.18779389695 0.166397770214
1.19249624812 0.166214997833
1.1971985993 0.166036202608
1.20190095047 0.165861384537
1.20660330165 0.165690543621
1.21130565283 0.16552367986
1.216008004 0.165360793254
1.22071035518 0.165201883803
1.22541270635 0.165046951508
1.23011505753 0.164895996367
1.2348174087 0.164749018381
1.23951975988 0.16460601755
1.24422211105 0.164466993875
1.24892446223 0.164331947354
1.25362681341 0.164200877988
1.25832916458 0.164073785778
1.26303151576 0.163950670722
1.26773386693 0.163831532822
1.27243621811 0.163716372076
1.27713856928 0.163605188486
1.28184092046 0.16349798205
1.28654327163 0.16339475277
1.29124562281 0.163295500644
1.29594797399 0.163200225674
1.30065032516 0.163108927859
1.30535267634 0.163021607198
1.31005502751 0.162938263693
1.31475737869 0.162858897343
1.31945972986 0.162783508147
1.32416208104 0.162712096107
1.32886443222 0.162644661222
1.33356678339 0.162581203492
1.33826913457 0.162521722916
1.34297148574 0.162466219496
1.34767383692 0.162414693231
1.35237618809 0.162367144121
1.35707853927 0.162323572166
1.36178089044 0.162283977366
1.36648324162 0.162248359721
1.3711855928 0.162216719231
1.37588794397 0.162189055896
1.38059029515 0.162165369716
1.38529264632 0.162145660691
1.3899949975 0.162129928821
1.39469734867 0.162118174106
1.39939969985 0.162110396546
1.40410205102 0.162106596141
1.4088044022 0.162106772891
1.41350675338 0.162110926797
1.41820910455 0.162119057857
1.42291145573 0.162131166072
1.4276138069 0.162147251442
1.43231615808 0.162167313968
1.43701850925 0.162191353648
1.44172086043 0.162219370483
1.4464232116 0.162251364474
1.45112556278 0.162287335619
1.45582791396 0.162327283919
1.46053026513 0.162371209375
1.46523261631 0.162419111985
1.46993496748 0.162470991751
1.47463731866 0.162526848671
1.47933966983 0.162586682747
1.48404202101 0.162650493977
1.48874437219 0.162718282363
1.49344672336 0.162790047904
1.49814907454 0.162865790599
1.50285142571 0.16294551045
1.50755377689 0.163029207456
1.51225612806 0.163116881616
1.51695847924 0.163208532932
1.52166083041 0.163304161403
1.52636318159 0.163403767029
1.53106553277 0.163507349809
1.53576788394 0.163614909745
1.54047023512 0.163726446836
1.54517258629 0.163841961082
1.54987493747 0.163961452483
1.55457728864 0.164084921039
1.55927963982 0.16421236675
1.56398199099 0.164343789616
1.56868434217 0.164479189637
1.57338669335 0.164618566813
1.57808904452 0.164761921144
1.5827913957 0.16490925263
1.58749374687 0.165060561271
1.59219609805 0.165215847067
1.59689844922 0.165375110018
1.6016008004 0.165538350124
1.60630315157 0.165705567385
1.61100550275 0.165876761802
1.61570785393 0.166051933373
1.6204102051 0.166231082099
1.62511255628 0.16641420798
1.62981490745 0.166601311017
1.63451725863 0.166792391208
1.6392196098 0.166987448554
1.64392196098 0.167186483056
1.64862431216 0.167389494712
1.65332666333 0.167596483524
1.65802901451 0.16780744949
1.66273136568 0.168022392612
1.66743371686 0.168241312888
1.67213606803 0.16846421032
1.67683841921 0.168691084906
1.68154077038 0.168921936648
1.68624312156 0.169156765544
1.69094547274 0.169395571596
1.69564782391 0.169638354803
1.70035017509 0.169885115164
1.70505252626 0.170135852681
1.70975487744 0.170390567353
1.71445722861 0.170649259179
1.71915957979 0.170911928161
1.72386193096 0.171178574298
1.72856428214 0.17144919759
1.73326663332 0.171723798037
1.73796898449 0.172002375638
1.74267133567 0.172284930395
1.74737368684 0.172571462307
1.75207603802 0.172861971374
1.75677838919 0.173156457596
1.76148074037 0.173454920973
1.76618309154 0.173757361505
1.77088544272 0.174063779192
1.7755877939 0.174374174034
1.78029014507 0.174688546031
1.78499249625 0.175006895183
1.78969484742 0.17532922149
1.7943971986 0.175655524953
1.79909954977 0.17598580557
1.80380190095 0.176320063342
1.80850425213 0.176658298269
1.8132066033 0.177000510351
1.81790895448 0.177346699589
1.82261130565 0.177696865981
1.82731365683 0.178051009528
1.832016008 0.178409130231
1.83671835918 0.178771228088
1.84142071035 0.1791373031
1.84612306153 0.179507355268
1.85082541271 0.17988138459
1.85552776388 0.180259391068
1.86023011506 0.1806413747
1.86493246623 0.181027335488
1.86963481741 0.18141727343
1.87433716858 0.181811188528
1.87903951976 0.18220908078
1.88374187093 0.182610950188
1.88844422211 0.183016796751
1.89314657329 0.183426620468
1.89784892446 0.183840421341
1.90255127564 0.184258199369
1.90725362681 0.184679954551
1.91195597799 0.185105686889
1.91665832916 0.185535396382
1.92136068034 0.18596908303
1.92606303151 0.186406746833
1.93076538269 0.18684838779
1.93546773387 0.187294005903
1.94017008504 0.187743601171
1.94487243622 0.188197173594
1.94957478739 0.188654723172
1.95427713857 0.189116249905
1.95897948974 0.189581753793
1.96368184092 0.190051234836
1.9683841921 0.190524693034
1.97308654327 0.191002128387
1.97778889445 0.191483540895
1.98249124562 0.191968930558
1.9871935968 0.192458297377
1.99189594797 0.19295164135
1.99659829915 0.193448962478
2.00130065032 0.193950048921
2.0060030015 0.194451023639
2.01070535268 0.194950437597
2.01540770385 0.195448290795
2.02011005503 0.195944583234
2.0248124062 0.196439314913
2.02951475738 0.196932485833
2.03421710855 0.197424095993
2.03891945973 0.197914145394
2.0436218109 0.198402634035
2.04832416208 0.198889561917
2.05302651326 0.199374929039
2.05772886443 0.199858735401
2.06243121561 0.200340981005
2.06713356678 0.200821665848
2.07183591796 0.201300789932
2.07653826913 0.201778353257
2.08124062031 0.202254355822
2.08594297148 0.202728797627
2.09064532266 0.203201678673
2.09534767384 0.20367299896
2.10005002501 0.204142758487
2.10475237619 0.204610957254
2.10945472736 0.205077595262
2.11415707854 0.20554267251
2.11885942971 0.206006188999
2.12356178089 0.206468144729
2.12826413207 0.206928539699
2.13296648324 0.207387373909
2.13766883442 0.20784464736
2.14237118559 0.208300360051
2.14707353677 0.208754511983
2.15177588794 0.209207103155
2.15647823912 0.209658133568
2.16118059029 0.210107603221
2.16588294147 0.210555512114
2.17058529265 0.211001860249
2.17528764382 0.211446647623
2.179989995 0.211889874238
2.18469234617 0.212331540094
2.18939469735 0.21277164519
2.19409704852 0.213210189526
2.1987993997 0.213647173103
2.20350175087 0.214082595921
2.20820410205 0.214516457979
2.21290645323 0.214948759277
2.2176088044 0.215379499816
2.22231115558 0.215808679596
2.22701350675 0.216236298616
2.23171585793 0.216662356876
2.2364182091 0.217086854377
2.24112056028 0.217509791118
2.24582291145 0.2179311671
2.25052526263 0.218350982322
2.25522761381 0.218769236785
2.25992996498 0.219185930488
2.26463231616 0.219601063432
2.26933466733 0.220014635616
2.27403701851 0.220426647041
2.27873936968 0.220837097706
2.28344172086 0.221245987612
2.28814407204 0.221653316758
2.29284642321 0.222059085144
2.29754877439 0.222463292771
2.30225112556 0.222865939639
2.30695347674 0.223267025747
2.31165582791 0.223666551095
2.31635817909 0.224064515684
2.32106053026 0.224460919514
2.32576288144 0.224855762584
2.33046523262 0.225249044894
2.33516758379 0.225640766445
2.33986993497 0.226030927237
2.34457228614 0.226419527268
2.34927463732 0.226806566541
2.35397698849 0.227192045054
2.35867933967 0.227575962807
2.36338169084 0.227958319801
2.36808404202 0.228339116035
2.3727863932 0.22871835151
2.37748874437 0.229096026225
2.38219109555 0.229472140181
2.38689344672 0.229846693377
2.3915957979 0.230219685813
2.39629814907 0.230591117491
2.40100050025 0.230960988408
2.40570285142 0.231329298566
2.4104052026 0.231696047965
2.41510755378 0.232061236604
2.41980990495 0.232424864484
2.42451225613 0.232786931604
2.4292146073 0.233147437964
2.43391695848 0.233506383565
2.43861930965 0.233863768406
2.44332166083 0.234219592488
2.44802401201 0.234573855811
2.45272636318 0.234926558374
2.45742871436 0.235277700177
2.46213106553 0.235627281221
2.46683341671 0.235975301505
2.47153576788 0.23632176103
2.47623811906 0.236666659795
2.48094047023 0.237009997801
2.48564282141 0.237351775047
2.49034517259 0.237691991534
2.49504752376 0.238030647261
2.49974987494 0.238367742229
2.50445222611 0.238703276437
2.50915457729 0.239037249886
2.51385692846 0.239369662575
2.51855927964 0.239700514504
2.52326163081 0.240029805674
2.52796398199 0.240357536085
2.53266633317 0.240683705736
2.53736868434 0.241008314628
2.54207103552 0.24133136276
2.54677338669 0.241652850132
2.55147573787 0.241972776745
2.55617808904 0.242291142598
2.56088044022 0.242607947692
2.56558279139 0.242923192027
2.57028514257 0.243236875602
2.57498749375 0.243548998417
2.57968984492 0.243859560473
2.5843921961 0.244168561769
2.58909454727 0.244476002306
2.59379689845 0.244781882083
2.59849924962 0.245086201101
2.6032016008 0.245388959359
2.60790395198 0.245690156858
2.61260630315 0.245989793597
2.61730865433 0.246287869577
2.6220110055 0.246584384797
2.62671335668 0.246879339257
2.63141570785 0.247172732959
2.63611805903 0.2474645659
2.6408204102 0.247754838082
2.64552276138 0.248043549505
2.65022511256 0.248330700168
2.65492746373 0.248616290071
2.65962981491 0.248900319215
2.66433216608 0.2491827876
2.66903451726 0.249463695225
2.67373686843 0.24974304209
2.67843921961 0.250020828196
2.68314157078 0.250297053542
2.68784392196 0.250571718129
2.69254627314 0.250844821956
2.69724862431 0.251116365024
2.70195097549 0.251386347332
2.70665332666 0.251654768881
2.71135567784 0.25192162967
2.71605802901 0.2521869297
2.72076038019 0.25245066897
2.72546273136 0.252712847481
2.73016508254 0.252973465232
2.73486743372 0.253232522224
2.73956978489 0.253490018456
2.74427213607 0.253745953929
2.74897448724 0.254000328642
2.75367683842 0.254253142595
2.75837918959 0.254504395789
2.76308154077 0.254754088224
2.76778389195 0.255002219899
2.77248624312 0.255248790814
2.7771885943 0.25549380097
2.78189094547 0.255737250367
2.78659329665 0.255979139004
2.79129564782 0.256219466881
2.795997999 0.256458233999
2.80070035017 0.256695440357
2.80540270135 0.256931085956
2.81010505253 0.257165170795
2.8148074037 0.257397694875
2.81950975488 0.257628658195
2.82421210605 0.257858060756
2.82891445723 0.258085902557
2.8336168084 0.258312183599
2.83831915958 0.258536903881
2.84302151075 0.258760063404
2.84772386193 0.258981662167
2.85242621311 0.259201700171
2.85712856428 0.259420177415
2.86183091546 0.259637093899
2.86653326663 0.259852449624
2.87123561781 0.26006624459
2.87593796898 0.260278478796
2.88064032016 0.260489152242
2.88534267133 0.260698264929
2.89004502251 0.260905816857
2.89474737369 0.261111808025
2.89944972486 0.261316238433
2.90415207604 0.261519108082
2.90885442721 0.261720416971
2.91355677839 0.261920165101
2.91825912956 0.262118352472
2.92296148074 0.262314979082
2.92766383192 0.262510044934
2.93236618309 0.262703550025
2.93706853427 0.262895494358
2.94177088544 0.26308587793
2.94647323662 0.263274700744
2.95117558779 0.263461962797
2.95587793897 0.263647664091
2.96058029014 0.263831804626
2.96528264132 0.264014384401
2.9699849925 0.264195403417
2.97468734367 0.264374861673
2.97938969485 0.264552759169
2.98409204602 0.264729095906
2.9887943972 0.264903871884
2.99349674837 0.265077087102
2.99819909955 0.26524874156
3.00290145072 0.265418830382
3.0076038019 0.265587334701
3.01230615308 0.265754252637
3.01700850425 0.265919584192
3.02171085543 0.266083329365
3.0264132066 0.266245488156
3.03111555778 0.266406060565
3.03581790895 0.266565046592
3.04052026013 0.266722446237
3.0452226113 0.266878259501
3.04992496248 0.267032486382
3.05462731366 0.267185126881
3.05932966483 0.267336180999
3.06403201601 0.267485648734
3.06873436718 0.267633530088
3.07343671836 0.26777982506
3.07813906953 0.26792453365
3.08284142071 0.268067655857
3.08754377189 0.268209191683
3.09224612306 0.268349141127
3.09694847424 0.26848750419
3.10165082541 0.26862428087
3.10635317659 0.268759471168
3.11105552776 0.268893075084
3.11575787894 0.269025092619
3.12046023011 0.269155523771
3.12516258129 0.269284368542
3.12986493247 0.26941162693
3.13456728364 0.269537298937
3.13926963482 0.269661384562
3.14397198599 0.269783883805
3.14867433717 0.269904796666
3.15337668834 0.270024123145
3.15807903952 0.270141863242
3.16278139069 0.270258016957
3.16748374187 0.27037258429
3.17218609305 0.270485565241
3.17688844422 0.270596959811
3.1815907954 0.270706767998
3.18629314657 0.270814989804
3.19099549775 0.270921625227
3.19569784892 0.271026674269
3.2004002001 0.271130136929
3.20510255127 0.271232013207
3.20980490245 0.271332303103
3.21450725363 0.271431006617
3.2192096048 0.271528123749
3.22391195598 0.271623654499
3.22861430715 0.271717598867
3.23331665833 0.271809956853
3.2380190095 0.271900728458
3.24272136068 0.27198991368
3.24742371186 0.272077512521
3.25212606303 0.272163524979
3.25682841421 0.272247951056
3.26153076538 0.27233079075
3.26623311656 0.272412044063
3.27093546773 0.272491710994
3.27563781891 0.272569791543
3.28034017008 0.27264628571
3.28504252126 0.272721193495
3.28974487244 0.272794514899
3.29444722361 0.27286624992
3.29914957479 0.272936398559
3.30385192596 0.273004960817
3.30855427714 0.273071936692
3.31325662831 0.273137326186
3.31795897949 0.273201129297
3.32266133066 0.273263346027
3.32736368184 0.273323976375
3.33206603302 0.273383020341
3.33676838419 0.273440477925
3.34147073537 0.273496349127
3.34617308654 0.273550633947
3.35087543772 0.273603332385
3.35557778889 0.273654444441
3.36028014007 0.273703970115
3.36498249124 0.273751909408
3.36968484242 0.273798262318
3.3743871936 0.273843028847
3.37908954477 0.273886208994
3.38379189595 0.273927802758
3.38849424712 0.273967810141
3.3931965983 0.274006231142
3.39789894947 0.274043065761
3.40260130065 0.274078313998
3.40730365183 0.274111975853
3.412006003 0.274144051326
3.41670835418 0.274174540417
3.42141070535 0.274203443127
3.42611305653 0.274230759454
3.4308154077 0.274256489399
3.43551775888 0.274280632963
3.44022011005 0.274303190145
3.44492246123 0.274324160944
3.44962481241 0.274343545362
3.45432716358 0.274361343398
3.45902951476 0.274377555052
3.46373186593 0.274392180324
3.46843421711 0.274405219214
3.47313656828 0.274416671722
3.47783891946 0.274426537848
3.48254127063 0.274434817592
3.48724362181 0.274441510955
3.49194597299 0.274446617935
3.49664832416 0.274450138534
3.50135067534 0.27445207275
3.50605302651 0.274452420585
3.51075537769 0.274451182038
3.51545772886 0.274448357109
3.52016008004 0.274443945797
3.52486243121 0.274437948104
3.52956478239 0.274430364029
3.53426713357 0.274421193573
3.53896948474 0.274410436734
3.54367183592 0.274398093513
3.54837418709 0.27438416391
3.55307653827 0.274368647926
3.55777888944 0.274351545559
3.56248124062 0.274332856811
3.5671835918 0.27431258168
3.57188594297 0.274290720168
3.57658829415 0.274267272274
3.58129064532 0.274242237998
3.5859929965 0.27421561734
3.59069534767 0.2741874103
3.59539769885 0.274157616878
3.60010005002 0.274126237074
3.6048024012 0.274093270888
3.60950475238 0.274058718321
3.61420710355 0.274022579371
3.61890945473 0.27398485404
3.6236118059 0.273945542326
3.62831415708 0.273904644231
3.63301650825 0.273862159753
3.63771885943 0.273818088894
3.6424212106 0.273772431653
3.64712356178 0.27372518803
3.65182591296 0.273676358025
3.65652826413 0.273625941638
3.66123061531 0.273573938869
3.66593296648 0.273520349719
3.67063531766 0.273465174186
3.67533766883 0.273408412271
3.68004002001 0.273350063975
3.68474237118 0.273290129296
3.68944472236 0.273228608236
3.69414707354 0.273165500794
3.69884942471 0.273100806969
3.70355177589 0.273034526763
3.70825412706 0.272966660175
3.71295647824 0.272897207205
3.71765882941 0.272826167853
3.72236118059 0.272753542119
3.72706353177 0.272679330003
3.73176588294 0.272603531506
3.73646823412 0.272526146626
3.74117058529 0.272447175365
3.74587293647 0.272366617721
3.75057528764 0.272284473696
3.75527763882 0.272200743288
3.75997998999 0.272115426499
3.76468234117 0.272028523328
3.76938469235 0.271940033775
3.77408704352 0.27184995784
3.7787893947 0.271758295523
3.78349174587 0.271665046824
3.78819409705 0.271570211743
3.79289644822 0.27147379028
3.7975987994 0.271375782436
3.80230115057 0.271276188209
3.80700350175 0.271175007601
3.81170585293 0.27107224061
3.8164082041 0.270967887238
3.82111055528 0.270861947484
3.82581290645 0.270754421347
3.83051525763 0.270645308829
3.8352176088 0.270534609929
3.83991995998 0.270422324647
3.84462231115 0.270308452983
3.84932466233 0.270192994938
3.85402701351 0.27007595051
3.85872936468 0.2699573197
3.86343171586 0.269837102508
3.86813406703 0.269715298935
3.87283641821 0.26959190898
3.87753876938 0.269466932642
3.88224112056 0.269340369923
3.88694347174 0.269212220822
3.89164582291 0.269082485339
3.89634817409 0.268951163473
3.90105052526 0.268818255226
3.90575287644 0.268683760598
3.91045522761 0.268547679587
3.91515757879 0.268410012194
3.91985992996 0.268270758419
3.92456228114 0.268129918263
3.92926463232 0.267987491724
3.93396698349 0.267843478804
3.93866933467 0.267697879501
3.94337168584 0.267550693817
3.94807403702 0.267401921751
3.95277638819 0.267251563303
3.95747873937 0.267099618472
3.96218109054 0.26694608726
3.96688344172 0.266790969666
3.9715857929 0.266634265691
3.97628814407 0.266475975333
3.98099049525 0.266316098593
3.98569284642 0.266154635472
3.9903951976 0.265991585968
3.99509754877 0.265826950082
3.99979989995 0.265660727815
4.00450225112 0.265493623413
4.0092046023 0.265326467713
4.01390695348 0.265159262106
4.01860930465 0.264992006593
4.02331165583 0.264824701173
4.028014007 0.264657345847
4.03271635818 0.264489940614
4.03741870935 0.264322485475
4.04212106053 0.264154980429
4.04682341171 0.263987425477
4.05152576288 0.263819820618
4.05622811406 0.263652165852
4.06093046523 0.263484461181
4.06563281641 0.263316706602
4.07033516758 0.263148902117
4.07503751876 0.262981047726
4.07973986993 0.262813143428
4.08444222111 0.262645189223
4.08914457229 0.262477185112
4.09384692346 0.262309131094
4.09854927464 0.26214102717
4.10325162581 0.261972873339
4.10795397699 0.261804669602
4.11265632816 0.261636415959
4.11735867934 0.261468112408
4.12206103051 0.261299758951
4.12676338169 0.261131355588
4.13146573287 0.260962902318
4.13616808404 0.260794399142
4.14087043522 0.260625846059
4.14557278639 0.26045724307
4.15027513757 0.260288590174
4.15497748874 0.260119887371
4.15967983992 0.259951134662
4.16438219109 0.259782332046
4.16908454227 0.259613479524
4.17378689345 0.259444577096
4.17848924462 0.259275624761
4.1831915958 0.259106622519
4.18789394697 0.258937570371
4.19259629815 0.258768468316
4.19729864932 0.258599316355
4.2020010005 0.258430114487
4.20670335168 0.258260862713
4.21140570285 0.258091561032
4.21610805403 0.257922209444
4.2208104052 0.25775280795
4.22551275638 0.25758335655
4.23021510755 0.257413855243
4.23491745873 0.25724430403
4.2396198099 0.25707470291
4.24432216108 0.256905051883
4.24902451226 0.25673535095
4.25372686343 0.25656560011
4.25842921461 0.256395799364
4.26313156578 0.256225948711
4.26783391696 0.256056048152
4.27253626813 0.255886097687
4.27723861931 0.255716097314
4.28194097048 0.255546047035
4.28664332166 0.25537594685
4.29134567284 0.255205796758
4.29604802401 0.25503559676
4.30075037519 0.254865346855
4.30545272636 0.254695047044
4.31015507754 0.254524697326
4.31485742871 0.254354297701
4.31955977989 0.25418384817
4.32426213106 0.254013348733
4.32896448224 0.253842799388
4.33366683342 0.253672200138
4.33836918459 0.253501550981
4.34307153577 0.253330851917
4.34777388694 0.253160102947
4.35247623812 0.25298930407
4.35717858929 0.252818455287
4.36188094047 0.252647556597
4.36658329165 0.252476608001
4.37128564282 0.252305609498
4.375987994 0.252134561088
4.38069034517 0.251963462773
4.38539269635 0.25179231455
4.39009504752 0.251621116421
4.3947973987 0.251449868386
4.39949974987 0.251278570444
4.40420210105 0.251107222595
4.40890445223 0.25093582484
4.4136068034 0.250764377178
4.41830915458 0.25059287961
4.42301150575 0.250421332136
4.42771385693 0.250249734754
4.4324162081 0.250078087467
4.43711855928 0.249906390272
4.44182091045 0.249734643172
4.44652326163 0.249562846164
4.45122561281 0.24939099925
4.45592796398 0.24921910243
4.46063031516 0.249047155703
4.46533266633 0.24887515907
4.47003501751 0.24870311253
4.47473736868 0.248531016083
4.47943971986 0.24835886973
4.48414207103 0.248186673471
4.48884442221 0.248014427305
4.49354677339 0.247842131232
4.49824912456 0.247669785253
4.50295147574 0.247497389367
4.50765382691 0.247324943575
4.51235617809 0.247152447876
4.51705852926 0.246979902271
4.52176088044 0.246807306759
4.52646323162 0.246634661341
4.53116558279 0.246461966016
4.53586793397 0.246289220785
4.54057028514 0.246116425647
4.54527263632 0.245943580602
4.54997498749 0.245770685651
4.55467733867 0.245597740794
4.55937968984 0.24542474603
4.56408204102 0.245251701359
4.5687843922 0.245078606782
4.57348674337 0.244905462299
4.57818909455 0.244732267909
4.58289144572 0.244559023612
4.5875937969 0.244385729409
4.59229614807 0.244212385299
4.59699849925 0.244038991283
4.60170085042 0.24386554736
4.6064032016 0.243692053531
4.61110555278 0.243518509795
4.61580790395 0.243344916152
4.62051025513 0.243171272604
4.6252126063 0.242997579148
4.62991495748 0.242823835786
4.63461730865 0.242650042518
4.63931965983 0.242476199343
4.644022011 0.242302306261
4.64872436218 0.242128363273
4.65342671336 0.241954370378
4.65812906453 0.241780327577
4.66283141571 0.24160623487
4.66753376688 0.241432092255
4.67223611806 0.241257899735
4.67693846923 0.241083657308
4.68164082041 0.240909364974
4.68634317159 0.240735022733
4.69104552276 0.240560630587
4.69574787394 0.240386188533
4.70045022511 0.240211696573
4.70515257629 0.240037154707
4.70985492746 0.239862562934
4.71455727864 0.239687921254
4.71925962981 0.239513229668
4.72396198099 0.239338488176
4.72866433217 0.239163696777
4.73336668334 0.238988855471
4.73806903452 0.238813964259
4.74277138569 0.23863902314
4.74747373687 0.238464032115
4.75217608804 0.238288991184
4.75687843922 0.238113900345
4.76158079039 0.237938759601
4.76628314157 0.237763568949
4.77098549275 0.237588328391
4.77568784392 0.237413037927
4.7803901951 0.237237697556
4.78509254627 0.237062307279
4.78979489745 0.236886867095
4.79449724862 0.236711377004
4.7991995998 0.236535837007
4.80390195097 0.236360247104
4.80860430215 0.236184607294
4.81330665333 0.236008917577
4.8180090045 0.235833177954
4.82271135568 0.235657388424
4.82741370685 0.235481548988
4.83211605803 0.235305659645
4.8368184092 0.235129720396
4.84152076038 0.23495373124
4.84622311156 0.234777692178
4.85092546273 0.234601603209
4.85562781391 0.234425464334
4.86033016508 0.234249275552
4.86503251626 0.234073036864
4.86973486743 0.233896748269
4.87443721861 0.233720409767
4.87913956978 0.233544021359
4.88384192096 0.233367583045
4.88854427214 0.233191094823
4.89324662331 0.233014556696
4.89794897449 0.232837968662
4.90265132566 0.232661330721
4.90735367684 0.232484642874
4.91205602801 0.23230790512
4.91675837919 0.23213111746
4.92146073036 0.231954279893
4.92616308154 0.23177739242
4.93086543272 0.23160045504
4.93556778389 0.231423467754
4.94027013507 0.231246430561
4.94497248624 0.231069343461
4.94967483742 0.230892206455
4.95437718859 0.230715019543
4.95907953977 0.230537782724
4.96378189094 0.230360495998
4.96848424212 0.230183159366
4.9731865933 0.230005772828
4.97788894447 0.229828336383
4.98259129565 0.229650850031
4.98729364682 0.229473313773
4.991995998 0.229295727608
4.99669834917 0.229118091537
5.00140070035 0.228940405559
5.00610305153 0.228762669675
5.0108054027 0.228584883884
5.01550775388 0.228407048187
5.02021010505 0.228229162583
5.02491245623 0.228051227072
5.0296148074 0.227873241655
5.03431715858 0.227695206332
5.03901950975 0.227517121102
5.04372186093 0.227338985965
5.04842421211 0.227160800922
5.05312656328 0.226982565973
5.05782891446 0.226804281117
5.06253126563 0.226625946354
5.06723361681 0.226447561685
5.07193596798 0.226269127109
5.07663831916 0.226090642627
5.08134067033 0.225912108238
5.08604302151 0.225733523943
5.09074537269 0.225554889741
5.09544772386 0.225376205633
5.10015007504 0.225197471618
5.10485242621 0.225018687696
5.10955477739 0.224839853868
5.11425712856 0.224660970134
5.11895947974 0.224482036493
5.12366183091 0.224303052945
5.12836418209 0.224124019491
5.13306653327 0.223944936131
5.13776888444 0.223765802864
5.14247123562 0.22358661969
5.14717358679 0.22340738661
5.15187593797 0.223228103623
5.15657828914 0.22304877073
5.16128064032 0.22286938793
5.1659829915 0.222689955224
5.17068534267 0.222510472611
5.17538769385 0.222330940092
5.18009004502 0.222151357666
5.1847923962 0.221971725333
5.18949474737 0.221792043094
5.19419709855 0.221612310949
5.19889944972 0.221432528897
5.2036018009 0.221252696938
5.20830415208 0.221072815073
5.21300650325 0.220892883302
5.21770885443 0.220712901624
5.2224112056 0.220532870039
5.22711355678 0.220352788548
5.23181590795 0.22017265715
5.23651825913 0.219992475846
5.2412206103 0.219812244635
5.24592296148 0.219631963518
5.25062531266 0.219451632494
5.25532766383 0.219271251564
5.26003001501 0.219090820727
5.26473236618 0.218910339983
5.26943471736 0.218729809333
5.27413706853 0.218549228777
5.27883941971 0.218368598314
5.28354177088 0.218187917944
5.28824412206 0.218007187668
5.29294647324 0.217826407486
5.29764882441 0.217645577397
5.30235117559 0.217464697401
5.30705352676 0.217283767499
5.31175587794 0.21710278769
5.31645822911 0.216921757975
5.32116058029 0.216740678353
5.32586293147 0.216559548825
5.33056528264 0.21637836939
5.33526763382 0.216197140049
5.33996998499 0.216015860801
5.34467233617 0.215834531646
5.34937468734 0.215653152586
5.35407703852 0.215471723618
5.35877938969 0.215290244744
5.36348174087 0.215108715964
5.36818409205 0.214927137276
5.37288644322 0.214745508683
5.3775887944 0.214563830183
5.38229114557 0.214382101776
5.38699349675 0.214200323463
5.39169584792 0.214018495243
5.3963981991 0.213836617117
5.40110055027 0.213654689084
5.40580290145 0.213472711145
5.41050525263 0.213290683299
5.4152076038 0.213108605547
5.41990995498 0.212926477888
5.42461230615 0.212744300323
5.42931465733 0.212562072851
5.4340170085 0.212379795472
5.43871935968 0.212197468187
5.44342171085 0.212015090996
5.44812406203 0.211832663898
5.45282641321 0.211650186893
5.45752876438 0.211467659982
5.46223111556 0.211285083164
5.46693346673 0.21110245644
5.47163581791 0.210919779809
5.47633816908 0.210737053272
5.48104052026 0.210554276828
5.48574287144 0.210371450478
5.49044522261 0.210188574221
5.49514757379 0.210005648058
5.49984992496 0.209822671988
5.50455227614 0.209639646012
5.50925462731 0.209456570129
5.51395697849 0.209273444339
5.51865932966 0.209090268643
5.52336168084 0.208907043041
5.52806403202 0.208723767532
5.53276638319 0.208540442116
5.53746873437 0.208357066794
5.54217108554 0.208173641566
5.54687343672 0.20799016643
5.55157578789 0.207806641389
5.55627813907 0.20762306644
5.56098049024 0.207439441586
5.56568284142 0.207255766824
5.5703851926 0.207072042157
5.57508754377 0.206888267582
5.57978989495 0.206704443101
5.58449224612 0.206520568714
5.5891945973 0.20633664442
5.59389694847 0.20615267022
5.59859929965 0.205968646113
5.60330165082 0.205784572099
5.608004002 0.205600448179
5.61270635318 0.205416274352
5.61740870435 0.205232050619
5.62211105553 0.20504777698
5.6268134067 0.204863453434
5.63151575788 0.204679079981
5.63621810905 0.204494656622
5.64092046023 0.204310183356
5.64562281141 0.204125660184
5.65032516258 0.203941087105
5.65502751376 0.20375646412
5.65972986493 0.203571791228
5.66443221611 0.203387068429
5.66913456728 0.203202295724
5.67383691846 0.203017473113
5.67853926963 0.202832600595
5.68324162081 0.20264767817
5.68794397199 0.202462705839
5.69264632316 0.202277683602
5.69734867434 0.202092611458
5.70205102551 0.201907489407
5.70675337669 0.20172231745
5.71145572786 0.201537095586
5.71615807904 0.201351823816
5.72086043021 0.201166502139
5.72556278139 0.200981130556
5.73026513257 0.200795709066
5.73496748374 0.20061023767
5.73966983492 0.200424716367
5.74437218609 0.200239145158
5.74907453727 0.200053524042
5.75377688844 0.199867853019
5.75847923962 0.19968213209
5.76318159079 0.199496361255
5.76788394197 0.199310540513
5.77258629315 0.199124669864
5.77728864432 0.198938749309
5.7819909955 0.198752778847
5.78669334667 0.198566758479
5.79139569785 0.198380688205
5.79609804902 0.198194568023
5.8008004002 0.198008397936
5.80550275138 0.197822177941
5.81020510255 0.19763590804
5.81490745373 0.197449588233
5.8196098049 0.197263218519
5.82431215608 0.197076798899
5.82901450725 0.196890329372
5.83371685843 0.196703809939
5.8384192096 0.196517240599
5.84312156078 0.196330621352
5.84782391196 0.196143952199
5.85252626313 0.195957233139
5.85722861431 0.195770464173
5.86193096548 0.195583645301
5.86663331666 0.195396776522
5.87133566783 0.195209857836
5.87603801901 0.195022889244
5.88074037018 0.194835870745
5.88544272136 0.19464880234
5.89014507254 0.194461684028
5.89484742371 0.19427451581
5.89954977489 0.194087297685
5.90425212606 0.193900029653
5.90895447724 0.193712711715
5.91365682841 0.193525343871
5.91835917959 0.19333792612
5.92306153076 0.193150458462
5.92776388194 0.192962940898
5.93246623312 0.192775373428
5.93716858429 0.192587756051
5.94187093547 0.192400088767
5.94657328664 0.192212371577
5.95127563782 0.19202460448
5.95597798899 0.191836787477
5.96068034017 0.191648920567
5.96538269135 0.191461003751
5.97008504252 0.191273037028
5.9747873937 0.191085020399
5.97948974487 0.190896953863
5.98419209605 0.190708837421
5.98889444722 0.190520671072
5.9935967984 0.190332454816
5.99829914957 0.190144188654
6.00300150075 0.189955918012
6.00770385193 0.189767805869
6.0124062031 0.189579866812
6.01710855428 0.18939210084
6.02181090545 0.189204507955
6.02651325663 0.189017088155
6.0312156078 0.188829841442
6.03591795898 0.188642767814
6.04062031015 0.188455867273
6.04532266133 0.188269139817
6.05002501251 0.188082585447
6.05472736368 0.187896204163
6.05942971486 0.187709995965
6.06413206603 0.187523960853
6.06883441721 0.187338098827
6.07353676838 0.187152409887
6.07823911956 0.186966894033
6.08294147073 0.186781551264
6.08764382191 0.186596381582
6.09234617309 0.186411384985
6.09704852426 0.186226561475
6.10175087544 0.18604191105
6.10645322661 0.185857433712
6.11115557779 0.185673129459
6.11585792896 0.185488998292
6.12056028014 0.185305040211
6.12526263132 0.185121255216
6.12996498249 0.184937643307
6.13466733367 0.184754204484
6.13936968484 0.184570938747
6.14407203602 0.184387846096
6.14877438719 0.18420492653
6.15347673837 0.184022180051
6.15817908954 0.183839606657
6.16288144072 0.18365720635
6.1675837919 0.183474979128
6.17228614307 0.183292924993
6.17698849425 0.183111043943
6.18169084542 0.182929335979
6.1863931966 0.182747801101
6.19109554777 0.182566439309
6.19579789895 0.182385250603
6.20050025012 0.182204234983
6.2052026013 0.182023392449
6.20990495248 0.181842723001
6.21460730365 0.181662226638
6.21930965483 0.181481903362
6.224012006 0.181301753171
6.22871435718 0.181121776067
6.23341670835 0.180941972048
6.23811905953 0.180762341116
6.2428214107 0.180582883269
6.24752376188 0.180403598508
6.25222611306 0.180224486833
6.25692846423 0.180045548244
6.26163081541 0.179866782741
6.26633316658 0.179688190324
6.27103551776 0.179509770993
6.27573786893 0.179331524748
6.28044022011 0.179153451588
6.28514257129 0.178975551515
6.28984492246 0.178797824528
6.29454727364 0.178620270626
6.29924962481 0.17844288981
6.30395197599 0.178265682081
6.30865432716 0.178088647437
6.31335667834 0.177911785879
6.31805902951 0.177735097407
6.32276138069 0.177558582021
6.32746373187 0.177382239721
6.33216608304 0.177206070507
6.33686843422 0.177030074379
6.34157078539 0.176854251337
6.34627313657 0.176678601381
6.35097548774 0.17650312451
6.35567783892 0.176327820726
6.36038019009 0.176152690027
6.36508254127 0.175977732415
6.36978489245 0.175802947888
6.37448724362 0.175628336447
6.3791895948 0.175453898092
6.38389194597 0.175279632824
6.38859429715 0.175105540641
6.39329664832 0.174931621544
6.3979989995 0.174757875533
6.40270135067 0.174584302607
6.40740370185 0.174410902768
6.41210605303 0.174237676015
6.4168084042 0.174064622347
6.42151075538 0.173891741766
6.42621310655 0.173719034271
6.43091545773 0.173546499861
6.4356178089 0.173374138537
6.44032016008 0.1732019503
6.44502251126 0.173029935148
6.44972486243 0.172858093082
6.45442721361 0.172686424102
6.45912956478 0.172514928208
6.46383191596 0.1723436054
6.46853426713 0.172172455678
6.47323661831 0.172001479042
6.47793896948 0.171830675491
6.48264132066 0.171660045027
6.48734367184 0.171489587648
6.49204602301 0.171319303356
6.49674837419 0.171149192149
6.50145072536 0.170979254029
6.50615307654 0.170809488994
6.51085542771 0.170639897045
6.51555777889 0.170470478182
6.52026013006 0.170301232405
6.52496248124 0.170132159714
6.52966483242 0.169963260109
6.53436718359 0.16979453359
6.53906953477 0.169625980157
6.54377188594 0.16945759981
6.54847423712 0.169289392548
6.55317658829 0.169121358373
6.55787893947 0.168953497283
6.56258129064 0.16878580928
6.56728364182 0.168618294362
6.571985993 0.16845095253
6.57668834417 0.168283783785
6.58139069535 0.168116788125
6.58609304652 0.167949965551
6.5907953977 0.167783316063
6.59549774887 0.167616839661
6.60020010005 0.167450536345
6.60490245123 0.167284406114
6.6096048024 0.16711844897
6.61430715358 0.166952664912
6.61900950475 0.166787053939
6.62371185593 0.166621616053
6.6284142071 0.166456351252
6.63311655828 0.166291259538
6.63781890945 0.166126340909
6.64252126063 0.165961595366
6.64722361181 0.165797022909
6.65192596298 0.165632623538
6.65662831416 0.165468397253
6.66133066533 0.165304344054
6.66603301651 0.165140463941
6.67073536768 0.164976756914
6.67543771886 0.164813222973
6.68014007003 0.164649862117
6.68484242121 0.164486674348
6.68954477239 0.164323659664
6.69424712356 0.164160818067
6.69894947474 0.163998149555
6.70365182591 0.16383565413
6.70835417709 0.16367333179
6.71305652826 0.163511182536
6.71775887944 0.163349206368
6.72246123061 0.163187403286
6.72716358179 0.16302577329
6.73186593297 0.16286431638
6.73656828414 0.162703032556
6.74127063532 0.162541921817
6.74597298649 0.162380984165
6.75067533767 0.162220219599
6.75537768884 0.162059628118
6.76008004002 0.161899209724
6.7647823912 0.161738964415
6.76948474237 0.161578892192
6.77418709355 0.161418993055
6.77888944472 0.161259267005
6.7835917959 0.16109971404
6.78829414707 0.160940334161
6.79299649825 0.160781127368
6.79769884942 0.160622093661
6.8024012006 0.160463233039
6.80710355178 0.160304545504
6.81180590295 0.160146031055
6.81650825413 0.159987689691
6.8212106053 0.159829521414
6.82591295648 0.159671526222
6.83061530765 0.159513704117
6.83531765883 0.159356055097
6.84002001 0.159198579163
6.84472236118 0.159041276315
6.84942471236 0.158884146553
6.85412706353 0.158727189878
6.85882941471 0.158570406287
6.86353176588 0.158413795783
6.86823411706 0.158257358365
6.87293646823 0.158101094033
6.87763881941 0.157945002787
6.88234117058 0.157789084626
6.88704352176 0.157633339552
6.89174587294 0.157477767563
6.89644822411 0.157322368661
6.90115057529 0.157167142844
6.90585292646 0.157012090113
6.91055527764 0.156857210468
6.91525762881 0.156702503909
6.91995997999 0.156547970436
6.92466233117 0.156393610049
6.92936468234 0.156239422748
6.93406703352 0.156085408533
6.93876938469 0.155931567404
6.94347173587 0.15577789936
6.94817408704 0.155624404403
6.95287643822 0.155471082532
6.95757878939 0.155317933746
6.96228114057 0.155164958046
6.96698349175 0.155012155433
6.97168584292 0.154859525905
6.9763881941 0.154707069463
6.98109054527 0.154554786107
6.98579289645 0.154402675837
6.99049524762 0.154250738653
6.9951975988 0.154098974555
6.99989994997 0.153947383543
7.00460230115 0.153795965617
7.00930465233 0.153644720776
7.0140070035 0.153493649022
7.01870935468 0.153342750354
7.02341170585 0.153192024771
7.02811405703 0.153041472274
7.0328164082 0.152891092864
7.03751875938 0.152740886539
7.04222111055 0.1525908533
7.04692346173 0.152440993147
7.05162581291 0.15229130608
7.05632816408 0.152141792099
7.06103051526 0.151992451204
7.06573286643 0.151843283395
7.07043521761 0.151694288672
7.07513756878 0.151545467034
7.07983991996 0.151396818483
7.08454227114 0.151248343018
7.08924462231 0.151100040638
7.09394697349 0.150951911344
7.09864932466 0.150803955137
7.10335167584 0.150656172015
7.10805402701 0.150508561979
7.11275637819 0.150361125029
7.11745872936 0.150213861165
7.12216108054 0.150066770387
7.12686343172 0.149919852695
7.13156578289 0.149773108089
7.13626813407 0.149626536569
7.14097048524 0.149480138135
7.14567283642 0.149333912786
7.15037518759 0.149187860524
7.15507753877 0.149041981347
7.15977988994 0.148896275257
7.16448224112 0.148750742252
7.1691845923 0.148605382333
7.17388694347 0.1484601955
7.17858929465 0.148315181754
7.18329164582 0.148170341093
7.187993997 0.148025673518
7.19269634817 0.147881179028
7.19739869935 0.147736857625
7.20210105052 0.147592709308
7.2068034017 0.147448734077
7.21150575288 0.147304931931
7.21620810405 0.147161302872
7.22091045523 0.147017846898
7.2256128064 0.146874564011
7.23031515758 0.146731454209
7.23501750875 0.146588517493
7.23971985993 0.146445753864
7.24442221111 0.14630316332
7.24912456228 0.146160745862
7.25382691346 0.14601850149
7.25852926463 0.145876430204
7.26323161581 0.145734532004
7.26793396698 0.145592806889
7.27263631816 0.145451254861
7.27733866933 0.145309875919
7.28204102051 0.145168670062
7.28674337169 0.145027637292
7.29144572286 0.144886777607
7.29614807404 0.144746091008
7.30085042521 0.144605577496
7.30555277639 0.144465237069
7.31025512756 0.144325069728
7.31495747874 0.144185075473
7.31965982991 0.144045254304
7.32436218109 0.143905606221
7.32906453227 0.143766131224
7.33376688344 0.143626829313
7.33846923462 0.143487700487
7.34317158579 0.143348744748
7.34787393697 0.143209962095
7.35257628814 0.143071352527
7.35727863932 0.142932916045
7.36198099049 0.14279465265
7.36668334167 0.14265656234
7.37138569285 0.142518645116
7.37608804402 0.142380900978
7.3807903952 0.142243329927
7.38549274637 0.142105931961
7.39019509755 0.14196870708
7.39489744872 0.141831655286
7.3995997999 0.141694776578
7.40430215108 0.141558070956
7.40900450225 0.141421538419
7.41370685343 0.141285178969
7.4184092046 0.141148992604
7.42311155578 0.141012979326
7.42781390695 0.140877139133
7.43251625813 0.140741472027
7.4372186093 0.140605978006
7.44192096048 0.140470657071
7.44662331166 0.140335509222
7.45132566283 0.140200534459
7.45602801401 0.140065732782
7.46073036518 0.139931104191
7.46543271636 0.139796648686
7.47013506753 0.139662366266
7.47483741871 0.139528256933
7.47953976988 0.139394320686
7.48424212106 0.139260557524
7.48894447224 0.139126967448
7.49364682341 0.138993550459
7.49834917459 0.138860306555
7.50305152576 0.138727235737
7.50775387694 0.138594338005
7.51245622811 0.13846161336
7.51715857929 0.1383290618
7.52186093046 0.138196683325
7.52656328164 0.138064477937
7.53126563282 0.137932445635
7.53596798399 0.137800586419
7.54067033517 0.137668900289
7.54537268634 0.137537387244
7.55007503752 0.137406047286
7.55477738869 0.137274880413
7.55947973987 0.137143886626
7.56418209105 0.137013065926
7.56888444222 0.136882418311
7.5735867934 0.136751943782
7.57828914457 0.136621642339
7.58299149575 0.136491513982
7.58769384692 0.136361558711
7.5923961981 0.136231776526
7.59709854927 0.136102167427
7.60180090045 0.135972731414
7.60650325163 0.135843468486
7.6112056028 0.135714378645
7.61590795398 0.135585461889
7.62061030515 0.13545671822
7.62531265633 0.135328147636
7.6300150075 0.135199750138
7.63471735868 0.135071525727
7.63941970985 0.134943474401
7.64412206103 0.134815596161
7.64882441221 0.134687891007
7.65352676338 0.134560358939
7.65822911456 0.134432999957
7.66293146573 0.13430581406
7.66763381691 0.13417880125
7.67233616808 0.134051961526
7.67703851926 0.133925294887
7.68174087043 0.133798801335
7.68644322161 0.133672480868
7.69114557279 0.133546333488
7.69584792396 0.133420359193
7.70055027514 0.133294557984
7.70525262631 0.133168929862
7.70995497749 0.133043474825
7.71465732866 0.132918192874
7.71935967984 0.132793084009
7.72406203102 0.132668148229
7.72876438219 0.132543385536
7.73346673337 0.132418795929
7.73816908454 0.132294379408
7.74287143572 0.132170135972
7.74757378689 0.132046065623
7.75227613807 0.131922168359
7.75697848924 0.131798444182
7.76168084042 0.13167489309
7.7663831916 0.131551515084
7.77108554277 0.131428310164
7.77578789395 0.13130527833
7.78049024512 0.131182419583
7.7851925963 0.13105973392
7.78989494747 0.130937221344
7.79459729865 0.130814881854
7.79929964982 0.13069271545
7.804002001 0.130570722132
7.80870435218 0.130448901899
7.81340670335 0.130327254753
7.81810905453 0.130205780692
7.8228114057 0.130084479718
7.82751375688 0.129963351829
7.83221610805 0.129842397026
7.83691845923 0.129721615309
7.8416208104 0.129601006678
7.84632316158 0.129480571133
7.85102551276 0.129360308674
7.85572786393 0.129240219301
7.86043021511 0.129120303014
7.86513256628 0.129000559813
7.86983491746 0.128880989698
7.87453726863 0.128761592668
7.87923961981 0.128642368725
7.88394197099 0.128523317867
7.88864432216 0.128404440096
7.89334667334 0.12828573541
7.89804902451 0.12816720381
7.90275137569 0.128048845296
7.90745372686 0.127930659868
7.91215607804 0.127812647526
7.91685842921 0.12769480827
7.92156078039 0.1275771421
7.92626313157 0.127459649016
7.93096548274 0.127342329018
7.93566783392 0.127225182106
7.94037018509 0.127108208279
7.94507253627 0.126991407539
7.94977488744 0.126874779884
7.95447723862 0.126758325316
7.95917958979 0.126642043833
7.96388194097 0.126525935436
7.96858429215 0.126410000125
7.97328664332 0.1262942379
7.9779889945 0.126178648762
7.98269134567 0.126063232709
7.98739369685 0.125947989741
7.99209604802 0.12583291986
7.9967983992 0.125718023065
8.00150075037 0.125603299356
8.00620310155 0.125488748732
8.01090545273 0.125374371195
8.0156078039 0.125260166743
8.02031015508 0.125146135378
8.02501250625 0.125032277098
8.02971485743 0.124918591904
8.0344172086 0.124805079797
8.03911955978 0.124691740775
8.04382191096 0.124578574839
8.04852426213 0.124465581989
8.05322661331 0.124352762225
8.05792896448 0.124240115546
8.06263131566 0.124127641954
8.06733366683 0.124015341448
8.07203601801 0.123903214028
8.07673836918 0.123791259693
8.08144072036 0.123679478445
8.08614307154 0.123567870282
8.09084542271 0.123456435205
8.09554777389 0.123345173215
8.10025012506 0.12323408431
8.10495247624 0.123123168491
8.10965482741 0.123012425758
8.11435717859 0.122901856111
8.11905952976 0.12279145955
8.12376188094 0.122681236075
8.12846423212 0.122571185685
8.13316658329 0.122461308382
8.13786893447 0.122351604165
8.14257128564 0.122242073033
8.14727363682 0.122132714988
8.15197598799 0.122023530028
8.15667833917 0.121914518155
8.16138069034 0.121805679367
8.16608304152 0.121697013665
8.1707853927 0.121588521049
8.17548774387 0.121480201519
8.18019009505 0.121372055075
8.18489244622 0.121264081717
8.1895947974 0.121156281445
8.19429714857 0.121048654259
8.19899949975 0.120941200158
8.20370185093 0.120833919144
8.2084042021 0.120726811216
8.21310655328 0.120619876373
8.21780890445 0.120513114617
8.22251125563 0.120406525946
8.2272136068 0.120300110361
8.23191595798 0.120193867862
8.23661830915 0.12008779845
8.24132066033 0.119981902123
8.24602301151 0.119876178882
8.25072536268 0.119770628727
8.25542771386 0.119665251657
8.26013006503 0.119560047674
8.26483241621 0.119455016777
8.26953476738 0.119350158966
8.27423711856 0.11924547424
8.27893946973 0.119140962601
8.28364182091 0.119036624047
8.28834417209 0.118932458579
8.29304652326 0.118828466198
8.29774887444 0.118724646902
8.30245122561 0.118621000692
8.30715357679 0.118517527568
8.31185592796 0.11841422753
8.31655827914 0.118311100578
8.32126063031 0.118208146712
8.32596298149 0.118105365932
8.33066533267 0.118002758237
8.33536768384 0.117900323629
8.34007003502 0.117798062107
8.34477238619 0.11769597367
8.34947473737 0.11759405832
8.35417708854 0.117492316055
8.35887943972 0.117390746876
8.3635817909 0.117289350783
8.36828414207 0.117188127777
8.37298649325 0.117087077856
8.37768884442 0.116986201021
8.3823911956 0.116885497272
8.38709354677 0.116784966608
8.39179589795 0.116684609031
8.39649824912 0.11658442454
8.4012006003 0.116484413135
8.40590295148 0.116384574815
8.41060530265 0.116284909582
8.41530765383 0.116185417434
8.420010005 0.116086098373
8.42471235618 0.115986952397
8.42941470735 0.115887979507
8.43411705853 0.115789179703
8.4388194097 0.115690552985
8.44352176088 0.115592099353
8.44822411206 0.115493818807
8.45292646323 0.115395711347
8.45762881441 0.115297776973
8.46233116558 0.115200015685
8.46703351676 0.115102427482
8.47173586793 0.115005012366
8.47643821911 0.114907770335
8.48114057028 0.114810701391
8.48584292146 0.114713805532
8.49054527264 0.114617082759
8.49524762381 0.114520533073
8.49994997499 0.114424156472
8.50465232616 0.114327952957
8.50935467734 0.114231922528
8.51405702851 0.114136065185
8.51875937969 0.114040380928
8.52346173087 0.113944869757
8.52816408204 0.113849531671
8.53286643322 0.113754366672
8.53756878439 0.113659374759
8.54227113557 0.113564555931
8.54697348674 0.11346991019
8.55167583792 0.113375437534
8.55637818909 0.113281137964
8.56108054027 0.11318701148
8.56578289145 0.113093058083
8.57048524262 0.112999277771
8.5751875938 0.112905670545
8.57988994497 0.112812236405
8.58459229615 0.112718975351
8.58929464732 0.112625887382
8.5939969985 0.1125329725
8.59869934967 0.112440230704
8.60340170085 0.112347661993
8.60810405203 0.112255266369
8.6128064032 0.11216304383
8.61750875438 0.112070994378
8.62221110555 0.111979118011
8.62691345673 0.11188741473
8.6316158079 0.111795884535
8.63631815908 0.111704527427
8.64102051025 0.111613343404
8.64572286143 0.111522332467
8.65042521261 0.111431494615
8.65512756378 0.11134082985
8.65982991496 0.111250338171
8.66453226613 0.111160019578
8.66923461731 0.11106987407
8.67393696848 0.110979901649
8.67863931966 0.110890102313
8.68334167084 0.110800476064
8.68804402201 0.1107110229
8.69274637319 0.110621742822
8.69744872436 0.11053263583
8.70215107554 0.110443701924
8.70685342671 0.110354941105
8.71155577789 0.11026635337
8.71625812906 0.110177938722
8.72096048024 0.11008969716
8.72566283142 0.110001628684
8.73036518259 0.109913733294
8.73506753377 0.109826010989
8.73976988494 0.109738461771
8.74447223612 0.109651085638
8.74917458729 0.109563882592
8.75387693847 0.109476852631
8.75857928964 0.109389995756
8.76328164082 0.109303311967
8.767983992 0.109216801264
8.77268634317 0.109130463648
8.77738869435 0.109044299117
8.78209104552 0.108958307671
8.7867933967 0.108872489312
8.79149574787 0.108786844039
8.79619809905 0.108701371852
8.80090045022 0.10861607275
8.8056028014 0.108530946735
8.81030515258 0.108445993805
8.81500750375 0.108361213962
8.81970985493 0.108276607204
8.8244122061 0.108192173532
8.82911455728 0.108107912946
8.83381690845 0.108023825447
8.83851925963 0.107939911033
8.84322161081 0.107856169705
8.84792396198 0.107772601462
8.85262631316 0.107689206306
8.85732866433 0.107605984236
8.86203101551 0.107522935252
8.86673336668 0.107440059353
8.87143571786 0.107357356541
8.87613806903 0.107274826814
8.88084042021 0.107192470174
8.88554277139 0.107110286619
8.89024512256 0.10702827615
8.89494747374 0.106946438768
8.89964982491 0.106864774471
8.90435217609 0.10678328326
8.90905452726 0.106701965135
8.91375687844 0.106620820096
8.91845922961 0.106539848142
8.92316158079 0.106459049275
8.92786393197 0.106378423494
8.93256628314 0.106297970799
8.93726863432 0.106217691189
8.94197098549 0.106137584666
8.94667333667 0.106057651228
8.95137568784 0.105977890876
8.95607803902 0.105898303611
8.96078039019 0.105818889431
8.96548274137 0.105739648337
8.97018509255 0.105660580329
8.97488744372 0.105581685407
8.9795897949 0.105502963571
8.98429214607 0.105424414821
8.98899449725 0.105346039157
8.99369684842 0.105267836578
8.9983991996 0.105189807086
9.00310155078 0.105111950679
9.00780390195 0.105034267359
9.01250625313 0.104956757124
9.0172086043 0.104879419976
9.02191095548 0.104802255913
9.02661330665 0.104725264936
9.03131565783 0.104648447045
9.036018009 0.10457180224
9.04072036018 0.104495330521
9.04542271136 0.104419031888
9.05012506253 0.104342906341
9.05482741371 0.10426695388
9.05952976488 0.104191174505
9.06423211606 0.104115568215
9.06893446723 0.104040135012
9.07363681841 0.103964874894
9.07833916958 0.103889787863
9.08304152076 0.103814873917
9.08774387194 0.103740133057
9.09244622311 0.103665565283
9.09714857429 0.103591170596
9.10185092546 0.103516948994
9.10655327664 0.103442900478
9.11125562781 0.103369025048
9.11595797899 0.103295322703
9.12066033016 0.103221793445
9.12536268134 0.103148437273
9.13006503252 0.103075254187
9.13476738369 0.103002244186
9.13946973487 0.102929407272
9.14417208604 0.102856743443
9.14887443722 0.1027842527
9.15357678839 0.102711935044
9.15827913957 0.102639790473
9.16298149075 0.102567818988
9.16768384192 0.102496020589
9.1723861931 0.102424395276
9.17708854427 0.102352943049
9.18179089545 0.102281663908
9.18649324662 0.102210557853
9.1911955978 0.102139624883
9.19589794897 0.102068865
9.20060030015 0.101998278203
9.20530265133 0.101927864491
9.2100050025 0.101857623866
9.21470735368 0.101787556326
9.21940970485 0.101717661872
9.22411205603 0.101647940504
9.2288144072 0.101578392223
9.23351675838 0.101509017027
9.23821910955 0.101439814917
9.24292146073 0.101370785893
9.24762381191 0.101301929955
9.25232616308 0.101233247102
9.25702851426 0.101164737336
9.26173086543 0.101096400656
9.26643321661 0.101028237061
9.27113556778 0.100960246553
9.27583791896 0.10089242913
9.28054027013 0.100824784794
9.28524262131 0.100757313543
9.28994497249 0.100690015378
9.29464732366 0.100622890299
9.29934967484 0.100555938306
9.30405202601 0.100489159399
9.30875437719 0.100422553578
9.31345672836 0.100356120843
9.31815907954 0.100289861194
9.32286143072 0.100223774631
9.32756378189 0.100157861153
9.33226613307 0.100092120762
9.33696848424 0.100026553456
9.34167083542 0.0999611592369
9.34637318659 0.0998959381032
9.35107553777 0.0998308900555
9.35577788894 0.0997660150938
9.36048024012 0.0997013132179
9.3651825913 0.099636784428
9.36988494247 0.099572428724
9.37458729365 0.099508246106
9.37928964482 0.0994442365738
9.383991996 0.0993804001276
9.38869434717 0.0993167367674
9.39339669835 0.099253246493
9.39809904952 0.0991899293046
9.4028014007 0.0991267852021
9.40750375188 0.0990638141856
9.41220610305 0.099001016255
9.41690845423 0.0989383914103
9.4216108054 0.0988759396515
9.42631315658 0.0988136609787
9.43101550775 0.0987515553918
9.43571785893 0.0986896228908
9.4404202101 0.0986278634757
9.44512256128 0.0985662771466
9.44982491246 0.0985048639034
9.45452726363 0.0984436237462
9.45922961481 0.0983825566748
9.46393196598 0.0983216626894
9.46863431716 0.09826094179
9.47333666833 0.0982003939764
9.47803901951 0.0981400192488
9.48274137069 0.0980798176071
9.48744372186 0.0980197890513
9.49214607304 0.0979599335815
9.49684842421 0.0979002511976
9.50155077539 0.0978407418996
9.50625312656 0.0977814056876
9.51095547774 0.0977222425615
9.51565782891 0.0976632525213
9.52036018009 0.097604435567
9.52506253127 0.0975457916987
9.52976488244 0.0974873209163
9.53446723362 0.0974290232198
9.53916958479 0.0973708986093
9.54387193597 0.0973129470847
9.54857428714 0.097255168646
9.55327663832 0.0971975632933
9.55797898949 0.0971401310264
9.56268134067 0.0970828718455
9.56738369185 0.0970257857506
9.57208604302 0.0969688727415
9.5767883942 0.0969121328184
9.58149074537 0.0968555659812
9.58619309655 0.09679917223
9.59089544772 0.0967429515647
9.5955977989 0.0966869039853
9.60030015007 0.0966310294918
9.60500250125 0.0965753280843
9.60970485243 0.0965197997627
9.6144072036 0.096464444527
9.61910955478 0.0964092623772
9.62381190595 0.0963542533134
9.62851425713 0.0962994173355
9.6332166083 0.0962447544436
9.63791895948 0.0961902646375
9.64262131066 0.0961359479174
9.64732366183 0.0960818042833
9.65202601301 0.096027833735
9.65672836418 0.0959740362727
9.66143071536 0.0959204118963
9.66613306653 0.0958669606058
9.67083541771 0.0958136824013
9.67553776888 0.0957605772827
9.68024012006 0.09570764525
9.68494247124 0.0956548863033
9.68964482241 0.0956023004425
9.69434717359 0.0955498876676
9.69904952476 0.0954976479786
9.70375187594 0.0954455813756
9.70845422711 0.0953936878585
9.71315657829 0.0953419674274
9.71785892946 0.0952904200821
9.72256128064 0.0952390458228
9.72726363182 0.0951878446494
9.73196598299 0.095136816562
9.73666833417 0.0950859615604
9.74137068534 0.0950352796448
9.74607303652 0.0949847708152
9.75077538769 0.0949344350714
9.75547773887 0.0948842724136
9.76018009004 0.0948342828418
9.76488244122 0.0947844663558
9.7695847924 0.0947348229558
9.77428714357 0.0946853526417
9.77898949475 0.0946360554135
9.78369184592 0.0945869312713
9.7883941971 0.094537980215
9.79309654827 0.0944892022446
9.79779889945 0.0944405973602
9.80250125063 0.0943921655616
9.8072036018 0.094343906849
9.81190595298 0.0942958212224
9.81660830415 0.0942479086817
9.82131065533 0.0942001692269
9.8260130065 0.094152602858
9.83071535768 0.094105209575
9.83541770885 0.094057989378
9.84012006003 0.0940109422669
9.84482241121 0.0939640682418
9.84952476238 0.0939173673025
9.85422711356 0.0938708394492
9.85892946473 0.0938244846819
9.86363181591 0.0937783030004
9.86833416708 0.0937322944049
9.87303651826 0.0936864588953
9.87773886943 0.0936407964717
9.88244122061 0.0935953071339
9.88714357179 0.0935499908821
9.89184592296 0.0935048477163
9.89654827414 0.0934598776363
9.90125062531 0.0934150806423
9.90595297649 0.0933704567342
9.91065532766 0.0933260059121
9.91535767884 0.0932817281759
9.92006003001 0.0932376235256
9.92476238119 0.0931936919612
9.92946473237 0.0931499334828
9.93416708354 0.0931063480903
9.93886943472 0.0930629357837
9.94357178589 0.093019696563
9.94827413707 0.0929766304283
9.95297648824 0.0929337373795
9.95767883942 0.0928910174167
9.9623811906 0.0928484705397
9.96708354177 0.0928060967487
9.97178589295 0.0927638960436
9.97648824412 0.0927218684245
9.9811905953 0.0926800138913
9.98589294647 0.092638332444
9.99059529765 0.0925968240826
9.99529764882 0.0925554888072
10.0 0.0925143266177


==> Supplementary/filled/extrap/U12/Cv-EU12n9.dat <==
0.599999999999 0.168435098937
0.604702351175 0.168689548255
0.60940470235 0.168935089696
0.614107053526 0.169171723257
0.618809404701 0.169399448941
0.623511755877 0.169618266746
0.628214107053 0.169828176672
0.632916458228 0.17002917872
0.637618809404 0.17022127289
0.642321160579 0.170404459181
0.647023511755 0.170578737594
0.65172586293 0.170744108128
0.656428214106 0.170900570784
0.661130565282 0.171048125561
0.665832916457 0.17118677246
0.670535267633 0.171316511481
0.675237618808 0.171437342623
0.679939969984 0.171549265886
0.68464232116 0.171652281272
0.689344672335 0.171746388778
0.694047023511 0.171831588407
0.698749374686 0.171907880156
0.703451725862 0.171975264028
0.708154077038 0.172033740021
0.712856428213 0.172083308135
0.717558779389 0.172123968371
0.722261130564 0.172155720729
0.72696348174 0.172178565208
0.731665832915 0.172192501809
0.736368184091 0.172197530531
0.741070535267 0.172193651375
0.745772886442 0.17218086434
0.750475237618 0.172159169427
0.755177588793 0.172128566636
0.759879939969 0.172089055966
0.764582291145 0.172040637418
0.76928464232 0.171983310991
0.773986993496 0.171917076686
0.778689344671 0.171841934502
0.783391695847 0.17175788444
0.788094047023 0.171664926499
0.792796398198 0.17156306068
0.797498749374 0.171452286983
0.802201100549 0.171332605407
0.806903451725 0.171204015952
0.8116058029 0.17106651862
0.816308154076 0.170920113408
0.821010505252 0.170764800319
0.825712856427 0.17060057935
0.830415207603 0.170427450504
0.835117558778 0.170245413779
0.839819909954 0.170054469175
0.84452226113 0.169854616694
0.849224612305 0.169645856333
0.853926963481 0.169428188094
0.858629314656 0.169201611977
0.863331665832 0.168966127981
0.868034017008 0.168721736107
0.872736368183 0.168468436355
0.877438719359 0.168206228724
0.882141070534 0.167935113214
0.88684342171 0.167655089826
0.891545772885 0.16736615856
0.896248124061 0.167068319415
0.900950475237 0.166761572392
0.905652826412 0.16644591749
0.910355177588 0.16612135471
0.915057528763 0.165787884052
0.919759879939 0.165445505515
0.924462231115 0.165094219099
0.92916458229 0.164734024805
0.933866933466 0.164364922633
0.938569284641 0.163986912582
0.943271635817 0.163599994653
0.947973986993 0.163204168845
0.952676338168 0.162799435159
0.957378689344 0.162385793595
0.962081040519 0.161963244152
0.966783391695 0.16153178683
0.97148574287 0.16109142163
0.976188094046 0.160642148552
0.980890445222 0.160183967595
0.985592796397 0.15971687876
0.990295147573 0.159240882046
0.994997498748 0.158755977454
0.999699849924 0.158262164984
1.0044022011 0.157766429188
1.00910455228 0.157277691969
1.01380690345 0.156795985795
1.01850925463 0.156321310667
1.0232116058 0.155853666584
1.02791395698 0.155393053548
1.03261630815 0.154939471556
1.03731865933 0.154492920611
1.0420210105 0.154053400711
1.04672336168 0.153620911857
1.05142571286 0.153195454048
1.05612806403 0.152777027285
1.06083041521 0.152365631568
1.06553276638 0.151961266896
1.07023511756 0.15156393327
1.07493746873 0.15117363069
1.07963981991 0.150790359155
1.08434217108 0.150414118666
1.08904452226 0.150044909222
1.09374687344 0.149682730825
1.09844922461 0.149327583473
1.10315157579 0.148979467166
1.10785392696 0.148638381905
1.11255627814 0.14830432769
1.11725862931 0.14797730452
1.12196098049 0.147657312396
1.12666333166 0.147344351318
1.13136568284 0.147038421286
1.13606803402 0.146739522299
1.14077038519 0.146447654357
1.14547273637 0.146162817462
1.15017508754 0.145885011612
1.15487743872 0.145614236807
1.15957978989 0.145350493048
1.16428214107 0.145093780335
1.16898449225 0.144844098668
1.17368684342 0.144601448046
1.1783891946 0.14436582847
1.18309154577 0.144137239939
1.18779389695 0.143915682455
1.19249624812 0.143701156015
1.1971985993 0.143493660622
1.20190095047 0.143293196274
1.20660330165 0.143099762972
1.21130565283 0.142913360715
1.216008004 0.142733989504
1.22071035518 0.142561649339
1.22541270635 0.142396340219
1.23011505753 0.142238062145
1.2348174087 0.142086815116
1.23951975988 0.141942599134
1.24422211105 0.141805414197
1.24892446223 0.141675260305
1.25362681341 0.141552137459
1.25832916458 0.141436045659
1.26303151576 0.141326984905
1.26773386693 0.141224955196
1.27243621811 0.141129956532
1.27713856928 0.141041988915
1.28184092046 0.140961052343
1.28654327163 0.140887146817
1.29124562281 0.140820272336
1.29594797399 0.140760428901
1.30065032516 0.140707616512
1.30535267634 0.140661835168
1.31005502751 0.14062308487
1.31475737869 0.140591365618
1.31945972986 0.140566677411
1.32416208104 0.14054902025
1.32886443222 0.140538394134
1.33356678339 0.140534799064
1.33826913457 0.14053823504
1.34297148574 0.140548702062
1.34767383692 0.140566200129
1.35237618809 0.140590729241
1.35707853927 0.1406222894
1.36178089044 0.140660880604
1.36648324162 0.140706502854
1.3711855928 0.140759156149
1.37588794397 0.14081884049
1.38059029515 0.140885555877
1.38529264632 0.140959302309
1.3899949975 0.141040079787
1.39469734867 0.14112788831
1.39939969985 0.14122272788
1.40410205102 0.141324598495
1.4088044022 0.141433500155
1.41350675338 0.141549432861
1.41820910455 0.141672396613
1.42291145573 0.14180239141
1.4276138069 0.141939417254
1.43231615808 0.142083474142
1.43701850925 0.142234562077
1.44172086043 0.142392681057
1.4464232116 0.142557831082
1.45112556278 0.142730012154
1.45582791396 0.142909224271
1.46053026513 0.143095467433
1.46523261631 0.143288741642
1.46993496748 0.143489046896
1.47463731866 0.143696383195
1.47933966983 0.14391075054
1.48404202101 0.144132148931
1.48874437219 0.144360578368
1.49344672336 0.14459603885
1.49814907454 0.144838530378
1.50285142571 0.145088052951
1.50755377689 0.14534460657
1.51225612806 0.145608191235
1.51695847924 0.145878806945
1.52166083041 0.146156453701
1.52636318159 0.146441131503
1.53106553277 0.14673284035
1.53576788394 0.147031580243
1.54047023512 0.147337351182
1.54517258629 0.147650153166
1.54987493747 0.147969986196
1.55457728864 0.148296850272
1.55927963982 0.148630745393
1.56398199099 0.14897167156
1.56868434217 0.149319628772
1.57338669335 0.14967461703
1.57808904452 0.150036636334
1.5827913957 0.150405686684
1.58749374687 0.150781768079
1.59219609805 0.151164880519
1.59689844922 0.151555024006
1.6016008004 0.151952198538
1.60630315157 0.152356404115
1.61100550275 0.152767640739
1.61570785393 0.153185908408
1.6204102051 0.153611207122
1.62511255628 0.154043536883
1.62981490745 0.154482897688
1.63451725863 0.15492928954
1.6392196098 0.155382712437
1.64392196098 0.15584316638
1.64862431216 0.156310651368
1.65332666333 0.156785167403
1.65802901451 0.157266714482
1.66273136568 0.157755292608
1.66743371686 0.158250901779
1.67213606803 0.158753541996
1.67683841921 0.159263213258
1.68154077038 0.159779915566
1.68624312156 0.16030364892
1.69094547274 0.160834413319
1.69564782391 0.161372208764
1.70035017509 0.161917035254
1.70505252626 0.162468892791
1.70975487744 0.163027781373
1.71445722861 0.163593701
1.71915957979 0.164166651673
1.72386193096 0.164746633392
1.72856428214 0.165333646157
1.73326663332 0.165927689967
1.73796898449 0.166528764822
1.74267133567 0.167136870724
1.74737368684 0.167752007671
1.75207603802 0.168374175664
1.75677838919 0.169003374702
1.76148074037 0.169639604786
1.76618309154 0.170282865916
1.77088544272 0.170933158091
1.7755877939 0.171590481312
1.78029014507 0.172254835578
1.78499249625 0.172926220891
1.78969484742 0.173604637249
1.7943971986 0.174290084652
1.79909954977 0.174982563101
1.80380190095 0.175682072596
1.80850425213 0.176388613137
1.8132066033 0.177102184723
1.81790895448 0.177822787354
1.82261130565 0.178550421032
1.82731365683 0.179285085755
1.832016008 0.180026781524
1.83671835918 0.180775508338
1.84142071035 0.181531266198
1.84612306153 0.182294055103
1.85082541271 0.183063875055
1.85552776388 0.183840726052
1.86023011506 0.184624608094
1.86493246623 0.185415521182
1.86963481741 0.186213465316
1.87433716858 0.187018440496
1.87903951976 0.187830446721
1.88374187093 0.188649483992
1.88844422211 0.189475552308
1.89314657329 0.19030865167
1.89784892446 0.191148782078
1.90255127564 0.191995943531
1.90725362681 0.192850136031
1.91195597799 0.193711359575
1.91665832916 0.194579614166
1.92136068034 0.195454899802
1.92606303151 0.196337216483
1.93076538269 0.19722656421
1.93546773387 0.198122942983
1.94017008504 0.199026352802
1.94487243622 0.199936793666
1.94957478739 0.200854265576
1.95427713857 0.201778768531
1.95897948974 0.202710302533
1.96368184092 0.203648867579
1.9683841921 0.204594463672
1.97308654327 0.20554709081
1.97778889445 0.206506748994
1.98249124562 0.207473438223
1.9871935968 0.208447158498
1.99189594797 0.209427909819
1.99659829915 0.210415692185
2.00130065032 0.211410058858
2.0060030015 0.212402833711
2.01070535268 0.213390960942
2.01540770385 0.21437444055
2.02011005503 0.215353272536
2.0248124062 0.216327456899
2.02951475738 0.217296993639
2.03421710855 0.218261882757
2.03891945973 0.219222124252
2.0436218109 0.220177718125
2.04832416208 0.221128664375
2.05302651326 0.222074963002
2.05772886443 0.223016614007
2.06243121561 0.223953617389
2.06713356678 0.224885973148
2.07183591796 0.225813681285
2.07653826913 0.226736741799
2.08124062031 0.227655154691
2.08594297148 0.22856891996
2.09064532266 0.229478037606
2.09534767384 0.23038250763
2.10005002501 0.231282330031
2.10475237619 0.232177504809
2.10945472736 0.233068031965
2.11415707854 0.233953911498
2.11885942971 0.234835143409
2.12356178089 0.235711727697
2.12826413207 0.236583664362
2.13296648324 0.237450953405
2.13766883442 0.238313594825
2.14237118559 0.239171588622
2.14707353677 0.240024934797
2.15177588794 0.240873633349
2.15647823912 0.241717684279
2.16118059029 0.242557087586
2.16588294147 0.24339184327
2.17058529265 0.244221951332
2.17528764382 0.245047411771
2.179989995 0.245868224587
2.18469234617 0.246684389781
2.18939469735 0.247495907352
2.19409704852 0.248302777301
2.1987993997 0.249104999627
2.20350175087 0.24990257433
2.20820410205 0.250695501411
2.21290645323 0.251483780869
2.2176088044 0.252267412705
2.22231115558 0.253046396917
2.22701350675 0.253820733508
2.23171585793 0.254590422475
2.2364182091 0.25535546382
2.24112056028 0.256115857543
2.24582291145 0.256871603642
2.25052526263 0.257622702119
2.25522761381 0.258369152974
2.25992996498 0.259110956206
2.26463231616 0.259848111815
2.26933466733 0.260580619802
2.27403701851 0.261308480166
2.27873936968 0.262031692907
2.28344172086 0.262750258026
2.28814407204 0.263464175522
2.29284642321 0.264173445395
2.29754877439 0.264878067646
2.30225112556 0.265578042274
2.30695347674 0.26627336928
2.31165582791 0.266964048663
2.31635817909 0.267650080423
2.32106053026 0.268331464561
2.32576288144 0.269008201076
2.33046523262 0.269680289969
2.33516758379 0.270347731239
2.33986993497 0.271010524886
2.34457228614 0.271668670911
2.34927463732 0.272322169313
2.35397698849 0.272971020092
2.35867933967 0.273615223249
2.36338169084 0.274254778783
2.36808404202 0.274889686694
2.3727863932 0.275519946983
2.37748874437 0.276145559649
2.38219109555 0.276766524693
2.38689344672 0.277382842114
2.3915957979 0.277994511913
2.39629814907 0.278601534088
2.40100050025 0.279203908641
2.40570285142 0.279801635572
2.4104052026 0.28039471488
2.41510755378 0.280983146565
2.41980990495 0.281566930628
2.42451225613 0.282146067068
2.4292146073 0.282720555885
2.43391695848 0.28329039708
2.43861930965 0.283855590652
2.44332166083 0.284416136602
2.44802401201 0.284972034929
2.45272636318 0.285523285633
2.45742871436 0.286069888715
2.46213106553 0.286611844174
2.46683341671 0.28714915201
2.47153576788 0.287681812224
2.47623811906 0.288209824815
2.48094047023 0.288733189784
2.48564282141 0.28925190713
2.49034517259 0.289765976853
2.49504752376 0.290275398954
2.49974987494 0.290780173432
2.50445222611 0.291280300287
2.50915457729 0.29177577952
2.51385692846 0.29226661113
2.51855927964 0.292752795118
2.52326163081 0.293234331483
2.52796398199 0.293711220225
2.53266633317 0.294183461345
2.53736868434 0.294651054842
2.54207103552 0.295114000716
2.54677338669 0.295572298968
2.55147573787 0.296025949597
2.55617808904 0.296474952604
2.56088044022 0.296919307988
2.56558279139 0.297359015749
2.57028514257 0.297794075888
2.57498749375 0.298224488404
2.57968984492 0.298650253297
2.5843921961 0.299071370568
2.58909454727 0.299487840216
2.59379689845 0.299899662242
2.59849924962 0.300306836645
2.6032016008 0.300709363425
2.60790395198 0.301107242583
2.61260630315 0.301500474118
2.61730865433 0.30188905803
2.6220110055 0.30227299432
2.62671335668 0.302652282987
2.63141570785 0.303026924032
2.63611805903 0.303396917454
2.6408204102 0.303762263253
2.64552276138 0.30412296143
2.65022511256 0.304479011984
2.65492746373 0.304830414916
2.65962981491 0.305177170224
2.66433216608 0.305519277911
2.66903451726 0.305856737974
2.67373686843 0.306189550415
2.67843921961 0.306517715234
2.68314157078 0.306841232429
2.68784392196 0.307160102002
2.69254627314 0.307474323953
2.69724862431 0.307783898281
2.70195097549 0.308088824986
2.70665332666 0.308389104069
2.71135567784 0.308684735529
2.71605802901 0.308975719366
2.72076038019 0.309262055581
2.72546273136 0.309543744173
2.73016508254 0.309820785142
2.73486743372 0.310093178489
2.73956978489 0.310360924214
2.74427213607 0.310624022315
2.74897448724 0.310882472794
2.75367683842 0.311136275651
2.75837918959 0.311385430884
2.76308154077 0.311629938495
2.76778389195 0.311869798484
2.77248624312 0.31210501085
2.7771885943 0.312335575593
2.78189094547 0.312561492714
2.78659329665 0.312782762212
2.79129564782 0.312999384087
2.795997999 0.31321135834
2.80070035017 0.31341868497
2.80540270135 0.313621363978
2.81010505253 0.313819395363
2.8148074037 0.314012779125
2.81950975488 0.314201515264
2.82421210605 0.314385603781
2.82891445723 0.314565044676
2.8336168084 0.314739837948
2.83831915958 0.314909983597
2.84302151075 0.315075481623
2.84772386193 0.315236332027
2.85242621311 0.315392534809
2.85712856428 0.315544089967
2.86183091546 0.315690997503
2.86653326663 0.315833257417
2.87123561781 0.315970869707
2.87593796898 0.316103834376
2.88064032016 0.316232151421
2.88534267133 0.316355820844
2.89004502251 0.316474842644
2.89474737369 0.316589216822
2.89944972486 0.316698943377
2.90415207604 0.31680402231
2.90885442721 0.316904453619
2.91355677839 0.317000237307
2.91825912956 0.317091373371
2.92296148074 0.317177861813
2.92766383192 0.317259702632
2.93236618309 0.317336895829
2.93706853427 0.317409441403
2.94177088544 0.317477339355
2.94647323662 0.317540589683
2.95117558779 0.31759919239
2.95587793897 0.317653147473
2.96058029014 0.317702454934
2.96528264132 0.317747114772
2.9699849925 0.317787126988
2.97468734367 0.317822491581
2.97938969485 0.317853208552
2.98409204602 0.317879277899
2.9887943972 0.317900699625
2.99349674837 0.317917473727
2.99819909955 0.317929600207
3.00290145072 0.317937759181
3.0076038019 0.31794458135
3.01230615308 0.317950328732
3.01700850425 0.317955001328
3.02171085543 0.317958599137
3.0264132066 0.317961122159
3.03111555778 0.317962570395
3.03581790895 0.317962943845
3.04052026013 0.317962242508
3.0452226113 0.317960466385
3.04992496248 0.317957615475
3.05462731366 0.317953689778
3.05932966483 0.317948689295
3.06403201601 0.317942614026
3.06873436718 0.31793546397
3.07343671836 0.317927239127
3.07813906953 0.317917939498
3.08284142071 0.317907565083
3.08754377189 0.317896115881
3.09224612306 0.317883591892
3.09694847424 0.317869993117
3.10165082541 0.317855319555
3.10635317659 0.317839571207
3.11105552776 0.317822748073
3.11575787894 0.317804850152
3.12046023011 0.317785877444
3.12516258129 0.31776582995
3.12986493247 0.317744707669
3.13456728364 0.317722510602
3.13926963482 0.317699238748
3.14397198599 0.317674892108
3.14867433717 0.317649470681
3.15337668834 0.317622974468
3.15807903952 0.317595403468
3.16278139069 0.317566757682
3.16748374187 0.317537037109
3.17218609305 0.31750624175
3.17688844422 0.317474371604
3.1815907954 0.317441426672
3.18629314657 0.317407406953
3.19099549775 0.317372312448
3.19569784892 0.317336143156
3.2004002001 0.317298899078
3.20510255127 0.317260580213
3.20980490245 0.317221186562
3.21450725363 0.317180718124
3.2192096048 0.317139174899
3.22391195598 0.317096556888
3.22861430715 0.317052864091
3.23331665833 0.317008096507
3.2380190095 0.316962254137
3.24272136068 0.31691533698
3.24742371186 0.316867345036
3.25212606303 0.316818278306
3.25682841421 0.31676813679
3.26153076538 0.316716920487
3.26623311656 0.316664629397
3.27093546773 0.316611263521
3.27563781891 0.316556822859
3.28034017008 0.31650130741
3.28504252126 0.316444717174
3.28974487244 0.316387052152
3.29444722361 0.316328312343
3.29914957479 0.316268497748
3.30385192596 0.316207608367
3.30855427714 0.316145644198
3.31325662831 0.316082605244
3.31795897949 0.316018491503
3.32266133066 0.315953302975
3.32736368184 0.315887039661
3.33206603302 0.31581970156
3.33676838419 0.315751288673
3.34147073537 0.315681800999
3.34617308654 0.315611238539
3.35087543772 0.315539601292
3.35557778889 0.315466889259
3.36028014007 0.315393102439
3.36498249124 0.315318240833
3.36968484242 0.31524230444
3.3743871936 0.315165293261
3.37908954477 0.315087207295
3.38379189595 0.315008046543
3.38849424712 0.314927811004
3.3931965983 0.314846500679
3.39789894947 0.314764115567
3.40260130065 0.314680655668
3.40730365183 0.314596120983
3.412006003 0.314510511512
3.41670835418 0.314423827254
3.42141070535 0.31433606821
3.42611305653 0.314247234379
3.4308154077 0.314157325761
3.43551775888 0.314066342357
3.44022011005 0.313974284167
3.44492246123 0.31388115119
3.44962481241 0.313786943426
3.45432716358 0.313691660876
3.45902951476 0.31359530354
3.46373186593 0.313497871417
3.46843421711 0.313399364507
3.47313656828 0.313299782811
3.47783891946 0.313199126329
3.48254127063 0.313097395059
3.48724362181 0.312994589004
3.49194597299 0.312890708162
3.49664832416 0.312785752533
3.50135067534 0.312679722118
3.50605302651 0.312572616916
3.51075537769 0.312464436928
3.51545772886 0.312355182154
3.52016008004 0.312244852592
3.52486243121 0.312133448245
3.52956478239 0.31202096911
3.53426713357 0.31190741519
3.53896948474 0.311792786482
3.54367183592 0.311677082989
3.54837418709 0.311560304708
3.55307653827 0.311442451642
3.55777888944 0.311323523788
3.56248124062 0.311203521149
3.5671835918 0.311082443722
3.57188594297 0.310960291509
3.57658829415 0.31083706451
3.58129064532 0.310712762724
3.5859929965 0.310587386152
3.59069534767 0.310460934793
3.59539769885 0.310333408648
3.60010005002 0.310204807716
3.6048024012 0.310075131997
3.60950475238 0.309944381492
3.61420710355 0.309812556201
3.61890945473 0.309679656123
3.6236118059 0.309545681259
3.62831415708 0.309410631608
3.63301650825 0.30927450717
3.63771885943 0.309137307946
3.6424212106 0.308999033936
3.64712356178 0.308859685139
3.65182591296 0.308719261555
3.65652826413 0.308577763185
3.66123061531 0.308435190028
3.66593296648 0.308291542085
3.67063531766 0.308146819356
3.67533766883 0.30800102184
3.68004002001 0.307854149537
3.68474237118 0.307706202448
3.68944472236 0.307557180572
3.69414707354 0.30740708391
3.69884942471 0.307255912462
3.70355177589 0.307103666226
3.70825412706 0.306950345205
3.71295647824 0.306795949397
3.71765882941 0.306640478802
3.72236118059 0.306483933421
3.72706353177 0.306326313253
3.73176588294 0.306167618299
3.73646823412 0.306007848558
3.74117058529 0.305847004031
3.74587293647 0.305685084717
3.75057528764 0.305522090617
3.75527763882 0.30535802173
3.75997998999 0.305192878056
3.76468234117 0.305026659597
3.76938469235 0.30485936635
3.77408704352 0.304690998317
3.7787893947 0.304521555498
3.78349174587 0.304351037892
3.78819409705 0.3041794455
3.79289644822 0.304006778321
3.7975987994 0.303833036355
3.80230115057 0.303658219603
3.80700350175 0.303482328065
3.81170585293 0.30330536174
3.8164082041 0.303127320629
3.82111055528 0.302948204731
3.82581290645 0.302768014046
3.83051525763 0.302586748575
3.8352176088 0.302404408318
3.83991995998 0.302220993274
3.84462231115 0.302036503443
3.84932466233 0.301850938826
3.85402701351 0.301664299422
3.85872936468 0.301476585232
3.86343171586 0.301287796256
3.86813406703 0.301097932493
3.87283641821 0.300906993943
3.87753876938 0.300714980607
3.88224112056 0.300521892484
3.88694347174 0.300327729575
3.89164582291 0.300132491879
3.89634817409 0.299936179397
3.90105052526 0.299738792129
3.90575287644 0.299540330073
3.91045522761 0.299340793232
3.91515757879 0.299140181603
3.91985992996 0.298938495189
3.92456228114 0.298735733987
3.92926463232 0.298531898
3.93396698349 0.298326987225
3.93866933467 0.298121001665
3.94337168584 0.297913941317
3.94807403702 0.297705806184
3.95277638819 0.297496596263
3.95747873937 0.297286311556
3.96218109054 0.297074952063
3.96688344172 0.296862517783
3.9715857929 0.296649008717
3.97628814407 0.296434424864
3.98099049525 0.296218766224
3.98569284642 0.296002032799
3.9903951976 0.295784224586
3.99509754877 0.295565341587
3.99979989995 0.295345383802
4.00450225112 0.295124853628
4.0092046023 0.294904343771
4.01390695348 0.294683855225
4.01860930465 0.294463387988
4.02331165583 0.29424294206
4.028014007 0.294022517443
4.03271635818 0.293802114135
4.03741870935 0.293581732137
4.04212106053 0.293361371449
4.04682341171 0.293141032071
4.05152576288 0.292920714002
4.05622811406 0.292700417243
4.06093046523 0.292480141794
4.06563281641 0.292259887654
4.07033516758 0.292039654824
4.07503751876 0.291819443304
4.07973986993 0.291599253094
4.08444222111 0.291379084193
4.08914457229 0.291158936603
4.09384692346 0.290938810322
4.09854927464 0.29071870535
4.10325162581 0.290498621689
4.10795397699 0.290278559337
4.11265632816 0.290058518295
4.11735867934 0.289838498563
4.12206103051 0.28961850014
4.12676338169 0.289398523027
4.13146573287 0.289178567224
4.13616808404 0.288958632731
4.14087043522 0.288738719547
4.14557278639 0.288518827674
4.15027513757 0.28829895711
4.15497748874 0.288079107855
4.15967983992 0.287859279911
4.16438219109 0.287639473276
4.16908454227 0.287419687951
4.17378689345 0.287199923936
4.17848924462 0.28698018123
4.1831915958 0.286760459834
4.18789394697 0.286540759748
4.19259629815 0.286321080972
4.19729864932 0.286101423505
4.2020010005 0.285881787348
4.20670335168 0.285662172501
4.21140570285 0.285442578964
4.21610805403 0.285223006736
4.2208104052 0.285003455818
4.22551275638 0.28478392621
4.23021510755 0.284564417912
4.23491745873 0.284344930923
4.2396198099 0.284125465244
4.24432216108 0.283906020875
4.24902451226 0.283686597816
4.25372686343 0.283467196066
4.25842921461 0.283247815627
4.26313156578 0.283028456496
4.26783391696 0.282809118676
4.27253626813 0.282589802165
4.27723861931 0.282370506965
4.28194097048 0.282151233073
4.28664332166 0.281931980492
4.29134567284 0.28171274922
4.29604802401 0.281493539258
4.30075037519 0.281274350606
4.30545272636 0.281055183264
4.31015507754 0.280836037231
4.31485742871 0.280616912508
4.31955977989 0.280397809095
4.32426213106 0.280178726992
4.32896448224 0.279959666198
4.33366683342 0.279740626714
4.33836918459 0.27952160854
4.34307153577 0.279302611676
4.34777388694 0.279083636121
4.35247623812 0.278864681876
4.35717858929 0.278645748941
4.36188094047 0.278426837315
4.36658329165 0.278207947
4.37128564282 0.277989077994
4.375987994 0.277770230298
4.38069034517 0.277551403911
4.38539269635 0.277332598835
4.39009504752 0.277113815068
4.3947973987 0.27689505261
4.39949974987 0.276676311463
4.40420210105 0.276457591625
4.40890445223 0.276238893097
4.4136068034 0.276020215879
4.41830915458 0.275801559971
4.42301150575 0.275582925372
4.42771385693 0.275364312083
4.4324162081 0.275145720104
4.43711855928 0.274927149434
4.44182091045 0.274708600075
4.44652326163 0.274490072025
4.45122561281 0.274271565284
4.45592796398 0.274053079854
4.46063031516 0.273834615733
4.46533266633 0.273616172922
4.47003501751 0.273397751421
4.47473736868 0.273179351229
4.47943971986 0.272960972348
4.48414207103 0.272742614776
4.48884442221 0.272524278513
4.49354677339 0.272305963561
4.49824912456 0.272087669918
4.50295147574 0.271869397585
4.50765382691 0.271651146562
4.51235617809 0.271432916848
4.51705852926 0.271214708445
4.52176088044 0.270996521351
4.52646323162 0.270778355566
4.53116558279 0.270560211092
4.53586793397 0.270342087927
4.54057028514 0.270123986072
4.54527263632 0.269905905527
4.54997498749 0.269687846291
4.55467733867 0.269469808365
4.55937968984 0.269251791749
4.56408204102 0.269033796443
4.5687843922 0.268815822447
4.57348674337 0.26859786976
4.57818909455 0.268379938383
4.58289144572 0.268162028315
4.5875937969 0.267944139558
4.59229614807 0.26772627211
4.59699849925 0.267508425972
4.60170085042 0.267290601144
4.6064032016 0.267072797625
4.61110555278 0.266855015416
4.61580790395 0.266637254517
4.62051025513 0.266419514928
4.6252126063 0.266201796648
4.62991495748 0.265984099678
4.63461730865 0.265766424018
4.63931965983 0.265548769668
4.644022011 0.265331136627
4.64872436218 0.265113524897
4.65342671336 0.264895934476
4.65812906453 0.264678365364
4.66283141571 0.264460817563
4.66753376688 0.264243291071
4.67223611806 0.264025785889
4.67693846923 0.263808302016
4.68164082041 0.263590839454
4.68634317159 0.263373398201
4.69104552276 0.263155978258
4.69574787394 0.262938579624
4.70045022511 0.262721202301
4.70515257629 0.262503846287
4.70985492746 0.262286511583
4.71455727864 0.262069198188
4.71925962981 0.261851906104
4.72396198099 0.261634635329
4.72866433217 0.261417385864
4.73336668334 0.261200157708
4.73806903452 0.260982950863
4.74277138569 0.260765765327
4.74747373687 0.260548601101
4.75217608804 0.260331458184
4.75687843922 0.260114336578
4.76158079039 0.259897236281
4.76628314157 0.259680157294
4.77098549275 0.259463099616
4.77568784392 0.259246063248
4.7803901951 0.259029048191
4.78509254627 0.258812054442
4.78979489745 0.258595082004
4.79449724862 0.258378130875
4.7991995998 0.258161201056
4.80390195097 0.257944292547
4.80860430215 0.257727405348
4.81330665333 0.257510539458
4.8180090045 0.257293694878
4.82271135568 0.257076871608
4.82741370685 0.256860069648
4.83211605803 0.256643288997
4.8368184092 0.256426529656
4.84152076038 0.256209791625
4.84622311156 0.255993074903
4.85092546273 0.255776379492
4.85562781391 0.25555970539
4.86033016508 0.255343052597
4.86503251626 0.255126421115
4.86973486743 0.254909810942
4.87443721861 0.254693222079
4.87913956978 0.254476654526
4.88384192096 0.254260108283
4.88854427214 0.254043583349
4.89324662331 0.253827079725
4.89794897449 0.253610597411
4.90265132566 0.253394136406
4.90735367684 0.253177696711
4.91205602801 0.252961278326
4.91675837919 0.252744881251
4.92146073036 0.252528505486
4.92616308154 0.25231215103
4.93086543272 0.252095817884
4.93556778389 0.251879506048
4.94027013507 0.251663215521
4.94497248624 0.251446946304
4.94967483742 0.251230698397
4.95437718859 0.2510144718
4.95907953977 0.250798266513
4.96378189094 0.250582082535
4.96848424212 0.250365919867
4.9731865933 0.250149778509
4.97788894447 0.24993365846
4.98259129565 0.249717559721
4.98729364682 0.249501482292
4.991995998 0.249285426173
4.99669834917 0.249069391363
5.00140070035 0.248853377864
5.00610305153 0.248637385674
5.0108054027 0.248421414793
5.01550775388 0.248205465223
5.02021010505 0.247989536962
5.02491245623 0.247773630011
5.0296148074 0.24755774437
5.03431715858 0.247341880038
5.03901950975 0.247126037016
5.04372186093 0.246910215304
5.04842421211 0.246694414902
5.05312656328 0.246478635809
5.05782891446 0.246262878026
5.06253126563 0.246047141553
5.06723361681 0.24583142639
5.07193596798 0.245615732537
5.07663831916 0.245400059993
5.08134067033 0.245184408759
5.08604302151 0.244968778834
5.09074537269 0.24475317022
5.09544772386 0.244537582915
5.10015007504 0.24432201692
5.10485242621 0.244106472234
5.10955477739 0.243890948859
5.11425712856 0.243675446793
5.11895947974 0.243459966037
5.12366183091 0.24324450659
5.12836418209 0.243029068454
5.13306653327 0.242813651627
5.13776888444 0.24259825611
5.14247123562 0.242382881903
5.14717358679 0.242167529005
5.15187593797 0.241952197417
5.15657828914 0.241736887139
5.16128064032 0.241521598171
5.1659829915 0.241306330512
5.17068534267 0.241091084163
5.17538769385 0.240875859124
5.18009004502 0.240660655394
5.1847923962 0.240445472975
5.18949474737 0.240230311865
5.19419709855 0.240015172065
5.19889944972 0.239800053574
5.2036018009 0.239584956394
5.20830415208 0.239369880523
5.21300650325 0.239154825962
5.21770885443 0.23893979271
5.2224112056 0.238724780769
5.22711355678 0.238509790137
5.23181590795 0.238294820815
5.23651825913 0.238079872802
5.2412206103 0.237864946099
5.24592296148 0.237650040707
5.25062531266 0.237435156623
5.25532766383 0.23722029385
5.26003001501 0.237005452386
5.26473236618 0.236790632232
5.26943471736 0.236575833388
5.27413706853 0.236361055854
5.27883941971 0.236146299629
5.28354177088 0.235931564714
5.28824412206 0.235716851109
5.29294647324 0.235502158813
5.29764882441 0.235287487828
5.30235117559 0.235072838152
5.30705352676 0.234858209785
5.31175587794 0.234643602729
5.31645822911 0.234429016982
5.32116058029 0.234214452545
5.32586293147 0.233999909418
5.33056528264 0.233785387601
5.33526763382 0.233570887093
5.33996998499 0.233356407895
5.34467233617 0.233141950007
5.34937468734 0.232927513428
5.35407703852 0.232713098159
5.35877938969 0.232498704201
5.36348174087 0.232284331551
5.36818409205 0.232069980212
5.37288644322 0.231855650182
5.3775887944 0.231641341462
5.38229114557 0.231427054052
5.38699349675 0.231212787951
5.39169584792 0.230998543161
5.3963981991 0.230784319679
5.40110055027 0.230570117508
5.40580290145 0.230355936647
5.41050525263 0.230141777095
5.4152076038 0.229927638853
5.41990995498 0.229713521921
5.42461230615 0.229499426298
5.42931465733 0.229285351985
5.4340170085 0.229071298982
5.43871935968 0.228857267289
5.44342171085 0.228643256905
5.44812406203 0.228429267832
5.45282641321 0.228215300068
5.45752876438 0.228001353613
5.46223111556 0.227787428469
5.46693346673 0.227573524634
5.47163581791 0.227359642109
5.47633816908 0.227145780894
5.48104052026 0.226931940988
5.48574287144 0.226718122392
5.49044522261 0.226504325106
5.49514757379 0.22629054913
5.49984992496 0.226076794463
5.50455227614 0.225863061107
5.50925462731 0.225649349059
5.51395697849 0.225435658322
5.51865932966 0.225221988895
5.52336168084 0.225008340777
5.52806403202 0.224794713969
5.53276638319 0.22458110847
5.53746873437 0.224367524282
5.54217108554 0.224153961403
5.54687343672 0.223940419834
5.55157578789 0.223726899574
5.55627813907 0.223513400625
5.56098049024 0.223299922985
5.56568284142 0.223086466655
5.5703851926 0.222873031634
5.57508754377 0.222659617924
5.57978989495 0.222446225523
5.58449224612 0.222232854432
5.5891945973 0.222019504651
5.59389694847 0.221806176179
5.59859929965 0.221592869017
5.60330165082 0.221379583165
5.608004002 0.221166318623
5.61270635318 0.22095307539
5.61740870435 0.220739853467
5.62211105553 0.220526652854
5.6268134067 0.22031347355
5.63151575788 0.220100315557
5.63621810905 0.219887178873
5.64092046023 0.219674063499
5.64562281141 0.219460969434
5.65032516258 0.21924789668
5.65502751376 0.219034845235
5.65972986493 0.2188218151
5.66443221611 0.218608806274
5.66913456728 0.218395818759
5.67383691846 0.218182852553
5.67853926963 0.217969907657
5.68324162081 0.21775698407
5.68794397199 0.217544081793
5.69264632316 0.217331200826
5.69734867434 0.217118341169
5.70205102551 0.216905502822
5.70675337669 0.216692685784
5.71145572786 0.216479890056
5.71615807904 0.216267115638
5.72086043021 0.21605436253
5.72556278139 0.215841630731
5.73026513257 0.215628920242
5.73496748374 0.215416231063
5.73966983492 0.215203563193
5.74437218609 0.214990916634
5.74907453727 0.214778291384
5.75377688844 0.214565687443
5.75847923962 0.214353104813
5.76318159079 0.214140543492
5.76788394197 0.213928003481
5.77258629315 0.21371548478
5.77728864432 0.213502987389
5.7819909955 0.213290511307
5.78669334667 0.213078056535
5.79139569785 0.212865623073
5.79609804902 0.21265321092
5.8008004002 0.212440820077
5.80550275138 0.212228450544
5.81020510255 0.212016102321
5.81490745373 0.211803775408
5.8196098049 0.211591469804
5.82431215608 0.21137918551
5.82901450725 0.211166922526
5.83371685843 0.210954680851
5.8384192096 0.210742460486
5.84312156078 0.210530261431
5.84782391196 0.210318083686
5.85252626313 0.210105927251
5.85722861431 0.209893792125
5.86193096548 0.209681678309
5.86663331666 0.209469585803
5.87133566783 0.209257514606
5.87603801901 0.209045464719
5.88074037018 0.208833436142
5.88544272136 0.208621428875
5.89014507254 0.208409442917
5.89484742371 0.20819747827
5.89954977489 0.207985534932
5.90425212606 0.207773612903
5.90895447724 0.207561712185
5.91365682841 0.207349832776
5.91835917959 0.207137974677
5.92306153076 0.206926137888
5.92776388194 0.206714322408
5.93246623312 0.206502528238
5.93716858429 0.206290755378
5.94187093547 0.206079003828
5.94657328664 0.205867273587
5.95127563782 0.205655564656
5.95597798899 0.205443877035
5.96068034017 0.205232210724
5.96538269135 0.205020565722
5.97008504252 0.204808942031
5.9747873937 0.204597339648
5.97948974487 0.204385758576
5.98419209605 0.204174198814
5.98889444722 0.203962660361
5.9935967984 0.203751143218
5.99829914957 0.203539647384
6.00300150075 0.203328209649
6.00770385193 0.203116961998
6.0124062031 0.202905916246
6.01710855428 0.202695072391
6.02181090545 0.202484430435
6.02651325663 0.202273990376
6.0312156078 0.202063752216
6.03591795898 0.201853715954
6.04062031015 0.201643881589
6.04532266133 0.201434249123
6.05002501251 0.201224818555
6.05472736368 0.201015589885
6.05942971486 0.200806563113
6.06413206603 0.200597738239
6.06883441721 0.200389115263
6.07353676838 0.200180694185
6.07823911956 0.199972475005
6.08294147073 0.199764457724
6.08764382191 0.19955664234
6.09234617309 0.199349028854
6.09704852426 0.199141617266
6.10175087544 0.198934407577
6.10645322661 0.198727399785
6.11115557779 0.198520593892
6.11585792896 0.198313989896
6.12056028014 0.198107587799
6.12526263132 0.1979013876
6.12996498249 0.197695389298
6.13466733367 0.197489592895
6.13936968484 0.19728399839
6.14407203602 0.197078605783
6.14877438719 0.196873415074
6.15347673837 0.196668426263
6.15817908954 0.19646363935
6.16288144072 0.196259054335
6.1675837919 0.196054671218
6.17228614307 0.195850489999
6.17698849425 0.195646510678
6.18169084542 0.195442733255
6.1863931966 0.195239157731
6.19109554777 0.195035784104
6.19579789895 0.194832612375
6.20050025012 0.194629642545
6.2052026013 0.194426874612
6.20990495248 0.194224308578
6.21460730365 0.194021944441
6.21930965483 0.193819782203
6.224012006 0.193617821863
6.22871435718 0.19341606342
6.23341670835 0.193214506876
6.23811905953 0.19301315223
6.2428214107 0.192811999482
6.24752376188 0.192611048632
6.25222611306 0.19241029968
6.25692846423 0.192209752626
6.26163081541 0.19200940747
6.26633316658 0.191809264212
6.27103551776 0.191609322852
6.27573786893 0.19140958339
6.28044022011 0.191210045827
6.28514257129 0.191010710161
6.28984492246 0.190811576393
6.29454727364 0.190612644524
6.29924962481 0.190413914552
6.30395197599 0.190215386479
6.30865432716 0.190017060303
6.31335667834 0.189818936026
6.31805902951 0.189621013646
6.32276138069 0.189423293165
6.32746373187 0.189225774582
6.33216608304 0.189028457897
6.33686843422 0.18883134311
6.34157078539 0.18863443022
6.34627313657 0.188437719229
6.35097548774 0.188241210136
6.35567783892 0.188044902942
6.36038019009 0.187848797645
6.36508254127 0.187652894246
6.36978489245 0.187457192745
6.37448724362 0.187261693142
6.3791895948 0.187066395437
6.38389194597 0.186871299631
6.38859429715 0.186676405722
6.39329664832 0.186481713712
6.3979989995 0.186287223599
6.40270135067 0.186092935385
6.40740370185 0.185898849068
6.41210605303 0.18570496465
6.4168084042 0.18551128213
6.42151075538 0.185317801507
6.42621310655 0.185124522783
6.43091545773 0.184931445957
6.4356178089 0.184738571029
6.44032016008 0.184545897999
6.44502251126 0.184353426867
6.44972486243 0.184161157633
6.45442721361 0.183969090297
6.45912956478 0.183777224859
6.46383191596 0.183585561319
6.46853426713 0.183394099677
6.47323661831 0.183202839934
6.47793896948 0.183011782088
6.48264132066 0.18282092614
6.48734367184 0.182630272091
6.49204602301 0.182439819939
6.49674837419 0.182249569686
6.50145072536 0.18205952133
6.50615307654 0.181869674873
6.51085542771 0.181680030314
6.51555777889 0.181490587652
6.52026013006 0.181301346889
6.52496248124 0.181112308024
6.52966483242 0.180923471057
6.53436718359 0.180734835988
6.53906953477 0.180546402817
6.54377188594 0.180358171544
6.54847423712 0.180170142169
6.55317658829 0.179982314692
6.55787893947 0.179794689113
6.56258129064 0.179607265432
6.56728364182 0.179420043649
6.571985993 0.179233023765
6.57668834417 0.179046205778
6.58139069535 0.17885958969
6.58609304652 0.178673175499
6.5907953977 0.178486963207
6.59549774887 0.178300952812
6.60020010005 0.178115144316
6.60490245123 0.177929537717
6.6096048024 0.177744133017
6.61430715358 0.177558930215
6.61900950475 0.177373929311
6.62371185593 0.177189130304
6.6284142071 0.177004533196
6.63311655828 0.176820137986
6.63781890945 0.176635944674
6.64252126063 0.17645195326
6.64722361181 0.176268163744
6.65192596298 0.176084576126
6.65662831416 0.175901190407
6.66133066533 0.175718006585
6.66603301651 0.175535024661
6.67073536768 0.175352244636
6.67543771886 0.175169666508
6.68014007003 0.174987290278
6.68484242121 0.174805115947
6.68954477239 0.174623143513
6.69424712356 0.174441372978
6.69894947474 0.174259804341
6.70365182591 0.174078437601
6.70835417709 0.17389727276
6.71305652826 0.173716309817
6.71775887944 0.173535548772
6.72246123061 0.173354989624
6.72716358179 0.173174632375
6.73186593297 0.172994477024
6.73656828414 0.172814523571
6.74127063532 0.172634772016
6.74597298649 0.17245522236
6.75067533767 0.172275874601
6.75537768884 0.17209672874
6.76008004002 0.171917784777
6.7647823912 0.171739042712
6.76948474237 0.171560502546
6.77418709355 0.171382164277
6.77888944472 0.171204027907
6.7835917959 0.171026093434
6.78829414707 0.17084836086
6.79299649825 0.170670830183
6.79769884942 0.170493501405
6.8024012006 0.170316374525
6.80710355178 0.170139449542
6.81180590295 0.169962726458
6.81650825413 0.169786205272
6.8212106053 0.169609885984
6.82591295648 0.169433768594
6.83061530765 0.169257853102
6.83531765883 0.169082139508
6.84002001 0.168906627812
6.84472236118 0.168731318014
6.84942471236 0.168556210114
6.85412706353 0.168381304113
6.85882941471 0.168206600009
6.86353176588 0.168032097803
6.86823411706 0.167857797496
6.87293646823 0.167683699086
6.87763881941 0.167509802575
6.88234117058 0.167336107961
6.88704352176 0.167162615246
6.89174587294 0.166989324428
6.89644822411 0.166816235509
6.90115057529 0.166643348488
6.90585292646 0.166470663365
6.91055527764 0.166298180139
6.91525762881 0.166125898812
6.91995997999 0.165953819383
6.92466233117 0.165781941852
6.92936468234 0.165610266219
6.93406703352 0.165438792484
6.93876938469 0.165267520648
6.94347173587 0.165096450709
6.94817408704 0.164925582668
6.95287643822 0.164754916525
6.95757878939 0.16458445228
6.96228114057 0.164414189934
6.96698349175 0.164244129485
6.97168584292 0.164074270935
6.9763881941 0.163904614282
6.98109054527 0.163735159528
6.98579289645 0.163565906671
6.99049524762 0.163396855713
6.9951975988 0.163228006653
6.99989994997 0.163059359491
7.00460230115 0.162890914226
7.00930465233 0.16272267086
7.0140070035 0.162554629392
7.01870935468 0.162386789822
7.02341170585 0.16221915215
7.02811405703 0.162051716376
7.0328164082 0.1618844825
7.03751875938 0.161717450522
7.04222111055 0.161550620443
7.04692346173 0.161383992261
7.05162581291 0.161217565977
7.05632816408 0.161051341592
7.06103051526 0.160885319104
7.06573286643 0.160719498514
7.07043521761 0.160553879823
7.07513756878 0.160388463029
7.07983991996 0.160223248134
7.08454227114 0.160058235137
7.08924462231 0.159893424037
7.09394697349 0.159728814836
7.09864932466 0.159564407533
7.10335167584 0.159400202128
7.10805402701 0.159236198621
7.11275637819 0.159072397012
7.11745872936 0.158908797301
7.12216108054 0.158745399488
7.12686343172 0.158582203573
7.13156578289 0.158419209556
7.13626813407 0.158256417437
7.14097048524 0.158093827216
7.14567283642 0.157931438894
7.15037518759 0.157769252469
7.15507753877 0.157607267942
7.15977988994 0.157445485314
7.16448224112 0.157283904583
7.1691845923 0.157122525751
7.17388694347 0.156961348816
7.17858929465 0.15680037378
7.18329164582 0.156639600642
7.187993997 0.156479029401
7.19269634817 0.156318660059
7.19739869935 0.156158492615
7.20210105052 0.155998527069
7.2068034017 0.155838763421
7.21150575288 0.155679201671
7.21620810405 0.155519841819
7.22091045523 0.155360683865
7.2256128064 0.155201727809
7.23031515758 0.155042973651
7.23501750875 0.154884421391
7.23971985993 0.154726071029
7.24442221111 0.154567922566
7.24912456228 0.154409976
7.25382691346 0.154252231333
7.25852926463 0.154094688563
7.26323161581 0.153937347692
7.26793396698 0.153780208718
7.27263631816 0.153623271643
7.27733866933 0.153466536465
7.28204102051 0.153310003186
7.28674337169 0.153153671805
7.29144572286 0.152997542322
7.29614807404 0.152841614736
7.30085042521 0.152685889049
7.30555277639 0.15253036526
7.31025512756 0.152375043369
7.31495747874 0.152219923376
7.31965982991 0.152065005281
7.32436218109 0.151910289085
7.32906453227 0.151755774786
7.33376688344 0.151601462385
7.33846923462 0.151447351882
7.34317158579 0.151293443278
7.34787393697 0.151139736571
7.35257628814 0.150986231762
7.35727863932 0.150832928852
7.36198099049 0.15067982784
7.36668334167 0.150526928725
7.37138569285 0.150374231509
7.37608804402 0.15022173619
7.3807903952 0.15006944277
7.38549274637 0.149917351248
7.39019509755 0.149765461624
7.39489744872 0.149613773898
7.3995997999 0.14946228807
7.40430215108 0.14931100414
7.40900450225 0.149159922108
7.41370685343 0.149009041974
7.4184092046 0.148858363738
7.42311155578 0.1487078874
7.42781390695 0.14855761296
7.43251625813 0.148407540418
7.4372186093 0.148257669775
7.44192096048 0.148108001029
7.44662331166 0.147958534182
7.45132566283 0.147809269232
7.45602801401 0.147660206181
7.46073036518 0.147511345027
7.46543271636 0.147362685772
7.47013506753 0.147214228414
7.47483741871 0.147065972955
7.47953976988 0.146917919394
7.48424212106 0.146770067731
7.48894447224 0.146622417965
7.49364682341 0.146474970098
7.49834917459 0.146327724129
7.50305152576 0.146180680058
7.50775387694 0.146033837885
7.51245622811 0.145887197611
7.51715857929 0.145740759234
7.52186093046 0.145594522755
7.52656328164 0.145448488174
7.53126563282 0.145302655491
7.53596798399 0.145157024707
7.54067033517 0.14501159582
7.54537268634 0.144866368832
7.55007503752 0.144721343741
7.55477738869 0.144576520549
7.55947973987 0.144431899254
7.56418209105 0.144287479858
7.56888444222 0.14414326236
7.5735867934 0.143999246759
7.57828914457 0.143855433057
7.58299149575 0.143711821253
7.58769384692 0.143568411347
7.5923961981 0.143425203339
7.59709854927 0.143282197229
7.60180090045 0.143139393017
7.60650325163 0.142996790703
7.6112056028 0.142854390287
7.61590795398 0.142712191769
7.62061030515 0.142570195149
7.62531265633 0.142428400428
7.6300150075 0.142286807604
7.63471735868 0.142145416678
7.63941970985 0.142004227651
7.64412206103 0.141863240521
7.64882441221 0.14172245529
7.65352676338 0.141581871956
7.65822911456 0.141441490521
7.66293146573 0.141301310984
7.66763381691 0.141161333344
7.67233616808 0.141021557603
7.67703851926 0.14088198376
7.68174087043 0.140742611815
7.68644322161 0.140603441768
7.69114557279 0.140464473619
7.69584792396 0.140325707368
7.70055027514 0.140187143015
7.70525262631 0.14004878056
7.70995497749 0.139910620003
7.71465732866 0.139772661344
7.71935967984 0.139634904584
7.72406203102 0.139497349721
7.72876438219 0.139359996756
7.73346673337 0.13922284569
7.73816908454 0.139085896521
7.74287143572 0.138949149251
7.74757378689 0.138812603878
7.75227613807 0.138676260404
7.75697848924 0.138540118827
7.76168084042 0.138404179149
7.7663831916 0.138268441369
7.77108554277 0.138132905487
7.77578789395 0.137997571503
7.78049024512 0.137862439416
7.7851925963 0.137727509228
7.78989494747 0.137592780938
7.79459729865 0.137458254546
7.79929964982 0.137323930053
7.804002001 0.137189807457
7.80870435218 0.137055886759
7.81340670335 0.136922167959
7.81810905453 0.136788651057
7.8228114057 0.136655336054
7.82751375688 0.136522222948
7.83221610805 0.136389311741
7.83691845923 0.136256602431
7.8416208104 0.13612409502
7.84632316158 0.135991789506
7.85102551276 0.135859685891
7.85572786393 0.135727784173
7.86043021511 0.135596084354
7.86513256628 0.135464586433
7.86983491746 0.13533329041
7.87453726863 0.135202196285
7.87923961981 0.135071304058
7.88394197099 0.134940613729
7.88864432216 0.134810125298
7.89334667334 0.134679838765
7.89804902451 0.13454975413
7.90275137569 0.134419871393
7.90745372686 0.134290190554
7.91215607804 0.134160711613
7.91685842921 0.134031434571
7.92156078039 0.133902359426
7.92626313157 0.13377348618
7.93096548274 0.133644814831
7.93566783392 0.133516345381
7.94037018509 0.133388077828
7.94507253627 0.133260012174
7.94977488744 0.133132148417
7.95447723862 0.133004486559
7.95917958979 0.132877026599
7.96388194097 0.132749768537
7.96858429215 0.132622712372
7.97328664332 0.132495858106
7.9779889945 0.132369205738
7.98269134567 0.132242755268
7.98739369685 0.132116506696
7.99209604802 0.131990460023
7.9967983992 0.131864615247
8.00150075037 0.131738972369
8.00620310155 0.131613531389
8.01090545273 0.131488292307
8.0156078039 0.131363255124
8.02031015508 0.131238419838
8.02501250625 0.131113786451
8.02971485743 0.130989354961
8.0344172086 0.13086512537
8.03911955978 0.130741097676
8.04382191096 0.130617271881
8.04852426213 0.130493647984
8.05322661331 0.130370225984
8.05792896448 0.130247005883
8.06263131566 0.13012398768
8.06733366683 0.130001171375
8.07203601801 0.129878556968
8.07673836918 0.129756144459
8.08144072036 0.129633933848
8.08614307154 0.129511925135
8.09084542271 0.12939011832
8.09554777389 0.129268513403
8.10025012506 0.129147110384
8.10495247624 0.129025909264
8.10965482741 0.128904910041
8.11435717859 0.128784112716
8.11905952976 0.12866351729
8.12376188094 0.128543123761
8.12846423212 0.128422932131
8.13316658329 0.128302942398
8.13786893447 0.128183154564
8.14257128564 0.128063568628
8.14727363682 0.127944184589
8.15197598799 0.127825002449
8.15667833917 0.127706022207
8.16138069034 0.127587243863
8.16608304152 0.127468667417
8.1707853927 0.127350292869
8.17548774387 0.127232120219
8.18019009505 0.127114149467
8.18489244622 0.126996380613
8.1895947974 0.126878813657
8.19429714857 0.126761448599
8.19899949975 0.126644285439
8.20370185093 0.126527324178
8.2084042021 0.126410564814
8.21310655328 0.126294007349
8.21780890445 0.126177651781
8.22251125563 0.126061498112
8.2272136068 0.12594554634
8.23191595798 0.125829796467
8.23661830915 0.125714248491
8.24132066033 0.125598902414
8.24602301151 0.125483758235
8.25072536268 0.125368815954
8.25542771386 0.12525407557
8.26013006503 0.125139537085
8.26483241621 0.125025200498
8.26953476738 0.124911065809
8.27423711856 0.124797133018
8.27893946973 0.124683402125
8.28364182091 0.124569873131
8.28834417209 0.124456546034
8.29304652326 0.124343420835
8.29774887444 0.124230497534
8.30245122561 0.124117776132
8.30715357679 0.124005256627
8.31185592796 0.12389293902
8.31655827914 0.123780823312
8.32126063031 0.123668909501
8.32596298149 0.123557197589
8.33066533267 0.123445687575
8.33536768384 0.123334379458
8.34007003502 0.12322327324
8.34477238619 0.12311236892
8.34947473737 0.123001666498
8.35417708854 0.122891165973
8.35887943972 0.122780867347
8.3635817909 0.122670770619
8.36828414207 0.122560875789
8.37298649325 0.122451182857
8.37768884442 0.122341691824
8.3823911956 0.122232402688
8.38709354677 0.12212331545
8.39179589795 0.12201443011
8.39649824912 0.121905746669
8.4012006003 0.121797265125
8.40590295148 0.121688985479
8.41060530265 0.121580907732
8.41530765383 0.121473031882
8.420010005 0.121365357931
8.42471235618 0.121257885877
8.42941470735 0.121150615722
8.43411705853 0.121043547465
8.4388194097 0.120936681106
8.44352176088 0.120830016644
8.44822411206 0.120723554081
8.45292646323 0.120617293416
8.45762881441 0.120511234649
8.46233116558 0.12040537778
8.46703351676 0.120299722809
8.47173586793 0.120194269736
8.47643821911 0.120089018561
8.48114057028 0.119983969285
8.48584292146 0.119879121906
8.49054527264 0.119774476425
8.49524762381 0.119670032842
8.49994997499 0.119565791158
8.50465232616 0.119461751371
8.50935467734 0.119357913483
8.51405702851 0.119254277492
8.51875937969 0.1191508434
8.52346173087 0.119047611206
8.52816408204 0.118944580909
8.53286643322 0.118841752511
8.53756878439 0.118739126011
8.54227113557 0.118636701409
8.54697348674 0.118534478705
8.55167583792 0.118432457898
8.55637818909 0.11833063899
8.56108054027 0.11822902198
8.56578289145 0.118127606869
8.57048524262 0.118026393655
8.5751875938 0.117925382339
8.57988994497 0.117824572921
8.58459229615 0.117723965401
8.58929464732 0.11762355978
8.5939969985 0.117523356056
8.59869934967 0.11742335423
8.60340170085 0.117323554303
8.60810405203 0.117223956273
8.6128064032 0.117124560142
8.61750875438 0.117025365909
8.62221110555 0.116926373573
8.62691345673 0.116827583136
8.6316158079 0.116728994597
8.63631815908 0.116630607956
8.64102051025 0.116532423212
8.64572286143 0.116434440367
8.65042521261 0.11633665942
8.65512756378 0.116239080371
8.65982991496 0.11614170322
8.66453226613 0.116044527968
8.66923461731 0.115947554613
8.67393696848 0.115850783156
8.67863931966 0.115754213597
8.68334167084 0.115657845936
8.68804402201 0.115561680174
8.69274637319 0.115465716309
8.69744872436 0.115369954343
8.70215107554 0.115274394274
8.70685342671 0.115179036104
8.71155577789 0.115083879831
8.71625812906 0.114988925457
8.72096048024 0.114894172981
8.72566283142 0.114799622402
8.73036518259 0.114705273722
8.73506753377 0.11461112694
8.73976988494 0.114517182056
8.74447223612 0.11442343907
8.74917458729 0.114329897982
8.75387693847 0.114236558792
8.75857928964 0.1141434215
8.76328164082 0.114050486106
8.767983992 0.11395775261
8.77268634317 0.113865221013
8.77738869435 0.113772891313
8.78209104552 0.113680763511
8.7867933967 0.113588837608
8.79149574787 0.113497113602
8.79619809905 0.113405591494
8.80090045022 0.113314271285
8.8056028014 0.113223152974
8.81030515258 0.11313223656
8.81500750375 0.113041522045
8.81970985493 0.112951009428
8.8244122061 0.112860698708
8.82911455728 0.112770589887
8.83381690845 0.112680682964
8.83851925963 0.112590977939
8.84322161081 0.112501474812
8.84792396198 0.112412173583
8.85262631316 0.112323074252
8.85732866433 0.112234176819
8.86203101551 0.112145481284
8.86673336668 0.112056987648
8.87143571786 0.111968695909
8.87613806903 0.111880606068
8.88084042021 0.111792718125
8.88554277139 0.111705032081
8.89024512256 0.111617547934
8.89494747374 0.111530265686
8.89964982491 0.111443185335
8.90435217609 0.111356306883
8.90905452726 0.111269630329
8.91375687844 0.111183155672
8.91845922961 0.111096882914
8.92316158079 0.111010812054
8.92786393197 0.110924943092
8.93256628314 0.110839276028
8.93726863432 0.110753810862
8.94197098549 0.110668547594
8.94667333667 0.110583486224
8.95137568784 0.110498626752
8.95607803902 0.110413969178
8.96078039019 0.110329513502
8.96548274137 0.110245259724
8.97018509255 0.110161207845
8.97488744372 0.110077357863
8.9795897949 0.109993709779
8.98429214607 0.109910263594
8.98899449725 0.109827019306
8.99369684842 0.109743976917
8.9983991996 0.109661136425
9.00310155078 0.109578497832
9.00780390195 0.109496061137
9.01250625313 0.10941382634
9.0172086043 0.10933179344
9.02191095548 0.109249962439
9.02661330665 0.109168333336
9.03131565783 0.109086906131
9.036018009 0.109005680824
9.04072036018 0.108924657415
9.04542271136 0.108843835904
9.05012506253 0.108763216291
9.05482741371 0.108682798576
9.05952976488 0.10860258276
9.06423211606 0.108522568841
9.06893446723 0.10844275682
9.07363681841 0.108363146698
9.07833916958 0.108283738473
9.08304152076 0.108204532146
9.08774387194 0.108125527718
9.09244622311 0.108046725187
9.09714857429 0.107968124555
9.10185092546 0.107889725821
9.10655327664 0.107811528984
9.11125562781 0.107733534046
9.11595797899 0.107655741006
9.12066033016 0.107578149864
9.12536268134 0.10750076062
9.13006503252 0.107423573274
9.13476738369 0.107346587826
9.13946973487 0.107269804276
9.14417208604 0.107193222624
9.14887443722 0.10711684287
9.15357678839 0.107040665014
9.15827913957 0.106964689057
9.16298149075 0.106888914997
9.16768384192 0.106813342835
9.1723861931 0.106737972572
9.17708854427 0.106662804206
9.18179089545 0.106587837739
9.18649324662 0.106513073169
9.1911955978 0.106438510498
9.19589794897 0.106364149724
9.20060030015 0.106289990849
9.20530265133 0.106216033872
9.2100050025 0.106142278793
9.21470735368 0.106068725611
9.21940970485 0.105995374328
9.22411205603 0.105922224943
9.2288144072 0.105849277456
9.23351675838 0.105776531867
9.23821910955 0.105703988176
9.24292146073 0.105631646384
9.24762381191 0.105559506489
9.25232616308 0.105487568492
9.25702851426 0.105415832393
9.26173086543 0.105344298193
9.26643321661 0.10527296589
9.27113556778 0.105201835485
9.27583791896 0.105130906979
9.28054027013 0.10506018037
9.28524262131 0.10498965566
9.28994497249 0.104919332848
9.29464732366 0.104849211933
9.29934967484 0.104779292917
9.30405202601 0.104709575799
9.30875437719 0.104640060579
9.31345672836 0.104570747256
9.31815907954 0.104501635832
9.32286143072 0.104432726306
9.32756378189 0.104364018678
9.33226613307 0.104295512948
9.33696848424 0.104227209116
9.34167083542 0.104159107183
9.34637318659 0.104091207147
9.35107553777 0.104023509009
9.35577788894 0.103956012769
9.36048024012 0.103888718428
9.3651825913 0.103821625984
9.36988494247 0.103754735439
9.37458729365 0.103688046791
9.37928964482 0.103621560042
9.383991996 0.10355527519
9.38869434717 0.103489192237
9.39339669835 0.103423311182
9.39809904952 0.103357632024
9.4028014007 0.103292154765
9.40750375188 0.103226879404
9.41220610305 0.103161805941
9.41690845423 0.103096934376
9.4216108054 0.103032264709
9.42631315658 0.10296779694
9.43101550775 0.102903531069
9.43571785893 0.102839467096
9.4404202101 0.102775605021
9.44512256128 0.102711944845
9.44982491246 0.102648486566
9.45452726363 0.102585230185
9.45922961481 0.102522175703
9.46393196598 0.102459323118
9.46863431716 0.102396672432
9.47333666833 0.102334223643
9.47803901951 0.102271976753
9.48274137069 0.10220993176
9.48744372186 0.102148088666
9.49214607304 0.10208644747
9.49684842421 0.102025008172
9.50155077539 0.101963770771
9.50625312656 0.101902735269
9.51095547774 0.101841901665
9.51565782891 0.101781269959
9.52036018009 0.101720840151
9.52506253127 0.101660612241
9.52976488244 0.101600586229
9.53446723362 0.101540762116
9.53916958479 0.1014811399
9.54387193597 0.101421719582
9.54857428714 0.101362501162
9.55327663832 0.101303484641
9.55797898949 0.101244670017
9.56268134067 0.101186057292
9.56738369185 0.101127646464
9.57208604302 0.101069437535
9.5767883942 0.101011430503
9.58149074537 0.10095362537
9.58619309655 0.100896022135
9.59089544772 0.100838620797
9.5955977989 0.100781421358
9.60030015007 0.100724423817
9.60500250125 0.100667628174
9.60970485243 0.100611034429
9.6144072036 0.100554642582
9.61910955478 0.100498452633
9.62381190595 0.100442464582
9.62851425713 0.100386678429
9.6332166083 0.100331094175
9.63791895948 0.100275711818
9.64262131066 0.100220531359
9.64732366183 0.100165552798
9.65202601301 0.100110776136
9.65672836418 0.100056201371
9.66143071536 0.100001828505
9.66613306653 0.0999476575363
9.67083541771 0.0998936884659
9.67553776888 0.0998399212935
9.68024012006 0.0997863560192
9.68494247124 0.099732992643
9.68964482241 0.0996798311648
9.69434717359 0.0996268715846
9.69904952476 0.0995741139025
9.70375187594 0.0995215581184
9.70845422711 0.0994692042324
9.71315657829 0.0994170522444
9.71785892946 0.0993651021545
9.72256128064 0.0993133539627
9.72726363182 0.0992618076688
9.73196598299 0.0992104632731
9.73666833417 0.0991593207753
9.74137068534 0.0991083801757
9.74607303652 0.0990576414741
9.75077538769 0.0990071046705
9.75547773887 0.098956769765
9.76018009004 0.0989066367575
9.76488244122 0.0988567056481
9.7695847924 0.0988069764367
9.77428714357 0.0987574491233
9.77898949475 0.0987081237081
9.78369184592 0.0986590001908
9.7883941971 0.0986100785717
9.79309654827 0.0985613588505
9.79779889945 0.0985128410274
9.80250125063 0.0984645251024
9.8072036018 0.0984164110754
9.81190595298 0.0983684989465
9.81660830415 0.0983207887156
9.82131065533 0.0982732803828
9.8260130065 0.098225973948
9.83071535768 0.0981788694112
9.83541770885 0.0981319667725
9.84012006003 0.0980852660319
9.84482241121 0.0980387671893
9.84952476238 0.0979924702448
9.85422711356 0.0979463751983
9.85892946473 0.0979004820498
9.86363181591 0.0978547907994
9.86833416708 0.0978093014471
9.87303651826 0.0977640139928
9.87773886943 0.0977189284365
9.88244122061 0.0976740447783
9.88714357179 0.0976293630182
9.89184592296 0.0975848831561
9.89654827414 0.097540605192
9.90125062531 0.097496529126
9.90595297649 0.097452654958
9.91065532766 0.0974089826881
9.91535767884 0.0973655123163
9.92006003001 0.0973222438425
9.92476238119 0.0972791772667
9.92946473237 0.097236312589
9.93416708354 0.0971936498093
9.93886943472 0.0971511889277
9.94357178589 0.0971089299442
9.94827413707 0.0970668728586
9.95297648824 0.0970250176712
9.95767883942 0.0969833643818
9.9623811906 0.0969419129904
9.96708354177 0.0969006634971
9.97178589295 0.0968596159018
9.97648824412 0.0968187702046
9.9811905953 0.0967781264054
9.98589294647 0.0967376845043
9.99059529765 0.0966974445012
9.99529764882 0.0966574063962
10.0 0.0966175701892


==> Supplementary/filled/extrap/U12/Cv-EU12n95.dat <==
0.599999999999 0.159045103465
0.604702351175 0.156765800348
0.60940470235 0.154522246934
0.614107053526 0.152314443224
0.618809404701 0.150142389216
0.623511755877 0.148006084912
0.628214107053 0.145905530311
0.632916458228 0.143840725413
0.637618809404 0.141811670219
0.642321160579 0.139818364727
0.647023511755 0.13786080894
0.65172586293 0.135939002855
0.656428214106 0.134052946473
0.661130565282 0.132202639795
0.665832916457 0.13038808282
0.670535267633 0.128609275548
0.675237618808 0.12686621798
0.679939969984 0.125158910115
0.68464232116 0.123487351953
0.689344672335 0.121851543494
0.694047023511 0.120251484738
0.698749374686 0.118687175686
0.703451725862 0.117158616337
0.708154077038 0.115665806691
0.712856428213 0.114208746749
0.717558779389 0.11278743651
0.722261130564 0.111401875974
0.72696348174 0.110052065141
0.731665832915 0.108738004011
0.736368184091 0.107459692585
0.741070535267 0.106217130862
0.745772886442 0.105010318842
0.750475237618 0.103839256526
0.755177588793 0.102703943912
0.759879939969 0.101604381002
0.764582291145 0.100540567795
0.76928464232 0.0995125042919
0.773986993496 0.0985201904916
0.778689344671 0.0975636263945
0.783391695847 0.0966428120007
0.788094047023 0.0957577473101
0.792796398198 0.0949084323228
0.797498749374 0.0940948670387
0.802201100549 0.0933170514579
0.806903451725 0.0925749855803
0.8116058029 0.091868669406
0.816308154076 0.0911981029349
0.821010505252 0.090563286167
0.825712856427 0.0899642191024
0.830415207603 0.0894009017411
0.835117558778 0.088873334083
0.839819909954 0.0883815161281
0.84452226113 0.0879254478765
0.849224612305 0.0875051293282
0.853926963481 0.087120560483
0.858629314656 0.0867717413412
0.863331665832 0.0864586719026
0.868034017008 0.0861813521672
0.872736368183 0.0859397821351
0.877438719359 0.0857339618062
0.882141070534 0.0855638911805
0.88684342171 0.0854295702582
0.891545772885 0.085330999039
0.896248124061 0.0852681775231
0.900950475237 0.0852411057105
0.905652826412 0.0852497836011
0.910355177588 0.0852942111949
0.915057528763 0.085374388492
0.919759879939 0.0854903154924
0.924462231115 0.0856419921959
0.92916458229 0.0858294186028
0.933866933466 0.0860525947129
0.938569284641 0.0863115205262
0.943271635817 0.0866061960428
0.947973986993 0.0869366212626
0.952676338168 0.0873027961857
0.957378689344 0.087704720812
0.962081040519 0.0881423951415
0.966783391695 0.0886158191743
0.97148574287 0.0891249929104
0.976188094046 0.0896699163497
0.980890445222 0.0902505894922
0.985592796397 0.090867012338
0.990295147573 0.0915191848871
0.994997498748 0.0922071071394
0.999699849924 0.0929307790949
1.0044022011 0.0936750264201
1.00910455228 0.0944204657851
1.01380690345 0.0951670266479
1.01850925463 0.0959147090086
1.0232116058 0.0966635128671
1.02791395698 0.0974134382235
1.03261630815 0.0981644850778
1.03731865933 0.09891665343
1.0420210105 0.09966994328
1.04672336168 0.100424354628
1.05142571286 0.101179887474
1.05612806403 0.101936541817
1.06083041521 0.102694317659
1.06553276638 0.103453214998
1.07023511756 0.104213233835
1.07493746873 0.10497437417
1.07963981991 0.105736636003
1.08434217108 0.106500019334
1.08904452226 0.107264524163
1.09374687344 0.108030150489
1.09844922461 0.108796898314
1.10315157579 0.109564767636
1.10785392696 0.110333758456
1.11255627814 0.111103870774
1.11725862931 0.11187510459
1.12196098049 0.112647459904
1.12666333166 0.113420936715
1.13136568284 0.114195535025
1.13606803402 0.114971254832
1.14077038519 0.115748096137
1.14547273637 0.11652605894
1.15017508754 0.117305143241
1.15487743872 0.11808534904
1.15957978989 0.118866676336
1.16428214107 0.119649125131
1.16898449225 0.120432695423
1.17368684342 0.121217387214
1.1783891946 0.122003200502
1.18309154577 0.122790135288
1.18779389695 0.123578191572
1.19249624812 0.124367369353
1.1971985993 0.125157668633
1.20190095047 0.12594908941
1.20660330165 0.126741631686
1.21130565283 0.127535295459
1.216008004 0.12833008073
1.22071035518 0.129125987499
1.22541270635 0.129923015766
1.23011505753 0.13072116553
1.2348174087 0.131520436793
1.23951975988 0.132320829553
1.24422211105 0.133122343811
1.24892446223 0.133924979567
1.25362681341 0.134728736821
1.25832916458 0.135533615573
1.26303151576 0.136339615823
1.26773386693 0.13714673757
1.27243621811 0.137954980816
1.27713856928 0.138764345559
1.28184092046 0.1395748318
1.28654327163 0.140386439539
1.29124562281 0.141199168776
1.29594797399 0.142013019511
1.30065032516 0.142827991744
1.30535267634 0.143644085474
1.31005502751 0.144461300702
1.31475737869 0.145279637429
1.31945972986 0.146099095653
1.32416208104 0.146919675375
1.32886443222 0.147741376594
1.33356678339 0.148564199312
1.33826913457 0.149388143528
1.34297148574 0.150213209241
1.34767383692 0.151039396452
1.35237618809 0.151866705162
1.35707853927 0.152695135369
1.36178089044 0.153524687073
1.36648324162 0.154355360276
1.3711855928 0.155187154977
1.37588794397 0.156020071175
1.38059029515 0.156854108872
1.38529264632 0.157689268066
1.3899949975 0.158525548758
1.39469734867 0.159362950948
1.39939969985 0.160201474636
1.40410205102 0.161041119821
1.4088044022 0.161881886505
1.41350675338 0.162723774686
1.41820910455 0.163566784366
1.42291145573 0.164410915543
1.4276138069 0.165256168218
1.43231615808 0.16610254239
1.43701850925 0.166950038061
1.44172086043 0.16779865523
1.4464232116 0.168648393896
1.45112556278 0.169499254061
1.45582791396 0.170351235723
1.46053026513 0.171204338883
1.46523261631 0.172058563541
1.46993496748 0.172913909697
1.47463731866 0.17377037735
1.47933966983 0.174627966502
1.48404202101 0.175486677151
1.48874437219 0.176346509298
1.49344672336 0.177207462943
1.49814907454 0.178069538086
1.50285142571 0.178932734727
1.50755377689 0.179797052866
1.51225612806 0.180662492503
1.51695847924 0.181529053637
1.52166083041 0.182396736269
1.52636318159 0.1832655404
1.53106553277 0.184135466028
1.53576788394 0.185006513154
1.54047023512 0.185878681777
1.54517258629 0.186751971899
1.54987493747 0.187626383518
1.55457728864 0.188501916636
1.55927963982 0.189378571251
1.56398199099 0.190256347364
1.56868434217 0.191135244975
1.57338669335 0.192015264084
1.57808904452 0.192896404691
1.5827913957 0.193778666795
1.58749374687 0.194662050398
1.59219609805 0.195546555498
1.59689844922 0.196432182096
1.6016008004 0.197318930192
1.60630315157 0.198206799786
1.61100550275 0.199095790878
1.61570785393 0.199985903467
1.6204102051 0.200877137555
1.62511255628 0.20176949314
1.62981490745 0.202662970224
1.63451725863 0.203557568805
1.6392196098 0.204453288884
1.64392196098 0.20535013046
1.64862431216 0.206248093535
1.65332666333 0.207147178108
1.65802901451 0.208047384178
1.66273136568 0.208948711746
1.66743371686 0.209851160812
1.67213606803 0.210754731376
1.67683841921 0.211659423438
1.68154077038 0.212565236998
1.68624312156 0.213472172056
1.69094547274 0.214380228611
1.69564782391 0.215289406665
1.70035017509 0.216199706216
1.70505252626 0.217111127265
1.70975487744 0.218023669812
1.71445722861 0.218937333857
1.71915957979 0.219852119399
1.72386193096 0.22076802644
1.72856428214 0.221685054978
1.73326663332 0.222603205014
1.73796898449 0.223522476549
1.74267133567 0.224442869581
1.74737368684 0.22536438411
1.75207603802 0.226287020138
1.75677838919 0.227210777664
1.76148074037 0.228135656687
1.76618309154 0.229061657209
1.77088544272 0.229988779228
1.7755877939 0.230917022745
1.78029014507 0.23184638776
1.78499249625 0.232776874273
1.78969484742 0.233708482283
1.7943971986 0.234641211792
1.79909954977 0.235575062798
1.80380190095 0.236510035302
1.80850425213 0.237446129305
1.8132066033 0.238383344805
1.81790895448 0.239321681802
1.82261130565 0.240261140298
1.82731365683 0.241201720292
1.832016008 0.242143421783
1.83671835918 0.243086244772
1.84142071035 0.24403018926
1.84612306153 0.244975255245
1.85082541271 0.245921442728
1.85552776388 0.246868751708
1.86023011506 0.247817182187
1.86493246623 0.248766734164
1.86963481741 0.249717407638
1.87433716858 0.25066920261
1.87903951976 0.25162211908
1.88374187093 0.252576157048
1.88844422211 0.253531316514
1.89314657329 0.254487597478
1.89784892446 0.255444999939
1.90255127564 0.256403523899
1.90725362681 0.257363169356
1.91195597799 0.258323936311
1.91665832916 0.259285824764
1.92136068034 0.260248834715
1.92606303151 0.261212966164
1.93076538269 0.262178219111
1.93546773387 0.263144593555
1.94017008504 0.264112089497
1.94487243622 0.265080706938
1.94957478739 0.266050445876
1.95427713857 0.267021306312
1.95897948974 0.267993288246
1.96368184092 0.268966391677
1.9683841921 0.269940616607
1.97308654327 0.270915963034
1.97778889445 0.27189243096
1.98249124562 0.272870020383
1.9871935968 0.273848731304
1.99189594797 0.274828563723
1.99659829915 0.275809517639
2.00130065032 0.276791346505
2.0060030015 0.277769538041
2.01070535268 0.278742405795
2.01540770385 0.279709949767
2.02011005503 0.280672169958
2.0248124062 0.281629066367
2.02951475738 0.282580638994
2.03421710855 0.28352688784
2.03891945973 0.284467812904
2.0436218109 0.285403414186
2.04832416208 0.286333691686
2.05302651326 0.287258645405
2.05772886443 0.288178275341
2.06243121561 0.289092581497
2.06713356678 0.29000156387
2.07183591796 0.290905222462
2.07653826913 0.291803557272
2.08124062031 0.2926965683
2.08594297148 0.293584255547
2.09064532266 0.294466619012
2.09534767384 0.295343658695
2.10005002501 0.296215374596
2.10475237619 0.297081766716
2.10945472736 0.297942835054
2.11415707854 0.298798579611
2.11885942971 0.299649000385
2.12356178089 0.300494097378
2.12826413207 0.301333870589
2.13296648324 0.302168320019
2.13766883442 0.302997445666
2.14237118559 0.303821247532
2.14707353677 0.304639725617
2.15177588794 0.305452879919
2.15647823912 0.30626071044
2.16118059029 0.307063217179
2.16588294147 0.307860400137
2.17058529265 0.308652259312
2.17528764382 0.309438794706
2.179989995 0.310220006319
2.18469234617 0.310995894149
2.18939469735 0.311766458198
2.19409704852 0.312531698465
2.1987993997 0.313291614951
2.20350175087 0.314046207654
2.20820410205 0.314795476576
2.21290645323 0.315539421717
2.2176088044 0.316278043075
2.22231115558 0.317011340652
2.22701350675 0.317739314447
2.23171585793 0.318461964461
2.2364182091 0.319179290692
2.24112056028 0.319891293142
2.24582291145 0.320597971811
2.25052526263 0.321299326697
2.25522761381 0.321995357802
2.25992996498 0.322686065125
2.26463231616 0.323371448667
2.26933466733 0.324051508426
2.27403701851 0.324726244404
2.27873936968 0.3253956566
2.28344172086 0.326059745015
2.28814407204 0.326718509648
2.29284642321 0.327371950499
2.29754877439 0.328020067568
2.30225112556 0.328662860856
2.30695347674 0.329300330362
2.31165582791 0.329932476086
2.31635817909 0.330559298029
2.32106053026 0.331180796189
2.32576288144 0.331796970569
2.33046523262 0.332407821166
2.33516758379 0.333013347982
2.33986993497 0.333613551016
2.34457228614 0.334208430268
2.34927463732 0.334797985738
2.35397698849 0.335382217427
2.35867933967 0.335961125334
2.36338169084 0.336534709459
2.36808404202 0.337102969803
2.3727863932 0.337665906365
2.37748874437 0.338223519145
2.38219109555 0.338775808144
2.38689344672 0.339322773361
2.3915957979 0.339864414796
2.39629814907 0.340400732449
2.40100050025 0.340931726321
2.40570285142 0.34145739641
2.4104052026 0.341977742719
2.41510755378 0.342492765245
2.41980990495 0.34300246399
2.42451225613 0.343506838953
2.4292146073 0.344005890134
2.43391695848 0.344499617534
2.43861930965 0.344988021152
2.44332166083 0.345471100988
2.44802401201 0.345948857043
2.45272636318 0.346421289315
2.45742871436 0.346888397806
2.46213106553 0.347350182516
2.46683341671 0.347806643443
2.47153576788 0.348257780589
2.47623811906 0.348703593953
2.48094047023 0.349144083536
2.48564282141 0.349579249336
2.49034517259 0.350009091356
2.49504752376 0.350433609593
2.49974987494 0.350852804048
2.50445222611 0.351266674722
2.50915457729 0.351675221614
2.51385692846 0.352078444725
2.51855927964 0.352476344054
2.52326163081 0.352868919601
2.52796398199 0.353256171366
2.53266633317 0.353638099349
2.53736868434 0.354014703551
2.54207103552 0.354385983972
2.54677338669 0.35475194061
2.55147573787 0.355112573467
2.55617808904 0.355467882542
2.56088044022 0.355817867835
2.56558279139 0.356162529346
2.57028514257 0.356501867076
2.57498749375 0.356835881024
2.57968984492 0.357164571191
2.5843921961 0.357487937576
2.58909454727 0.357805980179
2.59379689845 0.358118699
2.59849924962 0.358426094039
2.6032016008 0.358728165297
2.60790395198 0.359024912773
2.61260630315 0.359316336468
2.61730865433 0.35960243638
2.6220110055 0.359883212511
2.62671335668 0.360158664861
2.63141570785 0.360428793428
2.63611805903 0.360693598214
2.6408204102 0.360953079218
2.64552276138 0.361207236441
2.65022511256 0.361456069881
2.65492746373 0.36169957954
2.65962981491 0.361937765417
2.66433216608 0.362170627513
2.66903451726 0.362398165827
2.67373686843 0.362620380359
2.67843921961 0.362837271109
2.68314157078 0.363048838078
2.68784392196 0.363255081265
2.69254627314 0.36345600067
2.69724862431 0.363651596294
2.70195097549 0.363841868135
2.70665332666 0.364026816195
2.71135567784 0.364206440474
2.71605802901 0.36438074097
2.72076038019 0.364549717685
2.72546273136 0.364713370619
2.73016508254 0.36487169977
2.73486743372 0.36502470514
2.73956978489 0.365172386728
2.74427213607 0.365314744534
2.74897448724 0.365451778559
2.75367683842 0.365583488802
2.75837918959 0.365709875263
2.76308154077 0.365830937943
2.76778389195 0.36594667684
2.77248624312 0.366057091956
2.7771885943 0.366162183291
2.78189094547 0.366261950843
2.78659329665 0.366356394614
2.79129564782 0.366445514603
2.795997999 0.366529310811
2.80070035017 0.366607783237
2.80540270135 0.366680931881
2.81010505253 0.366748756743
2.8148074037 0.366811257824
2.81950975488 0.366868435123
2.82421210605 0.36692028864
2.82891445723 0.366966818375
2.8336168084 0.367008024329
2.83831915958 0.367043906501
2.84302151075 0.367074464891
2.84772386193 0.3670996995
2.85242621311 0.367119610327
2.85712856428 0.367134197372
2.86183091546 0.367143460635
2.86653326663 0.367147400117
2.87123561781 0.367146015817
2.87593796898 0.367139307735
2.88064032016 0.367127275872
2.88534267133 0.367109920227
2.89004502251 0.3670872408
2.89474737369 0.367059237591
2.89944972486 0.367025910601
2.90415207604 0.366987259829
2.90885442721 0.366943285275
2.91355677839 0.36689398694
2.91825912956 0.366839364823
2.92296148074 0.366779418924
2.92766383192 0.366714149243
2.93236618309 0.366643555781
2.93706853427 0.366567638537
2.94177088544 0.366486397511
2.94647323662 0.366399832704
2.95117558779 0.366307944115
2.95587793897 0.366210731744
2.96058029014 0.366108195591
2.96528264132 0.366000335657
2.9699849925 0.365887151941
2.97468734367 0.365768644443
2.97938969485 0.365644813164
2.98409204602 0.365515658103
2.9887943972 0.36538117926
2.99349674837 0.365241376635
2.99819909955 0.365096250229
3.00290145072 0.364946696344
3.0076038019 0.364796181894
3.01230615308 0.364645052184
3.01700850425 0.364493307215
3.02171085543 0.364340946986
3.0264132066 0.364187971498
3.03111555778 0.36403438075
3.03581790895 0.363880174743
3.04052026013 0.363725353476
3.0452226113 0.36356991695
3.04992496248 0.363413865165
3.05462731366 0.36325719812
3.05932966483 0.363099915815
3.06403201601 0.362942018251
3.06873436718 0.362783505428
3.07343671836 0.362624377345
3.07813906953 0.362464634002
3.08284142071 0.3623042754
3.08754377189 0.362143301539
3.09224612306 0.361981712418
3.09694847424 0.361819508037
3.10165082541 0.361656688397
3.10635317659 0.361493253498
3.11105552776 0.361329203339
3.11575787894 0.361164537921
3.12046023011 0.360999257243
3.12516258129 0.360833361306
3.12986493247 0.360666850109
3.13456728364 0.360499723652
3.13926963482 0.360331981937
3.14397198599 0.360163624961
3.14867433717 0.359994652727
3.15337668834 0.359825065232
3.15807903952 0.359654862479
3.16278139069 0.359484044465
3.16748374187 0.359312611193
3.17218609305 0.359140562661
3.17688844422 0.358967898869
3.1815907954 0.358794619818
3.18629314657 0.358620725507
3.19099549775 0.358446215937
3.19569784892 0.358271091108
3.2004002001 0.358095351018
3.20510255127 0.35791899567
3.20980490245 0.357742025062
3.21450725363 0.357564439194
3.2192096048 0.357386238067
3.22391195598 0.357207421681
3.22861430715 0.357027990035
3.23331665833 0.356847943129
3.2380190095 0.356667280964
3.24272136068 0.35648600354
3.24742371186 0.356304110856
3.25212606303 0.356121602913
3.25682841421 0.35593847971
3.26153076538 0.355754741248
3.26623311656 0.355570387526
3.27093546773 0.355385418544
3.27563781891 0.355199834304
3.28034017008 0.355013634803
3.28504252126 0.354826820043
3.28974487244 0.354639390024
3.29444722361 0.354451344745
3.29914957479 0.354262684207
3.30385192596 0.35407340841
3.30855427714 0.353883517352
3.31325662831 0.353693011036
3.31795897949 0.353501889459
3.32266133066 0.353310152624
3.32736368184 0.353117800529
3.33206603302 0.352924833174
3.33676838419 0.35273125056
3.34147073537 0.352537052686
3.34617308654 0.352342239553
3.35087543772 0.352146811161
3.35557778889 0.351950767509
3.36028014007 0.351754108597
3.36498249124 0.351556834426
3.36968484242 0.351358944996
3.3743871936 0.351160440306
3.37908954477 0.350961320356
3.38379189595 0.350761585147
3.38849424712 0.350561234679
3.3931965983 0.350360268951
3.39789894947 0.350158687964
3.40260130065 0.349956491717
3.40730365183 0.34975368021
3.412006003 0.349550253445
3.41670835418 0.349346211419
3.42141070535 0.349141554135
3.42611305653 0.34893628159
3.4308154077 0.348730393786
3.43551775888 0.348523890723
3.44022011005 0.3483167724
3.44492246123 0.348109038818
3.44962481241 0.347900689977
3.45432716358 0.347691725875
3.45902951476 0.347482146515
3.46373186593 0.347271951895
3.46843421711 0.347061142015
3.47313656828 0.346849716876
3.47783891946 0.346637676477
3.48254127063 0.346425020819
3.48724362181 0.346211749901
3.49194597299 0.345997863724
3.49664832416 0.345783362288
3.50135067534 0.345568245592
3.50605302651 0.345352513636
3.51075537769 0.345136166421
3.51545772886 0.344919203947
3.52016008004 0.344701626213
3.52486243121 0.344483433219
3.52956478239 0.344264624967
3.53426713357 0.344045201454
3.53896948474 0.343825162682
3.54367183592 0.343604508651
3.54837418709 0.34338323936
3.55307653827 0.34316135481
3.55777888944 0.342938855
3.56248124062 0.34271573993
3.5671835918 0.342492009602
3.57188594297 0.342267664013
3.57658829415 0.342042703166
3.58129064532 0.341817127058
3.5859929965 0.341590935692
3.59069534767 0.341364129065
3.59539769885 0.34113670718
3.60010005002 0.340908670035
3.6048024012 0.34068001763
3.60950475238 0.340450749966
3.61420710355 0.340220867042
3.61890945473 0.339990368859
3.6236118059 0.339759255416
3.62831415708 0.339527526714
3.63301650825 0.339295182753
3.63771885943 0.339062223532
3.6424212106 0.338828649051
3.64712356178 0.338594459311
3.65182591296 0.338359654312
3.65652826413 0.338124234053
3.66123061531 0.337888198534
3.66593296648 0.337651547756
3.67063531766 0.337414281719
3.67533766883 0.337176400422
3.68004002001 0.336937903865
3.68474237118 0.336698792049
3.68944472236 0.336459064974
3.69414707354 0.336218722639
3.69884942471 0.335977765045
3.70355177589 0.335736192191
3.70825412706 0.335494004078
3.71295647824 0.335251200705
3.71765882941 0.335007782073
3.72236118059 0.334763748181
3.72706353177 0.33451909903
3.73176588294 0.334273834619
3.73646823412 0.334027954949
3.74117058529 0.333781460019
3.74587293647 0.33353434983
3.75057528764 0.333286624381
3.75527763882 0.333038283673
3.75997998999 0.332789327705
3.76468234117 0.332539756478
3.76938469235 0.332289569992
3.77408704352 0.332038768246
3.7787893947 0.33178735124
3.78349174587 0.331535318975
3.78819409705 0.331282671451
3.79289644822 0.331029408666
3.7975987994 0.330775530623
3.80230115057 0.33052103732
3.80700350175 0.330265928758
3.81170585293 0.330010204936
3.8164082041 0.329753865854
3.82111055528 0.329496911513
3.82581290645 0.329239341913
3.83051525763 0.328981157053
3.8352176088 0.328722356934
3.83991995998 0.328462941555
3.84462231115 0.328202910916
3.84932466233 0.327942265019
3.85402701351 0.327681003861
3.85872936468 0.327419127444
3.86343171586 0.327156635768
3.86813406703 0.326893528832
3.87283641821 0.326629806637
3.87753876938 0.326365469182
3.88224112056 0.326100516468
3.88694347174 0.325834948495
3.89164582291 0.325568765261
3.89634817409 0.325301966769
3.90105052526 0.325034553017
3.90575287644 0.324766524005
3.91045522761 0.324497879734
3.91515757879 0.324228620203
3.91985992996 0.323958745413
3.92456228114 0.323688255364
3.92926463232 0.323417150055
3.93396698349 0.323145429486
3.93866933467 0.322873093658
3.94337168584 0.322600142571
3.94807403702 0.322326576224
3.95277638819 0.322052394617
3.95747873937 0.321777597751
3.96218109054 0.321502185626
3.96688344172 0.321226158241
3.9715857929 0.320949515596
3.97628814407 0.320672257693
3.98099049525 0.320394384529
3.98569284642 0.320115896106
3.9903951976 0.319836792424
3.99509754877 0.319557073482
3.99979989995 0.319276739281
4.00450225112 0.318996131386
4.0092046023 0.318715652761
4.01390695348 0.318435304081
4.01860930465 0.318155085346
4.02331165583 0.317874996555
4.028014007 0.317595037709
4.03271635818 0.317315208807
4.03741870935 0.317035509851
4.04212106053 0.316755940838
4.04682341171 0.316476501771
4.05152576288 0.316197192648
4.05622811406 0.31591801347
4.06093046523 0.315638964237
4.06563281641 0.315360044948
4.07033516758 0.315081255604
4.07503751876 0.314802596205
4.07973986993 0.31452406675
4.08444222111 0.31424566724
4.08914457229 0.313967397675
4.09384692346 0.313689258055
4.09854927464 0.313411248379
4.10325162581 0.313133368648
4.10795397699 0.312855618861
4.11265632816 0.312577999019
4.11735867934 0.312300509122
4.12206103051 0.312023149169
4.12676338169 0.311745919162
4.13146573287 0.311468819099
4.13616808404 0.31119184898
4.14087043522 0.310915008806
4.14557278639 0.310638298577
4.15027513757 0.310361718293
4.15497748874 0.310085267953
4.15967983992 0.309808947558
4.16438219109 0.309532757108
4.16908454227 0.309256696602
4.17378689345 0.308980766041
4.17848924462 0.308704965425
4.1831915958 0.308429294753
4.18789394697 0.308153754026
4.19259629815 0.307878343244
4.19729864932 0.307603062406
4.2020010005 0.307327911513
4.20670335168 0.307052890565
4.21140570285 0.306777999561
4.21610805403 0.306503238503
4.2208104052 0.306228607388
4.22551275638 0.305954106219
4.23021510755 0.305679734994
4.23491745873 0.305405493714
4.2396198099 0.305131382378
4.24432216108 0.304857400988
4.24902451226 0.304583549542
4.25372686343 0.30430982804
4.25842921461 0.304036236483
4.26313156578 0.303762774871
4.26783391696 0.303489443204
4.27253626813 0.303216241481
4.27723861931 0.302943169703
4.28194097048 0.30267022787
4.28664332166 0.302397415981
4.29134567284 0.302124734037
4.29604802401 0.301852182038
4.30075037519 0.301579759983
4.30545272636 0.301307467873
4.31015507754 0.301035305708
4.31485742871 0.300763273487
4.31955977989 0.300491371212
4.32426213106 0.30021959888
4.32896448224 0.299947956494
4.33366683342 0.299676444052
4.33836918459 0.299405061555
4.34307153577 0.299133809002
4.34777388694 0.298862686395
4.35247623812 0.298591693731
4.35717858929 0.298320831013
4.36188094047 0.298050098239
4.36658329165 0.29777949541
4.37128564282 0.297509022526
4.375987994 0.297238679586
4.38069034517 0.296968466591
4.38539269635 0.296698383541
4.39009504752 0.296428430435
4.3947973987 0.296158607274
4.39949974987 0.295888914058
4.40420210105 0.295619350786
4.40890445223 0.295349917459
4.4136068034 0.295080614077
4.41830915458 0.294811440639
4.42301150575 0.294542397146
4.42771385693 0.294273483598
4.4324162081 0.294004699994
4.43711855928 0.293736046336
4.44182091045 0.293467522621
4.44652326163 0.293199128852
4.45122561281 0.292930865027
4.45592796398 0.292662731147
4.46063031516 0.292394727211
4.46533266633 0.292126853221
4.47003501751 0.291859109174
4.47473736868 0.291591495073
4.47943971986 0.291324010916
4.48414207103 0.291056656704
4.48884442221 0.290789432437
4.49354677339 0.290522338114
4.49824912456 0.290255373736
4.50295147574 0.289988539303
4.50765382691 0.289721834814
4.51235617809 0.28945526027
4.51705852926 0.289188815671
4.52176088044 0.288922501016
4.52646323162 0.288656316306
4.53116558279 0.288390261541
4.53586793397 0.28812433672
4.54057028514 0.287858541845
4.54527263632 0.287592876913
4.54997498749 0.287327341927
4.55467733867 0.287061936885
4.55937968984 0.286796661788
4.56408204102 0.286531516635
4.5687843922 0.286266501428
4.57348674337 0.286001616164
4.57818909455 0.285736860846
4.58289144572 0.285472235472
4.5875937969 0.285207740043
4.59229614807 0.284943374559
4.59699849925 0.284679139019
4.60170085042 0.284415033424
4.6064032016 0.284151057774
4.61110555278 0.283887212068
4.61580790395 0.283623496307
4.62051025513 0.283359910491
4.6252126063 0.283096454619
4.62991495748 0.282833128692
4.63461730865 0.28256993271
4.63931965983 0.282306866672
4.644022011 0.282043930579
4.64872436218 0.281781124431
4.65342671336 0.281518448227
4.65812906453 0.281255901969
4.66283141571 0.280993485654
4.66753376688 0.280731199285
4.67223611806 0.28046904286
4.67693846923 0.28020701638
4.68164082041 0.279945119844
4.68634317159 0.279683353254
4.69104552276 0.279421716608
4.69574787394 0.279160209906
4.70045022511 0.278898833149
4.70515257629 0.278637586337
4.70985492746 0.27837646947
4.71455727864 0.278115482547
4.71925962981 0.277854625569
4.72396198099 0.277593898536
4.72866433217 0.277333301447
4.73336668334 0.277072834303
4.73806903452 0.276812497104
4.74277138569 0.276552289849
4.74747373687 0.276292212539
4.75217608804 0.276032265174
4.75687843922 0.275772447754
4.76158079039 0.275512760278
4.76628314157 0.275253202746
4.77098549275 0.27499377516
4.77568784392 0.274734477518
4.7803901951 0.274475309821
4.78509254627 0.274216272068
4.78979489745 0.273957364261
4.79449724862 0.273698586398
4.7991995998 0.273439938479
4.80390195097 0.273181420505
4.80860430215 0.272923032476
4.81330665333 0.272664774392
4.8180090045 0.272406646252
4.82271135568 0.272148648057
4.82741370685 0.271890779807
4.83211605803 0.271633041501
4.8368184092 0.27137543314
4.84152076038 0.271117954724
4.84622311156 0.270860606252
4.85092546273 0.270603387725
4.85562781391 0.270346299143
4.86033016508 0.270089340505
4.86503251626 0.269832511812
4.86973486743 0.269575813064
4.87443721861 0.269319244261
4.87913956978 0.269062805402
4.88384192096 0.268806496488
4.88854427214 0.268550317518
4.89324662331 0.268294268493
4.89794897449 0.268038349413
4.90265132566 0.267782560278
4.90735367684 0.267526901087
4.91205602801 0.267271371841
4.91675837919 0.267015972539
4.92146073036 0.266760703183
4.92616308154 0.266505563771
4.93086543272 0.266250554303
4.93556778389 0.26599567478
4.94027013507 0.265740925202
4.94497248624 0.265486305569
4.94967483742 0.26523181588
4.95437718859 0.264977456136
4.95907953977 0.264723226337
4.96378189094 0.264469126483
4.96848424212 0.264215156573
4.9731865933 0.263961316607
4.97788894447 0.263707606587
4.98259129565 0.263454026511
4.98729364682 0.26320057638
4.991995998 0.262947256193
4.99669834917 0.262694065951
5.00140070035 0.262441005654
5.00610305153 0.262188075302
5.0108054027 0.261935274894
5.01550775388 0.261682604431
5.02021010505 0.261430063912
5.02491245623 0.261177653339
5.0296148074 0.26092537271
5.03431715858 0.260673222025
5.03901950975 0.260421201285
5.04372186093 0.26016931049
5.04842421211 0.25991754964
5.05312656328 0.259665918734
5.05782891446 0.259414417773
5.06253126563 0.259163046757
5.06723361681 0.258911805685
5.07193596798 0.258660694558
5.07663831916 0.258409713376
5.08134067033 0.258158862139
5.08604302151 0.257908140846
5.09074537269 0.257657549497
5.09544772386 0.257407088094
5.10015007504 0.257156756635
5.10485242621 0.256906555121
5.10955477739 0.256656483551
5.11425712856 0.256406541927
5.11895947974 0.256156730246
5.12366183091 0.255907048511
5.12836418209 0.25565749672
5.13306653327 0.255408074874
5.13776888444 0.255158782973
5.14247123562 0.254909621016
5.14717358679 0.254660589004
5.15187593797 0.254411686937
5.15657828914 0.254162914814
5.16128064032 0.253914272636
5.1659829915 0.253665760402
5.17068534267 0.253417378114
5.17538769385 0.25316912577
5.18009004502 0.252921003371
5.1847923962 0.252673010916
5.18949474737 0.252425148406
5.19419709855 0.252177415841
5.19889944972 0.25192981322
5.2036018009 0.251682340544
5.20830415208 0.251434997813
5.21300650325 0.251187785027
5.21770885443 0.250940702185
5.2224112056 0.250693749288
5.22711355678 0.250446926335
5.23181590795 0.250200233327
5.23651825913 0.249953670264
5.2412206103 0.249707237146
5.24592296148 0.249460933972
5.25062531266 0.249214760743
5.25532766383 0.248968717459
5.26003001501 0.248722804119
5.26473236618 0.248477020724
5.26943471736 0.248231367273
5.27413706853 0.247985843768
5.27883941971 0.247740450207
5.28354177088 0.24749518659
5.28824412206 0.247250052919
5.29294647324 0.247005049192
5.29764882441 0.24676017541
5.30235117559 0.246515431572
5.30705352676 0.246270817679
5.31175587794 0.246026333731
5.31645822911 0.245781979727
5.32116058029 0.245537755669
5.32586293147 0.245293661554
5.33056528264 0.245049697385
5.33526763382 0.24480586316
5.33996998499 0.24456215888
5.34467233617 0.244318584544
5.34937468734 0.244075140154
5.35407703852 0.243831825708
5.35877938969 0.243588641206
5.36348174087 0.243345586649
5.36818409205 0.243102662037
5.37288644322 0.24285986737
5.3775887944 0.242617202647
5.38229114557 0.242374667869
5.38699349675 0.242132263036
5.39169584792 0.241889988147
5.3963981991 0.241647843203
5.40110055027 0.241405828204
5.40580290145 0.241163943149
5.41050525263 0.24092218804
5.4152076038 0.240680562874
5.41990995498 0.240439067654
5.42461230615 0.240197702378
5.42931465733 0.239956467047
5.4340170085 0.23971536166
5.43871935968 0.239474386218
5.44342171085 0.239233540721
5.44812406203 0.238992825169
5.45282641321 0.238752239561
5.45752876438 0.238511783898
5.46223111556 0.238271458179
5.46693346673 0.238031262406
5.47163581791 0.237791196576
5.47633816908 0.237551260692
5.48104052026 0.237311454752
5.48574287144 0.237071778757
5.49044522261 0.236832232707
5.49514757379 0.236592816601
5.49984992496 0.23635353044
5.50455227614 0.236114374224
5.50925462731 0.235875347952
5.51395697849 0.235636451625
5.51865932966 0.235397685243
5.52336168084 0.235159048806
5.52806403202 0.234920542313
5.53276638319 0.234682165765
5.53746873437 0.234443919161
5.54217108554 0.234205802502
5.54687343672 0.233967815788
5.55157578789 0.233729959018
5.55627813907 0.233492232194
5.56098049024 0.233254635313
5.56568284142 0.233017168378
5.5703851926 0.232779831387
5.57508754377 0.232542624341
5.57978989495 0.23230554724
5.58449224612 0.232068600083
5.5891945973 0.231831782871
5.59389694847 0.231595095604
5.59859929965 0.231358538281
5.60330165082 0.231122110903
5.608004002 0.23088581347
5.61270635318 0.230649645981
5.61740870435 0.230413608437
5.62211105553 0.230177700838
5.6268134067 0.229941923183
5.63151575788 0.229706275473
5.63621810905 0.229470757708
5.64092046023 0.229235369887
5.64562281141 0.229000112011
5.65032516258 0.22876498408
5.65502751376 0.228529986094
5.65972986493 0.228295118052
5.66443221611 0.228060379955
5.66913456728 0.227825771802
5.67383691846 0.227591293595
5.67853926963 0.227356945331
5.68324162081 0.227122727013
5.68794397199 0.226888638639
5.69264632316 0.22665468021
5.69734867434 0.226420851726
5.70205102551 0.226187153186
5.70675337669 0.225953584591
5.71145572786 0.225720145941
5.71615807904 0.225486837235
5.72086043021 0.225253658474
5.72556278139 0.225020609658
5.73026513257 0.224787690786
5.73496748374 0.224554901859
5.73966983492 0.224322242877
5.74437218609 0.224089713839
5.74907453727 0.223857314746
5.75377688844 0.223625045598
5.75847923962 0.223392906395
5.76318159079 0.223160897136
5.76788394197 0.222929017822
5.77258629315 0.222697268452
5.77728864432 0.222465649027
5.7819909955 0.222234159547
5.78669334667 0.222002800012
5.79139569785 0.221771570421
5.79609804902 0.221540470775
5.8008004002 0.221309501074
5.80550275138 0.221078661317
5.81020510255 0.220847951505
5.81490745373 0.220617371637
5.8196098049 0.220386921715
5.82431215608 0.220156601737
5.82901450725 0.219926411703
5.83371685843 0.219696351615
5.8384192096 0.219466421471
5.84312156078 0.219236621271
5.84782391196 0.219006951017
5.85252626313 0.218777410707
5.85722861431 0.218548000342
5.86193096548 0.218318719921
5.86663331666 0.218089569445
5.87133566783 0.217860548914
5.87603801901 0.217631658328
5.88074037018 0.217402897686
5.88544272136 0.217174266989
5.89014507254 0.216945766236
5.89484742371 0.216717395428
5.89954977489 0.216489154565
5.90425212606 0.216261043647
5.90895447724 0.216033062673
5.91365682841 0.215805211644
5.91835917959 0.21557749056
5.92306153076 0.21534989942
5.92776388194 0.215122438225
5.93246623312 0.214895106975
5.93716858429 0.214667905669
5.94187093547 0.214440834308
5.94657328664 0.214213892892
5.95127563782 0.21398708142
5.95597798899 0.213760399893
5.96068034017 0.213533848311
5.96538269135 0.213307426673
5.97008504252 0.21308113498
5.9747873937 0.212854973232
5.97948974487 0.212628941429
5.98419209605 0.21240303957
5.98889444722 0.212177267656
5.9935967984 0.211951625686
5.99829914957 0.211726113661
6.00300150075 0.211500750101
6.00770385193 0.211275601452
6.0124062031 0.21105067366
6.01710855428 0.210825966726
6.02181090545 0.21060148065
6.02651325663 0.210377215431
6.0312156078 0.21015317107
6.03591795898 0.209929347567
6.04062031015 0.209705744921
6.04532266133 0.209482363133
6.05002501251 0.209259202203
6.05472736368 0.20903626213
6.05942971486 0.208813542915
6.06413206603 0.208591044558
6.06883441721 0.208368767058
6.07353676838 0.208146710416
6.07823911956 0.207924874632
6.08294147073 0.207703259705
6.08764382191 0.207481865636
6.09234617309 0.207260692425
6.09704852426 0.207039740071
6.10175087544 0.206819008575
6.10645322661 0.206598497937
6.11115557779 0.206378208156
6.11585792896 0.206158139233
6.12056028014 0.205938291168
6.12526263132 0.20571866396
6.12996498249 0.20549925761
6.13466733367 0.205280072118
6.13936968484 0.205061107484
6.14407203602 0.204842363707
6.14877438719 0.204623840787
6.15347673837 0.204405538726
6.15817908954 0.204187457522
6.16288144072 0.203969597176
6.1675837919 0.203751957687
6.17228614307 0.203534539056
6.17698849425 0.203317341283
6.18169084542 0.203100364367
6.1863931966 0.20288360831
6.19109554777 0.202667073109
6.19579789895 0.202450758767
6.20050025012 0.202234665282
6.2052026013 0.202018792655
6.20990495248 0.201803140885
6.21460730365 0.201587709973
6.21930965483 0.201372499919
6.224012006 0.201157510723
6.22871435718 0.200942742384
6.23341670835 0.200728194903
6.23811905953 0.200513868279
6.2428214107 0.200299762513
6.24752376188 0.200085877605
6.25222611306 0.199872213555
6.25692846423 0.199658770362
6.26163081541 0.199445548027
6.26633316658 0.199232546549
6.27103551776 0.19901976593
6.27573786893 0.198807206167
6.28044022011 0.198594867263
6.28514257129 0.198382749216
6.28984492246 0.198170852027
6.29454727364 0.197959175696
6.29924962481 0.197747720222
6.30395197599 0.197536485606
6.30865432716 0.197325471847
6.31335667834 0.197114678947
6.31805902951 0.196904106903
6.32276138069 0.196693755718
6.32746373187 0.19648362539
6.33216608304 0.19627371592
6.33686843422 0.196064027308
6.34157078539 0.195854559553
6.34627313657 0.195645312656
6.35097548774 0.195436286617
6.35567783892 0.195227481435
6.36038019009 0.195018897111
6.36508254127 0.194810533645
6.36978489245 0.194602391036
6.37448724362 0.194394469285
6.3791895948 0.194186768391
6.38389194597 0.193979288356
6.38859429715 0.193772029178
6.39329664832 0.193564990857
6.3979989995 0.193358173395
6.40270135067 0.19315157679
6.40740370185 0.192945201042
6.41210605303 0.192739046153
6.4168084042 0.192533112121
6.42151075538 0.192327398946
6.42621310655 0.19212190663
6.43091545773 0.191916635171
6.4356178089 0.19171158457
6.44032016008 0.191506754826
6.44502251126 0.19130214594
6.44972486243 0.191097757912
6.45442721361 0.190893590741
6.45912956478 0.190689644428
6.46383191596 0.190485918973
6.46853426713 0.190282414375
6.47323661831 0.190079130635
6.47793896948 0.189876067753
6.48264132066 0.189673225728
6.48734367184 0.189470604562
6.49204602301 0.189268204252
6.49674837419 0.189066024801
6.50145072536 0.188864066207
6.50615307654 0.188662328471
6.51085542771 0.188460811592
6.51555777889 0.188259515571
6.52026013006 0.188058440408
6.52496248124 0.187857586102
6.52966483242 0.187656952654
6.53436718359 0.187456540064
6.53906953477 0.187256348332
6.54377188594 0.187056377457
6.54847423712 0.18685662744
6.55317658829 0.18665709828
6.55787893947 0.186457789978
6.56258129064 0.186258702534
6.56728364182 0.186059835948
6.571985993 0.185861190219
6.57668834417 0.185662765348
6.58139069535 0.185464561334
6.58609304652 0.185266578178
6.5907953977 0.18506881588
6.59549774887 0.18487127444
6.60020010005 0.184673953857
6.60490245123 0.184476854132
6.6096048024 0.184279975264
6.61430715358 0.184083317254
6.61900950475 0.183886880102
6.62371185593 0.183690663808
6.6284142071 0.183494668371
6.63311655828 0.183298893792
6.63781890945 0.18310334007
6.64252126063 0.182908007207
6.64722361181 0.182712895201
6.65192596298 0.182518004052
6.65662831416 0.182323333761
6.66133066533 0.182128884328
6.66603301651 0.181934655753
6.67073536768 0.181740648035
6.67543771886 0.181546861175
6.68014007003 0.181353295173
6.68484242121 0.181159950028
6.68954477239 0.180966825741
6.69424712356 0.180773922312
6.69894947474 0.18058123974
6.70365182591 0.180388778026
6.70835417709 0.180196537169
6.71305652826 0.180004517171
6.71775887944 0.17981271803
6.72246123061 0.179621139746
6.72716358179 0.179429782321
6.73186593297 0.179238645753
6.73656828414 0.179047730042
6.74127063532 0.17885703519
6.74597298649 0.178666561195
6.75067533767 0.178476308057
6.75537768884 0.178286275778
6.76008004002 0.178096464356
6.7647823912 0.177906873791
6.76948474237 0.177717504085
6.77418709355 0.177528355236
6.77888944472 0.177339427244
6.7835917959 0.177150720111
6.78829414707 0.176962233835
6.79299649825 0.176773968417
6.79769884942 0.176585923856
6.8024012006 0.176398100153
6.80710355178 0.176210497308
6.81180590295 0.17602311532
6.81650825413 0.17583595419
6.8212106053 0.175649013918
6.82591295648 0.175462294503
6.83061530765 0.175275795946
6.83531765883 0.175089518247
6.84002001 0.174903461406
6.84472236118 0.174717625422
6.84942471236 0.174532010295
6.85412706353 0.174346616027
6.85882941471 0.174161442616
6.86353176588 0.173976490063
6.86823411706 0.173791758367
6.87293646823 0.173607247529
6.87763881941 0.173422957549
6.88234117058 0.173238888427
6.88704352176 0.173055040162
6.89174587294 0.172871412755
6.89644822411 0.172688006205
6.90115057529 0.172504820513
6.90585292646 0.172321855679
6.91055527764 0.172139111702
6.91525762881 0.171956588584
6.91995997999 0.171774286322
6.92466233117 0.171592204919
6.92936468234 0.171410344373
6.93406703352 0.171228704685
6.93876938469 0.171047285854
6.94347173587 0.170866087882
6.94817408704 0.170685110767
6.95287643822 0.170504354509
6.95757878939 0.170323819109
6.96228114057 0.170143504567
6.96698349175 0.169963410883
6.97168584292 0.169783538056
6.9763881941 0.169603886087
6.98109054527 0.169424454975
6.98579289645 0.169245244722
6.99049524762 0.169066255325
6.9951975988 0.168887486787
6.99989994997 0.168708939106
7.00460230115 0.168530612283
7.00930465233 0.168352506318
7.0140070035 0.16817462121
7.01870935468 0.16799695696
7.02341170585 0.167819513568
7.02811405703 0.167642291033
7.0328164082 0.167465289356
7.03751875938 0.167288508536
7.04222111055 0.167111948575
7.04692346173 0.166935609471
7.05162581291 0.166759491224
7.05632816408 0.166583593836
7.06103051526 0.166407917305
7.06573286643 0.166232461631
7.07043521761 0.166057226816
7.07513756878 0.165882212858
7.07983991996 0.165707419757
7.08454227114 0.165532847514
7.08924462231 0.165358496129
7.09394697349 0.165184365602
7.09864932466 0.165010455932
7.10335167584 0.164836767121
7.10805402701 0.164663299166
7.11275637819 0.16449005207
7.11745872936 0.164317025831
7.12216108054 0.164144220449
7.12686343172 0.163971635926
7.13156578289 0.16379927226
7.13626813407 0.163627129451
7.14097048524 0.163455207501
7.14567283642 0.163283506408
7.15037518759 0.163112026173
7.15507753877 0.162940766795
7.15977988994 0.162769728275
7.16448224112 0.162598910613
7.1691845923 0.162428313808
7.17388694347 0.162257937861
7.17858929465 0.162087782772
7.18329164582 0.16191784854
7.187993997 0.161748135166
7.19269634817 0.16157864265
7.19739869935 0.161409370992
7.20210105052 0.161240320191
7.2068034017 0.161071490248
7.21150575288 0.160902881162
7.21620810405 0.160734492934
7.22091045523 0.160566325564
7.2256128064 0.160398379051
7.23031515758 0.160230653397
7.23501750875 0.160063148599
7.23971985993 0.15989586466
7.24442221111 0.159728801578
7.24912456228 0.159561959354
7.25382691346 0.159395337987
7.25852926463 0.159228937478
7.26323161581 0.159062757827
7.26793396698 0.158896799034
7.27263631816 0.158731061098
7.27733866933 0.15856554402
7.28204102051 0.158400247799
7.28674337169 0.158235172437
7.29144572286 0.158070317931
7.29614807404 0.157905684284
7.30085042521 0.157741271494
7.30555277639 0.157577079562
7.31025512756 0.157413108488
7.31495747874 0.157249358271
7.31965982991 0.157085828912
7.32436218109 0.15692252041
7.32906453227 0.156759432766
7.33376688344 0.15659656598
7.33846923462 0.156433920052
7.34317158579 0.156271494981
7.34787393697 0.156109290768
7.35257628814 0.155947307413
7.35727863932 0.155785544915
7.36198099049 0.155624003275
7.36668334167 0.155462682492
7.37138569285 0.155301582568
7.37608804402 0.155140703501
7.3807903952 0.154980045291
7.38549274637 0.15481960794
7.39019509755 0.154659391445
7.39489744872 0.154499395809
7.3995997999 0.15433962103
7.40430215108 0.154180067109
7.40900450225 0.154020734046
7.41370685343 0.15386162184
7.4184092046 0.153702730492
7.42311155578 0.153544060002
7.42781390695 0.153385610369
7.43251625813 0.153227381594
7.4372186093 0.153069373677
7.44192096048 0.152911586617
7.44662331166 0.152754020415
7.45132566283 0.152596675071
7.45602801401 0.152439550584
7.46073036518 0.152282646955
7.46543271636 0.152125964184
7.47013506753 0.15196950227
7.47483741871 0.151813261214
7.47953976988 0.151657241016
7.48424212106 0.151501441676
7.48894447224 0.151345863193
7.49364682341 0.151190505567
7.49834917459 0.1510353688
7.50305152576 0.15088045289
7.50775387694 0.150725757838
7.51245622811 0.150571283643
7.51715857929 0.150417030306
7.52186093046 0.150262997827
7.52656328164 0.150109186205
7.53126563282 0.149955595441
7.53596798399 0.149802225535
7.54067033517 0.149649076487
7.54537268634 0.149496148296
7.55007503752 0.149343440962
7.55477738869 0.149190954487
7.55947973987 0.149038688869
7.56418209105 0.148886644109
7.56888444222 0.148734820206
7.5735867934 0.148583217161
7.57828914457 0.148431834974
7.58299149575 0.148280673645
7.58769384692 0.148129733173
7.5923961981 0.147979013559
7.59709854927 0.147828514802
7.60180090045 0.147678236903
7.60650325163 0.147528179862
7.6112056028 0.147378343679
7.61590795398 0.147228728353
7.62061030515 0.147079333885
7.62531265633 0.146930160274
7.6300150075 0.146781207521
7.63471735868 0.146632475626
7.63941970985 0.146483964589
7.64412206103 0.146335674409
7.64882441221 0.146187605087
7.65352676338 0.146039756622
7.65822911456 0.145892129016
7.66293146573 0.145744722266
7.66763381691 0.145597536375
7.67233616808 0.145450571341
7.67703851926 0.145303827165
7.68174087043 0.145157303847
7.68644322161 0.145011001386
7.69114557279 0.144864919783
7.69584792396 0.144719059037
7.70055027514 0.14457341915
7.70525262631 0.14442800012
7.70995497749 0.144282801947
7.71465732866 0.144137824632
7.71935967984 0.143993068175
7.72406203102 0.143848532576
7.72876438219 0.143704217834
7.73346673337 0.14356012395
7.73816908454 0.143416250924
7.74287143572 0.143272598755
7.74757378689 0.143129167444
7.75227613807 0.142985956991
7.75697848924 0.142842967395
7.76168084042 0.142700198657
7.7663831916 0.142557650777
7.77108554277 0.142415323754
7.77578789395 0.142273217589
7.78049024512 0.142131332282
7.7851925963 0.141989667832
7.78989494747 0.14184822424
7.79459729865 0.141707001506
7.79929964982 0.141565999629
7.804002001 0.14142521861
7.80870435218 0.141284658449
7.81340670335 0.141144319145
7.81810905453 0.141004200699
7.8228114057 0.140864303111
7.82751375688 0.14072462638
7.83221610805 0.140585170507
7.83691845923 0.140445935492
7.8416208104 0.140306921335
7.84632316158 0.140168128035
7.85102551276 0.140029555592
7.85572786393 0.139891204008
7.86043021511 0.139753073281
7.86513256628 0.139615163412
7.86983491746 0.1394774744
7.87453726863 0.139340006246
7.87923961981 0.13920275895
7.88394197099 0.139065732511
7.88864432216 0.13892892693
7.89334667334 0.138792342207
7.89804902451 0.138655978342
7.90275137569 0.138519835334
7.90745372686 0.138383913184
7.91215607804 0.138248211891
7.91685842921 0.138112731456
7.92156078039 0.137977471879
7.92626313157 0.137842433159
7.93096548274 0.137707615298
7.93566783392 0.137573018293
7.94037018509 0.137438642147
7.94507253627 0.137304486858
7.94977488744 0.137170552427
7.95447723862 0.137036838853
7.95917958979 0.136903346138
7.96388194097 0.136770074279
7.96858429215 0.136637023279
7.97328664332 0.136504193136
7.9779889945 0.136371583851
7.98269134567 0.136239195423
7.98739369685 0.136107027854
7.99209604802 0.135975081142
7.9967983992 0.135843355287
8.00150075037 0.13571185029
8.00620310155 0.135580566151
8.01090545273 0.13544950287
8.0156078039 0.135318660446
8.02031015508 0.13518803888
8.02501250625 0.135057638171
8.02971485743 0.134927458321
8.0344172086 0.134797499328
8.03911955978 0.134667761192
8.04382191096 0.134538243914
8.04852426213 0.134408947494
8.05322661331 0.134279871932
8.05792896448 0.134151017227
8.06263131566 0.13402238338
8.06733366683 0.133893970391
8.07203601801 0.133765778259
8.07673836918 0.133637806985
8.08144072036 0.133510056569
8.08614307154 0.13338252701
8.09084542271 0.133255218309
8.09554777389 0.133128130466
8.10025012506 0.13300126348
8.10495247624 0.132874617352
8.10965482741 0.132748192082
8.11435717859 0.132621987669
8.11905952976 0.132496004114
8.12376188094 0.132370241417
8.12846423212 0.132244699577
8.13316658329 0.132119378595
8.13786893447 0.131994278471
8.14257128564 0.131869399204
8.14727363682 0.131744740795
8.15197598799 0.131620303244
8.15667833917 0.13149608655
8.16138069034 0.131372090714
8.16608304152 0.131248315736
8.1707853927 0.131124761615
8.17548774387 0.131001428352
8.18019009505 0.130878315947
8.18489244622 0.130755424399
8.1895947974 0.130632753709
8.19429714857 0.130510303877
8.19899949975 0.130388074903
8.20370185093 0.130266066786
8.2084042021 0.130144279526
8.21310655328 0.130022713125
8.21780890445 0.129901367581
8.22251125563 0.129780242895
8.2272136068 0.129659339066
8.23191595798 0.129538656095
8.23661830915 0.129418193982
8.24132066033 0.129297952726
8.24602301151 0.129177932329
8.25072536268 0.129058132788
8.25542771386 0.128938554106
8.26013006503 0.128819196281
8.26483241621 0.128700059314
8.26953476738 0.128581143204
8.27423711856 0.128462447952
8.27893946973 0.128343973558
8.28364182091 0.128225720022
8.28834417209 0.128107687343
8.29304652326 0.127989875522
8.29774887444 0.127872284558
8.30245122561 0.127754914452
8.30715357679 0.127637765204
8.31185592796 0.127520836814
8.31655827914 0.127404129281
8.32126063031 0.127287642606
8.32596298149 0.127171376788
8.33066533267 0.127055331828
8.33536768384 0.126939507726
8.34007003502 0.126823904482
8.34477238619 0.126708522095
8.34947473737 0.126593360566
8.35417708854 0.126478419895
8.35887943972 0.126363700081
8.3635817909 0.126249201125
8.36828414207 0.126134923026
8.37298649325 0.126020865785
8.37768884442 0.125907029402
8.3823911956 0.125793413877
8.38709354677 0.125680019209
8.39179589795 0.125566845399
8.39649824912 0.125453892447
8.4012006003 0.125341160352
8.40590295148 0.125228649115
8.41060530265 0.125116358736
8.41530765383 0.125004289214
8.420010005 0.12489244055
8.42471235618 0.124780812743
8.42941470735 0.124669405795
8.43411705853 0.124558219704
8.4388194097 0.12444725447
8.44352176088 0.124336510095
8.44822411206 0.124225986577
8.45292646323 0.124115683916
8.45762881441 0.124005602114
8.46233116558 0.123895741169
8.46703351676 0.123786101081
8.47173586793 0.123676681852
8.47643821911 0.12356748348
8.48114057028 0.123458505965
8.48584292146 0.123349749309
8.49054527264 0.12324121351
8.49524762381 0.123132898568
8.49994997499 0.123024804485
8.50465232616 0.122916931259
8.50935467734 0.12280927889
8.51405702851 0.12270184738
8.51875937969 0.122594636727
8.52346173087 0.122487646932
8.52816408204 0.122380877994
8.53286643322 0.122274329914
8.53756878439 0.122168002692
8.54227113557 0.122061896327
8.54697348674 0.12195601082
8.55167583792 0.121850346171
8.55637818909 0.121744902379
8.56108054027 0.121639679446
8.56578289145 0.121534677369
8.57048524262 0.121429896151
8.5751875938 0.12132533579
8.57988994497 0.121220996287
8.58459229615 0.121116877641
8.58929464732 0.121012979853
8.5939969985 0.120909302923
8.59869934967 0.12080584685
8.60340170085 0.120702611636
8.60810405203 0.120599597278
8.6128064032 0.120496803779
8.61750875438 0.120394231137
8.62221110555 0.120291879353
8.62691345673 0.120189748426
8.6316158079 0.120087838358
8.63631815908 0.119986149146
8.64102051025 0.119884680793
8.64572286143 0.119783433297
8.65042521261 0.119682406659
8.65512756378 0.119581600878
8.65982991496 0.119481015956
8.66453226613 0.11938065189
8.66923461731 0.119280508683
8.67393696848 0.119180586333
8.67863931966 0.119080884841
8.68334167084 0.118981404207
8.68804402201 0.11888214443
8.69274637319 0.118783105511
8.69744872436 0.118684287449
8.70215107554 0.118585690245
8.70685342671 0.118487313899
8.71155577789 0.118389158411
8.71625812906 0.11829122378
8.72096048024 0.118193510007
8.72566283142 0.118096017092
8.73036518259 0.117998745034
8.73506753377 0.117901693834
8.73976988494 0.117804863491
8.74447223612 0.117708254007
8.74917458729 0.11761186538
8.75387693847 0.11751569761
8.75857928964 0.117419750699
8.76328164082 0.117324024645
8.767983992 0.117228519448
8.77268634317 0.117133235109
8.77738869435 0.117038171628
8.78209104552 0.116943329005
8.7867933967 0.116848707239
8.79149574787 0.116754306331
8.79619809905 0.116660126281
8.80090045022 0.116566167088
8.8056028014 0.116472428753
8.81030515258 0.116378911276
8.81500750375 0.116285614656
8.81970985493 0.116192538894
8.8244122061 0.11609968399
8.82911455728 0.116007049943
8.83381690845 0.115914636754
8.83851925963 0.115822444423
8.84322161081 0.115730472949
8.84792396198 0.115638722333
8.85262631316 0.115547192575
8.85732866433 0.115455883675
8.86203101551 0.115364795632
8.86673336668 0.115273928446
8.87143571786 0.115183282119
8.87613806903 0.115092856649
8.88084042021 0.115002652037
8.88554277139 0.114912668282
8.89024512256 0.114822905385
8.89494747374 0.114733363346
8.89964982491 0.114644042164
8.90435217609 0.11455494184
8.90905452726 0.114466062374
8.91375687844 0.114377403765
8.91845922961 0.114288966015
8.92316158079 0.114200749121
8.92786393197 0.114112753086
8.93256628314 0.114024977908
8.93726863432 0.113937423588
8.94197098549 0.113850090125
8.94667333667 0.11376297752
8.95137568784 0.113676085773
8.95607803902 0.113589414884
8.96078039019 0.113502964852
8.96548274137 0.113416735678
8.97018509255 0.113330727361
8.97488744372 0.113244939902
8.9795897949 0.113159373301
8.98429214607 0.113074027558
8.98899449725 0.112988902672
8.99369684842 0.112903998644
8.9983991996 0.112819315473
9.00310155078 0.11273485316
9.00780390195 0.112650611705
9.01250625313 0.112566591108
9.0172086043 0.112482791368
9.02191095548 0.112399212486
9.02661330665 0.112315854461
9.03131565783 0.112232717294
9.036018009 0.112149800985
9.04072036018 0.112067105534
9.04542271136 0.11198463094
9.05012506253 0.111902377204
9.05482741371 0.111820344326
9.05952976488 0.111738532305
9.06423211606 0.111656941142
9.06893446723 0.111575570836
9.07363681841 0.111494421389
9.07833916958 0.111413492799
9.08304152076 0.111332785066
9.08774387194 0.111252298191
9.09244622311 0.111172032174
9.09714857429 0.111091987015
9.10185092546 0.111012162713
9.10655327664 0.110932559269
9.11125562781 0.110853176683
9.11595797899 0.110774014954
9.12066033016 0.110695074083
9.12536268134 0.11061635407
9.13006503252 0.110537854914
9.13476738369 0.110459576616
9.13946973487 0.110381519176
9.14417208604 0.110303682593
9.14887443722 0.110226066868
9.15357678839 0.110148672001
9.15827913957 0.110071497991
9.16298149075 0.109994544839
9.16768384192 0.109917812545
9.1723861931 0.109841301108
9.17708854427 0.109765010529
9.18179089545 0.109688940808
9.18649324662 0.109613091944
9.1911955978 0.109537463938
9.19589794897 0.10946205679
9.20060030015 0.109386870499
9.20530265133 0.109311905066
9.2100050025 0.109237160491
9.21470735368 0.109162636773
9.21940970485 0.109088333913
9.22411205603 0.109014251911
9.2288144072 0.108940390767
9.23351675838 0.10886675048
9.23821910955 0.10879333105
9.24292146073 0.108720132479
9.24762381191 0.108647154765
9.25232616308 0.108574397909
9.25702851426 0.10850186191
9.26173086543 0.108429546769
9.26643321661 0.108357452486
9.27113556778 0.10828557906
9.27583791896 0.108213926493
9.28054027013 0.108142494782
9.28524262131 0.10807128393
9.28994497249 0.108000293935
9.29464732366 0.107929524798
9.29934967484 0.107858976518
9.30405202601 0.107788649096
9.30875437719 0.107718542532
9.31345672836 0.107648656826
9.31815907954 0.107578991977
9.32286143072 0.107509547986
9.32756378189 0.107440324852
9.33226613307 0.107371322576
9.33696848424 0.107302541158
9.34167083542 0.107233980598
9.34637318659 0.107165640895
9.35107553777 0.10709752205
9.35577788894 0.107029624062
9.36048024012 0.106961946933
9.3651825913 0.10689449066
9.36988494247 0.106827255246
9.37458729365 0.106760240689
9.37928964482 0.10669344699
9.383991996 0.106626874149
9.38869434717 0.106560522165
9.39339669835 0.106494391039
9.39809904952 0.10642848077
9.4028014007 0.10636279136
9.40750375188 0.106297322806
9.41220610305 0.106232075111
9.41690845423 0.106167048273
9.4216108054 0.106102242293
9.42631315658 0.106037657171
9.43101550775 0.105973292906
9.43571785893 0.105909149499
9.4404202101 0.10584522695
9.44512256128 0.105781525258
9.44982491246 0.105718044424
9.45452726363 0.105654784448
9.45922961481 0.105591745329
9.46393196598 0.105528927068
9.46863431716 0.105466329664
9.47333666833 0.105403953119
9.47803901951 0.105341797431
9.48274137069 0.1052798626
9.48744372186 0.105218148628
9.49214607304 0.105156655513
9.49684842421 0.105095383255
9.50155077539 0.105034331856
9.50625312656 0.104973501314
9.51095547774 0.104912891629
9.51565782891 0.104852502803
9.52036018009 0.104792334834
9.52506253127 0.104732387722
9.52976488244 0.104672661469
9.53446723362 0.104613156073
9.53916958479 0.104553871535
9.54387193597 0.104494807854
9.54857428714 0.104435965031
9.55327663832 0.104377343066
9.55797898949 0.104318941958
9.56268134067 0.104260761708
9.56738369185 0.104202802316
9.57208604302 0.104145063781
9.5767883942 0.104087546104
9.58149074537 0.104030249285
9.58619309655 0.103973173324
9.59089544772 0.10391631822
9.5955977989 0.103859683973
9.60030015007 0.103803270585
9.60500250125 0.103747078054
9.60970485243 0.103691106381
9.6144072036 0.103635355565
9.61910955478 0.103579825607
9.62381190595 0.103524516507
9.62851425713 0.103469428265
9.6332166083 0.10341456088
9.63791895948 0.103359914352
9.64262131066 0.103305488683
9.64732366183 0.103251283871
9.65202601301 0.103197299917
9.65672836418 0.10314353682
9.66143071536 0.103089994582
9.66613306653 0.1030366732
9.67083541771 0.102983572677
9.67553776888 0.102930693011
9.68024012006 0.102878034203
9.68494247124 0.102825596252
9.68964482241 0.10277337916
9.69434717359 0.102721382924
9.69904952476 0.102669607547
9.70375187594 0.102618053027
9.70845422711 0.102566719365
9.71315657829 0.102515606561
9.71785892946 0.102464714614
9.72256128064 0.102414043525
9.72726363182 0.102363593293
9.73196598299 0.102313363919
9.73666833417 0.102263355403
9.74137068534 0.102213567745
9.74607303652 0.102164000944
9.75077538769 0.102114655001
9.75547773887 0.102065529916
9.76018009004 0.102016625688
9.76488244122 0.101967942318
9.7695847924 0.101919479805
9.77428714357 0.101871238151
9.77898949475 0.101823217354
9.78369184592 0.101775417414
9.7883941971 0.101727838333
9.79309654827 0.101680480109
9.79779889945 0.101633342742
9.80250125063 0.101586426233
9.8072036018 0.101539730582
9.81190595298 0.101493255789
9.81660830415 0.101447001853
9.82131065533 0.101400968775
9.8260130065 0.101355156555
9.83071535768 0.101309565192
9.83541770885 0.101264194687
9.84012006003 0.10121904504
9.84482241121 0.10117411625
9.84952476238 0.101129408318
9.85422711356 0.101084921244
9.85892946473 0.101040655027
9.86363181591 0.100996609668
9.86833416708 0.100952785167
9.87303651826 0.100909181523
9.87773886943 0.100865798737
9.88244122061 0.100822636809
9.88714357179 0.100779695739
9.89184592296 0.100736975526
9.89654827414 0.10069447617
9.90125062531 0.100652197673
9.90595297649 0.100610140033
9.91065532766 0.100568303251
9.91535767884 0.100526687326
9.92006003001 0.100485292259
9.92476238119 0.10044411805
9.92946473237 0.100403164698
9.93416708354 0.100362432204
9.93886943472 0.100321920568
9.94357178589 0.100281629789
9.94827413707 0.100241559869
9.95297648824 0.100201710805
9.95767883942 0.1001620826
9.9623811906 0.100122675252
9.96708354177 0.100083488762
9.97178589295 0.100044523129
9.97648824412 0.100005778354
9.9811905953 0.0999672544371
9.98589294647 0.0999289513775
9.99059529765 0.0998908691757
9.99529764882 0.0998530078315
10.0 0.099815367345


==> Supplementary/filled/extrap/U12/EvsT-U12-n85.dat <==
0.599999999999 -0.561774473977 0.00206340304431
0.8 -0.521195856469 2.64302517391e-05
1.0 -0.484229901975 2.8700837292e-05
2.0 -0.313838905462 0.000569230293124
3.0 -0.0783942737104 -0.000783942737104
4.0 0.193068127264 7.26104118446e-05
5.99999999999 0.650302478427 9.91714105807e-05
8.0 0.960800016737 0.000118426496049
10.0 1.17373580157 9.83416971287e-05


==> Supplementary/filled/extrap/U12/EvsT-U12-n9.dat <==
0.599999999999 -0.4635309072 0.00280101230018
0.8 -0.429279856596 3.2117002053e-05
1.0 -0.396049281626 0.000478120928517
2.0 -0.237864512613 0.000334344820072
3.0 0.0441846917909 0.000441846917909
4.0 0.354869719186 0.000368110667895
5.99999999999 0.853026397358 8.90004251577e-05
8.0 1.18218149641 0.000267280607778
10.0 1.40449101151 6.55217038087e-05


==> Supplementary/filled/extrap/U12/EvsT-U12-n95.dat <==
0.599999999999 -0.341222732539 -0.00341222732539
0.8 -0.317028385683 0.00179678626352
1.0 -0.299440730704 0.000200867129857
2.0 -0.118918277335 0.000293966197759
3.0 0.221924874835 0.00221924874835
4.0 0.566395615867 1.74514067351e-05
5.99999999999 1.09338723617 0.000169654132696
8.0 1.43412688415 2.44279161213e-05
10.0 1.66303732199 0.000101857321971


==> Supplementary/filled/extrap/U12/SU12n85.dat <==
0.604702351175 -0.551048739048 0.000783468013031
0.60940470235 -0.549403950913 0.000752406747728
0.614107053526 -0.547775905689 0.000723249522063
0.618809404701 -0.546163860178 0.000695989266437
0.623511755877 -0.544568016395 0.000670530956115
0.628214107053 -0.542987671827 0.00064686135332
0.632916458228 -0.541423012361 0.000624885613024
0.637618809404 -0.539873373345 0.000604582885627
0.642321160579 -0.538338925891 0.000585857278381
0.647023511755 -0.53681904062 0.000568679387614
0.65172586293 -0.535313875091 0.000552951663006
0.656428214106 -0.533822832837 0.000538636011038
0.661130565282 -0.53234605897 0.000525633468207
0.665832916457 -0.530882987747 0.000513898110051
0.670535267633 -0.529433752848 0.000503330729619
0.675237618808 -0.52799781725 0.000493879399061
0.679939969984 -0.52657530412 0.00048544660531
0.68464232116 -0.525165703303 0.000477976948498
0.689344672335 -0.523769128285 0.000471376954893
0.694047023511 -0.522385094081 0.000465590558075
0.698749374686 -0.521013705263 0.000460530629851
0.703451725862 -0.51965450043 0.000456143061656
0.708154077038 -0.51830757594 0.000452348945236
0.712856428213 -0.516972492523 0.000449098226033
0.717558779389 -0.51564933896 0.000446321422032
0.722261130564 -0.514337696758 0.000443973930404
0.72696348174 -0.513037647709 0.000441996178529
0.731665832915 -0.511748792848 0.000440349714295
0.736368184091 -0.510471207504 0.000438984721382
0.741070535267 -0.509204511089 0.000437869012857
0.745772886442 -0.507948772959 0.000436961901781
0.750475237618 -0.506703629821 0.000436237159457
0.755177588793 -0.505469145507 0.000435662305314
0.759879939969 -0.504244973021 0.000435216502206
0.764582291145 -0.503031171087 0.000434874411562
0.76928464232 -0.50182740807 0.000434619894065
0.773986993496 -0.500633737966 0.000434433663153
0.778689344671 -0.499449843637 0.000434303551817
0.783391695847 -0.498275774695 0.000434215285889
0.788094047023 -0.497111227695 0.000434159973962
0.792796398198 -0.495956248185 0.000434127408208
0.797498749374 -0.494810545657 0.000434111338541
0.802201100549 -0.493674161897 0.000434104790403
0.806903451725 -0.492546818626 0.000434103597994
0.8116058029 -0.491428554138 0.000434103303882
0.816308154076 -0.490319101732 0.000434101349752
0.821010505252 -0.489218496458 0.000434095190952
0.825712856427 -0.488126482577 0.000434083476345
0.830415207603 -0.487043092132 0.000434065071756
0.835117558778 -0.485968079766 0.000434039502381
0.839819909954 -0.484901474727 0.000434006632711
0.84452226113 -0.48384304151 0.000433966594683
0.849224612305 -0.482792806765 0.000433919918447
0.853926963481 -0.481750544327 0.000433867126136
0.858629314656 -0.480716278435 0.000433809148404
0.863331665832 -0.479689791793 0.000433746726493
0.868034017008 -0.478671106393 0.000433680984401
0.872736368183 -0.477660013368 0.000433612750088
0.877438719359 -0.476656532622 0.000433543183062
0.882141070534 -0.475660463293 0.000433473098439
0.88684342171 -0.474671823347 0.000433403575174
0.891545772885 -0.473690419536 0.000433335343709
0.896248124061 -0.472716268017 0.000433269321607
0.900950475237 -0.471749182791 0.000433206106127
0.905652826412 -0.470789178334 0.000433146402103
0.910355177588 -0.469836075542 0.000433090644601
0.915057528763 -0.468889887332 0.000433039298864
0.919759879939 -0.467950441165 0.000432992624874
0.924462231115 -0.467017748502 0.000432950841467
0.92916458229 -0.466091643071 0.000432914033774
0.933866933466 -0.465172134974 0.000432882183517
0.938569284641 -0.464259063908 0.000432855211653
0.943271635817 -0.463352438717 0.000432832884666
0.947973986993 -0.46245210479 0.000432814978074
0.952676338168 -0.461558069799 0.000432801074441
0.957378689344 -0.460670184568 0.000432790828485
0.962081040519 -0.459788455674 0.000432783676812
0.966783391695 -0.458912739134 0.00043277918197
0.97148574287 -0.458043040506 0.000432776676731
0.976188094046 -0.457179220766 0.000432775662398
0.980890445222 -0.456321284524 0.000432775412012
0.985592796397 -0.455469097496 0.000432775397363
0.990295147573 -0.454622663408 0.000432774875939
0.994997498748 -0.453781852511 0.000432773321272
0.999699849924 -0.452946667709 0.000432770017892
1.0044022011 -0.452116982262 0.000432764471171
1.00910455228 -0.451292790589 0.000432756024073
1.01380690345 -0.450473961897 0.000432744223888
1.01850925463 -0.449660488187 0.000432728468081
1.0232116058 -0.448852242916 0.000432708341438
1.02791395698 -0.448049217667 0.00043268329216
1.03261630815 -0.44725128997 0.000432652940208
1.03731865933 -0.446458451027 0.000432616781424
1.0420210105 -0.445670582271 0.000432574468729
1.04672336168 -0.44488767456 0.000432525542677
1.05142571286 -0.444109613071 0.000432469687046
1.05612806403 -0.443336388347 0.000432406484325
1.06083041521 -0.442567889155 0.000432335647158
1.06553276638 -0.441804105761 0.000432256797347
1.07023511756 -0.441044930375 0.000432169674519
1.07493746873 -0.440290353007 0.000432073937312
1.07963981991 -0.43954026918 0.000431969350566
1.08434217108 -0.438794668673 0.000431855607423
1.08904452226 -0.438053450186 0.000431732496262
1.09374687344 -0.437316603298 0.000431599742538
1.09844922461 -0.43658402976 0.000431457156604
1.10315157579 -0.435855718969 0.000431304494164
1.10785392696 -0.43513157561 0.000431141586069
1.11255627814 -0.434411588923 0.000430968216343
1.11725862931 -0.433695666411 0.000430784234956
1.12196098049 -0.432983797175 0.000430589452434
1.12666333166 -0.432275891432 0.00043038373658
1.13136568284 -0.431571938159 0.000430166922721
1.13606803402 -0.430871850186 0.000429938895286
1.14077038519 -0.430175616381 0.000429699512815
1.14547273637 -0.429483152088 0.000429448675235
1.15017508754 -0.428794446087 0.00042918626281
1.15487743872 -0.428109416139 0.000428912189917
1.15957978989 -0.427428050948 0.000428626357153
1.16428214107 -0.426750270606 0.000428328692366
1.16898449225 -0.426076063756 0.000428019115184
1.17368684342 -0.425405352732 0.00042769756602
1.1783891946 -0.424738126129 0.000427363982315
1.18309154577 -0.424074308444 0.000427018316202
1.18779389695 -0.423413888234 0.0004266605218
1.19249624812 -0.422756792079 0.000426290562176
1.1971985993 -0.42210300851 0.000425908407069
1.20190095047 -0.42145246612 0.000425514029751
1.20660330165 -0.420805153421 0.000425107414593
1.21130565283 -0.420161000945 0.000424688544392
1.216008004 -0.419519997196 0.000424257417234
1.22071035518 -0.418882074576 0.000423814024814
1.22541270635 -0.418247221593 0.00042335837807
1.23011505753 -0.417615372453 0.000422890477016
1.2348174087 -0.416986515671 0.000422410344643
1.23951975988 -0.416360587199 0.000421917988746
1.24422211105 -0.415737575567 0.000421413443621
1.24892446223 -0.415117418411 0.000420896724348
1.25362681341 -0.414500104283 0.000420367875833
1.25832916458 -0.413885572444 0.000419826919985
1.26303151576 -0.413273811477 0.00041927391167
1.26773386693 -0.412664762216 0.000418708879198
1.27243621811 -0.412058413274 0.000418131886799
1.27713856928 -0.411454707006 0.000417542968792
1.28184092046 -0.410853632066 0.000416942198206
1.28654327163 -0.410255132277 0.000416329615012
1.29124562281 -0.409659196337 0.000415705300518
1.29594797399 -0.409065769486 0.00041506930001
1.30065032516 -0.408474840477 0.000414421702594
1.30535267634 -0.407886355921 0.000413762558565
1.31005502751 -0.407300304622 0.000413091964373
1.31475737869 -0.406716634522 0.000412409975046
1.31945972986 -0.406135334483 0.000411716693955
1.32416208104 -0.40555635373 0.000411012180604
1.32886443222 -0.404979681188 0.000410296544895
1.33356678339 -0.404405267326 0.000409569850577
1.33826913457 -0.403833101132 0.000408832213717
1.34297148574 -0.403263134281 0.00040808370209
1.34767383692 -0.402695355828 0.000407324437596
1.35237618809 -0.402129718614 0.000406554491838
1.35707853927 -0.401566211762 0.000405773992234
1.36178089044 -0.401004789248 0.00040498301404
1.36648324162 -0.400445440263 0.000404181689901
1.3711855928 -0.399888119878 0.000403370098558
1.37588794397 -0.39933281736 0.000402548377619
1.38059029515 -0.398779488841 0.000401716609159
1.38529264632 -0.398228123663 0.000400874935496
1.3899949975 -0.397678678988 0.000400023441911
1.39469734867 -0.397131144235 0.000399162275197
1.39939969985 -0.396585477561 0.000398291523721
1.40410205102 -0.396041668468 0.000397411338533
1.4088044022 -0.39549967608 0.000396521810976
1.41350675338 -0.394959489978 0.00039562309616
1.41820910455 -0.394421070225 0.000394715288312
1.42291145573 -0.393884406483 0.000393798546406
1.4276138069 -0.393349459727 0.000392872967466
1.43231615808 -0.3928162197 0.000391938714167
1.43701850925 -0.392284648262 0.000390995886246
1.44172086043 -0.39175473524 0.000390044649918
1.4464232116 -0.39122644335 0.000389085107566
1.45112556278 -0.390699762505 0.000388117428797
1.45582791396 -0.390174656252 0.000387141718578
1.46053026513 -0.38965111459 0.000386158149774
1.46523261631 -0.389129101874 0.000385166829879
1.46993496748 -0.388608608189 0.000384167934884
1.47463731866 -0.388089598676 0.00038316157477
1.47933966983 -0.387572063506 0.000382147928531
1.48404202101 -0.387055968582 0.000381127108594
1.48874437219 -0.38654130416 0.000380099296846
1.49344672336 -0.386028036886 0.00037906460813
1.49814907454 -0.385516157104 0.000378023227114
1.50285142571 -0.385005632178 0.000376975271026
1.50755377689 -0.38449645254 0.000375920927223
1.51225612806 -0.383988586253 0.00037486031529
1.51695847924 -0.383482023836 0.000373793625183
1.52166083041 -0.382976734033 0.00037272097882
1.52636318159 -0.382472707451 0.000371642568667
1.53106553277 -0.381969913495 0.000370558518957
1.53576788394 -0.381468342859 0.000369469024593
1.54047023512 -0.380967965591 0.000368374212098
1.54517258629 -0.380468772472 0.000367274278728
1.54987493747 -0.379970734176 0.000366169353293
1.55457728864 -0.379473841571 0.000365059635322
1.55927963982 -0.37897806594 0.000363945255901
1.56398199099 -0.378483398238 0.000362826416757
1.56868434217 -0.377989810339 0.00036170325124
1.57338669335 -0.377497293286 0.000360575963202
1.57808904452 -0.377005819529 0.000359444688255
1.5827913957 -0.376515380197 0.0003583096323
1.58749374687 -0.3760259483 0.000357170933193
1.59219609805 -0.375537515054 0.000356028798822
1.59689844922 -0.375050054016 0.000354883369274
1.6016008004 -0.374563556486 0.000353734854352
1.60630315157 -0.374077996553 0.000352583396363
1.61100550275 -0.373593365604 0.000351429206952
1.61570785393 -0.373109638243 0.000350272430626
1.6204102051 -0.372626805943 0.00034911328081
1.62511255628 -0.372144843814 0.000347951904189
1.62981490745 -0.37166374341 0.000346788515881
1.63451725863 -0.371183480333 0.000345623264742
1.6392196098 -0.370704046223 0.000344456367501
1.64392196098 -0.37022541716 0.000343287975155
1.64862431216 -0.369747584866 0.000342118305963
1.65332666333 -0.369270525888 0.000340947513042
1.65802901451 -0.36879423203 0.000339775816083
1.66273136568 -0.368318680294 0.000338603370287
1.66743371686 -0.367843862567 0.000337430396692
1.67213606803 -0.367369756294 0.000336257052539
1.67683841921 -0.366896353442 0.00033508356011
1.68154077038 -0.366423631889 0.000333910078641
1.68624312156 -0.365951583683 0.000332736831551
1.69094547274 -0.365480187123 0.000331563980015
1.69564782391 -0.365009434337 0.00033039174848
1.70035017509 -0.364539304034 0.000329220299989
1.70505252626 -0.364069788424 0.00032804985989
1.70975487744 -0.363600866615 0.00032688059303
1.71445722861 -0.363132530896 0.00032571272552
1.71915957979 -0.362664760765 0.000324546423929
1.72386193096 -0.362197548591 0.000323381914984
1.72856428214 -0.361730874253 0.000322219366885
1.73326663332 -0.361264730197 0.000321059006816
1.73796898449 -0.360799096673 0.00031990100451
1.74267133567 -0.360333966206 0.000318745587433
1.74737368684 -0.359869319408 0.000317592926728
1.75207603802 -0.35940514888 0.000316443249968
1.75677838919 -0.35894143559 0.000315296729574
1.76148074037 -0.358478172211 0.000314153593026
1.76618309154 -0.35801534006 0.000313014013881
1.77088544272 -0.357552931884 0.000311878219313
1.7755877939 -0.357090929338 0.000310746383848
1.78029014507 -0.356629325243 0.000309618734137
1.78499249625 -0.356168101582 0.000308495445493
1.78969484742 -0.355707251252 0.000307376743792
1.7943971986 -0.355246756557 0.00030626280495
1.79909954977 -0.354786610467 0.0003051538538
1.80380190095 -0.354326795599 0.000304050066652
1.80850425213 -0.353867304995 0.000302951667014
1.8132066033 -0.353408121582 0.000301858831365
1.81790895448 -0.352949238471 0.000300771781581
1.82261130565 -0.352490638889 0.000299690694062
1.82731365683 -0.352032316019 0.000298615788741
1.832016008 -0.35157425338 0.000297547241663
1.83671835918 -0.351116444226 0.000296485270478
1.84142071035 -0.35065887236 0.000295430050594
1.84612306153 -0.350201531107 0.000294381797017
1.85082541271 -0.34974440455 0.000293340684208
1.85552776388 -0.349287486082 0.000292306924152
1.86023011506 -0.348830760061 0.000291280690033
1.86493246623 -0.348374219945 0.00029026219041
1.86963481741 -0.347917850361 0.000289251596848
1.87433716858 -0.347461644835 0.000288249114057
1.87903951976 -0.347005588254 0.000287254911616
1.88374187093 -0.346549674211 0.000286269189942
1.88844422211 -0.346093887847 0.000285292116238
1.89314657329 -0.345638222823 0.000284323886167
1.89784892446 -0.34518266453 0.000283364664159
1.90255127564 -0.344727206691 0.000282414640632
1.90725362681 -0.344271834945 0.000281473976813
1.91195597799 -0.343816543077 0.000280542857387
1.91665832916 -0.343361316965 0.00027962143993
1.92136068034 -0.34290615046 0.000278709902875
1.92606303151 -0.342451029671 0.000277808399693
1.93076538269 -0.341995948513 0.000276917102033
1.93546773387 -0.341540893323 0.00027603615878
1.94017008504 -0.341085858079 0.000275165734259
1.94487243622 -0.340630829343 0.000274305972281
1.94957478739 -0.340175801153 0.000273457029285
1.95427713857 -0.33972076029 0.000272619043512
1.95897948974 -0.339265700853 0.000271792162946
1.96368184092 -0.338810609838 0.000270976519751
1.9683841921 -0.338355481403 0.000270172252878
1.97308654327 -0.337900302754 0.000269379487904
1.97778889445 -0.337445068109 0.000268598354161
1.98249124562 -0.336989764879 0.00026782897012
1.9871935968 -0.336534387341 0.000267071454916
1.99189594797 -0.336078923109 0.000266325919387
1.99659829915 -0.335623366514 0.000265592471894
2.00130065032 -0.335167705414 0.000264871215198
2.0060030015 -0.334711938568 0.000264162245753
2.01070535268 -0.334256066101 0.000263465656025
2.01540770385 -0.33380009533 0.00026278152529
2.02011005503 -0.333344027201 0.000262109932541
2.0248124062 -0.332887868918 0.00026145093881
2.02951475738 -0.332431621423 0.000260804609423
2.03421710855 -0.331975291812 0.000260170987169
2.03891945973 -0.331518881024 0.000259550123619
2.0436218109 -0.331062396045 0.000258942043377
2.04832416208 -0.330605837813 0.000258346784218
2.05302651326 -0.330149213206 0.00025776435267
2.05772886443 -0.329692523163 0.000257194772727
2.06243121561 -0.329235774455 0.000256638033007
2.06713356678 -0.328778968018 0.00025609414378
2.07183591796 -0.328322110524 0.000255563075983
2.07653826913 -0.327865202903 0.000255044826271
2.08124062031 -0.327408251726 0.000254539348187
2.08594297148 -0.326951257923 0.000254046624932
2.09064532266 -0.326494227967 0.00025356659299
2.09534767384 -0.326037162783 0.000253099222324
2.10005002501 -0.325580068749 0.000252644432753
2.10475237619 -0.325122946787 0.000252202181265
2.10945472736 -0.324665803178 0.00025177237146
2.11415707854 -0.324208638844 0.000251354947665
2.11885942971 -0.323751459973 0.000250949797756
2.12356178089 -0.323294267483 0.000250556853758
2.12826413207 -0.32283706747 0.000250175988367
2.13296648324 -0.32237986085 0.000249807121714
2.13766883442 -0.321922653631 0.000249450111903
2.14237118559 -0.321465446724 0.000249104867614
2.14707353677 -0.321008246049 0.00024877123299
2.15177588794 -0.320551052515 0.000248449105743
2.15647823912 -0.320093871957 0.000248138316728
2.16118059029 -0.319636705277 0.000247838753202
2.16588294147 -0.319179558229 0.000247550233437
2.17058529265 -0.318722431712 0.000247272634781
2.17528764382 -0.318265331394 0.000247005763655
2.179989995 -0.317808258172 0.000246749488075
2.18469234617 -0.317351217634 0.000246503603363
2.18939469735 -0.316894210672 0.000246267968804
2.19409704852 -0.316437242796 0.000246042369397
2.1987993997 -0.315980314893 0.000245826656305
2.20350175087 -0.315523432394 0.000245620605001
2.20820410205 -0.315066596183 0.000245424059156
2.21290645323 -0.314609811616 0.000245236785512
2.2176088044 -0.314153079572 0.00024505862089
2.22231115558 -0.313696405331 0.000244889324113
2.22701350675 -0.313239789769 0.000244728725786
2.23171585793 -0.312783238092 0.000244576577626
2.2364182091 -0.312326751171 0.00024443270467
2.24112056028 -0.311870334141 0.000244296852331
2.24582291145 -0.311413987869 0.000244168840719
2.25052526263 -0.310957717417 0.000244048409743
2.25522761381 -0.31050152365 0.000243935375221
2.25992996498 -0.310045411559 0.000243829472347
2.26463231616 -0.309589382006 0.000243730513271
2.26933466733 -0.309133439913 0.000243638229246
2.27403701851 -0.308677586136 0.000243552429364
2.27873936968 -0.308221825532 0.000243472841695
2.28344172086 -0.307766158953 0.000243399272869
2.28814407204 -0.307310591188 0.000243331448508
2.29284642321 -0.306855123085 0.000243269173358
2.29754877439 -0.306399759369 0.000243212171305
2.30225112556 -0.305944500883 0.000243160245766
2.30695347674 -0.30548935229 0.000243113119581
2.31165582791 -0.305034314427 0.000243070595372
2.31635817909 -0.304579391895 0.000243032395593
2.32106053026 -0.304124585526 0.000242998322579
2.32576288144 -0.303669899859 0.000242968099032
2.33046523262 -0.303215335724 0.000242941527485
2.33516758379 -0.302760897597 0.000242918331488
2.33986993497 -0.302306586305 0.000242898314231
2.34457228614 -0.301852406264 0.000242881200685
2.34927463732 -0.301398358298 0.000242866795127
2.35397698849 -0.300944446763 0.000242854824491
2.35867933967 -0.300490672478 0.000242845094542
2.36338169084 -0.300037039745 0.000242837334688
2.36808404202 -0.299583549375 0.000242831352561
2.3727863932 -0.299130205615 0.000242826880517
2.37748874437 -0.298677009272 0.000242823728405
2.38219109555 -0.298223964537 0.000242821631978
2.38689344672 -0.297771072213 0.000242820403623
2.3915957979 -0.297318336436 0.000242819782903
2.39629814907 -0.296865758005 0.000242819585041
2.40100050025 -0.296413341002 0.000242819553798
2.40570285142 -0.295961086223 0.0002428195075
2.4104052026 -0.295508997696 0.000242819194462
2.41510755378 -0.295057076213 0.000242818436361
2.41980990495 -0.29460532575 0.000242816986391
2.42451225613 -0.294153747093 0.000242814669801
2.4292146073 -0.293702344171 0.000242811244964
2.43391695848 -0.293251117763 0.000242806540901
2.43861930965 -0.292800071748 0.000242800321436
2.44332166083 -0.292349206901 0.000242792419537
2.44802401201 -0.291898527052 0.00024278260473
2.45272636318 -0.291448032972 0.000242770714085
2.45742871436 -0.290997728441 0.000242756523051
2.46213106553 -0.290547614227 0.000242739872938
2.46683341671 -0.290097694062 0.00024272054532
2.47153576788 -0.289647968709 0.000242698385864
2.47623811906 -0.289198441854 0.000242673182449
2.48094047023 -0.288749114256 0.000242644785199
2.48564282141 -0.288299989555 0.000242612988456
2.49034517259 -0.287851068503 0.000242577646888
2.49504752376 -0.287402354698 0.00024253856144
2.49974987494 -0.286953848887 0.000242495591393
2.50445222611 -0.28650555462 0.000242448544421
2.50915457729 -0.286057472645 0.000242397284472
2.51385692846 -0.285609606466 0.000242341626053
2.51855927964 -0.285161956824 0.000242281437827
2.52326163081 -0.284714527183 0.000242216541228
2.52796398199 -0.284267318279 0.000242146809664
2.53266633317 -0.283820333534 0.00024207207157
2.53736868434 -0.283373573678 0.000241992205127
2.54207103552 -0.282927042092 0.000241907045837
2.54677338669 -0.282480739502 0.000241816476665
2.55147573787 -0.282034669249 0.000241720340234
2.55617808904 -0.281588832053 0.000241618524301
2.56088044022 -0.281143231214 0.000241510878651
2.56558279139 -0.280697867451 0.000241397295833
2.57028514257 -0.280252744021 0.000241277632828
2.57498749375 -0.279807861638 0.000241151786969
2.57968984492 -0.279363223524 0.000241019622461
2.5843921961 -0.278918830386 0.000240881041406
2.58909454727 -0.278474685406 0.00024073591525
2.59379689845 -0.27803078929 0.000240584150852
2.59849924962 -0.277587145181 0.000240425626907
2.6032016008 -0.27714375378 0.00024026025501
2.60790395198 -0.276700618192 0.000240087921112
2.61260630315 -0.276257739115 0.000239908541524
2.61730865433 -0.275815119618 0.000239722009451
2.6220110055 -0.275372760393 0.000239528245893
2.62671335668 -0.274930664474 0.000239327151306
2.63141570785 -0.274488832549 0.000239118651354
2.63611805903 -0.274047267615 0.000238902653738
2.6408204102 -0.273605970357 0.000238679088758
2.64552276138 -0.273164943736 0.000238447871348
2.65022511256 -0.272724188433 0.000238208936418
2.65492746373 -0.272283707376 0.000237962206123
2.65962981491 -0.27184350124 0.000237707619955
2.66433216608 -0.27140357292 0.000237445107275
2.66903451726 -0.270963923087 0.000237174612133
2.67373686843 -0.270524554601 0.000236896071079
2.67843921961 -0.27008546813 0.000236609432696
2.68314157078 -0.269646666502 0.000236314640708
2.68784392196 -0.269208150379 0.000236011648207
2.69254627314 -0.268769922557 0.000235700406073
2.69724862431 -0.268331983695 0.000235380871891
2.70195097549 -0.267894336557 0.000235053003676
2.70665332666 -0.267456981796 0.000234716763487
2.71135567784 -0.267019922146 0.000234372116462
2.71605802901 -0.266583158256 0.000234019029115
2.72076038019 -0.266146692829 0.000233657473696
2.72546273136 -0.26571052651 0.000233287421158
2.73016508254 -0.265274661969 0.000232908850849
2.73486743372 -0.26483909985 0.000232521738156
2.73956978489 -0.264403842793 0.000232126069512
2.74427213607 -0.263968891436 0.000231721824731
2.74897448724 -0.263534248391 0.00023130899732
2.75367683842 -0.26309991429 0.000230887571523
2.75837918959 -0.262665891718 0.00023045754791
2.76308154077 -0.262232181303 0.000230018915159
2.76778389195 -0.261798785599 0.000229571680898
2.77248624312 -0.261365705232 0.000229115838248
2.7771885943 -0.260932942727 0.000228651401891
2.78189094547 -0.260500498706 0.000228178369402
2.78659329665 -0.260068375666 0.000227696762519
2.79129564782 -0.259636574226 0.000227206583288
2.795997999 -0.259205096854 0.000226707860508
2.80070035017 -0.258773944166 0.000226200600716
2.80540270135 -0.258343118603 0.000225684839778
2.81010505253 -0.257912620777 0.000225160588751
2.8148074037 -0.257482453102 0.000224627890581
2.81950975488 -0.257052616186 0.000224086760877
2.82421210605 -0.256623112417 0.000223537249673
2.82891445723 -0.256193942399 0.000222979377173
2.8336168084 -0.255765108495 0.000222413200517
2.83831915958 -0.255336611303 0.000221838744548
2.84302151075 -0.254908453162 0.000221256073532
2.84772386193 -0.254480634667 0.000220665217002
2.85242621311 -0.254053158131 0.000220066246371
2.85712856428 -0.253626024143 0.000219459195926
2.86183091546 -0.253199234994 0.00021884414425
2.86653326663 -0.252772791269 0.000218221130445
2.87123561781 -0.252346695233 0.000217590240298
2.87593796898 -0.251920947468 0.000216951517795
2.88064032016 -0.251495550215 0.000216305055963
2.88534267133 -0.251070504053 0.000215650903744
2.89004502251 -0.250645811198 0.000214989161446
2.89474737369 -0.250221472226 0.000214319883047
2.89944972486 -0.249797489329 0.00021364317618
2.90415207604 -0.249373863079 0.000212959099945
2.90885442721 -0.248950595646 0.000212267769342
2.91355677839 -0.248527687598 0.000211569248692
2.91825912956 -0.248105141081 0.000210863660406
2.92296148074 -0.247682956661 0.000210151074124
2.92766383192 -0.247261136461 0.000209431619721
2.93236618309 -0.246839681042 0.000208705372267
2.93706853427 -0.246418592507 0.000207972469145
2.94177088544 -0.245997871413 0.000207232990965
2.94647323662 -0.24557751984 0.000206487082677
2.95117558779 -0.245157538342 0.000205734830544
2.95587793897 -0.244737928976 0.000204976387141
2.96058029014 -0.244318692295 0.000204211844503
2.96528264132 -0.243899830334 0.000203441362887
2.9699849925 -0.243481343642 0.000202665040222
2.97468734367 -0.243063234233 0.000201883044507
2.97938969485 -0.242645502651 0.000201095479691
2.98409204602 -0.242228150892 0.000200302521566
2.9887943972 -0.241811179496 0.000199504280237
2.99349674837 -0.241394590437 0.000198700939341
2.99819909955 -0.240978384253 0.000197892615281
3.00290145072 -0.240562562898 0.000197079499516
3.0076038019 -0.240147126931 0.00019626171437
3.01230615308 -0.239732078326 0.000195439454811
3.01700850425 -0.239317417652 0.000194612844766
3.02171085543 -0.238903146863 0.000193782079521
3.0264132066 -0.238489266526 0.000192947284058
3.03111555778 -0.238075778576 0.000192108653797
3.03581790895 -0.237662683574 0.000191266314705
3.04052026013 -0.237249983437 0.00019042046217
3.0452226113 -0.236837678723 0.000189571223078
3.04992496248 -0.236425771328 0.000188718792629
3.05462731366 -0.236014261806 0.000187863298565
3.05932966483 -0.235603152036 0.000187004935758
3.06403201601 -0.235192442568 0.000186143832744
3.06873436718 -0.234782135262 0.00018528018392
3.07343671836 -0.234372230664 0.000184414118572
3.07813906953 -0.233962730614 0.000183545830484
3.08284142071 -0.233553635657 0.000182675449639
3.08754377189 -0.233144947615 0.000181803169081
3.09224612306 -0.232736667029 0.000180929119444
3.09694847424 -0.232328795701 0.000180053492904
3.10165082541 -0.231921334169 0.000179176420693
3.10635317659 -0.231514284219 0.000178298094007
3.11105552776 -0.231107646385 0.000177418644626
3.11575787894 -0.230701422436 0.000176538262647
3.12046023011 -0.2302956129 0.000175657080351
3.12516258129 -0.22989021953 0.000174775286623
3.12986493247 -0.229485242853 0.000173893014192
3.13456728364 -0.229080684602 0.000173010450624
3.13926963482 -0.2286765453 0.00017212772904
3.14397198599 -0.228272826665 0.000171245035577
3.14867433717 -0.227869529217 0.000170362503698
3.15337668834 -0.227466654657 0.000169480317994
3.15807903952 -0.227064203501 0.000168598612217
3.16278139069 -0.226662177432 0.000167717569303
3.16748374187 -0.226260576965 0.000166837323228
3.17218609305 -0.225859403768 0.00016595805516
3.17688844422 -0.225458658349 0.000165079899242
3.1815907954 -0.225058342362 0.000164203034755
3.18629314657 -0.224658456312 0.000163327595935
3.19099549775 -0.224259001837 0.000162453760064
3.19569784892 -0.223859979438 0.000161581661395
3.2004002001 -0.223461390738 0.000160711475092
3.20510255127 -0.223063236235 0.00015984333534
3.20980490245 -0.222665517536 0.000158977415064
3.21450725363 -0.222268235136 0.000158113848288
3.2192096048 -0.221871390626 0.000157252805575
3.22391195598 -0.2214749845 0.00015639442069
3.22861430715 -0.221079018331 0.000155538861695
3.23331665833 -0.220683492612 0.000154686261994
3.2380190095 -0.220288408902 0.000153836787009
3.24272136068 -0.219893767688 0.00015299056967
3.24742371186 -0.219499570516 0.000152147772608
3.25212606303 -0.219105817869 0.000151308528162
3.25682841421 -0.21871251128 0.000150472996016
3.26153076538 -0.218319651228 0.000149641307778
3.26623311656 -0.217927239231 0.000148813620033
3.27093546773 -0.217535275767 0.000147990063511
3.27563781891 -0.217143762338 0.000147170791525
3.28034017008 -0.216752699419 0.000146355933773
3.28504252126 -0.216362088499 0.000145545640124
3.28974487244 -0.21597193005 0.000144740039071
3.29444722361 -0.215582225546 0.000143939276856
3.29914957479 -0.215192975457 0.00014314348059
3.30385192596 -0.214804181243 0.000142352792686
3.30855427714 -0.214415843371 0.000141567338687
3.31325662831 -0.214027963289 0.000140787256975
3.31795897949 -0.213640541459 0.000140012671321
3.32266133066 -0.213253579316 0.000139243715861
3.32736368184 -0.21286707732 0.00013848051238
3.33206603302 -0.212481036892 0.000137723190548
3.33676838419 -0.21209545849 0.000136971869939
3.34147073537 -0.211710343522 0.000136226675524
3.34617308654 -0.211325692442 0.000135487724427
3.35087543772 -0.210941506646 0.000134755136684
3.35557778889 -0.210557786586 0.000134029026722
3.36028014007 -0.210174533643 0.000133309509394
3.36498249124 -0.209791748267 0.00013259669617
3.36968484242 -0.209409431829 0.000131890696472
3.3743871936 -0.209027584773 0.00013119161854
3.37908954477 -0.208646208459 0.000130499566113
3.38379189595 -0.208265303328 0.000129814643923
3.38849424712 -0.207884870728 0.000129136949759
3.3931965983 -0.207504911097 0.000128466584568
3.39789894947 -0.20712542577 0.000127803639923
3.40260130065 -0.206746415185 0.000127148212696
3.40730365183 -0.206367880663 0.000126500387979
3.412006003 -0.205989822638 0.000125860258281
3.41670835418 -0.205612242421 0.000125227901945
3.42141070535 -0.205235140445 0.000124603406821
3.42611305653 -0.204858518006 0.000123986844245
3.4308154077 -0.204482375536 0.000123378297116
3.43551775888 -0.20410671432 0.000122777829505
3.44022011005 -0.203731534785 0.000122185519069
3.44492246123 -0.203356838207 0.000121601422369
3.44962481241 -0.202982625009 0.000121025611531
3.45432716358 -0.202608896457 0.000120458135374
3.45902951476 -0.202235652971 0.000119899060217
3.46373186593 -0.201862895805 0.000119348426905
3.46843421711 -0.201490625376 0.000118806295691
3.47313656828 -0.201118842929 0.000118272699239
3.47783891946 -0.200747548878 0.000117747691482
3.48254127063 -0.200376744456 0.000117231296713
3.48724362181 -0.200006430074 0.000116723562315
3.49194597299 -0.199636606956 0.000116224504042
3.49664832416 -0.19926727551 0.000115734162515
3.50135067534 -0.198898436948 0.000115252544802
3.50605302651 -0.198530091677 0.000114779684572
3.51075537769 -0.198162240898 0.000114315580097
3.51545772886 -0.197794885016 0.000113860257925
3.52016008004 -0.197428025221 0.000113413707449
3.52486243121 -0.197061661915 0.00011297594796
3.52956478239 -0.196695796279 0.000112546959918
3.53426713357 -0.196330428712 0.000112126755256
3.53896948474 -0.195965560384 0.000111715305481
3.54367183592 -0.195601191693 0.000111312615093
3.54837418709 -0.195237323798 0.00011091864667
3.55307653827 -0.194873957096 0.00011053339724
3.55777888944 -0.194511092734 0.000110156820507
3.56248124062 -0.194148731107 0.000109788906028
3.5671835918 -0.193786873354 0.000109429598729
3.57188594297 -0.193425519866 0.000109078880733
3.57658829415 -0.193064671772 0.000108736688323
3.58129064532 -0.192704329462 0.000108402996262
3.5859929965 -0.192344494055 0.000108077732365
3.59069534767 -0.191985165937 0.000107760864147
3.59539769885 -0.19162634622 0.000107452311174
3.60010005002 -0.191268035287 0.000107152033858
3.6048024012 -0.190910234239 0.000106859943771
3.60950475238 -0.190552943459 0.00010657599441
3.61420710355 -0.190196164037 0.000106300089643
3.61890945473 -0.189839896354 0.000106032176274
3.6236118059 -0.189484141492 0.000105772150795
3.62831415708 -0.189128899828 0.000105519953573
3.63301650825 -0.188774172436 0.000105275474082
3.63771885943 -0.18841995969 0.000105038646539
3.6424212106 -0.188066262657 0.000104809353794
3.64712356178 -0.187713081707 0.000104587524229
3.65182591296 -0.187360417897 0.000104373034486
3.65652826413 -0.187008271598 0.00010416580746
3.66123061531 -0.186656643855 0.000103965714028
3.66593296648 -0.186305535039 0.000103772671957
3.67063531766 -0.185954946186 0.000103586546828
3.67533766883 -0.185604877663 0.000103407251668
3.68004002001 -0.1852553305 0.00010323464724
3.68474237118 -0.18490630506 0.000103068642232
3.68944472236 -0.184557802365 0.000102909093089
3.69414707354 -0.184209822776 0.000102755904572
3.69884942471 -0.183862367307 0.000102608929313
3.70355177589 -0.183515436317 0.000102468068569
3.70825412706 -0.18316903081 0.000102333171673
3.71295647824 -0.182823151144 0.000102204136805
3.71765882941 -0.182477798315 0.000102080810513
3.72236118059 -0.182132972678 0.000101963088332
3.72706353177 -0.181788675223 0.000101850814537
3.73176588294 -0.1814449063 0.000101743882449
3.73646823412 -0.181101666893 0.000101642134578
3.74117058529 -0.18075895735 0.000101545462456
3.74587293647 -0.180416778645 0.000101453707328
3.75057528764 -0.180075131126 0.000101366759354
3.75527763882 -0.179734015758 0.000101284459008
3.75997998999 -0.179393432887 0.000101206695484
3.76468234117 -0.179053383471 0.00010113330896
3.76938469235 -0.178713867855 0.000101064188063
3.77408704352 -0.178374886987 0.000100999173136
3.7787893947 -0.178036441209 0.000100938152617
3.78349174587 -0.177698531464 0.000100880967459
3.78819409705 -0.177361158092 0.000100827506279
3.79289644822 -0.177024322028 0.000100777611064
3.7975987994 -0.176688023609 0.000100731170957
3.80230115057 -0.176352263763 0.000100688029382
3.80700350175 -0.176017042826 0.000100648076336
3.81170585293 -0.175682361716 0.000100611157065
3.8164082041 -0.17534822077 0.000100577162732
3.82111055528 -0.175014620899 0.000100545940758
3.82581290645 -0.174681562435 0.000100517383765
3.83051525763 -0.174349046283 0.000100491341688
3.8352176088 -0.174017072774 0.000100467708873
3.83991995998 -0.173685642805 0.000100446338086
3.84462231115 -0.173354756706 0.000100427125644
3.84932466233 -0.173024415366 0.000100409927434
3.85402701351 -0.172694619113 0.000100394641972
3.85872936468 -0.172365368831 0.000100381128534
3.86343171586 -0.172036664843 0.000100369288045
3.86813406703 -0.171708508027 0.000100358983411
3.87283641821 -0.171380898706 0.000100350118157
3.87753876938 -0.17105383775 0.000100342559042
3.88224112056 -0.170727325479 0.00010033621236
3.88694347174 -0.170401362757 0.000100330948923
3.89164582291 -0.170075949903 0.000100326677944
3.89634817409 -0.169751087774 0.000100323274473
3.90105052526 -0.169426776687 0.000100320650776
3.90575287644 -0.169103017491 0.000100318686297
3.91045522761 -0.168779810502 0.000100317296475
3.91515757879 -0.168457156563 0.00010031636529
3.91985992996 -0.168135055988 0.000100315811457
3.92456228114 -0.167813509615 0.000100315523615
3.92926463232 -0.167492517753 0.000100315423841
3.93396698349 -0.167172081235 0.000100315405544
3.93866933467 -0.166852200369 0.000100315394234
3.94337168584 -0.16653287598 0.000100315288181
3.94807403702 -0.166214108376 0.000100315016391
3.95277638819 -0.165895898376 0.000100314482071
3.95747873937 -0.165578246284 0.000100313617773
3.96218109054 -0.165261152913 0.000100312331705
3.96688344172 -0.164944618567 0.000100310560001
3.9715857929 -0.164628644051 0.000100308215922
3.97628814407 -0.16431322967 0.000100305239214
3.98099049525 -0.163998376221 0.000100301548229
3.98569284642 -0.163684084005 0.000100297086345
3.9903951976 -0.163370353817 0.000100291777032
3.99509754877 -0.163057185955 0.000100285567314
3.99979989995 -0.162744581207 0.000100278385796
4.00450225112 -0.162432539606 0.000100270183157
4.0092046023 -0.162121060472 0.000100260893021
4.01390695348 -0.161810142303 0.000100250469482
4.01860930465 -0.161499784084 0.00010023885078
4.02331165583 -0.161189984326 0.000100225994206
4.028014007 -0.160880742018 0.000100211842411
4.03271635818 -0.160572055684 0.00010019635574
4.03741870935 -0.160263924318 0.000100179481062
4.04212106053 -0.159956346456 0.000100161181636
4.04682341171 -0.159649321098 0.000100141408368
4.05152576288 -0.159342846791 0.000100120127293
4.05622811406 -0.159036922541 0.000100097293174
4.06093046523 -0.158731546905 0.000100072874694
4.06563281641 -0.158426718897 0.000100046830298
4.07033516758 -0.158122437083 0.000100019131189
4.07503751876 -0.157818700484 9.9989739328e-05
4.07973986993 -0.157515507677 9.99586283156e-05
4.08444222111 -0.157212857687 9.99257634663e-05
4.08914457229 -0.156910749104 9.98911206612e-05
4.09384692346 -0.156609180959 9.98546684128e-05
4.09854927464 -0.156308151851 9.98163847686e-05
4.10325162581 -0.156007660817 9.97762412892e-05
4.10795397699 -0.155707706467 9.97342180799e-05
4.11265632816 -0.155408287843 9.96902896048e-05
4.11735867934 -0.155109403566 9.96444379231e-05
4.12206103051 -0.154811052684 9.95966402634e-05
4.12676338169 -0.154513233828 9.95468805387e-05
4.13146573287 -0.154215946051 9.94951386088e-05
4.13616808404 -0.153919187995 9.94414001452e-05
4.14087043522 -0.153622958719 9.93856475112e-05
4.14557278639 -0.153327256874 9.9327868045e-05
4.15027513757 -0.153032081524 9.92680464907e-05
4.15497748874 -0.152737431332 9.9206171766e-05
4.15967983992 -0.152443305367 9.91422308786e-05
4.16438219109 -0.1521497023 9.90762142422e-05
4.16908454227 -0.151856621207 9.90081110156e-05
4.17378689345 -0.151564060769 9.8937913029e-05
4.17848924462 -0.151272020067 9.88656114847e-05
4.1831915958 -0.150980497792 9.87911995535e-05
4.18789394697 -0.15068949303 9.87146703783e-05
4.19259629815 -0.150399004482 9.86360183985e-05
4.19729864932 -0.150109031238 9.85552385987e-05
4.2020010005 -0.14981957201 9.84723266187e-05
4.20670335168 -0.149530625894 9.83872791902e-05
4.21140570285 -0.149242191609 9.83000930887e-05
4.21610805403 -0.148954268258 9.82107667026e-05
4.2208104052 -0.14866685457 9.81192978806e-05
4.22551275638 -0.148379949651 9.80256865825e-05
4.23021510755 -0.148093552239 9.79299316709e-05
4.23491745873 -0.147807661448 9.78320345949e-05
4.2396198099 -0.147522276025 9.77319951751e-05
4.24432216108 -0.147237395086 9.76298162713e-05
4.24902451226 -0.146953017389 9.75254986087e-05
4.25372686343 -0.146669142056 9.74190463837e-05
4.25842921461 -0.146385767852 9.73104611752e-05
4.26313156578 -0.146102893905 9.71997484439e-05
4.26783391696 -0.14582051899 9.70869105754e-05
4.27253626813 -0.145538642238 9.69719542266e-05
4.27723861931 -0.145257262434 9.6854882544e-05
4.28194097048 -0.144976378715 9.67357033156e-05
4.28664332166 -0.144695989872 9.66144204059e-05
4.29134567284 -0.144416095048 9.64910426715e-05
4.29604802401 -0.144136693044 9.63655746549e-05
4.30075037519 -0.143857783007 9.62380262216e-05
4.30545272636 -0.143579363747 9.61084025528e-05
4.31015507754 -0.143301434414 9.59767144671e-05
4.31485742871 -0.143023993829 9.58429677479e-05
4.31955977989 -0.142747041146 9.57071741125e-05
4.32426213106 -0.142470575193 9.55693399118e-05
4.32896448224 -0.142194595131 9.54294777107e-05
4.33366683342 -0.141919099795 9.52875943945e-05
4.33836918459 -0.14164408835 9.51437033273e-05
4.34307153577 -0.141369559642 9.49978118969e-05
4.34777388694 -0.141095512838 9.48499342196e-05
4.35247623812 -0.140821946793 9.47000781573e-05
4.35717858929 -0.14054886068 9.45482585331e-05
4.36188094047 -0.14027625336 9.43944836553e-05
4.36658329165 -0.140004124012 9.42387690112e-05
4.37128564282 -0.139732471505 9.40811233299e-05
4.375987994 -0.139461295022 9.39215627218e-05
4.38069034517 -0.13919059344 9.37600963112e-05
4.38539269635 -0.138920365946 9.35967407937e-05
4.39009504752 -0.138650611427 9.34315056652e-05
4.3947973987 -0.138381329073 9.32644081694e-05
4.39949974987 -0.138112517778 9.30954581516e-05
4.40420210105 -0.13784417674 9.29246733685e-05
4.40890445223 -0.137576304856 9.27520639934e-05
4.4136068034 -0.137308901331 9.25776482632e-05
4.41830915458 -0.137041965071 9.24014366588e-05
4.42301150575 -0.136775495282 9.22234478648e-05
4.42771385693 -0.136509490881 9.20436926519e-05
4.4324162081 -0.136243951076 9.18621901213e-05
4.43711855928 -0.135978874792 9.16789513157e-05
4.44182091045 -0.135714261243 9.14939957241e-05
4.44652326163 -0.13545010936 9.13073346444e-05
4.45122561281 -0.135186418361 9.11189879249e-05
4.45592796398 -0.134923187186 9.09289671045e-05
4.46063031516 -0.134660415056 9.07372923634e-05
4.46533266633 -0.134398100917 9.05439754657e-05
4.47003501751 -0.134136243998 9.03490368994e-05
4.47473736868 -0.13387484325 9.01524886393e-05
4.47943971986 -0.133613897905 8.99543514573e-05
4.48414207103 -0.133353406923 8.97546375257e-05
4.48884442221 -0.133093369541 8.95533678769e-05
4.49354677339 -0.132833784725 8.93505548679e-05
4.49824912456 -0.132574651715 8.91462197713e-05
4.50295147574 -0.132315969486 8.89403751158e-05
4.50765382691 -0.132057737282 8.87330423923e-05
4.51235617809 -0.131799954083 8.85242342919e-05
4.51705852926 -0.131542619139 8.8313972503e-05
4.52176088044 -0.131285731437 8.81022698686e-05
4.52646323162 -0.13102929023 8.78891482554e-05
4.53116558279 -0.130773294513 8.76746206496e-05
4.53586793397 -0.130517743542 8.7458709077e-05
4.54057028514 -0.130262636319 8.72414266571e-05
4.54527263632 -0.130007972105 8.70227955588e-05
4.54997498749 -0.129753749909 8.68028290255e-05
4.55467733867 -0.129499968994 8.65815493528e-05
4.55937968984 -0.129246628376 8.63589698999e-05
4.56408204102 -0.128993727325 8.61351130731e-05
4.5687843922 -0.12874126486 8.59099923393e-05
4.57348674337 -0.128489240256 8.56836302019e-05
4.57818909455 -0.128237652541 8.54560402273e-05
4.58289144572 -0.12798650099 8.52272450006e-05
4.5875937969 -0.12773578464 8.49972581824e-05
4.59229614807 -0.12748550277 8.47661024252e-05
4.59699849925 -0.127235654422 8.45337914776e-05
4.60170085042 -0.12698623888 8.43003480464e-05
4.6064032016 -0.126737255192 8.40657859619e-05
4.61110555278 -0.126488702646 8.38301279724e-05
4.61580790395 -0.126240580296 8.3593387986e-05
4.62051025513 -0.125992887434 8.33555887793e-05
4.6252126063 -0.125745623121 8.31167443319e-05
4.62991495748 -0.125498786652 8.2876877439e-05
4.63461730865 -0.125252377094 8.26360021461e-05
4.63931965983 -0.125006393746 8.23941412562e-05
4.644022011 -0.124760835682 8.21513088762e-05
4.64872436218 -0.124515702204 8.19075278064e-05
4.65342671336 -0.124270992392 8.16628122103e-05
4.65812906453 -0.124026705552 8.1417184877e-05
4.66283141571 -0.12378284077 8.11706600217e-05
4.66753376688 -0.123539397356 8.09232604118e-05
4.67223611806 -0.123296374401 8.06750003117e-05
4.67693846923 -0.123053771219 8.04259024579e-05
4.68164082041 -0.122811586908 8.01759811605e-05
4.68634317159 -0.122569820786 7.99252591155e-05
4.69104552276 -0.122328471955 7.96737506773e-05
4.69574787394 -0.122087539737 7.94214784921e-05
4.70045022511 -0.121847023241 7.91684569544e-05
4.70515257629 -0.121606921791 7.89147086544e-05
4.70985492746 -0.121367234504 7.8660248023e-05
4.71455727864 -0.121127960706 7.84050975871e-05
4.71925962981 -0.120889099519 7.81492718115e-05
4.72396198099 -0.120650650275 7.78927931522e-05
4.72866433217 -0.1204126121 7.76356761049e-05
4.73336668334 -0.12017498433 7.73779430498e-05
4.73806903452 -0.119937766096 7.71196085097e-05
4.74277138569 -0.119700956738 7.68606947814e-05
4.74747373687 -0.119464555393 7.66012164145e-05
4.75217608804 -0.119228561404 7.63411956152e-05
4.75687843922 -0.118992973914 7.60806469579e-05
4.76158079039 -0.118757792268 7.58195925523e-05
4.76628314157 -0.118523015616 7.55580469956e-05
4.77098549275 -0.118288643307 7.52960322947e-05
4.77568784392 -0.118054674495 7.50335630696e-05
4.7803901951 -0.117821108532 7.47706612175e-05
4.78509254627 -0.117587944579 7.45073413782e-05
4.78979489745 -0.117355181991 7.4243625336e-05
4.79449724862 -0.117122819934 7.39795277482e-05
4.7991995998 -0.116890857766 7.37150702809e-05
4.80390195097 -0.116659294659 7.34502676077e-05
4.80860430215 -0.116428129974 7.31851412714e-05
4.81330665333 -0.116197362888 7.29197059598e-05
4.8180090045 -0.115966992767 7.26539830895e-05
4.82271135568 -0.115737018791 7.23879873599e-05
4.82741370685 -0.11550744033 7.21217400558e-05
4.83211605803 -0.11527825657 7.18552558886e-05
4.8368184092 -0.115049466883 7.15885560064e-05
4.84152076038 -0.114821070461 7.13216551312e-05
4.84622311156 -0.114593066679 7.10545742695e-05
4.85092546273 -0.114365454734 7.07873281545e-05
4.85562781391 -0.114138234006 7.05199376459e-05
4.86033016508 -0.113911403694 7.02524174856e-05
4.86503251626 -0.113684963182 6.99847883844e-05
4.86973486743 -0.113458911676 6.97170650911e-05
4.87443721861 -0.113233248561 6.94492681637e-05
4.87913956978 -0.11300797305 6.91814123566e-05
4.88384192096 -0.11278308453 6.89135180713e-05
4.88854427214 -0.112558582217 6.86456000662e-05
4.89324662331 -0.112334465504 6.8377678584e-05
4.89794897449 -0.112110733612 6.81097683851e-05
4.90265132566 -0.111887385935 6.78418895488e-05
4.90735367684 -0.1116644217 6.75740568375e-05
4.91205602801 -0.111441840304 6.73062901631e-05
4.91675837919 -0.111219640979 6.70386042888e-05
4.92146073036 -0.110997823125 6.67710189559e-05
4.92616308154 -0.110776385979 6.65035489271e-05
4.93086543272 -0.110555328944 6.62362137686e-05
4.93556778389 -0.11033465126 6.59690282431e-05
4.94027013507 -0.110114352336 6.57020117377e-05
4.94497248624 -0.109894431415 6.54351790122e-05
4.94967483742 -0.109674887908 6.51685492727e-05
4.95437718859 -0.109455721065 6.49021372743e-05
4.95907953977 -0.109236930299 6.46359620388e-05
4.96378189094 -0.109018514865 6.4370038315e-05
4.96848424212 -0.108800474177 6.4104384937e-05
4.9731865933 -0.108582807497 6.3839016645e-05
4.97788894447 -0.108365514241 6.35739520838e-05
4.98259129565 -0.108148593674 6.33092059821e-05
4.98729364682 -0.107932045218 6.30447967911e-05
4.991995998 -0.107715868142 6.27807392275e-05
4.99669834917 -0.107500061869 6.25170515448e-05
5.00140070035 -0.107284625672 6.22537484463e-05
5.00610305153 -0.10706955898 6.19908479834e-05
5.0108054027 -0.106854861069 6.17283648452e-05
5.01550775388 -0.106640531369 6.14663168769e-05
5.02021010505 -0.106426569163 6.12047187499e-05
5.02491245623 -0.106212973882 6.09435881013e-05
5.0296148074 -0.105999744815 6.06829395815e-05
5.03431715858 -0.105786881396 6.04227906159e-05
5.03901950975 -0.105574382916 6.01631558316e-05
5.04372186093 -0.105362248813 5.99040524384e-05
5.04842421211 -0.105150478384 5.96454950366e-05
5.05312656328 -0.104939071067 5.93875006183e-05
5.05782891446 -0.104728026165 5.9130083753e-05
5.06253126563 -0.104517343119 5.88732612099e-05
5.06723361681 -0.104307021234 5.86170475262e-05
5.07193596798 -0.104097059957 5.83614592436e-05
5.07663831916 -0.103887458595 5.81065108633e-05
5.08134067033 -0.103678216598 5.78522186956e-05
5.08604302151 -0.103469333277 5.7598597202e-05
5.09074537269 -0.103260808086 5.73456624565e-05
5.09544772386 -0.10305264034 5.70934288787e-05
5.10015007504 -0.102844829494 5.68419123003e-05
5.10485242621 -0.102637374868 5.6591127094e-05
5.10955477739 -0.10243027592 5.63410888464e-05
5.11425712856 -0.102223531974 5.6091811878e-05
5.11895947974 -0.10201714249 5.58433115255e-05
5.12366183091 -0.101811106797 5.55956020526e-05
5.12836418209 -0.101605424358 5.53486985411e-05
5.13306653327 -0.101400094505 5.51026151922e-05
5.13776888444 -0.101195116703 5.48573668292e-05
5.14247123562 -0.100990490289 5.46129675845e-05
5.14717358679 -0.100786214731 5.43694320165e-05
5.15187593797 -0.100582289369 5.41267741847e-05
5.15657828914 -0.100378713674 5.38850083762e-05
5.16128064032 -0.100175486991 5.3644148572e-05
5.1659829915 -0.0999726087912 5.34042087814e-05
5.17068534267 -0.0997700784246 5.31652029022e-05
5.17538769385 -0.099567895366 5.29271446589e-05
5.18009004502 -0.0993660589682 5.26900478581e-05
5.1847923962 -0.0991645687086 5.24539259349e-05
5.18949474737 -0.0989634239441 5.22187925976e-05
5.19419709855 -0.0987626241547 5.1984660985e-05
5.19889944972 -0.0985621687004 5.17515446997e-05
5.2036018009 -0.0983620570645 5.15194565777e-05
5.20830415208 -0.0981622886105 5.12884101076e-05
5.21300650325 -0.097962862824 5.10584178168e-05
5.21770885443 -0.0977637790728 5.08294930714e-05
5.2224112056 -0.0975650368444 5.06016480818e-05
5.22711355678 -0.0973666355103 5.03748960843e-05
5.23181590795 -0.0971685745607 5.01492489646e-05
5.23651825913 -0.0969708533708 4.99247198205e-05
5.2412206103 -0.0967734714335 4.97013202049e-05
5.24592296148 -0.0965764281272 4.94790630684e-05
5.25062531266 -0.0963797229471 4.92579596224e-05
5.25532766383 -0.0961833552758 4.90380226622e-05
5.26003001501 -0.0959873246106 4.88192630485e-05
5.26473236618 -0.0957916303376 4.86016934105e-05
5.26943471736 -0.0955962719567 4.83853242513e-05
5.27413706853 -0.0954012488574 4.81701680232e-05
5.27883941971 -0.0952065605423 4.79562348629e-05
5.28354177088 -0.0950122064042 4.77435370354e-05
5.28824412206 -0.0948181859478 4.75320843019e-05
5.29294647324 -0.0946244985698 4.73218887291e-05
5.29764882441 -0.0944311437774 4.71129596946e-05
5.30235117559 -0.0942381209704 4.69053090549e-05
5.30705352676 -0.0940454296585 4.66989457937e-05
5.31175587794 -0.093853069245 4.6493881547e-05
5.31645822911 -0.0936610392417 4.62901248949e-05
5.32116058029 -0.0934693390557 4.60876872411e-05
5.32586293147 -0.093277968201 4.58865767519e-05
5.33056528264 -0.0930869260879 4.56868045881e-05
5.33526763382 -0.0928962122329 4.54883784914e-05
5.33996998499 -0.0927058260496 4.52913093667e-05
5.34467233617 -0.0925157670569 4.50956045224e-05
5.34937468734 -0.0923260346715 4.49012745949e-05
5.35407703852 -0.0921366284148 4.47083264489e-05
5.35877938969 -0.0919475477068 4.45167704398e-05
5.36348174087 -0.0917587920709 4.43266129789e-05
5.36818409205 -0.0915703609309 4.41378641272e-05
5.37288644322 -0.0913822538122 4.39505298337e-05
5.3775887944 -0.0911944701417 4.37646198513e-05
5.38229114557 -0.0910070094472 4.3580139656e-05
5.38699349675 -0.0908198711589 4.33970986811e-05
5.39169584792 -0.0906330548065 4.32155019189e-05
5.3963981991 -0.0904465598241 4.30353584704e-05
5.40110055027 -0.0902603857431 4.28566728344e-05
5.40580290145 -0.0900745320005 4.26794537665e-05
5.41050525263 -0.0898889981307 4.2503705262e-05
5.4152076038 -0.0897037835734 4.23294357195e-05
5.41990995498 -0.0895188878649 4.21566486206e-05
5.42461230615 -0.0893343104488 4.19853519934e-05
5.42931465733 -0.089150050863 4.18155487979e-05
5.4340170085 -0.0889661085542 4.16472466785e-05
5.43871935968 -0.088782483063 4.14804480649e-05
5.44342171085 -0.0885991738389 4.13151602057e-05
5.44812406203 -0.0884161804243 4.11513849915e-05
5.45282641321 -0.0882335022722 4.09891292631e-05
5.45752876438 -0.088051138927 4.08283943648e-05
5.46223111556 -0.0878690898446 4.06691867171e-05
5.46693346673 -0.0876873545719 4.05115071102e-05
5.47163581791 -0.0875059325675 4.0355361534e-05
5.47633816908 -0.0873248233806 4.02007502169e-05
5.48104052026 -0.0871440264728 4.00476787079e-05
5.48574287144 -0.0869635413951 3.9896146667e-05
5.49044522261 -0.0867833676124 3.97461591927e-05
5.49514757379 -0.0866035046778 3.95977153703e-05
5.49984992496 -0.086423952059 3.94508198378e-05
5.50455227614 -0.0862447093112 3.93054711019e-05
5.50925462731 -0.0860657759051 3.91616733307e-05
5.51395697849 -0.0858871513981 3.90194244482e-05
5.51865932966 -0.0857088352636 3.88787281444e-05
5.52336168084 -0.0855308270608 3.87395817576e-05
5.52806403202 -0.0853531262665 3.86019884918e-05
5.53276638319 -0.0851757324418 3.84659450979e-05
5.53746873437 -0.0849986450663 3.83314542874e-05
5.54217108554 -0.084821863703 3.81985122216e-05
5.54687343672 -0.0846453878346 3.80671211144e-05
5.55157578789 -0.084469217026 3.79372765373e-05
5.55627813907 -0.0842933507626 3.78089802021e-05
5.56098049024 -0.0841177886116 3.76822270908e-05
5.56568284142 -0.0839425300612 3.75570184097e-05
5.5703851926 -0.0837675746801 3.74333485531e-05
5.57508754377 -0.0835929219596 3.73112182197e-05
5.57978989495 -0.0834185714707 3.71906212186e-05
5.58449224612 -0.083244522707 3.70715577392e-05
5.5891945973 -0.0830707752416 3.69540210104e-05
5.59389694847 -0.0828973285711 3.68380107116e-05
5.59859929965 -0.0827241822701 3.67235194968e-05
5.60330165082 -0.0825513358381 3.66105465363e-05
5.608004002 -0.0823787888521 3.64990839162e-05
5.61270635318 -0.0822065408137 3.63891302995e-05
5.61740870435 -0.082034591302 3.62806772127e-05
5.62211105553 -0.0818629398214 3.61737228144e-05
5.6268134067 -0.081691585953 3.60682580803e-05
5.63151575788 -0.0815205292036 3.59642806699e-05
5.63621810905 -0.0813497691563 3.58617810184e-05
5.64092046023 -0.0811793053209 3.57607562919e-05
5.64562281141 -0.0810091372818 3.56611963962e-05
5.65032516258 -0.0808392645517 3.55630980121e-05
5.65502751376 -0.080669686717 3.54664505286e-05
5.65972986493 -0.080500403293 3.53712501486e-05
5.66443221611 -0.0803314138678 3.52774857591e-05
5.66913456728 -0.0801627179594 3.51851530946e-05
5.67383691846 -0.0799943151579 3.50942405556e-05
5.67853926963 -0.0798262049837 3.50047434186e-05
5.68324162081 -0.0796583870287 3.49166496138e-05
5.68794397199 -0.079490860816 3.48299539716e-05
5.69264632316 -0.0793236259392 3.47446439703e-05
5.69734867434 -0.0791566819241 3.46607140063e-05
5.70205102551 -0.0789900283662 3.45781511244e-05
5.70675337669 -0.0788236647936 3.44969493018e-05
5.71145572786 -0.0786575908036 3.4417095169e-05
5.71615807904 -0.0784918059271 3.43385822989e-05
5.72086043021 -0.0783263097629 3.42613969287e-05
5.72556278139 -0.0781611018443 3.41855322426e-05
5.73026513257 -0.0779961817725 3.41109741058e-05
5.73496748374 -0.0778315490827 3.40377153316e-05
5.73966983492 -0.0776672033779 3.39657414346e-05
5.74437218609 -0.0775031441962 3.38950448746e-05
5.74907453727 -0.077339371142 3.38256108395e-05
5.75377688844 -0.0771758837559 3.37574314534e-05
5.75847923962 -0.077012681644 3.36904916014e-05
5.76318159079 -0.0768497643495 3.3624783091e-05
5.76788394197 -0.0766871314802 3.35602905285e-05
5.77258629315 -0.0765247825816 3.34970054246e-05
5.77728864432 -0.0763627172633 3.34349121317e-05
5.7819909955 -0.0762009350733 3.33740018836e-05
5.78669334667 -0.0760394356228 3.33142588038e-05
5.79139569785 -0.0758782184621 3.32556738701e-05
5.79609804902 -0.0757172832043 3.31982310021e-05
5.8008004002 -0.075556629402 3.31419209428e-05
5.80550275138 -0.0753962566701 3.30867274334e-05
5.81020510255 -0.0752361645633 3.30326410035e-05
5.81490745373 -0.0750763526982 3.29796452415e-05
5.8196098049 -0.0749168206322 3.29277304846e-05
5.82431215608 -0.0747575679833 3.28768801944e-05
5.82901450725 -0.0745985943112 3.2827084537e-05
5.83371685843 -0.0744398992356 3.2778326873e-05
5.8384192096 -0.0742814823187 3.2730597219e-05
5.84312156078 -0.0741233431814 3.26838788598e-05
5.84782391196 -0.0739654813887 3.26381616838e-05
5.85252626313 -0.073807896563 3.25934289255e-05
5.85722861431 -0.0736505882714 3.25496703664e-05
5.86193096548 -0.0734935561381 3.25068692153e-05
5.86663331666 -0.0733367997321 3.24650151679e-05
5.87133566783 -0.0731803186797 3.24240914318e-05
5.87603801901 -0.0730241125522 3.23840876377e-05
5.88074037018 -0.0728681809773 3.23449870161e-05
5.88544272136 -0.0727125235282 3.2306779153e-05
5.89014507254 -0.0725571398346 3.2269447325e-05
5.89484742371 -0.072402029472 3.22329810939e-05
5.89954977489 -0.0722471920714 3.21973638048e-05
5.90425212606 -0.0720926272107 3.21625850146e-05
5.90895447724 -0.0719383345226 3.21286281597e-05
5.91365682841 -0.0717843135868 3.20954828106e-05
5.91835917959 -0.0716305640378 3.20631325166e-05
5.92306153076 -0.0714770854575 3.20315668802e-05
5.92776388194 -0.0713238774819 3.20007695839e-05
5.93246623312 -0.0711709396952 3.19707302803e-05
5.93716858429 -0.0710182717347 3.19414328051e-05
5.94187093547 -0.0708658731872 3.19128668776e-05
5.94657328664 -0.0707137436909 3.18850165058e-05
5.95127563782 -0.0705618828352 3.1857871492e-05
5.95597798899 -0.0704102902598 3.18314160349e-05
5.96068034017 -0.070258965556 3.18056400354e-05
5.96538269135 -0.0701079083653 3.17805278995e-05
5.97008504252 -0.0699571182808 3.1756069642e-05
5.9747873937 -0.0698065949458 3.17322498924e-05
5.97948974487 -0.0696563379553 3.17090587933e-05
5.98419209605 -0.0695063469541 3.16864812132e-05
5.98889444722 -0.0693566215396 3.16645074353e-05
5.9935967984 -0.0692071613578 3.16431225817e-05
5.99829914957 -0.0690579660082 3.16223170884e-05
6.00300150075 -0.0689090351308 3.16020763456e-05
6.00770385193 -0.0687603682217 3.15823909634e-05
6.0124062031 -0.0686119647574 3.15632466872e-05
6.01710855428 -0.068463824167 3.15446343834e-05
6.02181090545 -0.068315945928 3.15265402034e-05
6.02651325663 -0.0681683294728 3.15089552782e-05
6.0312156078 -0.0680209742807 3.14918661614e-05
6.03591795898 -0.0678738797868 3.14752642474e-05
6.04062031015 -0.0677270454729 3.14591364881e-05
6.04532266133 -0.0675804707771 3.14434745401e-05
6.05002501251 -0.0674341551832 3.14282657489e-05
6.05472736368 -0.0672880981321 3.14135020315e-05
6.05942971486 -0.06714229911 3.13991711218e-05
6.06413206603 -0.0669967575603 3.13852651956e-05
6.06883441721 -0.0668514729714 3.13717723699e-05
6.07353676838 -0.0667064447898 3.13586850765e-05
6.07823911956 -0.0665616725058 3.13459918102e-05
6.08294147073 -0.066417155569 3.13336852561e-05
6.08764382191 -0.0662728934715 3.13217542806e-05
6.09234617309 -0.0661288856655 3.13101918195e-05
6.09704852426 -0.0659851316458 3.12989871047e-05
6.10175087544 -0.065841630867 3.12881333192e-05
6.10645322661 -0.065698382826 3.12776200539e-05
6.11115557779 -0.0655553869803 3.12674407357e-05
6.11585792896 -0.0654126428289 3.12575853081e-05
6.12056028014 -0.0652701498317 3.12480474381e-05
6.12526263132 -0.0651279074902 3.12388174151e-05
6.12996498249 -0.0649859152669 3.12298891421e-05
6.13466733367 -0.064844172665 3.12212532476e-05
6.13936968484 -0.0647026791501 3.12129038668e-05
6.14407203602 -0.0645614342274 3.120483196e-05
6.14877438719 -0.0644204373651 3.11970318904e-05
6.15347673837 -0.0642796880706 3.11894949432e-05
6.15817908954 -0.0641391858144 3.1182215705e-05
6.16288144072 -0.0639989301063 3.11751857788e-05
6.1675837919 -0.0638589204193 3.11683999701e-05
6.17228614307 -0.063719156265 3.11618501924e-05
6.17698849425 -0.0635796371194 3.11555314657e-05
6.18169084542 -0.063440362496 3.11494360066e-05
6.1863931966 -0.0633013318733 3.11435590448e-05
6.19109554777 -0.0631625447669 3.11378930928e-05
6.19579789895 -0.0630240006578 3.11324335851e-05
6.20050025012 -0.0628856990637 3.11271733228e-05
6.2052026013 -0.0627476394679 3.11221079407e-05
6.20990495248 -0.0626098213904 3.11172305208e-05
6.21460730365 -0.0624722443172 3.11125368935e-05
6.21930965483 -0.0623349077697 3.11080204143e-05
6.224012006 -0.0621978112367 3.1103677104e-05
6.22871435718 -0.0620609542419 3.10995005849e-05
6.23341670835 -0.0619243362762 3.10954870632e-05
6.23811905953 -0.0617879568651 3.10916304202e-05
6.2428214107 -0.0616518155026 3.1087927043e-05
6.24752376188 -0.0615159117158 3.10843710646e-05
6.25222611306 -0.0613802450009 3.10809590479e-05
6.25692846423 -0.0612448148877 3.10776853708e-05
6.26163081541 -0.0611096208742 3.10745467669e-05
6.26633316658 -0.0609746624922 3.10715378516e-05
6.27103551776 -0.0608399392424 3.10686555247e-05
6.27573786893 -0.0607054506582 3.1065894632e-05
6.28044022011 -0.0605711962431 3.10632522344e-05
6.28514257129 -0.0604371755324 3.10607234013e-05
6.28984492246 -0.0603033880315 3.105830535e-05
6.29454727364 -0.0601698332779 3.10559933664e-05
6.29924962481 -0.0600365107795 3.10537848195e-05
6.30395197599 -0.0599034200758 3.10516752048e-05
6.30865432716 -0.0597705606769 3.10496620383e-05
6.31335667834 -0.0596379321239 3.10477410186e-05
6.31805902951 -0.0595055339296 3.10459098039e-05
6.32276138069 -0.0593733656373 3.10441642891e-05
6.32746373187 -0.0592414267614 3.10425022702e-05
6.33216608304 -0.0591097168472 3.10409198318e-05
6.33686843422 -0.0589782354122 3.10394149029e-05
6.34157078539 -0.0588469820027 3.10379837518e-05
6.34627313657 -0.0587159561387 3.10366244361e-05
6.35097548774 -0.0585851573688 3.1035333401e-05
6.35567783892 -0.0584545852148 3.10341088284e-05
6.36038019009 -0.0583242392272 3.10329473345e-05
6.36508254127 -0.0581941189303 3.10318472209e-05
6.36978489245 -0.0580642238762 3.10308052686e-05
6.37448724362 -0.0579345535915 3.10298198951e-05
6.3791895948 -0.0578051076305 3.102888804e-05
6.38389194597 -0.0576758855216 3.10280082321e-05
6.38859429715 -0.0575468868208 3.10271775641e-05
6.39329664832 -0.0574181110593 3.10263946721e-05
6.3979989995 -0.0572895577946 3.1025656796e-05
6.40270135067 -0.0571612265598 3.10249626752e-05
6.40740370185 -0.0570331169148 3.1024309691e-05
6.41210605303 -0.0569052283947 3.10236966823e-05
6.4168084042 -0.0567775605607 3.10231211665e-05
6.42151075538 -0.0566501129507 3.10225820778e-05
6.42621310655 -0.0565228851277 3.10220770643e-05
6.43091545773 -0.0563958766312 3.10216051519e-05
6.4356178089 -0.0562690870264 3.1021164114e-05
6.44032016008 -0.0561425158549 3.10207530645e-05
6.44502251126 -0.0560161626835 3.1020369897e-05
6.44972486243 -0.0558900270563 3.10200138098e-05
6.45442721361 -0.0557641085416 3.10196828117e-05
6.45912956478 -0.0556384066855 3.10193761815e-05
6.46383191596 -0.0555129210581 3.10190920385e-05
6.46853426713 -0.055387651208 3.10188297389e-05
6.47323661831 -0.0552625967067 3.10185875073e-05
6.47793896948 -0.0551377571049 3.10183647738e-05
6.48264132066 -0.0550131319759 3.10181598638e-05
6.48734367184 -0.0548887208724 3.1017972278e-05
6.49204602301 -0.0547645233696 3.10178004381e-05
6.49674837419 -0.0546405390222 3.10176439122e-05
6.50145072536 -0.0545167674069 3.10175012135e-05
6.50615307654 -0.0543932080807 3.10173719746e-05
6.51085542771 -0.054269860622 3.10172547961e-05
6.51555777889 -0.0541467245898 3.10171493717e-05
6.52026013006 -0.054023799564 3.10170543851e-05
6.52496248124 -0.0539010851059 3.10169695882e-05
6.52966483242 -0.0537785807974 3.10168937439e-05
6.53436718359 -0.0536562862011 3.10168266592e-05
6.53906953477 -0.0535342009008 3.10167671722e-05
6.54377188594 -0.0534123244614 3.10167151423e-05
6.54847423712 -0.053290656468 3.10166694787e-05
6.55317658829 -0.0531691964877 3.10166300904e-05
6.55787893947 -0.0530479441074 3.1016595954e-05
6.56258129064 -0.0529268988961 3.10165670256e-05
6.56728364182 -0.0528060604422 3.10165423454e-05
6.571985993 -0.0526854283165 3.10165219137e-05
6.57668834417 -0.0525650021094 3.10165048309e-05
6.58139069535 -0.0524447813938 3.10164911392e-05
6.58609304652 -0.0523247657611 3.10164799955e-05
6.5907953977 -0.0522049547867 3.10164714813e-05
6.59549774887 -0.0520853480637 3.10164648067e-05
6.60020010005 -0.0519659451689 3.10164600904e-05
6.60490245123 -0.0518467456975 3.1016456592e-05
6.6096048024 -0.0517277492278 3.10164544651e-05
6.61430715358 -0.0516089553569 3.10164530159e-05
6.61900950475 -0.0514903636653 3.10164524304e-05
6.62371185593 -0.051371973751 3.10164520584e-05
6.6284142071 -0.0512537851967 3.1016452116e-05
6.63311655828 -0.0511357976024 3.10164519936e-05
6.63781890945 -0.0510180105521 3.10164519355e-05
6.64252126063 -0.0509004236475 3.10164513696e-05
6.64722361181 -0.050783036475 3.10164505661e-05
6.65192596298 -0.0506658486373 3.1016448988e-05
6.65662831416 -0.0505488597226 3.10164469294e-05
6.66133066533 -0.0504320693357 3.10164438851e-05
6.66603301651 -0.0503154770663 3.10164401716e-05
6.67073536768 -0.0501990825207 3.1016435313e-05
6.67543771886 -0.0500828852908 3.10164296458e-05
6.68014007003 -0.0499668849841 3.10164227213e-05
6.68484242121 -0.0498510811944 3.10164148941e-05
6.68954477239 -0.0497354735309 3.10164057398e-05
6.69424712356 -0.0496200615892 3.10163956298e-05
6.69894947474 -0.0495048449797 3.10163841616e-05
6.70365182591 -0.0493898233002 3.10163717215e-05
6.70835417709 -0.0492749961626 3.10163579265e-05
6.71305652826 -0.0491603631662 3.10163431762e-05
6.71775887944 -0.0490459239248 3.1016327105e-05
6.72246123061 -0.0489316780393 3.10163101243e-05
6.72716358179 -0.0488176251248 3.10162918834e-05
6.73186593297 -0.0487037647844 3.10162728039e-05
6.73656828414 -0.0485900966345 3.10162525484e-05
6.74127063532 -0.0484766202799 3.1016231547e-05
6.74597298649 -0.0483633353385 3.10162094733e-05
6.75067533767 -0.048250241417 3.10161867648e-05
6.75537768884 -0.0481373381348 3.1016163104e-05
6.76008004002 -0.0480246251001 3.10161389343e-05
6.7647823912 -0.047912101934 3.10161139455e-05
6.76948474237 -0.0477997682465 3.10160885856e-05
6.77418709355 -0.04768762366 3.10160625495e-05
6.77888944472 -0.0475756677862 3.10160362887e-05
6.7835917959 -0.047463900249 3.10160095016e-05
6.78829414707 -0.0473523206619 3.10159826418e-05
6.79299649825 -0.0472409286503 3.10159554097e-05
6.79769884942 -0.0471297238292 3.10159282596e-05
6.8024012006 -0.0470187058257 3.10159008924e-05
6.80710355178 -0.0469078742565 3.1015873762e-05
6.81180590295 -0.0467972287497 3.10158465681e-05
6.81650825413 -0.0466867689241 3.10158197633e-05
6.8212106053 -0.0465764944092 3.10157930444e-05
6.82591295648 -0.0464664048255 3.10157668617e-05
6.83061530765 -0.0463564998038 3.10157409079e-05
6.83531765883 -0.0462467789661 3.101571563e-05
6.84002001 -0.0461372419451 3.10156907148e-05
6.84472236118 -0.0460278883641 3.10156666052e-05
6.84942471236 -0.0459187178572 3.10156429812e-05
6.85412706353 -0.0458097300496 3.10156202802e-05
6.85882941471 -0.0457009245766 3.10155981743e-05
6.86353176588 -0.0455923010651 3.10155770946e-05
6.86823411706 -0.0454838591519 3.1015556704e-05
6.87293646823 -0.0453755984654 3.10155374266e-05
6.87763881941 -0.0452675186436 3.10155189149e-05
6.88234117058 -0.0451596193168 3.10155015851e-05
6.88704352176 -0.0450519001244 3.10154850782e-05
6.89174587294 -0.0449443606984 3.10154698019e-05
6.89644822411 -0.0448370006792 3.10154553845e-05
6.90115057529 -0.0447298197006 3.10154422246e-05
6.90585292646 -0.0446228174046 3.1015429937e-05
6.91055527764 -0.0445159934262 3.10154189102e-05
6.91525762881 -0.0444093474089 3.10154087444e-05
6.91995997999 -0.0443028789893 3.10153998178e-05
6.92466233117 -0.0441965878125 3.10153917151e-05
6.92936468234 -0.0440904735164 3.10153848031e-05
6.93406703352 -0.0439845357473 3.10153786505e-05
6.93876938469 -0.043878774145 3.10153736123e-05
6.94347173587 -0.043773188357 3.10153692402e-05
6.94817408704 -0.0436677780247 3.10153658769e-05
6.95287643822 -0.043562542797 3.10153630562e-05
6.95757878939 -0.0434574823166 3.1015361108e-05
6.96228114057 -0.0433525962338 3.10153595478e-05
6.96698349175 -0.0432478841931 3.1015358692e-05
6.97168584292 -0.0431433458459 3.10153580372e-05
6.9763881941 -0.0430389808382 3.10153578859e-05
6.98109054527 -0.0429347888228 3.10153577149e-05
6.98579289645 -0.0428307694472 3.10153578127e-05
6.99049524762 -0.0427269223656 3.10153576358e-05
6.9951975988 -0.0426232472271 3.1015357458e-05
6.99989994997 -0.0425197436866 3.10153567152e-05
7.00460230115 -0.0424164113953 3.1015355666e-05
7.00930465233 -0.0423132500095 3.10153537252e-05
7.0140070035 -0.0422102591813 3.10153511362e-05
7.01870935468 -0.0421074385687 3.10153472919e-05
7.02341170585 -0.0420047878253 3.10153424201e-05
7.02811405703 -0.0419023066103 3.10153358917e-05
7.0328164082 -0.0417999945787 3.10153279187e-05
7.03751875938 -0.041697851391 3.10153178495e-05
7.04222111055 -0.0415958767038 3.10153058797e-05
7.04692346173 -0.0414940701787 3.10152913352e-05
7.05162581291 -0.0413924314738 3.10152743952e-05
7.05632816408 -0.0412909602521 3.10152543623e-05
7.06103051526 -0.0411896561732 3.10152313994e-05
7.06573286643 -0.041088518901 3.10152047856e-05
7.07043521761 -0.0409875480969 3.10151746671e-05
7.07513756878 -0.0408867434259 3.10151402995e-05
7.07983991996 -0.0407861045507 3.1015101812e-05
7.08454227114 -0.040685631138 3.10150584364e-05
7.08924462231 -0.0405853228514 3.10150102849e-05
7.09394697349 -0.0404851793591 3.10149565655e-05
7.09864932466 -0.0403852003262 3.10148973733e-05
7.10335167584 -0.0402853854219 3.1014831892e-05
7.10805402701 -0.040185734313 3.10147601995e-05
7.11275637819 -0.0400862466695 3.10146814556e-05
7.11745872936 -0.03998692216 3.10145957207e-05
7.12216108054 -0.0398877604558 3.10145021305e-05
7.12686343172 -0.0397887612265 3.10144007281e-05
7.13156578289 -0.0396899241447 3.10142906247e-05
7.13626813407 -0.0395912488817 3.10141718462e-05
7.14097048524 -0.039492735111 3.10140434796e-05
7.14567283642 -0.0393943825053 3.10139055334e-05
7.15037518759 -0.0392961907396 3.10137570703e-05
7.15507753877 -0.0391981594876 3.10135980815e-05
7.15977988994 -0.0391002884256 3.10134276054e-05
7.16448224112 -0.0390025772289 3.10132456159e-05
7.1691845923 -0.0389050255748 3.10130511273e-05
7.17388694347 -0.03880763314 3.10128440963e-05
7.17858929465 -0.0387103996029 3.10126235129e-05
7.18329164582 -0.0386133246416 3.10123893169e-05
7.187993997 -0.0385164079357 3.10121404742e-05
7.19269634817 -0.0384196491646 3.10118769074e-05
7.19739869935 -0.0383230480091 3.10115975587e-05
7.20210105052 -0.03822660415 3.10113023337e-05
7.2068034017 -0.0381303172693 3.1010990151e-05
7.21150575288 -0.038034187049 3.10106608991e-05
7.21620810405 -0.0379382131723 3.10103134733e-05
7.22091045523 -0.0378423953224 3.10099477452e-05
7.2256128064 -0.0377467331839 3.10095625869e-05
7.23031515758 -0.0376512264412 3.10091578534e-05
7.23501750875 -0.03755587478 3.10087323936e-05
7.23971985993 -0.0374606778863 3.10082860463e-05
7.24442221111 -0.0373656354465 3.10078176374e-05
7.24912456228 -0.0372707471481 3.10073269893e-05
7.25382691346 -0.0371760126788 3.10068129055e-05
7.25852926463 -0.037081431727 3.10062751923e-05
7.26323161581 -0.0369870039818 3.10057126308e-05
7.26793396698 -0.0368927291331 3.10051250115e-05
7.27263631816 -0.0367986068708 3.10045110933e-05
7.27733866933 -0.036704636886 3.10038706512e-05
7.28204102051 -0.03661081887 3.10032024224e-05
7.28674337169 -0.0365171525151 3.10025061662e-05
7.29144572286 -0.0364236375137 3.10017805985e-05
7.29614807404 -0.0363302735594 3.10010254636e-05
7.30085042521 -0.0362370603455 3.10002394561e-05
7.30555277639 -0.0361439975671 3.09994223052e-05
7.31025512756 -0.0360510849186 3.0998572685e-05
7.31495747874 -0.0359583220962 3.09976903098e-05
7.31965982991 -0.0358657087955 3.09967738336e-05
7.32436218109 -0.0357732447139 3.0995822956e-05
7.32906453227 -0.035680929548 3.09948363108e-05
7.33376688344 -0.0355887629968 3.09938135838e-05
7.33846923462 -0.0354967447578 3.09927533891e-05
7.34317158579 -0.035404874531 3.09916553984e-05
7.34787393697 -0.0353131520152 3.09905182066e-05
7.35257628814 -0.0352215769115 3.09893414719e-05
7.35727863932 -0.03513014892 3.09881237703e-05
7.36198099049 -0.0350388677429 3.09868647466e-05
7.36668334167 -0.0349477330814 3.09855629585e-05
7.37138569285 -0.034856744639 3.09842180377e-05
7.37608804402 -0.0347659021176 3.09828285239e-05
7.3807903952 -0.0346752052221 3.0981394036e-05
7.38549274637 -0.0345846536557 3.09799130964e-05
7.39019509755 -0.0344942471244 3.09783853113e-05
7.39489744872 -0.0344039853323 3.0976809186e-05
7.3995997999 -0.0343138679865 3.09751843147e-05
7.40430215108 -0.0342238947925 3.09735091862e-05
7.40900450225 -0.0341340654585 3.09717833826e-05
7.41370685343 -0.0340443796909 3.09700053766e-05
7.4184092046 -0.0339548371991 3.09681747388e-05
7.42311155578 -0.0338654376906 3.09662899262e-05
7.42781390695 -0.0337761808761 3.09643504983e-05
7.43251625813 -0.0336870664638 3.09623548969e-05
7.4372186093 -0.0335980941657 3.09603026705e-05
7.44192096048 -0.0335092636914 3.09581922462e-05
7.44662331166 -0.0334205747536 3.0956023162e-05
7.45132566283 -0.0333320270631 3.09537938307e-05
7.45602801401 -0.0332436203339 3.09515037801e-05
7.46073036518 -0.0331553542775 3.09491514094e-05
7.46543271636 -0.0330672286093 3.09467362364e-05
7.47013506753 -0.0329792430417 3.0944256647e-05
7.47483741871 -0.0328913972913 3.09417121495e-05
7.47953976988 -0.0328036910717 3.09391011171e-05
7.48424212106 -0.0327161241004 3.09364230488e-05
7.48894447224 -0.0326286960918 3.09336763057e-05
7.49364682341 -0.0325414067648 3.09308603778e-05
7.49834917459 -0.032454255835 3.09279736144e-05
7.50305152576 -0.0323672430221 3.09250154971e-05
7.50775387694 -0.0322803680429 3.09219843641e-05
7.51245622811 -0.0321936306183 3.09188796886e-05
7.51715857929 -0.0321070304656 3.0915699798e-05
7.52186093046 -0.0320205673073 3.09124441579e-05
7.52656328164 -0.0319342408614 3.09091110853e-05
7.53126563282 -0.0318480508517 3.09057000384e-05
7.53596798399 -0.0317619969974 3.09022093246e-05
7.54067033517 -0.031676079023 3.08986383947e-05
7.54537268634 -0.0315902966486 3.08949855471e-05
7.55007503752 -0.0315046496001 3.08912502257e-05
7.55477738869 -0.0314191375986 3.08874307202e-05
7.55947973987 -0.0313337603709 3.0883526468e-05
7.56418209105 -0.0312485176393 3.08795357509e-05
7.56888444222 -0.0311634091315 3.08754579999e-05
7.5735867934 -0.0310784345705 3.08712914892e-05
7.57828914457 -0.0309935936856 3.08670356441e-05
7.58299149575 -0.0309088862007 3.08626887316e-05
7.58769384692 -0.0308243118459 3.08582501715e-05
7.5923961981 -0.0307398703462 3.08537182242e-05
7.59709854927 -0.0306555614327 3.08490923046e-05
7.60180090045 -0.0305713848314 3.08443706667e-05
7.60650325163 -0.0304873402745 3.08395527206e-05
7.6112056028 -0.0304034274889 3.08346367149e-05
7.61590795398 -0.0303196462079 3.08296220552e-05
7.62061030515 -0.0302359961592 3.0824506985e-05
7.62531265633 -0.0301524770774 3.08192909058e-05
7.6300150075 -0.0300690886912 3.08139720564e-05
7.63471735868 -0.0299858307358 3.08085498345e-05
7.63941970985 -0.029902702941 3.08030224749e-05
7.64412206103 -0.0298197050433 3.07973893719e-05
7.64882441221 -0.0297368367733 3.07916487567e-05
7.65352676338 -0.0296540978684 3.07858000203e-05
7.65822911456 -0.0295714880603 3.07798413909e-05
7.66293146573 -0.0294890070874 3.07737722568e-05
7.66763381691 -0.0294066546822 3.07675908434e-05
7.67233616808 -0.0293244305842 3.07612965366e-05
7.67703851926 -0.029242334527 3.07548875598e-05
7.68174087043 -0.0291603662508 3.07483632964e-05
7.68644322161 -0.0290785254902 3.07417219685e-05
7.69114557279 -0.0289968119867 3.07349629576e-05
7.69584792396 -0.0289152254754 3.07280844845e-05
7.70055027514 -0.028833765699 3.07210859292e-05
7.70525262631 -0.0287524323936 3.0713965512e-05
7.70995497749 -0.0286712253027 3.07067226113e-05
7.71465732866 -0.0285901441636 3.06993554475e-05
7.71935967984 -0.0285091887206 3.0691863398e-05
7.72406203102 -0.0284283587117 3.06842446834e-05
7.72876438219 -0.0283476538825 3.06764986806e-05
7.73346673337 -0.0282670739719 3.06686236108e-05
7.73816908454 -0.0281866187264 3.06606188505e-05
7.74287143572 -0.0281062878856 3.06524826223e-05
7.74757378689 -0.0280260811972 3.06442143025e-05
7.75227613807 -0.0279459984017 3.06358121155e-05
7.75697848924 -0.0278660392477 3.06272754377e-05
7.76168084042 -0.0277862034767 3.06186024957e-05
7.7663831916 -0.0277064908382 3.06097926662e-05
7.77108554277 -0.0276269010744 3.06008441786e-05
7.77578789395 -0.027547433936 3.05917564104e-05
7.78049024512 -0.027468089166 3.05825275939e-05
7.7851925963 -0.027388866516 3.05731571076e-05
7.78989494747 -0.0273097657301 3.05636431874e-05
7.79459729865 -0.0272307865607 3.05539852131e-05
7.79929964982 -0.0271519287526 3.05441814244e-05
7.804002001 -0.0270731920593 3.05342312026e-05
7.80870435218 -0.0269945762266 3.0524132792e-05
7.81340670335 -0.0269160810087 3.05138855757e-05
7.81810905453 -0.0268377061525 3.05034878025e-05
7.8228114057 -0.0267594514131 3.04929388578e-05
7.82751375688 -0.0266813165381 3.04822369956e-05
7.83221610805 -0.0266033012836 3.04713816034e-05
7.83691845923 -0.0265254053981 3.0460370941e-05
7.8416208104 -0.0264476286387 3.04492043985e-05
7.84632316158 -0.0263699707546 3.04378802416e-05
7.85102551276 -0.0262924315038 3.04263978632e-05
7.85572786393 -0.0262150106363 3.04147555356e-05
7.86043021511 -0.0261377079113 3.04029526546e-05
7.86513256628 -0.0260605230796 3.03909874993e-05
7.86983491746 -0.0259834559011 3.03788594689e-05
7.87453726863 -0.0259065061277 3.03665668496e-05
7.87923961981 -0.0258296735201 3.0354109044e-05
7.88394197099 -0.0257529578306 3.03414843462e-05
7.88864432216 -0.0256763588215 3.03286921624e-05
7.89334667334 -0.0255998762457 3.03157307946e-05
7.89804902451 -0.0255235098662 3.0302599653e-05
7.90275137569 -0.0254472594369 3.0289297048e-05
7.90745372686 -0.0253711247216 3.02758223939e-05
7.91215607804 -0.0252951054753 3.02621740098e-05
7.91685842921 -0.0252192014624 3.02483513146e-05
7.92156078039 -0.0251434124387 3.02343526363e-05
7.92626313157 -0.0250677381697 3.02201773982e-05
7.93096548274 -0.0249921784119 3.02058239382e-05
7.93566783392 -0.0249167329316 3.01912916841e-05
7.94037018509 -0.0248414014864 3.01765789836e-05
7.94507253627 -0.0247661838432 3.01616852696e-05
7.94977488744 -0.0246910797604 3.01466088999e-05
7.95447723862 -0.0246160890061 3.01313493124e-05
7.95917958979 -0.0245412113391 3.01159048757e-05
7.96388194097 -0.0244664465286 3.0100275033e-05
7.96858429215 -0.0243917943342 3.00844581635e-05
7.97328664332 -0.0243172545259 3.00684537161e-05
7.9779889945 -0.0242428268643 3.00522600813e-05
7.98269134567 -0.0241685111198 3.00358767136e-05
7.98739369685 -0.0240943070541 3.00193020149e-05
7.99209604802 -0.0240202144388 3.00025354457e-05
7.9967983992 -0.0239462330358 2.99855754197e-05
8.00150075037 -0.0238723626177 2.99684214036e-05
8.00620310155 -0.0237986029474 2.99510718231e-05
8.01090545273 -0.0237249537982 2.9933526151e-05
8.0156078039 -0.0236514149338 2.99157828257e-05
8.02031015508 -0.0235779861284 2.98978413263e-05
8.02501250625 -0.0235046671464 2.9879700104e-05
8.02971485743 -0.0234314577629 2.98613586444e-05
8.0344172086 -0.0233583577432 2.98428154117e-05
8.03911955978 -0.023285366863 2.98240698983e-05
8.04382191096 -0.0232124848884 2.98051205817e-05
8.04852426213 -0.0231397115961 2.97859669613e-05
8.05322661331 -0.0230670467528 2.9766607528e-05
8.05792896448 -0.0229944901361 2.97470417884e-05
8.06263131566 -0.0229220415136 2.97272682473e-05
8.06733366683 -0.0228497006637 2.97072864183e-05
8.07203601801 -0.0227774673544 2.96870948206e-05
8.07673836918 -0.0227053413652 2.9666692975e-05
8.08144072036 -0.0226333224651 2.96460794152e-05
8.08614307154 -0.0225614104341 2.96252536694e-05
8.09084542271 -0.0224896050419 2.96042142861e-05
8.09554777389 -0.0224179060695 2.95829608011e-05
8.10025012506 -0.0223463132873 2.95614917778e-05
8.10495247624 -0.0222748264771 2.95398067597e-05
8.10965482741 -0.0222034454102 2.95179043255e-05
8.11435717859 -0.0221321698688 2.94957840266e-05
8.11905952976 -0.0220609996253 2.94734444572e-05
8.12376188094 -0.0219899344629 2.94508851766e-05
8.12846423212 -0.0219189741541 2.94281047946e-05
8.13316658329 -0.0218481184832 2.94051028789e-05
8.13786893447 -0.0217773672238 2.93818780552e-05
8.14257128564 -0.0217067201607 2.93584298993e-05
8.14727363682 -0.021636177068 2.93347570532e-05
8.15197598799 -0.0215657377314 2.93108591011e-05
8.15667833917 -0.0214954019261 2.92867347013e-05
8.16138069034 -0.0214251694385 2.92623834465e-05
8.16608304152 -0.0213550400441 2.92378040118e-05
8.1707853927 -0.0212850135304 2.92129959984e-05
8.17548774387 -0.0212150896736 2.91879580983e-05
8.18019009505 -0.021145268262 2.91626899213e-05
8.18489244622 -0.0210755490725 2.91371901765e-05
8.1895947974 -0.021005931894 2.91114584827e-05
8.19429714857 -0.0209364165045 2.90854935661e-05
8.19899949975 -0.0208670026933 2.90592950545e-05
8.20370185093 -0.0207976902393 2.90328616917e-05
8.2084042021 -0.0207284789327 2.90061931145e-05
8.21310655328 -0.0206593685527 2.89792880842e-05
8.21780890445 -0.0205903588907 2.89521462469e-05
8.22251125563 -0.0205214497265 2.89247663818e-05
8.2272136068 -0.020452640852 2.88971481442e-05
8.23191595798 -0.020383932048 2.88692903314e-05
8.23661830915 -0.020315323107 2.8841192608e-05
8.24132066033 -0.0202468138106 2.88128537897e-05
8.24602301151 -0.0201784039522 2.87842735504e-05
8.25072536268 -0.0201100933137 2.87554507245e-05
8.25542771386 -0.0200418816895 2.87263849951e-05
8.26013006503 -0.0199737688622 2.86970752153e-05
8.26483241621 -0.0199057546269 2.86675210781e-05
8.26953476738 -0.0198378387671 2.86377214552e-05
8.27423711856 -0.0197700210783 2.86076760492e-05
8.27893946973 -0.0197023013447 2.85773837511e-05
8.28364182091 -0.019634679363 2.85468442731e-05
8.28834417209 -0.0195671549177 2.85160565253e-05
8.29304652326 -0.0194997278063 2.84850202301e-05
8.29774887444 -0.0194323978139 2.84537343166e-05
8.30245122561 -0.0193651647389 2.84221985173e-05
8.30715357679 -0.0192980283671 2.83904117808e-05
8.31185592796 -0.0192309884974 2.83583738496e-05
8.31655827914 -0.0191640449166 2.83260836921e-05
8.32126063031 -0.0190971974241 2.82935410608e-05
8.32596298149 -0.019030445808 2.82607449439e-05
8.33066533267 -0.0189637898674 2.82276951041e-05
8.33536768384 -0.0188972293908 2.81943905498e-05
8.34007003502 -0.0188307641785 2.81608310537e-05
8.34477238619 -0.0187643940209 2.81270156444e-05
8.34947473737 -0.018698118719 2.8092944105e-05
8.35417708854 -0.0186319380615 2.80586154843e-05
8.35887943972 -0.0185658518524 2.80240295759e-05
8.3635817909 -0.01849985988 2.7989185449e-05
8.36828414207 -0.0184339619478 2.79540829078e-05
8.37298649325 -0.0183681578482 2.79187210419e-05
8.37768884442 -0.0183024473832 2.78830996661e-05
8.3823911956 -0.0182368303445 2.78472178908e-05
8.38709354677 -0.0181713065361 2.78110755413e-05
8.39179589795 -0.0181058757527 2.77746717489e-05
8.39649824912 -0.0180405377967 2.77380063497e-05
8.4012006003 -0.017975292461 2.77010784957e-05
8.40590295148 -0.0179101395534 2.7663888034e-05
8.41060530265 -0.0178450788664 2.76264341379e-05
8.41530765383 -0.017780110206 2.75887166649e-05
8.420010005 -0.0177152333666 2.75507348098e-05
8.42471235618 -0.017650448155 2.7512488441e-05
8.42941470735 -0.0175857543672 2.74739767744e-05
8.43411705853 -0.0175211518107 2.74351996897e-05
8.4388194097 -0.01745664028 2.73961564241e-05
8.44352176088 -0.0173922195843 2.73568468684e-05
8.44822411206 -0.0173278895199 2.73172702813e-05
8.45292646323 -0.0172636498957 2.7277426565e-05
8.45762881441 -0.0171995005084 2.72373149996e-05
8.46233116558 -0.0171354411689 2.71969354985e-05
8.46703351676 -0.0170714716721 2.71562873637e-05
8.47173586793 -0.0170075918307 2.71153705199e-05
8.47643821911 -0.0169438014429 2.70741842909e-05
8.48114057028 -0.0168801003193 2.70327286128e-05
8.48584292146 -0.0168164882578 2.69910028314e-05
8.49054527264 -0.0167529650708 2.69490068941e-05
8.49524762381 -0.016689530558 2.6906740169e-05
8.49994997499 -0.0166261845313 2.68642026148e-05
8.50465232616 -0.0165629267909 2.6821393622e-05
8.50935467734 -0.0164997571507 2.67783131607e-05
8.51405702851 -0.0164366754103 2.67349606436e-05
8.51875937969 -0.0163736813844 2.66913360525e-05
8.52346173087 -0.0163107748729 2.66474388226e-05
8.52816408204 -0.0162479556913 2.66032689475e-05
8.53286643322 -0.0161852236414 2.65588258845e-05
8.53756878439 -0.016122578538 2.65141096392e-05
8.54227113557 -0.0160600201837 2.64691196914e-05
8.54697348674 -0.0159975483939 2.64238560587e-05
8.55167583792 -0.0159351629728 2.63783182433e-05
8.55637818909 -0.0158728637355 2.63325062747e-05
8.56108054027 -0.0158106504857 2.62864196781e-05
8.56578289145 -0.0157485230412 2.62400584948e-05
8.57048524262 -0.0156864812063 2.6193422273e-05
8.5751875938 -0.0156245247986 2.61465110658e-05
8.57988994497 -0.0155626536217 2.60993244443e-05
8.58459229615 -0.0155008674961 2.60518624739e-05
8.58929464732 -0.015439166226 2.60041247485e-05
8.5939969985 -0.0153775496302 2.59561113459e-05
8.59869934967 -0.0153160175159 2.5907821883e-05
8.60340170085 -0.0152545697014 2.58592564497e-05
8.60810405203 -0.0151932059944 2.58104146861e-05
8.6128064032 -0.0151319262137 2.57612966947e-05
8.61750875438 -0.0150707301679 2.57119021385e-05
8.62221110555 -0.0150096176786 2.56622311325e-05
8.62691345673 -0.0149485885515 2.56122833628e-05
8.6316158079 -0.0148876426088 2.55620589573e-05
8.63631815908 -0.0148267796604 2.55115576252e-05
8.64102051025 -0.0147659995267 2.54607795068e-05
8.64572286143 -0.0147053020169 2.5409724335e-05
8.65042521261 -0.0146446869557 2.53583922626e-05
8.65512756378 -0.0145841541493 2.53067830461e-05
8.65982991496 -0.0145237034243 2.52548968509e-05
8.66453226613 -0.0144633345885 2.52027334571e-05
8.66923461731 -0.014403047468 2.51502930429e-05
8.67393696848 -0.0143428418724 2.50975754118e-05
8.67863931966 -0.014282717626 2.50445807552e-05
8.68334167084 -0.0142226745402 2.49913089e-05
8.68804402201 -0.014162712441 2.49377600509e-05
8.69274637319 -0.0141028311392 2.48839340583e-05
8.69744872436 -0.0140430304616 2.48298311399e-05
8.70215107554 -0.0139833102205 2.47754511698e-05
8.70685342671 -0.0139236702422 2.47207943791e-05
8.71155577789 -0.0138641103385 2.46658606656e-05
8.71625812906 -0.0138046303385 2.46106502736e-05
8.72096048024 -0.0137452300547 2.45551631248e-05
8.72566283142 -0.0136859093156 2.44993994768e-05
8.73036518259 -0.0136266679341 2.44433592753e-05
8.73506753377 -0.0135675057383 2.43870427912e-05
8.73976988494 -0.0135084225441 2.43304499942e-05
8.74447223612 -0.0134494181799 2.42735811689e-05
8.74917458729 -0.0133904924611 2.42164363086e-05
8.75387693847 -0.0133316452168 2.41590157118e-05
8.75857928964 -0.0132728762617 2.41013193959e-05
8.76328164082 -0.0132141854278 2.40433476729e-05
8.767983992 -0.0131555725316 2.39851005842e-05
8.77268634317 -0.0130970374022 2.39265784561e-05
8.77738869435 -0.0130385798565 2.38677813537e-05
8.78209104552 -0.0129801997266 2.38087096173e-05
8.7867933967 -0.0129218968289 2.37493633361e-05
8.79149574787 -0.012863670997 2.36897428645e-05
8.79619809905 -0.0128055220469 2.36298483159e-05
8.80090045022 -0.0127474498127 2.35696800589e-05
8.8056028014 -0.012689454112 2.35092382308e-05
8.81030515258 -0.0126315347774 2.34485232146e-05
8.81500750375 -0.0125736916281 2.33875351721e-05
8.81970985493 -0.0125159244994 2.33262745004e-05
8.8244122061 -0.0124582332077 2.32647413855e-05
8.82911455728 -0.0124006175902 2.32029362392e-05
8.83381690845 -0.0123430774648 2.31408592715e-05
8.83851925963 -0.0122856126669 2.30785109089e-05
8.84322161081 -0.0122282230173 2.30158913856e-05
8.84792396198 -0.012170908351 2.29530011432e-05
8.85262631316 -0.0121136684903 2.28898404398e-05
8.85732866433 -0.0120565032696 2.28264097321e-05
8.86203101551 -0.0119994125118 2.27627093022e-05
8.86673336668 -0.0119423960519 2.2698739622e-05
8.87143571786 -0.0118854537132 2.26345009979e-05
8.87613806903 -0.0118285853313 2.25699939169e-05
8.88084042021 -0.0117717907312 2.25052187096e-05
8.88554277139 -0.0117150697491 2.24401758782e-05
8.89024512256 -0.0116584222071 2.2374865778e-05
8.89494747374 -0.0116018479452 2.23092889263e-05
8.89964982491 -0.0115453467873 2.22434457027e-05
8.90435217609 -0.0114889185706 2.217733664e-05
8.90905452726 -0.0114325631195 2.21109621421e-05
8.91375687844 -0.0113762802739 2.20443227577e-05
8.91845922961 -0.0113200698587 2.19774189146e-05
8.92316158079 -0.0112639317133 2.19102511776e-05
8.92786393197 -0.0112078656632 2.18428199985e-05
8.93256628314 -0.0111518715483 2.17751259587e-05
8.93726863432 -0.0110959491945 2.17071695335e-05
8.94197098549 -0.0110400984434 2.16389513207e-05
8.94667333667 -0.0109843191204 2.15704718199e-05
8.95137568784 -0.0109286110675 2.15017316451e-05
8.95607803902 -0.0108729741107 2.14327313201e-05
8.96078039019 -0.0108174080925 2.13634714754e-05
8.96548274137 -0.0107619128405 2.12939526588e-05
8.97018509255 -0.0107064881967 2.12241755174e-05
8.97488744372 -0.0106511339892 2.11541406235e-05
8.9795897949 -0.0105958500604 2.10838486406e-05
8.98429214607 -0.0105406362401 2.10133001651e-05
8.98899449725 -0.0104854923703 2.09424958775e-05
8.99369684842 -0.0104304182809 2.08714363981e-05
8.9983991996 -0.0103754138147 2.08001224248e-05
9.00310155078 -0.0103204788022 2.07285546014e-05
9.00780390195 -0.0102656130875 2.06567336436e-05
9.01250625313 -0.0102108165007 2.05846602188e-05
9.0172086043 -0.0101560888865 2.05123350603e-05
9.02191095548 -0.0101014300754 2.0439758859e-05
9.02661330665 -0.0100468399126 2.03669323662e-05
9.03131565783 -0.0099923182301 2.02938562964e-05
9.036018009 -0.00993786487266 2.02205314189e-05
9.04072036018 -0.00988347967281 2.01469584716e-05
9.04542271136 -0.00982916247683 2.00731382418e-05
9.05012506253 -0.00977491311667 1.99990714914e-05
9.05482741371 -0.0097207314391 1.99247590256e-05
9.05952976488 -0.00966661727547 1.98502016296e-05
9.06423211606 -0.00961257047528 1.97754001271e-05
9.06893446723 -0.00955859087035 1.97003553269e-05
9.07363681841 -0.00950467830959 1.96250680711e-05
9.07833916958 -0.00945083262531 1.95495391917e-05
9.08304152076 -0.00939705366582 1.94737695497e-05
9.08774387194 -0.00934334126722 1.93977599998e-05
9.09244622311 -0.00928969527612 1.9321511423e-05
9.09714857429 -0.00923611552799 1.92450246959e-05
9.10185092546 -0.00918260187216 1.9168300719e-05
9.10655327664 -0.00912915414347 1.90913403919e-05
9.11125562781 -0.00907577219285 1.90141446345e-05
9.11595797899 -0.00902245585452 1.89367143688e-05
9.12066033016 -0.0089692049788 1.88590505345e-05
9.12536268134 -0.0089160194026 1.87811540758e-05
9.13006503252 -0.00886289897672 1.87030259524e-05
9.13476738369 -0.00880984353744 1.8624667131e-05
9.13946973487 -0.00875685293499 1.85460785908e-05
9.14417208604 -0.00870392700827 1.84672613209e-05
9.14887443722 -0.00865106560803 1.83882163207e-05
9.15357678839 -0.00859826857035 1.83089446009e-05
9.15827913957 -0.00854553575083 1.82294471817e-05
9.16298149075 -0.00849286698386 1.81497250948e-05
9.16768384192 -0.00844026212551 1.80697793817e-05
9.1723861931 -0.00838772101172 1.79896110949e-05
9.17708854427 -0.00833524349687 1.79092212972e-05
9.18179089545 -0.00828282941846 1.78286110617e-05
9.18649324662 -0.00823047863244 1.77477814724e-05
9.1911955978 -0.00817819097677 1.76667336232e-05
9.19589794897 -0.00812596630571 1.75854686194e-05
9.20060030015 -0.00807380445875 1.7503987575e-05
9.20530265133 -0.00802170529173 1.74222916169e-05
9.2100050025 -0.00796966864353 1.73403818794e-05
9.21470735368 -0.00791769437043 1.72582595108e-05
9.21940970485 -0.00786578231287 1.7175925665e-05
9.22411205603 -0.00781393232653 1.70933815122e-05
9.2288144072 -0.0077621442512 1.70106282256e-05
9.23351675838 -0.00771041794522 1.69276669974e-05
9.23821910955 -0.00765875324882 1.68444990195e-05
9.24292146073 -0.00760715001973 1.67611255066e-05
9.24762381191 -0.00755560809755 1.66775476684e-05
9.25232616308 -0.00750412734265 1.65937667426e-05
9.25702851426 -0.007452707594 1.65097839562e-05
9.26173086543 -0.00740134871241 1.64256005699e-05
9.26643321661 -0.00735005053841 1.63412178275e-05
9.27113556778 -0.00729881293218 1.62566370125e-05
9.27583791896 -0.00724763573577 1.61718593855e-05
9.28054027013 -0.0071965188066 1.60868862529e-05
9.28524262131 -0.0071454619904 1.6001718891e-05
9.28994497249 -0.00709446514612 1.59163586294e-05
9.29464732366 -0.0070435281167 1.58308067598e-05
9.29934967484 -0.00699265076263 1.57450646345e-05
9.30405202601 -0.00694183292728 1.565913356e-05
9.30875437719 -0.00689107447162 1.5573014912e-05
9.31345672836 -0.00684037524053 1.54867100102e-05
9.31815907954 -0.00678973509434 1.54002202539e-05
9.32286143072 -0.00673915387945 1.53135469754e-05
9.32756378189 -0.00668863145451 1.52266915978e-05
9.33226613307 -0.00663816766742 1.51396554648e-05
9.33696848424 -0.00658776237942 1.50524400231e-05
9.34167083542 -0.00653741543563 1.4965046627e-05
9.34637318659 -0.00648712669882 1.48774767468e-05
9.35107553777 -0.00643689601454 1.47897317464e-05
9.35577788894 -0.00638672324708 1.47018131193e-05
9.36048024012 -0.00633660824134 1.46137222381e-05
9.3651825913 -0.00628655086205 1.45254606193e-05
9.36988494247 -0.00623655095563 1.44370296432e-05
9.37458729365 -0.00618660838619 1.43484308489e-05
9.37928964482 -0.00613672300055 1.42596656227e-05
9.383991996 -0.0060868946622 1.41707355266e-05
9.38869434717 -0.00603712322054 1.4081641951e-05
9.39339669835 -0.00598740853949 1.39923864808e-05
9.39809904952 -0.00593775046781 1.3902970509e-05
9.4028014007 -0.00588814886984 1.38133956426e-05
9.40750375188 -0.00583860359478 1.37236632756e-05
9.41220610305 -0.00578911450741 1.36337750373e-05
9.41690845423 -0.00573968145841 1.35437323202e-05
9.4216108054 -0.00569030431193 1.3453536775e-05
9.42631315658 -0.005640982918 1.33631897913e-05
9.43101550775 -0.0055917171444 1.32726930405e-05
9.43571785893 -0.00554250683945 1.31820479068e-05
9.4404202101 -0.00549335187031 1.30912560817e-05
9.44512256128 -0.00544425208782 1.30003189416e-05
9.44982491246 -0.00539520735852 1.2909238197e-05
9.45452726363 -0.00534621753367 1.28180152144e-05
9.45922961481 -0.00529728248128 1.27266517218e-05
9.46393196598 -0.00524840205197 1.26351490728e-05
9.46863431716 -0.00519957611313 1.25435090122e-05
9.47333666833 -0.0051508045179 1.24517328771e-05
9.47803901951 -0.00510208713515 1.23598224281e-05
9.48274137069 -0.00505342381419 1.2267778982e-05
9.48744372186 -0.00500481442644 1.2175604314e-05
9.49214607304 -0.00495625882374 1.20832997168e-05
9.49684842421 -0.00490775687475 1.19908669779e-05
9.50155077539 -0.00485930843382 1.18983073621e-05
9.50625312656 -0.00481091336899 1.18056226673e-05
9.51095547774 -0.00476257153395 1.17128141257e-05
9.51565782891 -0.00471428279926 1.16198835431e-05
9.52036018009 -0.00466604701903 1.15268321143e-05
9.52506253127 -0.00461786406318 1.14336616501e-05
9.52976488244 -0.00456973378517 1.1340373303e-05
9.53446723362 -0.00452165605742 1.12469688851e-05
9.53916958479 -0.0044736307338 1.11534495003e-05
9.54387193597 -0.00442565768506 1.10598169592e-05
9.54857428714 -0.00437773676649 1.09660723101e-05
9.55327663832 -0.00432986785032 1.08722173581e-05
9.55797898949 -0.00428205079223 1.07782530885e-05
9.56268134067 -0.00423428546275 1.06841812964e-05
9.56738369185 -0.00418657171903 1.05900028956e-05
9.57208604302 -0.00413890943408 1.04957196666e-05
9.5767883942 -0.00409129846231 1.04013324424e-05
9.58149074537 -0.00404373867715 1.03068429822e-05
9.58619309655 -0.00399622993652 1.02122520289e-05
9.59089544772 -0.00394877211217 1.01175613136e-05
9.5955977989 -0.00390136506137 1.00227714776e-05
9.60030015007 -0.00385400865836 9.92788421613e-06
9.60500250125 -0.00380670276081 9.83290005658e-06
9.60970485243 -0.00375944724229 9.73782064898e-06
9.6144072036 -0.00371224195983 9.64264639348e-06
9.61910955478 -0.0036650867895 9.54737888432e-06
9.62381190595 -0.00361798158765 9.45201837833e-06
9.62851425713 -0.00357092623076 9.35656640282e-06
9.6332166083 -0.00352392057765 9.26102305355e-06
9.63791895948 -0.00347696450103 9.16538977738e-06
9.64262131066 -0.00343005786322 9.06966648904e-06
9.64732366183 -0.00338320053733 8.97385453999e-06
9.65202601301 -0.00333639238295 8.87795364121e-06
9.65672836418 -0.00328963327772 8.78196503045e-06
9.66143071536 -0.00324292308058 8.68588819026e-06
9.66613306653 -0.0031962616675 8.5897242238e-06
9.67083541771 -0.00314964889883 8.49347235648e-06
9.67553776888 -0.00310308465092 8.39713353292e-06
9.68024012006 -0.00305656878553 8.30070668868e-06
9.68494247124 -0.00301010117839 8.20419258183e-06
9.68964482241 -0.00296368169162 8.10758982132e-06
9.69434717359 -0.00291731020236 8.01089894593e-06
9.69904952476 -0.00287098657209 7.91411819464e-06
9.70375187594 -0.00282471067832 7.81724784983e-06
9.70845422711 -0.00277848238189 7.72028573088e-06
9.71315657829 -0.00273230156377 7.62323181959e-06
9.71785892946 -0.00268616808311 7.52608345852e-06
9.72256128064 -0.00264008182025 7.42884027699e-06
9.72726363182 -0.00259404263677 7.33149907411e-06
9.73196598299 -0.00254805041234 7.23405906607e-06
9.73666833417 -0.00250210500892 7.13651643061e-06
9.74137068534 -0.00245620630759 7.03886989781e-06
9.74607303652 -0.00241035417068 6.94111493367e-06
9.75077538769 -0.00236454847656 6.84324969565e-06
9.75547773887 -0.00231878909101 6.7452688307e-06
9.76018009004 -0.00227307589278 6.64716982042e-06
9.76488244122 -0.00222740874698 6.54894636545e-06
9.7695847924 -0.00218178753275 6.45059514715e-06
9.77428714357 -0.00213621211452 6.35210876852e-06
9.77898949475 -0.00209068237489 6.25348296009e-06
9.78369184592 -0.00204519817661 6.15470904416e-06
9.7883941971 -0.0019997594016 6.05578161824e-06
9.79309654827 -0.00195436591504 5.95669050261e-06
9.79779889945 -0.00190901759923 5.8574289375e-06
9.80250125063 -0.00186371431765 5.75798497108e-06
9.8072036018 -0.00181845595399 5.65835020985e-06
9.81190595298 -0.00177324237412 5.55851059718e-06
9.81660830415 -0.00172807345906 5.45845575993e-06
9.82131065533 -0.00168294907606 5.35816912427e-06
9.8260130065 -0.00163786910749 5.25763790238e-06
9.83071535768 -0.00159283341895 5.15684248438e-06
9.83541770885 -0.00154784189521 5.05576711465e-06
9.84012006003 -0.0015028944022 4.95438848775e-06
9.84482241121 -0.00145799082304 4.85268716809e-06
9.84952476238 -0.00141313102503 4.75063530615e-06
9.85422711356 -0.00136831489266 4.64820885725e-06
9.85892946473 -0.00132354229358 4.54537431798e-06
9.86363181591 -0.00127881311062 4.44210180566e-06
9.86833416708 -0.00123412721279 4.33835068952e-06
9.87303651826 -0.00118948448429 4.23408359308e-06
9.87773886943 -0.00114488479347 4.12925076527e-06
9.88244122061 -0.00110032802489 4.02380506252e-06
9.88714357179 -0.00105581404724 3.91768485943e-06
9.89184592296 -0.00101134274644 3.81083005446e-06
9.89654827414 -0.000966913990539 3.70316324833e-06
9.90125062531 -0.000922527665803 3.59460678244e-06
9.90595297649 -0.00087818364062 3.48506180366e-06
9.91065532766 -0.000833881801613 3.37442626428e-06
9.91535767884 -0.000789622018524 3.26257129702e-06
9.92006003001 -0.000745404177317 3.1493599377e-06
9.92476238119 -0.00070122814808 3.03461987121e-06
9.92946473237 -0.000657093818133 2.91816225773e-06
9.93416708354 -0.000613001055892 2.79974917905e-06
9.93886943472 -0.000568949750032 2.67911104991e-06
9.94357178589 -0.000524939771324 2.5559054531e-06
9.94827413707 -0.000480971005772 2.42972932971e-06
9.95297648824 -0.000437043325492 2.30006173033e-06
9.95767883942 -0.000393156617839 2.16626041535e-06
9.9623811906 -0.000349310754263 2.02746871736e-06
9.96708354177 -0.000305505622463 1.88256401847e-06
9.97178589295 -0.000261741094227 1.72996351956e-06
9.97648824412 -0.000218017058601 1.56739615168e-06
9.9811905953 -0.000174333386704 1.39131077702e-06
9.98589294647 -0.000130689966923 1.19571508705e-06
9.99059529765 -8.70866727174e-05 9.68770656334e-07
9.99529764882 -4.35233928127e-05 6.79706929083e-07
10.0 0.0 0.0


==> Supplementary/filled/extrap/U12/SU12n9.dat <==
0.604702351175 -0.570328061012 0.00107352404776
0.60940470235 -0.569020300022 0.00103235877539
0.614107053526 -0.567720933189 0.000994143962465
0.618809404701 -0.566429517753 0.000958847417056
0.623511755877 -0.565146371862 0.00092629801374
0.628214107053 -0.563871078196 0.000896448640439
0.632916458228 -0.562603935352 0.000869126001536
0.637618809404 -0.561344549631 0.000844267268719
0.642321160579 -0.560093201527 0.000821696904615
0.647023511755 -0.558849519299 0.000801337417992
0.65172586293 -0.557613766662 0.000783012745989
0.656428214106 -0.556385592309 0.000766633732419
0.661130565282 -0.555165244388 0.000752027111565
0.665832916457 -0.553952390624 0.000739096594529
0.670535267633 -0.552747264708 0.00072767600248
0.675237618808 -0.551549552114 0.0007176671663
0.679939969984 -0.550359473086 0.000708915359977
0.68464232116 -0.54917672967 0.000701325570503
0.689344672335 -0.548001529599 0.000694758134311
0.694047023511 -0.546833590394 0.000689125261917
0.698749374686 -0.545673108139 0.000684304678063
0.703451725862 -0.54451981483 0.000680218525209
0.708154077038 -0.543373895682 0.000676762815538
0.712856428213 -0.542235096247 0.000673870949312
0.717558779389 -0.541103591596 0.000671456865609
0.722261130564 -0.539979139975 0.000669465393498
0.72696348174 -0.538861906987 0.00066782711151
0.731665832915 -0.537751662782 0.000666497628158
0.736368184091 -0.536648564107 0.000665422312115
0.741070535267 -0.535552392285 0.000664566411546
0.745772886442 -0.534463295779 0.0006638879877
0.750475237618 -0.533381066408 0.000663360564481
0.755177588793 -0.532305844878 0.000662952778972
0.759879939969 -0.531237432868 0.000662645029066
0.764582291145 -0.530175963816 0.000662414537113
0.76928464232 -0.529121248686 0.000662247249799
0.773986993496 -0.528073414095 0.000662127188601
0.778689344671 -0.527032279747 0.000662044660385
0.783391695847 -0.525997965857 0.000661988935342
0.788094047023 -0.524970300362 0.000661953652091
0.792796398198 -0.523949397468 0.000661932016817
0.797498749374 -0.522935092877 0.00066192013324
0.802201100549 -0.521927495144 0.000661914054204
0.806903451725 -0.520926447293 0.000661911633454
0.8116058029 -0.519932052568 0.000661910882614
0.816308154076 -0.51894416091 0.000661910826491
0.821010505252 -0.51796287056 0.000661910724755
0.825712856427 -0.516988037993 0.000661910313488
0.830415207603 -0.516019756744 0.000661909543021
0.835117558778 -0.515057889462 0.000661908503685
0.839819909954 -0.514102525243 0.000661907410446
0.84452226113 -0.513153532585 0.000661906438625
0.849224612305 -0.512210996394 0.000661905753493
0.853926963481 -0.511274790701 0.000661905420499
0.858629314656 -0.510344996464 0.000661905335205
0.863331665832 -0.509421492955 0.000661905320959
0.868034017008 -0.508504357403 0.000661904862618
0.872736368183 -0.507593474048 0.000661903461467
0.877438719359 -0.506688916593 0.000661900116183
0.882141070534 -0.505790573991 0.00066189396912
0.88684342171 -0.504898516615 0.000661883510879
0.891545772885 -0.504012637889 0.000661867522966
0.896248124061 -0.503133005035 0.000661844008986
0.900950475237 -0.502259515721 0.000661811415384
0.905652826412 -0.50139223419 0.000661767313436
0.910355177588 -0.500531062142 0.000661709861578
0.915057528763 -0.499676060996 0.000661636278726
0.919759879939 -0.498827136287 0.00066154449796
0.924462231115 -0.497984346757 0.000661431483847
0.92916458229 -0.497147601589 0.000661295017456
0.933866933466 -0.496316956989 0.00066113191878
0.938569284641 -0.495492325609 0.000660939896701
0.943271635817 -0.494673761251 0.00066071574285
0.947973986993 -0.493861179869 0.000660457176698
0.952676338168 -0.493054632983 0.000660161079682
0.957378689344 -0.492254039695 0.000659825264724
0.962081040519 -0.491459449357 0.000659446819502
0.966783391695 -0.49067078407 0.000659023731034
0.97148574287 -0.489888091129 0.000658553404977
0.976188094046 -0.489111295492 0.000658034079067
0.980890445222 -0.4883404425 0.000657463581589
0.985592796397 -0.487575459838 0.000656840472236
0.990295147573 -0.486816390989 0.000656163097584
0.994997498748 -0.486063166238 0.000655430404057
0.999699849924 -0.485315827301 0.00065464134168
1.0044022011 -0.484574296751 0.000653795305375
1.00910455228 -0.483838555161 0.000652891801004
1.01380690345 -0.483108464322 0.000651930495158
1.01850925463 -0.482383990077 0.000650911164846
1.0232116058 -0.481664998609 0.000649833640696
1.02791395698 -0.48095145612 0.000648697924288
1.03261630815 -0.480243233006 0.000647503988588
1.03731865933 -0.479540295829 0.000646252030938
1.0420210105 -0.478842519031 0.000644942147505
1.04672336168 -0.478149869545 0.000643574705775
1.05142571286 -0.477462225686 0.000642149908256
1.05612806403 -0.47677955477 0.000640668269814
1.06083041521 -0.476101738833 0.000639130084469
1.06553276638 -0.475428745568 0.000637535994243
1.07023511756 -0.47476046059 0.000635886371651
1.07493746873 -0.474096851974 0.00063418196792
1.07963981991 -0.473437808771 0.000632423222635
1.08434217108 -0.472783299444 0.000630610980307
1.08904452226 -0.472133216341 0.000628745737577
1.09374687344 -0.471487528315 0.000626828418116
1.09844922461 -0.470846130888 0.000624859566863
1.10315157579 -0.470208993302 0.000622840174124
1.10785392696 -0.469576014132 0.000620770825461
1.11255627814 -0.468947163008 0.000618652566739
1.11725862931 -0.468322341441 0.000616486017433
1.12196098049 -0.467701519453 0.000614272269144
1.12666333166 -0.467084601381 0.000612011969415
1.13136568284 -0.466471557633 0.000609706246884
1.13606803402 -0.465862295267 0.000607355772054
1.14077038519 -0.465256785081 0.000604961702922
1.14547273637 -0.464654936753 0.000602524728502
1.15017508754 -0.464056721464 0.000600046029329
1.15487743872 -0.463462051419 0.000597526309086
1.15957978989 -0.462870898182 0.000594966764824
1.16428214107 -0.46228317639 0.000592368111542
1.16898449225 -0.461698857991 0.000589731557486
1.17368684342 -0.461117859965 0.000587057826089
1.1783891946 -0.46054015464 0.000584348132087
1.18309154577 -0.459965661257 0.00058160320483
1.18779389695 -0.459394352519 0.000578824261421
1.19249624812 -0.45882614985 0.000576012034959
1.1971985993 -0.458261026326 0.000573167741273
1.20190095047 -0.457698905474 0.000570292115351
1.20660330165 -0.457139760741 0.000567386368544
1.21130565283 -0.456583517686 0.000564451236132
1.216008004 -0.45603015012 0.000561487922188
1.22071035518 -0.455479585565 0.000558497160912
1.22541270635 -0.454931798195 0.000555480146627
1.23011505753 -0.454386717423 0.000552437611312
1.2348174087 -0.453844317783 0.000549370737375
1.23951975988 -0.45330453052 0.000546280253599
1.24422211105 -0.45276733052 0.000543167328598
1.24892446223 -0.452232650796 0.000540032687137
1.25362681341 -0.451700466586 0.000536877482391
1.25832916458 -0.451170712611 0.000533702434441
1.26303151576 -0.450643364454 0.000530508679594
1.26773386693 -0.45011835849 0.000527296932668
1.27243621811 -0.449595670644 0.000524068311895
1.27713856928 -0.449075238887 0.000520823526358
1.28184092046 -0.448557039484 0.000517563675163
1.28654327163 -0.44804101195 0.000514289461282
1.29124562281 -0.447527132883 0.000511001963794
1.29594797399 -0.447015343293 0.000507701879253
1.30065032516 -0.44650562011 0.000504390265969
1.30535267634 -0.44599790579 0.000501067813828
1.31005502751 -0.445492177586 0.000497735559711
1.31475737869 -0.444988379354 0.000494394186678
1.31945972986 -0.444486488671 0.000491044709632
1.32416208104 -0.443986450748 0.000487687804673
1.32886443222 -0.443488243475 0.000484324464276
1.33356678339 -0.44299181338 0.0004809553575
1.33826913457 -0.442497138664 0.000477581454013
1.34297148574 -0.442004167127 0.000474203415754
1.34767383692 -0.441512877277 0.000470822189308
1.35237618809 -0.441023218146 0.000467438429446
1.35707853927 -0.440535168547 0.000464053059432
1.36178089044 -0.440048678706 0.000460666726845
1.36648324162 -0.439563727733 0.000457280331446
1.3711855928 -0.439080267014 0.0004538945136
1.37588794397 -0.438598275951 0.000450510149448
1.38059029515 -0.438117707055 0.000447127872115
1.38529264632 -0.43763854002 0.00044374853401
1.3899949975 -0.437160728442 0.000440372761032
1.39469734867 -0.4366842523 0.000437001381772
1.39939969985 -0.436209066249 0.000433635014898
1.40410205102 -0.43573515055 0.000430274465133
1.4088044022 -0.435262460881 0.000426920343889
1.41350675338 -0.434790977779 0.000423573431986
1.41820910455 -0.43432065792 0.000420234333568
1.42291145573 -0.433851482111 0.000416903805511
1.4276138069 -0.433383407995 0.000413582444631
1.43231615808 -0.432916416646 0.000410270983867
1.43701850925 -0.432450466646 0.000406970012624
1.44172086043 -0.431985539332 0.000403680239888
1.4464232116 -0.431521594198 0.000400402247562
1.45112556278 -0.43105861284 0.000397136720652
1.45582791396 -0.430596555635 0.000393884233426
1.46053026513 -0.430135404438 0.000390645446907
1.46523261631 -0.429675120483 0.000387420927551
1.46993496748 -0.429215685877 0.000384211312337
1.47463731866 -0.428757062691 0.000381017159736
1.47933966983 -0.428299233276 0.000377839082617
1.48404202101 -0.427842160517 0.000374677631228
1.48874437219 -0.427385827009 0.000371533394232
1.49344672336 -0.426930196424 0.000368406913397
1.49814907454 -0.426475251599 0.000365298753055
1.50285142571 -0.426020956971 0.000362209446151
1.50755377689 -0.425567295615 0.000359139532568
1.51225612806 -0.425114232713 0.00035608953604
1.51695847924 -0.424661751572 0.000353059971829
1.52166083041 -0.424209818099 0.000350051354023
1.52636318159 -0.42375841583 0.000347064173053
1.53106553277 -0.423307511377 0.000344098932869
1.53576788394 -0.422857088501 0.00034115609884
1.54047023512 -0.422407114503 0.000338236164218
1.54517258629 -0.421957573362 0.00033533956901
1.54987493747 -0.421508433047 0.000332466795183
1.55457728864 -0.421059677758 0.000329618257043
1.55927963982 -0.420611276112 0.000326794424604
1.56398199099 -0.420163212523 0.000323995686103
1.56868434217 -0.419715456242 0.000321222498867
1.57338669335 -0.419267991891 0.000318475224645
1.57808904452 -0.41882078934 0.000315754307308
1.5827913957 -0.418373833419 0.000313060081647
1.58749374687 -0.417927094596 0.000310392977213
1.59219609805 -0.417480557905 0.000307753301365
1.59689844922 -0.4170341944 0.000305141468425
1.6016008004 -0.416587989316 0.000302557757787
1.60630315157 -0.416141914273 0.000300002567582
1.61100550275 -0.415695954706 0.00029747614868
1.61570785393 -0.415250082792 0.000294978882008
1.6204102051 -0.414804284155 0.000292510989339
1.62511255628 -0.414358531515 0.000290072833337
1.62981490745 -0.413912810689 0.000287664606062
1.63451725863 -0.41346709492 0.000285286650849
1.6392196098 -0.413021370217 0.00028293912942
1.64392196098 -0.412575610334 0.000280622364676
1.64862431216 -0.412129801464 0.000278336487378
1.65332666333 -0.411683917866 0.000276081798891
1.65802901451 -0.411237945911 0.000273858398398
1.66273136568 -0.410791860346 0.0002716665646
1.66743371686 -0.410345647723 0.000269506364532
1.67213606803 -0.409899283264 0.000267378053123
1.67683841921 -0.409452753698 0.000265281664718
1.68154077038 -0.409006034711 0.000263217429398
1.68624312156 -0.408559113204 0.000261185348327
1.69094547274 -0.408111965317 0.000259185625708
1.69564782391 -0.407664578122 0.000257218229115
1.70035017509 -0.407216928199 0.000255283335902
1.70505252626 -0.406769002791 0.000253380879711
1.70975487744 -0.406320778906 0.000251511010182
1.71445722861 -0.405872243953 0.00024967362679
1.71915957979 -0.405423375362 0.000247868850683
1.72386193096 -0.404974160703 0.000246096547063
1.72856428214 -0.404524577817 0.000244356807929
1.73326663332 -0.404074614434 0.000242649464237
1.73796898449 -0.403624248796 0.000240974578331
1.74267133567 -0.403173468789 0.000239331947097
1.74737368684 -0.402722253049 0.000237721602857
1.75207603802 -0.402270589616 0.00023614330879
1.75677838919 -0.401818457505 0.000234597067
1.76148074037 -0.401365844912 0.000233082607496
1.76618309154 -0.400912731225 0.000231599902159
1.77088544272 -0.400459104787 0.00023014864855
1.7755877939 -0.400004945354 0.000228728788513
1.78029014507 -0.399550241415 0.000227339988093
1.78499249625 -0.399094973081 0.000225982159486
1.78969484742 -0.398639128988 0.000224654938334
1.7943971986 -0.398182689594 0.000223358207794
1.79909954977 -0.397725643678 0.000222091574429
1.80380190095 -0.397267972037 0.000220854893164
1.80850425213 -0.396809663593 0.000219647743002
1.8132066033 -0.396350699472 0.000218469951655
1.81790895448 -0.395891068737 0.00021732107227
1.82261130565 -0.395430752838 0.000216200906554
1.82731365683 -0.394969740973 0.000215108983696
1.832016008 -0.394508014912 0.00021404508079
1.83671835918 -0.394045563984 0.000213008705118
1.84142071035 -0.393582370271 0.000211999610731
1.84612306153 -0.393118423234 0.000211017285202
1.85082541271 -0.392653705257 0.00021006146126
1.85552776388 -0.392188205932 0.000209131609091
1.86023011506 -0.391721907939 0.000208227441957
1.86493246623 -0.391254800999 0.000207348415069
1.86963481741 -0.390786868082 0.0002064942242
1.87433716858 -0.390318099033 0.000205664312068
1.87903951976 -0.389848477107 0.000204858359012
1.88374187093 -0.389377992273 0.000204075797794
1.88844422211 -0.388906628064 0.00020331629543
1.89314657329 -0.38843437457 0.000202579277275
1.89784892446 -0.387961215594 0.000201864399176
1.90255127564 -0.38748714135 0.000201171081613
1.90725362681 -0.387012135905 0.000200498971419
1.91195597799 -0.38653618959 0.000199847486703
1.91665832916 -0.386059286732 0.000199216267415
1.92136068034 -0.38558141778 0.000198604731728
1.92606303151 -0.385102567314 0.000198012514804
1.93076538269 -0.384622725898 0.000197439037219
1.93546773387 -0.384141878363 0.000196883931375
1.94017008504 -0.383660015382 0.000196346622487
1.94487243622 -0.383177122032 0.000195826742128
1.94957478739 -0.382693189098 0.000195323722248
1.95427713857 -0.382208201893 0.000194837195433
1.95897948974 -0.381722151314 0.000194366602307
1.96368184092 -0.381235022907 0.000193911578183
1.9683841921 -0.380746807675 0.000193471574138
1.97308654327 -0.380257491393 0.00019304622979
1.97778889445 -0.379767065173 0.00019263500827
1.98249124562 -0.379275515013 0.000192237554931
1.9871935968 -0.378782832127 0.000191853346374
1.99189594797 -0.378289002733 0.000191482034963
1.99659829915 -0.377794018152 0.000191123111988
2.00130065032 -0.377297864907 0.000190776237805
2.0060030015 -0.376800543637 0.000190440920441
2.01070535268 -0.376302066542 0.000190116832369
2.01540770385 -0.375802452288 0.000189803507695
2.02011005503 -0.375301714612 0.000189500636395
2.0248124062 -0.374799871923 0.000189207779593
2.02951475738 -0.374296937767 0.000188924644402
2.03421710855 -0.373792930295 0.000188650817914
2.03891945973 -0.373287862868 0.000188386023853
2.0436218109 -0.372781753389 0.000188129874209
2.04832416208 -0.37227461503 0.000187882108747
2.05302651326 -0.371766465452 0.000187642363264
2.05772886443 -0.371257317647 0.000187410392971
2.06243121561 -0.370747189032 0.000187185856376
2.06713356678 -0.370236092422 0.000186968523507
2.07183591796 -0.369724045 0.000186758074491
2.07653826913 -0.369211059405 0.000186554293532
2.08124062031 -0.368697152588 0.000186356881289
2.08594297148 -0.368182337016 0.000186165635485
2.09064532266 -0.367666629413 0.000185980276237
2.09534767384 -0.367150042077 0.000185800614133
2.10005002501 -0.366632591509 0.000185626387687
2.10475237619 -0.366114289841 0.000185457419694
2.10945472736 -0.365595153355 0.00018529346603
2.11415707854 -0.36507519402 0.000185134361046
2.11885942971 -0.364554427901 0.000184979876965
2.12356178089 -0.36403286681 0.000184829859054
2.12826413207 -0.363510526599 0.0001846840949
2.13296648324 -0.362987418922 0.000184542440052
2.13766883442 -0.362463559423 0.000184404696511
2.14237118559 -0.361938959603 0.000184270729491
2.14707353677 -0.361413634902 0.000184140354487
2.15177588794 -0.360887596668 0.00018401344578
2.15647823912 -0.360360860139 0.000183889831472
2.16118059029 -0.359833436518 0.00018376939433
2.16588294147 -0.359305340843 0.000183651974216
2.17058529265 -0.358776584169 0.000183537461819
2.17528764382 -0.358247181343 0.00018342570795
2.179989995 -0.357717143276 0.000183316610681
2.18469234617 -0.357186484624 0.000183210030995
2.18939469735 -0.356655216155 0.000183105873829
2.19409704852 -0.356123352339 0.000183004009596
2.1987993997 -0.355590903805 0.000182904349607
2.20350175087 -0.355057884839 0.000182806773003
2.20820410205 -0.354524305933 0.000182711196993
2.21290645323 -0.353990181192 0.00018261750878
2.2176088044 -0.353455520974 0.000182525631025
2.22231115558 -0.352920339206 0.000182435458363
2.22701350675 -0.352384646115 0.000182346918477
2.23171585793 -0.351848455451 0.000182259912838
2.2364182091 -0.351311777311 0.000182174373754
2.24112056028 -0.350774625275 0.000182090208968
2.24582291145 -0.350237009313 0.00018200735503
2.25052526263 -0.349698942833 0.00018192572543
2.25522761381 -0.34916043568 0.000181845260602
2.25992996498 -0.348621501098 0.000181765879287
2.26463231616 -0.348082148807 0.000181687525466
2.26933466733 -0.347542391887 0.000181610122667
2.27403701851 -0.347002239937 0.000181533618106
2.27873936968 -0.346461705877 0.000181457939662
2.28344172086 -0.345920799186 0.00018138303749
2.28814407204 -0.345379532625 0.000181308843418
2.29284642321 -0.344837915556 0.000181235310264
2.29754877439 -0.344295960584 0.000181162373431
2.30225112556 -0.343753676958 0.000181089988141
2.30695347674 -0.343211077128 0.000181018093026
2.31165582791 -0.342668170228 0.000180946645474
2.31635817909 -0.342124968558 0.000180875587021
2.32106053026 -0.341581481142 0.000180804877004
2.32576288144 -0.341037720131 0.000180734459564
2.33046523262 -0.340493694438 0.000180664295784
2.33516758379 -0.33994941607 0.000180594332136
2.33986993497 -0.33940489383 0.000180524531262
2.34457228614 -0.338860139581 0.000180454841713
2.34927463732 -0.338315162023 0.000180385227518
2.35397698849 -0.337769972874 0.00018031563908
2.35867933967 -0.337224580731 0.000180246041656
2.36338169084 -0.336678997173 0.00018017638729
2.36808404202 -0.336133230694 0.000180106642327
2.3727863932 -0.335587292735 0.000180036760262
2.37748874437 -0.335041191689 0.000179966708397
2.38219109555 -0.334494938865 0.000179896441505
2.38689344672 -0.333948542553 0.00017982592773
2.3915957979 -0.33340201393 0.000179755122971
2.39629814907 -0.332855361189 0.000179683996104
2.40100050025 -0.332308595374 0.000179612504018
2.40570285142 -0.331761724584 0.00017954061623
2.4104052026 -0.331214759734 0.000179468290493
2.41510755378 -0.330667708827 0.000179395496883
2.41980990495 -0.330120582652 0.00017932219391
2.42451225613 -0.329573389118 0.000179248352136
2.4292146073 -0.32902613889 0.000179173930733
2.43391695848 -0.328478839784 0.000179098900684
2.43861930965 -0.327931502343 0.000179023221744
2.44332166083 -0.327384134291 0.000178946865263
2.44802401201 -0.326836746052 0.000178869791509
2.45272636318 -0.326289345261 0.00017879197215
2.45742871436 -0.32574194222 0.000178713367912
2.46213106553 -0.325194544478 0.000178633950742
2.46683341671 -0.32464716222 0.000178553681776
2.47153576788 -0.324099802909 0.000178472533209
2.47623811906 -0.323552476614 0.000178390466549
2.48094047023 -0.323005190711 0.000178307454214
2.48564282141 -0.322457955156 0.000178223458057
2.49034517259 -0.321910777243 0.000178138450702
2.49504752376 -0.321363666814 0.000178052394325
2.49974987494 -0.320816631082 0.00017796526174
2.50445222611 -0.320269679778 0.000177877015442
2.50915457729 -0.319722820031 0.000177787628425
2.51385692846 -0.319176061467 0.000177697063493
2.51855927964 -0.318629411134 0.000177605293825
2.52326163081 -0.318082878549 0.000177512282536
2.52796398199 -0.317536470682 0.000177418002987
2.53266633317 -0.316990196945 0.000177322418617
2.53736868434 -0.316444064231 0.000177225502975
2.54207103552 -0.315898081846 0.000177127219838
2.54677338669 -0.315352256607 0.000177027542953
2.55147573787 -0.314806597718 0.000176926436455
2.55617808904 -0.31426111192 0.000176823874304
2.56088044022 -0.313715808316 0.000176719821016
2.56558279139 -0.313170693574 0.000176614250782
2.57028514257 -0.312625776696 0.000176507128531
2.57498749375 -0.312081064276 0.0001763984287
2.57968984492 -0.311536565219 0.000176288116665
2.5843921961 -0.310992286048 0.000176176167134
2.58909454727 -0.31044823557 0.000176062545967
2.59379689845 -0.309904420236 0.000175947228166
2.59849924962 -0.30936084876 0.000175830180115
2.6032016008 -0.30881752752 0.00017571137714
2.60790395198 -0.308274465139 0.00017559078619
2.61260630315 -0.307731667924 0.000175468382943
2.61730865433 -0.307189144405 0.000175344134959
2.6220110055 -0.306646900823 0.000175218018301
2.62671335668 -0.306104945616 0.000175090001187
2.63141570785 -0.305563284957 0.000174960060096
2.63611805903 -0.305021927194 0.000174828163956
2.6408204102 -0.304480878435 0.000174694289693
2.64552276138 -0.303940146938 0.000174558406998
2.65022511256 -0.303399738746 0.000174420493281
2.65492746373 -0.302859662031 0.000174280519048
2.65962981491 -0.302319922772 0.000174138462227
2.66433216608 -0.301780529052 0.000173994294194
2.66903451726 -0.301241486787 0.000173847993434
2.67373686843 -0.300702803978 0.000173699532247
2.67843921961 -0.300164486476 0.000173548889712
2.68314157078 -0.299626542198 0.000173396039112
2.68784392196 -0.299088976936 0.000173240960157
2.69254627314 -0.298551798521 0.000173083627168
2.69724862431 -0.298015012686 0.000172924020528
2.70195097549 -0.297478627181 0.000172762115653
2.70665332666 -0.296942647678 0.000172597893637
2.71135567784 -0.296407081847 0.00017243133105
2.71605802901 -0.295871935301 0.000172262409736
2.72076038019 -0.295337215631 0.000172091107479
2.72546273136 -0.294802928391 0.000171917406912
2.73016508254 -0.294269081095 0.00017174128709
2.73486743372 -0.293735679238 0.000171562731478
2.73956978489 -0.293202730258 0.00017138172046
2.74427213607 -0.292670239593 0.000171198238371
2.74897448724 -0.292138214604 0.000171012266985
2.75367683842 -0.291606660675 0.000170823791547
2.75837918959 -0.291075585092 0.000170632795276
2.76308154077 -0.290544993182 0.000170439264373
2.76778389195 -0.290014892157 0.000170243183558
2.77248624312 -0.289485287292 0.000170044540025
2.7771885943 -0.288956185724 0.000169843320056
2.78189094547 -0.288427592675 0.00016963951188
2.78659329665 -0.28789951521 0.000169433103396
2.79129564782 -0.287371958498 0.000169224083907
2.795997999 -0.286844929533 0.000169012442987
2.80070035017 -0.286318433431 0.000168798171056
2.80540270135 -0.285792477117 0.000168581259417
2.81010505253 -0.285267065655 0.000168361699645
2.8148074037 -0.284742205902 0.000168139484831
2.81950975488 -0.284217902869 0.000167914607745
2.82421210605 -0.283694163346 0.000167687063319
2.82891445723 -0.283170992294 0.000167456845559
2.8336168084 -0.282648396435 0.000167223951291
2.83831915958 -0.282126380682 0.0001669883758
2.84302151075 -0.281604951689 0.000166750117858
2.84772386193 -0.28108411432 0.000166509174066
2.85242621311 -0.280563875164 0.000166265545196
2.85712856428 -0.280044239037 0.000166019229208
2.86183091546 -0.279525212464 0.000165770228921
2.86653326663 -0.279006800212 0.000165518543695
2.87123561781 -0.278489008742 0.000165264178448
2.87593796898 -0.277971842776 0.000165007133979
2.88064032016 -0.277455308711 0.000164747417353
2.88534267133 -0.276939411222 0.000164485030847
2.89004502251 -0.276424156643 0.000164219983723
2.89474737369 -0.275909549605 0.000163952279774
2.89944972486 -0.275395596382 0.000163681930508
2.90415207604 -0.274882301557 0.000163408941272
2.90885442721 -0.274369671343 0.000163133325864
2.91355677839 -0.273857710281 0.000162855091226
2.91825912956 -0.273346424523 0.000162574253488
2.92296148074 -0.272835818566 0.000162290821228
2.92766383192 -0.272325898503 0.000162004812953
2.93236618309 -0.271816668788 0.000161716238912
2.93706853427 -0.271308135454 0.00016142512003
2.94177088544 -0.270800302914 0.000161131468265
2.94647323662 -0.270293177143 0.000160835307004
2.95117558779 -0.269786762511 0.000160536649951
2.95587793897 -0.269281064938 0.000160235522988
2.96058029014 -0.268776088749 0.000159931941605
2.96528264132 -0.268271839811 0.00015962593422
2.9699849925 -0.267768322407 0.00015931751814
2.97468734367 -0.267265542347 0.000159006724357
2.97938969485 -0.266763503875 0.000158693572029
2.98409204602 -0.266262212746 0.000158378094755
2.9887943972 -0.265761673163 0.000158060313582
2.99349674837 -0.265261890827 0.000157740264742
2.99819909955 -0.264762869903 0.000157417971213
3.00290145072 -0.264264615818 0.000157093471865
3.0076038019 -0.263767129417 0.000156766791458
3.01230615308 -0.263270410774 0.000156437970028
3.01700850425 -0.262774458432 0.000156107032626
3.02171085543 -0.262279272412 0.000155774019373
3.0264132066 -0.261784851274 0.000155438955428
3.03111555778 -0.261291195034 0.000155101880958
3.03581790895 -0.26079830227 0.000154762821209
3.04052026013 -0.260306172993 0.000154421816365
3.0452226113 -0.259814805798 0.000154078891736
3.04992496248 -0.259324200694 0.000153734087491
3.05462731366 -0.25883435629 0.000153387428988
3.05932966483 -0.258345272594 0.000153038956349
3.06403201601 -0.257856948229 0.000152688694967
3.06873436718 -0.257369383201 0.000152336684886
3.07343671836 -0.256882576148 0.000151982951516
3.07813906953 -0.256396527073 0.000151627534799
3.08284142071 -0.255911234631 0.000151270460147
3.08754377189 -0.25542669882 0.000150911767374
3.09224612306 -0.25494291831 0.000150551481881
3.09694847424 -0.254459893098 0.000150189643327
3.10165082541 -0.253977621867 0.000149826277089
3.10635317659 -0.253496104613 0.00014946142265
3.11105552776 -0.253015340033 0.000149095105352
3.11575787894 -0.25253532812 0.000148727364478
3.12046023011 -0.252056067585 0.00014835822532
3.12516258129 -0.25157755842 0.000147987726946
3.12986493247 -0.251099799349 0.000147615894586
3.13456728364 -0.250622790361 0.00014724276707
3.13926963482 -0.250146530196 0.000146868369557
3.14397198599 -0.249671018839 0.000146492740621
3.14867433717 -0.249196255044 0.00014611590534
3.15337668834 -0.248722238793 0.000145737902015
3.15807903952 -0.248248968855 0.000145358755634
3.16278139069 -0.24777644521 0.000144978504206
3.16748374187 -0.247304666638 0.00014459717262
3.17218609305 -0.246833633119 0.000144214798577
3.17688844422 -0.246363343445 0.000143831406864
3.1815907954 -0.245893797595 0.000143447034855
3.18629314657 -0.245424994373 0.000143061707223
3.19099549775 -0.244956933756 0.000142675461006
3.19569784892 -0.244489614562 0.000142288320755
3.2004002001 -0.244023036764 0.000141900323157
3.20510255127 -0.243557199193 0.000141511492632
3.20980490245 -0.243092101821 0.000141121865507
3.21450725363 -0.242627743491 0.000140731466063
3.2192096048 -0.242164124174 0.000140340330253
3.22391195598 -0.241701242725 0.000139948482213
3.22861430715 -0.241239099111 0.000139555957512
3.23331665833 -0.2407776922 0.000139162780134
3.2380190095 -0.240317021959 0.000138768985249
3.24272136068 -0.239857087267 0.000138374596688
3.24742371186 -0.239397888089 0.000137979649212
3.25212606303 -0.238939423315 0.000137584166489
3.25682841421 -0.238481692909 0.000137188182863
3.26153076538 -0.238024695773 0.000136791721835
3.26623311656 -0.237568431869 0.000136394817321
3.27093546773 -0.237112900109 0.000135997492648
3.27563781891 -0.236658100456 0.000135599781295
3.28034017008 -0.236204031833 0.000135201706414
3.28504252126 -0.235750694199 0.000134803301038
3.28974487244 -0.23529808649 0.000134404588132
3.29444722361 -0.234846208662 0.000134005600281
3.29914957479 -0.234395059664 0.00013360636026
3.30385192596 -0.23394463945 0.000133206900192
3.30855427714 -0.233494946978 0.000132807242659
3.31325662831 -0.233045982203 0.000132407419318
3.31795897949 -0.232597744092 0.00013200745255
3.32266133066 -0.232150232599 0.00013160737354
3.32736368184 -0.231703446702 0.000131207204465
3.33206603302 -0.231257386352 0.000130806976027
3.33676838419 -0.23081205054 0.0001304067102
3.34147073537 -0.230367439215 0.000130006437195
3.34617308654 -0.229923551376 0.000129606178774
3.35087543772 -0.229480386972 0.000129205964655
3.35557778889 -0.229037945013 0.000128805816385
3.36028014007 -0.228596225448 0.000128405763182
3.36498249124 -0.228155227293 0.000128005826371
3.36968484242 -0.227714950497 0.000127606034666
3.3743871936 -0.227275394089 0.000127206409168
3.37908954477 -0.226836558014 0.000126806978081
3.38379189595 -0.22639844131 0.000126407762275
3.38849424712 -0.225961043923 0.000126008789442
3.3931965983 -0.2255243649 0.000125610080216
3.39789894947 -0.225088404185 0.000125211661771
3.40260130065 -0.224653160834 0.000124813554501
3.40730365183 -0.224218634792 0.000124415785058
3.412006003 -0.223784825124 0.000124018373596
3.41670835418 -0.223351731773 0.000123621346234
3.42141070535 -0.222919353813 0.000123224722884
3.42611305653 -0.222487691185 0.00012282852913
3.4308154077 -0.222056742974 0.000122432784635
3.43551775888 -0.221626509121 0.000122037514447
3.44022011005 -0.221196988718 0.000121642737972
3.44492246123 -0.220768181704 0.000121248479722
3.44962481241 -0.220340087183 0.000120854758841
3.45432716358 -0.219912705091 0.0001204615993
3.45902951476 -0.21948603454 0.000120069019979
3.46373186593 -0.219060075467 0.000119677044301
3.46843421711 -0.218634826992 0.000119285690881
3.47313656828 -0.218210289051 0.000118894982591
3.47783891946 -0.217786460772 0.000118504937775
3.48254127063 -0.217363342091 0.00011811557875
3.48724362181 -0.216940932145 0.000117726923587
3.49194597299 -0.216519230867 0.000117338994045
3.49664832416 -0.216098237403 0.000116951807918
3.50135067534 -0.215677951687 0.000116565386405
3.50605302651 -0.215258372871 0.000116179747014
3.51075537769 -0.214839500889 0.000115794910384
3.51545772886 -0.214421334902 0.000115410893737
3.52016008004 -0.214003874843 0.000115027717144
3.52486243121 -0.213587119879 0.000114645397537
3.52956478239 -0.213171069944 0.000114263954421
3.53426713357 -0.212755724214 0.000113883404429
3.53896948474 -0.21234108262 0.0001135037665
3.54367183592 -0.211927144346 0.000113125056966
3.54837418709 -0.211513909323 0.000112747294194
3.55307653827 -0.211101376743 0.000112370494211
3.55777888944 -0.210689546537 0.000111994674812
3.56248124062 -0.210278417904 0.000111619851714
3.5671835918 -0.209867990772 0.000111246042136
3.57188594297 -0.20945826435 0.000110873261487
3.57658829415 -0.209049238566 0.000110501526403
3.58129064532 -0.208640912635 0.000110130851978
3.5859929965 -0.208233286484 0.000109761254271
3.59069534767 -0.207826359336 0.000109392748054
3.59539769885 -0.207420131118 0.000109025348804
3.60010005002 -0.207014601059 0.00010865907097
3.6048024012 -0.206609769087 0.000108293929446
3.60950475238 -0.206205634437 0.000107929938351
3.61420710355 -0.205802197037 0.000107567111999
3.61890945473 -0.205399456128 0.000107205464173
3.6236118059 -0.204997411638 0.000106845008604
3.62831415708 -0.204596062816 0.000106485758737
3.63301650825 -0.204195409588 0.000106127727718
3.63771885943 -0.203795451212 0.000105770928652
3.6424212106 -0.203396187611 0.000105415374097
3.64712356178 -0.202997618051 0.000105061076813
3.65182591296 -0.202599742454 0.000104708048773
3.65652826413 -0.202202560093 0.000104356302388
3.66123061531 -0.201806070891 0.000104005849041
3.66593296648 -0.201410274126 0.000103656700794
3.67063531766 -0.20101516972 0.00010330886844
3.67533766883 -0.200620756959 0.000102962363685
3.68004002001 -0.200227035764 0.000102617196734
3.68474237118 -0.199834005427 0.000102273378933
3.68944472236 -0.19944166587 0.0001019309199
3.69414707354 -0.19905001639 0.000101589830615
3.69884942471 -0.198659056909 0.000101250120112
3.70355177589 -0.198268786731 0.000100911799003
3.70825412706 -0.197879205776 0.000100574875732
3.71295647824 -0.197490313356 0.000100239360542
3.71765882941 -0.197102109391 9.9905261292e-05
3.72236118059 -0.196714593196 9.95725878499e-05
3.72706353177 -0.196327764694 9.92413474877e-05
3.73176588294 -0.195941623205 9.89115496996e-05
3.73646823412 -0.195556168651 9.85832011701e-05
3.74117058529 -0.195171400359 9.82563110147e-05
3.74587293647 -0.19478731825 9.7930885334e-05
3.75057528764 -0.194403921658 9.76069328612e-05
3.75527763882 -0.194021210502 9.72844591143e-05
3.75997998999 -0.193639184123 9.69634724417e-05
3.76468234117 -0.19325784244 9.66439777804e-05
3.76938469235 -0.192877184799 9.6325983091e-05
3.77408704352 -0.192497211119 9.60094927333e-05
3.7787893947 -0.192117920752 9.56945142764e-05
3.78349174587 -0.191739313616 9.53810515036e-05
3.78819409705 -0.191361389069 9.50691115926e-05
3.79289644822 -0.190984147031 9.47586977519e-05
3.7975987994 -0.190607586863 9.44498167657e-05
3.80230115057 -0.190231708483 9.41424712707e-05
3.80700350175 -0.189856511262 9.38366676555e-05
3.81170585293 -0.189481995116 9.35324079871e-05
3.8164082041 -0.18910815942 9.32296982596e-05
3.82111055528 -0.188735004092 9.29285399717e-05
3.82581290645 -0.188362528511 9.26289387205e-05
3.83051525763 -0.187990732595 9.23308954418e-05
3.8352176088 -0.187619615729 9.20344153338e-05
3.83991995998 -0.18724917783 9.17394987734e-05
3.84462231115 -0.186879418289 9.14461505592e-05
3.84932466233 -0.186510337022 9.11543705129e-05
3.85402701351 -0.186141933425 9.08641630322e-05
3.85872936468 -0.185774207416 9.05755273898e-05
3.86343171586 -0.185407158395 9.02884675813e-05
3.86813406703 -0.185040786279 9.00029823334e-05
3.87283641821 -0.184675090474 8.97190752414e-05
3.87753876938 -0.184310070895 8.94367444902e-05
3.88224112056 -0.183945726956 8.91559932752e-05
3.88694347174 -0.183582058571 8.88768192439e-05
3.89164582291 -0.183219065158 8.85992251939e-05
3.89634817409 -0.182856746631 8.83232082395e-05
3.90105052526 -0.182495102413 8.80487707805e-05
3.90575287644 -0.182134132419 8.77759094051e-05
3.91045522761 -0.181773836076 8.75046261157e-05
3.91515757879 -0.181414213298 8.72349169806e-05
3.91985992996 -0.181055263519 8.69667836058e-05
3.92456228114 -0.180696986652 8.6700221546e-05
3.92926463232 -0.180339382134 8.64352320122e-05
3.93396698349 -0.17998244988 8.61718100533e-05
3.93866933467 -0.179626189331 8.5909956486e-05
3.94337168584 -0.179270600403 8.56496658592e-05
3.94807403702 -0.178915682541 8.53909385993e-05
3.95277638819 -0.178561435659 8.51337687614e-05
3.95747873937 -0.178207859209 8.48781563841e-05
3.96218109054 -0.177854953104 8.4624095036e-05
3.96688344172 -0.177502716801 8.43715843707e-05
3.9715857929 -0.177151150214 8.4120617477e-05
3.97628814407 -0.176800252802 8.38711936284e-05
3.98099049525 -0.176450024479 8.36233054407e-05
3.98569284642 -0.176100464711 8.3376951809e-05
3.9903951976 -0.175751573412 8.31321248858e-05
3.99509754877 -0.175403350049 8.28888231913e-05
3.99979989995 -0.175055794538 8.26470384225e-05
4.00450225112 -0.174708906164 8.24067687248e-05
4.0092046023 -0.174362683796 8.21680054801e-05
4.01390695348 -0.174017125633 8.19307466996e-05
4.01860930465 -0.173672230308 8.16949837691e-05
4.02331165583 -0.173327996033 8.14607146617e-05
4.028014007 -0.172984421451 8.12279307814e-05
4.03271635818 -0.172641504787 8.09966300645e-05
4.03741870935 -0.172299244692 8.07668039318e-05
4.04212106053 -0.171957639405 8.05384502829e-05
4.04682341171 -0.171616687584 8.03115605546e-05
4.05152576288 -0.171276387482 8.00861326107e-05
4.05622811406 -0.170936737768 7.98621579025e-05
4.06093046523 -0.170597736704 7.9639634257e-05
4.06563281641 -0.170259382969 7.94185531413e-05
4.07033516758 -0.169921674838 7.91989123446e-05
4.07503751876 -0.169584610998 7.89807033494e-05
4.07973986993 -0.169248189738 7.87639239074e-05
4.08444222111 -0.168912409752 7.85485655157e-05
4.08914457229 -0.168577269342 7.83346258879e-05
4.09384692346 -0.168242767209 7.81220965373e-05
4.09854927464 -0.167908901669 7.7910975138e-05
4.10325162581 -0.167575671431 7.77012532182e-05
4.10795397699 -0.167243074823 7.74929284144e-05
4.11265632816 -0.166911110562 7.72859922686e-05
4.11735867934 -0.166579776989 7.70804423794e-05
4.12206103051 -0.166249072827 7.68762703031e-05
4.12676338169 -0.16591899643 7.66734736001e-05
4.13146573287 -0.165589546531 7.647204384e-05
4.13616808404 -0.165260721494 7.62719785471e-05
4.14087043522 -0.16493252006 7.6073269303e-05
4.14557278639 -0.164604940605 7.58759135948e-05
4.15027513757 -0.164277981878 7.56799030179e-05
4.15497748874 -0.163951642267 7.54852350215e-05
4.15967983992 -0.163625920527 7.52919012146e-05
4.16438219109 -0.16330081506 7.50998990093e-05
4.16908454227 -0.162976324628 7.49092200277e-05
4.17378689345 -0.162652447645 7.47198616445e-05
4.17848924462 -0.162329182879 7.45318154964e-05
4.1831915958 -0.162006528756 7.43450789201e-05
4.18789394697 -0.161684484052 7.41596435663e-05
4.19259629815 -0.161363047204 7.39755067347e-05
4.19729864932 -0.161042216997 7.37926600899e-05
4.2020010005 -0.160721991877 7.36111008953e-05
4.20670335168 -0.160402370637 7.34308208285e-05
4.21140570285 -0.160083351735 7.32518171185e-05
4.21610805403 -0.159764933971 7.30740814555e-05
4.2208104052 -0.159447115814 7.28976110331e-05
4.22551275638 -0.15912989607 7.27223975556e-05
4.23021510755 -0.158813273221 7.25484381816e-05
4.23491745873 -0.158497246078 7.23757246297e-05
4.2396198099 -0.158181813136 7.22042540236e-05
4.24432216108 -0.157866973214 7.20340180964e-05
4.24902451226 -0.157552724814 7.18650139374e-05
4.25372686343 -0.157239066764 7.16972332954e-05
4.25842921461 -0.156925997577 7.15306732252e-05
4.26313156578 -0.156613516088 7.13653254909e-05
4.26783391696 -0.156301620821 7.12011871141e-05
4.27253626813 -0.155990310616 7.10382498745e-05
4.27723861931 -0.155679584009 7.08765107611e-05
4.28194097048 -0.155369439847 7.07159615694e-05
4.28664332166 -0.155059876676 7.05565992567e-05
4.29134567284 -0.15475089335 7.03984156342e-05
4.29604802401 -0.154442488425 7.0241407629e-05
4.30075037519 -0.154134660762 7.0085567068e-05
4.30545272636 -0.153827408927 6.99308908482e-05
4.31015507754 -0.153520731787 6.97773708135e-05
4.31485742871 -0.15321462792 6.96250038312e-05
4.31955977989 -0.152909096199 6.94737817627e-05
4.32426213106 -0.15260413521 6.93237014463e-05
4.32896448224 -0.152299743835 6.91747547615e-05
4.33366683342 -0.151995920669 6.90269385182e-05
4.33836918459 -0.151692664601 6.88802446154e-05
4.34307153577 -0.151389974236 6.87346698346e-05
4.34777388694 -0.151087848468 6.85902060945e-05
4.35247623812 -0.150786285913 6.84468501499e-05
4.35717858929 -0.150485285471 6.83045939393e-05
4.36188094047 -0.150184845769 6.81634341918e-05
4.36658329165 -0.149884965711 6.80233628661e-05
4.37128564282 -0.149585643935 6.78843766675e-05
4.375987994 -0.149286879352 6.77464675748e-05
4.38069034517 -0.148988670608 6.76096322696e-05
4.38539269635 -0.148691016621 6.74738627526e-05
4.39009504752 -0.148393916046 6.73391556823e-05
4.3947973987 -0.148097367808 6.72055030821e-05
4.39949974987 -0.147801370571 6.70729015884e-05
4.40420210105 -0.147505923266 6.69413432477e-05
4.40890445223 -0.147211024567 6.68108246751e-05
4.4136068034 -0.146916673409 6.66813379419e-05
4.41830915458 -0.146622868477 6.65528796423e-05
4.42301150575 -0.146329608713 6.64254418726e-05
4.42771385693 -0.146036892809 6.62990212081e-05
4.4324162081 -0.145744719713 6.61736097703e-05
4.43711855928 -0.145453088128 6.60492041166e-05
4.44182091045 -0.145161997007 6.59257963947e-05
4.44652326163 -0.144871445061 6.58033831452e-05
4.45122561281 -0.144581431249 6.56819565425e-05
4.45592796398 -0.144291954293 6.55615131119e-05
4.46063031516 -0.144003013156 6.54420450552e-05
4.46533266633 -0.143714606568 6.5323548883e-05
4.47003501751 -0.143426733501 6.52060168256e-05
4.47473736868 -0.14313939269 6.50894453802e-05
4.47943971986 -0.142852583115 6.49738268064e-05
4.48414207103 -0.14256630352 6.48591575888e-05
4.48884442221 -0.142280552889 6.47454300175e-05
4.49354677339 -0.141995329976 6.46326405651e-05
4.49824912456 -0.14171063377 6.45207815537e-05
4.50295147574 -0.141426463033 6.44098494449e-05
4.50765382691 -0.14114281676 6.4299836593e-05
4.51235617809 -0.140859693723 6.41907394504e-05
4.51705852926 -0.140577092921 6.40825504042e-05
4.52176088044 -0.140295013134 6.39752658988e-05
4.52646323162 -0.140013453367 6.38688783547e-05
4.53116558279 -0.139732412409 6.37633842101e-05
4.53586793397 -0.13945188927 6.36587759194e-05
4.54057028514 -0.139171882747 6.35550499151e-05
4.54527263632 -0.138892391855 6.34521986873e-05
4.54997498749 -0.1386134154 6.33502186637e-05
4.55467733867 -0.138334952403 6.32491023707e-05
4.55937968984 -0.138057001676 6.31488462325e-05
4.56408204102 -0.137779562247 6.30494428125e-05
4.5687843922 -0.137502632936 6.29508885326e-05
4.57348674337 -0.137226212776 6.28531759949e-05
4.57818909455 -0.136950300595 6.27563016192e-05
4.58289144572 -0.136674895431 6.26602580466e-05
4.5875937969 -0.136399996119 6.25650416971e-05
4.59229614807 -0.136125601703 6.24706452516e-05
4.59699849925 -0.135851711028 6.23770651308e-05
4.60170085042 -0.13557832314 6.22842940563e-05
4.6064032016 -0.135305436893 6.21923284512e-05
4.61110555278 -0.135033051339 6.2101161078e-05
4.61580790395 -0.134761165338 6.20107883637e-05
4.62051025513 -0.134489777949 6.19212031127e-05
4.6252126063 -0.134218888037 6.18324017566e-05
4.62991495748 -0.133948494668 6.17443771425e-05
4.63461730865 -0.133678596715 6.16571257078e-05
4.63931965983 -0.133409193248 6.15706403434e-05
4.644022011 -0.133140283148 6.14849174932e-05
4.64872436218 -0.132871865488 6.13999500929e-05
4.65342671336 -0.13260393916 6.13157345938e-05
4.65812906453 -0.13233650324 6.12322639776e-05
4.66283141571 -0.132069556626 6.11495347039e-05
4.66753376688 -0.131803098402 6.10675398006e-05
4.67223611806 -0.131537127471 6.09862757372e-05
4.67693846923 -0.131271642922 6.09057355886e-05
4.68164082041 -0.131006643666 6.08259158351e-05
4.68634317159 -0.130742128798 6.07468095991e-05
4.69104552276 -0.130478097234 6.06684133733e-05
4.69574787394 -0.130214548074 6.0590720328e-05
4.70045022511 -0.129951480242 6.05137269689e-05
4.70515257629 -0.129688892843 6.04374265154e-05
4.70985492746 -0.129426784808 6.03618154873e-05
4.71455727864 -0.129165155245 6.02868871534e-05
4.71925962981 -0.128904003094 6.02126380487e-05
4.72396198099 -0.128643327468 6.01390614922e-05
4.72866433217 -0.128383127312 6.00661540347e-05
4.73336668334 -0.128123401744 5.99939090467e-05
4.73806903452 -0.127864149717 5.99223230952e-05
4.74277138569 -0.127605370354 5.98513896028e-05
4.74747373687 -0.127347062614 5.97811051539e-05
4.75217608804 -0.127089225624 5.97114632235e-05
4.75687843922 -0.126831858351 5.96424604147e-05
4.76158079039 -0.126574959925 5.95740902552e-05
4.76628314157 -0.126318529321 5.95063493676e-05
4.77098549275 -0.126062565674 5.94392313328e-05
4.77568784392 -0.125807067963 5.93727327943e-05
4.7803901951 -0.125552035331 5.93068473865e-05
4.78509254627 -0.125297466762 5.92415717742e-05
4.78979489745 -0.125043361403 5.9176899646e-05
4.79449724862 -0.124789718245 5.91128276889e-05
4.7991995998 -0.124536536439 5.90493496465e-05
4.80390195097 -0.124283814984 5.89864622285e-05
4.80860430215 -0.124031553033 5.89241592337e-05
4.81330665333 -0.123779749593 5.88624373953e-05
4.8180090045 -0.123528403822 5.88012905684e-05
4.82271135568 -0.123277514732 5.874071551e-05
4.82741370685 -0.123027081487 5.86807061316e-05
4.83211605803 -0.122777103103 5.86212592152e-05
4.8368184092 -0.122527578749 5.85623687288e-05
4.84152076038 -0.122278507449 5.85040314802e-05
4.84622311156 -0.122029888374 5.84462414942e-05
4.85092546273 -0.121781720556 5.83889956053e-05
4.85562781391 -0.12153400317 5.83322878952e-05
4.86033016508 -0.121286735253 5.82761152256e-05
4.86503251626 -0.121039915986 5.82204717358e-05
4.86973486743 -0.12079354441 5.81653543151e-05
4.87443721861 -0.120547619712 5.81107571606e-05
4.87913956978 -0.120302140938 5.80566771899e-05
4.88384192096 -0.120057107279 5.80031086582e-05
4.88854427214 -0.119812517788 5.79500485119e-05
4.89324662331 -0.11956837166 5.78974910648e-05
4.89794897449 -0.119324667954 5.78454332922e-05
4.90265132566 -0.119081405869 5.77938695667e-05
4.90735367684 -0.118838584469 5.77427968935e-05
4.91205602801 -0.118596202957 5.76922097039e-05
4.91675837919 -0.118354260405 5.76421050333e-05
4.92146073036 -0.118112756019 5.75924773721e-05
4.92616308154 -0.117871688875 5.75433237865e-05
4.93086543272 -0.117631058186 5.74946388258e-05
4.93556778389 -0.117390863032 5.74464195877e-05
4.94027013507 -0.11715110263 5.73986606803e-05
4.94497248624 -0.116911776067 5.73513592332e-05
4.94967483742 -0.116672882562 5.73045099136e-05
4.95437718859 -0.116434421209 5.72581098833e-05
4.95907953977 -0.116196391231 5.72121538688e-05
4.96378189094 -0.115958791728 5.71666390642e-05
4.96848424212 -0.115721621926 5.71215602553e-05
4.9731865933 -0.11548488093 5.70769146689e-05
4.97788894447 -0.115248567971 5.70326971506e-05
4.98259129565 -0.11501268216 5.69889049597e-05
4.98729364682 -0.114777222731 5.69455330013e-05
4.991995998 -0.1145421888 5.69025785683e-05
4.99669834917 -0.114307579606 5.68600366248e-05
5.00140070035 -0.114073394271 5.68179044975e-05
5.00610305153 -0.113839632036 5.67761772095e-05
5.0108054027 -0.113606292028 5.67348521217e-05
5.01550775388 -0.113373373494 5.66939243162e-05
5.02021010505 -0.113140875566 5.66533911879e-05
5.02491245623 -0.112908797494 5.66132478782e-05
5.0296148074 -0.112677138415 5.6573491816e-05
5.03431715858 -0.112445897583 5.65341182017e-05
5.03901950975 -0.112215074141 5.64951244988e-05
5.04372186093 -0.111984667347 5.64565059663e-05
5.04842421211 -0.111754676347 5.64182601024e-05
5.05312656328 -0.111525100405 5.6380382225e-05
5.05782891446 -0.111295938671 5.63428698665e-05
5.06253126563 -0.111067190413 5.63057184035e-05
5.06723361681 -0.110838854787 5.62689254034e-05
5.07193596798 -0.110610931062 5.62324863007e-05
5.07663831916 -0.110383418402 5.61963986979e-05
5.08134067033 -0.11015631608 5.61606580877e-05
5.08604302151 -0.109929623262 5.61252621073e-05
5.09074537269 -0.109703339226 5.60902063071e-05
5.09544772386 -0.109477463144 5.60554883597e-05
5.10015007504 -0.109251994297 5.60211038726e-05
5.10485242621 -0.109026931862 5.59870505538e-05
5.10955477739 -0.108802275123 5.59533240679e-05
5.11425712856 -0.108578023262 5.59199221579e-05
5.11895947974 -0.108354175567 5.58868405454e-05
5.12366183091 -0.108130731225 5.58540770083e-05
5.12836418209 -0.107907689527 5.58216273249e-05
5.13306653327 -0.107685049666 5.57894893082e-05
5.13776888444 -0.107462810936 5.57576587928e-05
5.14247123562 -0.107240972533 5.57261336265e-05
5.14717358679 -0.107019533756 5.56949096999e-05
5.15187593797 -0.106798493807 5.56639848956e-05
5.15657828914 -0.106577851986 5.563335516e-05
5.16128064032 -0.106357607502 5.56030184104e-05
5.1659829915 -0.106137759657 5.55729706483e-05
5.17068534267 -0.105918307664 5.55432098258e-05
5.17538769385 -0.105699250831 5.55137319991e-05
5.18009004502 -0.105480588374 5.54845351551e-05
5.1847923962 -0.105262319604 5.54556154041e-05
5.18949474737 -0.105044443743 5.54269707676e-05
5.19419709855 -0.104826960104 5.53985974099e-05
5.19889944972 -0.104609867913 5.53704933869e-05
5.2036018009 -0.104393166489 5.53426549161e-05
5.20830415208 -0.104176855061 5.53150800877e-05
5.21300650325 -0.10396093295 5.52877651725e-05
5.21770885443 -0.103745399392 5.52607082945e-05
5.2224112056 -0.103530253711 5.5233905777e-05
5.22711355678 -0.103315495146 5.52073557779e-05
5.23181590795 -0.103101123025 5.51810546726e-05
5.23651825913 -0.102887136591 5.51550006527e-05
5.2412206103 -0.102673535176 5.51291901451e-05
5.24592296148 -0.102460318027 5.51036213748e-05
5.25062531266 -0.102247484479 5.507829082e-05
5.25532766383 -0.102035033784 5.50531967387e-05
5.26003001501 -0.101822965281 5.50283356596e-05
5.26473236618 -0.101611278224 5.5003705874e-05
5.26943471736 -0.101399971957 5.49793039605e-05
5.27413706853 -0.101189045738 5.49551282429e-05
5.27883941971 -0.100978498914 5.49311753496e-05
5.28354177088 -0.100768330747 5.49074436369e-05
5.28824412206 -0.100558540587 5.4883929782e-05
5.29294647324 -0.100349127702 5.48606321734e-05
5.29764882441 -0.100140091443 5.48375475369e-05
5.30235117559 -0.0999314310834 5.48146742929e-05
5.30705352676 -0.0997231459769 5.47920092151e-05
5.31175587794 -0.099515235401 5.47695507553e-05
5.31645822911 -0.0993076987126 5.47472957347e-05
5.32116058029 -0.0991005351938 5.47252426366e-05
5.32586293147 -0.0988937442039 5.47033883287e-05
5.33056528264 -0.0986873250295 5.46817313253e-05
5.33526763382 -0.0984812770332 5.46602685405e-05
5.33996998499 -0.098275599505 5.46389985193e-05
5.34467233617 -0.0980702918109 5.46179182212e-05
5.34937468734 -0.0978653532452 5.45970262217e-05
5.35407703852 -0.0976607831768 5.45763195252e-05
5.35877938969 -0.0974565809038 5.45557967375e-05
5.36348174087 -0.0972527457982 5.45354549073e-05
5.36818409205 -0.0970492771623 5.45152926698e-05
5.37288644322 -0.0968461743708 5.44953071181e-05
5.3775887944 -0.0966434367301 5.44754969165e-05
5.38229114557 -0.096441063618 5.44558592011e-05
5.38699349675 -0.0962390543446 5.44363926655e-05
5.39169584792 -0.0960374082908 5.44170944883e-05
5.3963981991 -0.0958361247707 5.43979633917e-05
5.40110055027 -0.0956352031677 5.43789965965e-05
5.40580290145 -0.0954346428001 5.43601928531e-05
5.41050525263 -0.0952344430546 5.43415494235e-05
5.4152076038 -0.0950346032525 5.43230650861e-05
5.41990995498 -0.0948351227839 5.43047371438e-05
5.42461230615 -0.0946360009741 5.42865644025e-05
5.42931465733 -0.0944372372157 5.42685442052e-05
5.4340170085 -0.0942388308379 5.42506753849e-05
5.43871935968 -0.0940407812361 5.42329553242e-05
5.44342171085 -0.0938430877435 5.4215382883e-05
5.44812406203 -0.0936457497582 5.41979554825e-05
5.45282641321 -0.093448766617 5.4180672009e-05
5.45752876438 -0.0932521377211 5.41635299224e-05
5.46223111556 -0.0930558624106 5.41465281346e-05
5.46693346673 -0.0928599400899 5.4129664143e-05
5.47163581791 -0.0926643701029 5.41129368855e-05
5.47633816908 -0.0924691518562 5.40963438963e-05
5.48104052026 -0.0922742846978 5.40798841384e-05
5.48574287144 -0.092079768037 5.40635551825e-05
5.49044522261 -0.0918856012254 5.40473560164e-05
5.49514757379 -0.0916917836748 5.40312842464e-05
5.49984992496 -0.0914983147409 5.40153388848e-05
5.50455227614 -0.0913051938382 5.3999517573e-05
5.50925462731 -0.0911124203254 5.39838193471e-05
5.51395697849 -0.0909199936201 5.39682418831e-05
5.51865932966 -0.0907279130844 5.39527842406e-05
5.52336168084 -0.090536178139 5.39374441295e-05
5.52806403202 -0.0903447881492 5.39222206325e-05
5.53276638319 -0.0901537425384 5.39071114927e-05
5.53746873437 -0.0899630406756 5.38921158154e-05
5.54217108554 -0.0897726819865 5.38772313764e-05
5.54687343672 -0.0895826658438 5.38624573033e-05
5.55157578789 -0.0893929916757 5.38477914036e-05
5.55627813907 -0.0892036588587 5.38332328271e-05
5.56098049024 -0.0890146668236 5.38187794124e-05
5.56568284142 -0.0888260149498 5.38044303307e-05
5.5703851926 -0.0886377026711 5.37901834514e-05
5.57508754377 -0.0884497293703 5.37760379667e-05
5.57978989495 -0.0882620944837 5.37619917759e-05
5.58449224612 -0.0880747973976 5.37480440919e-05
5.5891945973 -0.0878878375509 5.37341928433e-05
5.59389694847 -0.0877012143331 5.37204372634e-05
5.59859929965 -0.0875149271858 5.37067753093e-05
5.60330165082 -0.0873289755018 5.36932062342e-05
5.608004002 -0.087143358725 5.36797280233e-05
5.61270635318 -0.086958076252 5.3666339949e-05
5.61740870435 -0.0867731275288 5.36530400242e-05
5.62211105553 -0.0865885119553 5.36398275401e-05
5.6268134067 -0.0864042289805 5.36267005364e-05
5.63151575788 -0.0862202780071 5.36136583229e-05
5.63621810905 -0.0860366584869 5.36006989656e-05
5.64092046023 -0.0858533698255 5.35878217922e-05
5.64562281141 -0.0856704114772 5.35750248943e-05
5.65032516258 -0.0854877828511 5.35623076173e-05
5.65502751376 -0.0853054834039 5.35496680778e-05
5.65972986493 -0.085123512548 5.35371056384e-05
5.66443221611 -0.0849418697422 5.35246184401e-05
5.66913456728 -0.0847605544022 5.35122058622e-05
5.67383691846 -0.0845795659894 5.34998660695e-05
5.67853926963 -0.0843989039226 5.34875984577e-05
5.68324162081 -0.0842185676657 5.34754012146e-05
5.68794397199 -0.0840385566404 5.34632737521e-05
5.69264632316 -0.0838588703131 5.34512142802e-05
5.69734867434 -0.0836795081086 5.34392222265e-05
5.70205102551 -0.0835004694957 5.34272958229e-05
5.70675337669 -0.0833217539024 5.34154345121e-05
5.71145572786 -0.0831433607999 5.34036365473e-05
5.71615807904 -0.0829652896191 5.33919013859e-05
5.72086043021 -0.0827875398335 5.33802273017e-05
5.72556278139 -0.0826101108771 5.33686137663e-05
5.73026513257 -0.082433002226 5.33570590738e-05
5.73496748374 -0.0822562133171 5.33455627097e-05
5.73966983492 -0.0820797436288 5.33341229872e-05
5.74437218609 -0.0819035926008 5.33227394055e-05
5.74907453727 -0.0817277597139 5.33114102968e-05
5.75377688844 -0.0815522444112 5.33001351732e-05
5.75847923962 -0.0813770461755 5.32889123849e-05
5.76318159079 -0.0812021644526 5.32777414571e-05
5.76788394197 -0.081027598728 5.32666207575e-05
5.77258629315 -0.0808533484501 5.32555498233e-05
5.77728864432 -0.080679413107 5.32445270395e-05
5.7819909955 -0.08050579215 5.32335519552e-05
5.78669334667 -0.0803324850691 5.32226229718e-05
5.79139569785 -0.080159491319 5.32117396497e-05
5.79609804902 -0.0799868103917 5.32009004062e-05
5.8008004002 -0.0798144417446 5.31901048129e-05
5.80550275138 -0.0796423848724 5.31793513023e-05
5.81020510255 -0.0794706392349 5.31686394567e-05
5.81490745373 -0.079299204329 5.31579677233e-05
5.8196098049 -0.0791280796179 5.31473356945e-05
5.82431215608 -0.0789572646003 5.31367418317e-05
5.82901450725 -0.0787867587423 5.31261857372e-05
5.83371685843 -0.0786165615447 5.3115665886e-05
5.8384192096 -0.0784466724765 5.31051818898e-05
5.84312156078 -0.0782770910408 5.30947322365e-05
5.84782391196 -0.0781078167091 5.30843165469e-05
5.85252626313 -0.077938848987 5.30739333214e-05
5.85722861431 -0.0777701873485 5.30635821894e-05
5.86193096548 -0.0776018313013 5.30532616633e-05
5.86663331666 -0.0774337803226 5.30429713805e-05
5.87133566783 -0.0772660339217 5.30327098649e-05
5.87603801901 -0.077098591579 5.30224767617e-05
5.88074037018 -0.0769314528056 5.30122706055e-05
5.88544272136 -0.0767646170846 5.30020910492e-05
5.89014507254 -0.0765980839297 5.29919366374e-05
5.89484742371 -0.0764318528261 5.29818070301e-05
5.89954977489 -0.07626592329 5.29717007817e-05
5.90425212606 -0.0761002948088 5.29616175588e-05
5.90895447724 -0.0759349669011 5.29515559249e-05
5.91365682841 -0.0757699390574 5.29415155529e-05
5.91835917959 -0.0756052107978 5.2931495015e-05
5.92306153076 -0.0754407816154 5.29214939901e-05
5.92776388194 -0.0752766510328 5.29115110582e-05
5.93246623312 -0.0751128185454 5.29015459038e-05
5.93716858429 -0.0749492836778 5.28915971145e-05
5.94187093547 -0.0747860459282 5.288166438e-05
5.94657328664 -0.0746231048234 5.28717462949e-05
5.95127563782 -0.0744604598638 5.28618425536e-05
5.95597798899 -0.0742981105783 5.28519517572e-05
5.96068034017 -0.0741360564702 5.28420736045e-05
5.96538269135 -0.0739742970702 5.28322067024e-05
5.97008504252 -0.073812831884 5.2822350754e-05
5.9747873937 -0.0736516604446 5.28125043716e-05
5.97948974487 -0.0734907822601 5.28026672619e-05
5.98419209605 -0.0733301968653 5.2792838042e-05
5.98889444722 -0.0731699037712 5.2783016422e-05
5.9935967984 -0.0730099025143 5.27732010233e-05
5.99829914957 -0.0728501926083 5.27633915591e-05
6.00300150075 -0.0726907735856 5.27535866547e-05
6.00770385193 -0.0725316448768 5.27437860264e-05
6.0124062031 -0.0723728058824 5.27339883081e-05
6.01710855428 -0.0722142559803 5.27241932238e-05
6.02181090545 -0.0720559945722 5.27143994191e-05
6.02651325663 -0.071898021039 5.27046066258e-05
6.0312156078 -0.0717403347855 5.26948135004e-05
6.03591795898 -0.071582935195 5.26850197822e-05
6.04062031015 -0.0714258216752 5.26752241382e-05
6.04532266133 -0.0712689936127 5.2665426315e-05
6.05002501251 -0.0711124504174 5.26556249891e-05
6.05472736368 -0.0709561914793 5.26458199143e-05
6.05942971486 -0.0708002162105 5.26360097764e-05
6.06413206603 -0.0706445240042 5.26261943357e-05
6.06883441721 -0.0704891142751 5.26163722868e-05
6.07353676838 -0.0703339864192 5.26065433964e-05
6.07823911956 -0.070179139854 5.25967063674e-05
6.08294147073 -0.0700245739785 5.25868609722e-05
6.08764382191 -0.0698702882124 5.2577005922e-05
6.09234617309 -0.0697162819577 5.25671409948e-05
6.09704852426 -0.0695625546368 5.2557264909e-05
6.10175087544 -0.0694091056546 5.2547377448e-05
6.10645322661 -0.0692559344361 5.25374773376e-05
6.11115557779 -0.069103040389 5.2527564366e-05
6.11585792896 -0.0689504229406 5.25176372657e-05
6.12056028014 -0.0687980815017 5.25076958296e-05
6.12526263132 -0.0686460155022 5.24977387966e-05
6.12996498249 -0.0684942243556 5.24877659641e-05
6.13466733367 -0.0683427074941 5.24777760769e-05
6.13936968484 -0.0681914643341 5.24677689367e-05
6.14407203602 -0.0680404943107 5.24577432938e-05
6.14877438719 -0.0678897968429 5.2447698954e-05
6.15347673837 -0.0677393713678 5.24376346728e-05
6.15817908954 -0.0675892173076 5.24275502595e-05
6.16288144072 -0.0674393341019 5.24174444749e-05
6.1675837919 -0.0672897211757 5.24073171316e-05
6.17228614307 -0.0671403779708 5.23971669951e-05
6.17698849425 -0.0669913039149 5.23869938813e-05
6.18169084542 -0.0668424984524 5.23767965599e-05
6.1863931966 -0.066693961014 5.23665748499e-05
6.19109554777 -0.0665456910458 5.23563275251e-05
6.19579789895 -0.0663976879818 5.23460544072e-05
6.20050025012 -0.0662499512705 5.2335754274e-05
6.2052026013 -0.066102480348 5.23254269498e-05
6.20990495248 -0.065955274666 5.23150712157e-05
6.21460730365 -0.0658083336628 5.23046868986e-05
6.21930965483 -0.0656616567924 5.22942727829e-05
6.224012006 -0.0655152434962 5.22838286978e-05
6.22871435718 -0.0653690932299 5.22733534305e-05
6.23341670835 -0.0652232054381 5.22628468126e-05
6.23811905953 -0.0650775795785 5.22523076339e-05
6.2428214107 -0.0649322150987 5.22417357279e-05
6.24752376188 -0.0647871114585 5.22311298872e-05
6.25222611306 -0.0646422681079 5.22204899469e-05
6.25692846423 -0.0644976845095 5.2209814702e-05
6.26163081541 -0.0643533601155 5.21991039892e-05
6.26633316658 -0.064209294391 5.21883566058e-05
6.27103551776 -0.0640654867907 5.21775723898e-05
6.27573786893 -0.0639219367818 5.21667501405e-05
6.28044022011 -0.063778643822 5.21558896975e-05
6.28514257129 -0.0636356073805 5.21449898617e-05
6.28984492246 -0.0634928269176 5.21340504739e-05
6.29454727364 -0.0633503019046 5.21230703368e-05
6.29924962481 -0.0632080318046 5.21120492921e-05
6.30395197599 -0.0630660160912 5.21009861441e-05
6.30865432716 -0.0629242542298 5.20898807355e-05
6.31335667834 -0.0627827456961 5.20787318718e-05
6.31805902951 -0.0626414899581 5.20675393968e-05
6.32276138069 -0.0625004864939 5.2056302117e-05
6.32746373187 -0.0623597347742 5.2045019877e-05
6.33216608304 -0.0622192342788 5.20336914844e-05
6.33686843422 -0.0620789844809 5.20223167845e-05
6.34157078539 -0.0619389848629 5.20108945858e-05
6.34627313657 -0.0617992349002 5.19994247342e-05
6.35097548774 -0.0616597340773 5.1987906039e-05
6.35567783892 -0.0615204818723 5.19763383466e-05
6.36038019009 -0.0613814777717 5.1964720467e-05
6.36508254127 -0.0612427212561 5.19530522471e-05
6.36978489245 -0.0611042118141 5.19413324974e-05
6.37448724362 -0.0609659489286 5.19295610653e-05
6.3791895948 -0.0608279320905 5.19177367617e-05
6.38389194597 -0.0606901607852 5.19058594343e-05
6.38859429715 -0.0605526345054 5.18939278944e-05
6.39329664832 -0.0604153527393 5.188194199e-05
6.3979989995 -0.0602783149815 5.18699005328e-05
6.40270135067 -0.0601415207226 5.18578033707e-05
6.40740370185 -0.0600049694592 5.18456493159e-05
6.41210605303 -0.0598686606843 5.18334382164e-05
6.4168084042 -0.0597325938968 5.18211688847e-05
6.42151075538 -0.0595967685918 5.18088411688e-05
6.42621310655 -0.0594611842703 5.17964538811e-05
6.43091545773 -0.0593258404299 5.17840068699e-05
6.4356178089 -0.0591907365736 5.17714989477e-05
6.44032016008 -0.0590558722012 5.17589299627e-05
6.44502251126 -0.0589212468178 5.17462987275e-05
6.44972486243 -0.0587868599259 5.17336050901e-05
6.45442721361 -0.058652711032 5.17208478634e-05
6.45912956478 -0.058518799641 5.17080268952e-05
6.46383191596 -0.0583851252619 5.16951409982e-05
6.46853426713 -0.0582516874016 5.16821900203e-05
6.47323661831 -0.0581184855712 5.16691727742e-05
6.47793896948 -0.0579855192796 5.16560891076e-05
6.48264132066 -0.0578527880401 5.1642937833e-05
6.48734367184 -0.057720291364 5.1629718798e-05
6.49204602301 -0.0575880287663 5.16164308152e-05
6.49674837419 -0.0574559997607 5.16030737319e-05
6.50145072536 -0.0573242038642 5.15896463607e-05
6.50615307654 -0.0571926405927 5.15761485486e-05
6.51085542771 -0.0570613094652 5.1562579108e-05
6.51555777889 -0.0569302099998 5.1548937886e-05
6.52026013006 -0.0567993417173 5.15352236948e-05
6.52496248124 -0.0566687041382 5.15214363812e-05
6.52966483242 -0.0565382967852 5.15075747574e-05
6.53436718359 -0.0564081191812 5.149363867e-05
6.53906953477 -0.0562781708504 5.1479626931e-05
6.54377188594 -0.056148451318 5.1465539387e-05
6.54847423712 -0.0560189601104 5.14513748498e-05
6.55317658829 -0.055889696755 5.14371331658e-05
6.55787893947 -0.0557606607797 5.14228131469e-05
6.56258129064 -0.0556318517141 5.14084146391e-05
6.56728364182 -0.0555032690884 5.13939364543e-05
6.571985993 -0.055374912434 5.13793784384e-05
6.57668834417 -0.0552467812831 5.13647394033e-05
6.58139069535 -0.0551188751693 5.13500191947e-05
6.58609304652 -0.0549911936266 5.13352166245e-05
6.5907953977 -0.0548637361908 5.13203315384e-05
6.59549774887 -0.0547365023976 5.13053627481e-05
6.60020010005 -0.0546094917851 5.12903100992e-05
6.60490245123 -0.0544827038906 5.12751724037e-05
6.6096048024 -0.0543561382545 5.12599495069e-05
6.61430715358 -0.0542297944161 5.12446402209e-05
6.61900950475 -0.0541036719177 5.12292443912e-05
6.62371185593 -0.0539777703002 5.12137608298e-05
6.6284142071 -0.0538520891082 5.1198189382e-05
6.63311655828 -0.0537266278846 5.11825288603e-05
6.63781890945 -0.0536013861758 5.11667791099e-05
6.64252126063 -0.0534763635267 5.11509389434e-05
6.64722361181 -0.0533515594856 5.11350082062e-05
6.65192596298 -0.0532269735991 5.11189857112e-05
6.65662831416 -0.053102605418 5.11028713035e-05
6.66133066533 -0.0529784544903 5.10866637967e-05
6.66603301651 -0.0528545203688 5.10703630359e-05
6.67073536768 -0.0527308026035 5.10539678349e-05
6.67543771886 -0.0526073007492 5.10374780391e-05
6.68014007003 -0.0524840143574 5.10208924628e-05
6.68484242121 -0.0523609429852 5.10042109514e-05
6.68954477239 -0.0522380861859 5.09874323198e-05
6.69424712356 -0.0521154435182 5.09705564135e-05
6.69894947474 -0.0519930145376 5.0953582048e-05
6.70365182591 -0.0518707988045 5.09365090691e-05
6.70835417709 -0.0517487958762 5.09193362929e-05
6.71305652826 -0.0516270053153 5.09020635654e-05
6.71775887944 -0.0515054266804 5.08846897034e-05
6.72246123061 -0.0513840595365 5.08672145534e-05
6.72716358179 -0.0512629034437 5.08496369328e-05
6.73186593297 -0.0511419579688 5.08319566885e-05
6.73656828414 -0.051021222674 5.08141726388e-05
6.74127063532 -0.0509006971279 5.07962846308e-05
6.74597298649 -0.050780380894 5.07782914839e-05
6.75067533767 -0.0506602735433 5.07601930456e-05
6.75537768884 -0.0505403746411 5.07419881364e-05
6.76008004002 -0.0504206837598 5.07236766042e-05
6.7647823912 -0.0503012004668 5.07052572704e-05
6.76948474237 -0.0501819243363 5.06867299837e-05
6.77418709355 -0.0500628549372 5.06680935666e-05
6.77888944472 -0.0499439918457 5.06493478683e-05
6.7835917959 -0.0498253346325 5.06304917126e-05
6.78829414707 -0.0497068828761 5.06115249492e-05
6.79299649825 -0.0495886361473 5.05924464033e-05
6.79769884942 -0.0494705940275 5.05732559254e-05
6.8024012006 -0.0493527560906 5.0553952342e-05
6.80710355178 -0.0492351219183 5.05345355043e-05
6.81180590295 -0.0491176910846 5.05150042404e-05
6.81650825413 -0.049000463176 5.04953584021e-05
6.8212106053 -0.0488834377667 5.04755968193e-05
6.82591295648 -0.0487666144451 5.04557193444e-05
6.83061530765 -0.0486499927884 5.04357248091e-05
6.83531765883 -0.0485335723824 5.04156130667e-05
6.84002001 -0.0484173528104 5.03953829507e-05
6.84472236118 -0.0483013336615 5.03750343151e-05
6.84942471236 -0.0481855145147 5.03545659953e-05
6.85412706353 -0.0480698949652 5.03339778466e-05
6.85882941471 -0.0479544745923 5.03132687061e-05
6.86353176588 -0.0478392529916 5.02924384301e-05
6.86823411706 -0.0477242297482 5.02714858578e-05
6.87293646823 -0.0476094044551 5.02504108465e-05
6.87763881941 -0.0474947767005 5.02292122376e-05
6.88234117058 -0.0473803460807 5.02078898897e-05
6.88704352176 -0.0472661121839 5.01864426462e-05
6.89174587294 -0.0471520746082 5.01648703669e-05
6.89644822411 -0.0470382329421 5.01431718977e-05
6.90115057529 -0.0469245867882 5.01213470994e-05
6.90585292646 -0.046811135735 5.00993948205e-05
6.91055527764 -0.0466978793869 5.0077314923e-05
6.91525762881 -0.0465848173356 5.0055106258e-05
6.91995997999 -0.0464719491843 5.00327686888e-05
6.92466233117 -0.0463592745288 5.0010301069e-05
6.92936468234 -0.0462467929729 4.99877032637e-05
6.93406703352 -0.0461345041126 4.99649741288e-05
6.93876938469 -0.046022407556 4.99421135309e-05
6.94347173587 -0.0459105029006 4.99191203288e-05
6.94817408704 -0.0457987897536 4.98959943907e-05
6.95287643822 -0.045687267714 4.98727345782e-05
6.95757878939 -0.0455759363948 4.98493407611e-05
6.96228114057 -0.0454647953937 4.98258118039e-05
6.96698349175 -0.0453538443241 4.98021475782e-05
6.97168584292 -0.0452430827894 4.97783469515e-05
6.9763881941 -0.0451325104004 4.9754409797e-05
6.98109054527 -0.0450221267619 4.97303349857e-05
6.98579289645 -0.0449119314893 4.97061223922e-05
6.99049524762 -0.0448019241876 4.96817708908e-05
6.9951975988 -0.0446921044751 4.96572803582e-05
6.99989994997 -0.044582471957 4.96326496719e-05
7.00460230115 -0.0444730262517 4.96078787103e-05
7.00930465233 -0.0443637669687 4.95829663546e-05
7.0140070035 -0.0442546937267 4.95579124852e-05
7.01870935468 -0.0441458061367 4.95327159866e-05
7.02341170585 -0.044037103819 4.95073767413e-05
7.02811405703 -0.043928586386 4.94818936374e-05
7.0328164082 -0.0438202534612 4.94562665597e-05
7.03751875938 -0.0437121046554 4.94304943998e-05
7.04222111055 -0.0436041395952 4.94045770446e-05
7.04692346173 -0.0434963578944 4.93785133896e-05
7.05162581291 -0.0433887591797 4.93523033239e-05
7.05632816408 -0.0432813430676 4.9325945747e-05
7.06103051526 -0.0431741091838 4.92994405501e-05
7.06573286643 -0.0430670571462 4.92727866367e-05
7.07043521761 -0.0429601865848 4.92459839003e-05
7.07513756878 -0.042853497119 4.92190312487e-05
7.07983991996 -0.0427469883789 4.91919285776e-05
7.08454227114 -0.0426406599853 4.9164674799e-05
7.08924462231 -0.04253451157 4.9137269811e-05
7.09394697349 -0.0424285427538 4.91097125299e-05
7.09864932466 -0.0423227531727 4.90820028564e-05
7.10335167584 -0.0422171424476 4.9054139711e-05
7.10805402701 -0.0421117102175 4.90261229971e-05
7.11275637819 -0.0420064561032 4.89979516395e-05
7.11745872936 -0.0419013797426 4.89696255442e-05
7.12216108054 -0.0417964807633 4.89411436408e-05
7.12686343172 -0.0416917588034 4.89125058378e-05
7.13156578289 -0.0415872134877 4.88837110694e-05
7.13626813407 -0.04148284446 4.88547592468e-05
7.14097048524 -0.0413786513452 4.8825649309e-05
7.14567283642 -0.0412746337885 4.879638117e-05
7.15037518759 -0.0411707914175 4.87669537737e-05
7.15507753877 -0.0410671238776 4.87373670366e-05
7.15977988994 -0.0409636307964 4.87076199078e-05
7.16448224112 -0.0408603118222 4.86777123067e-05
7.1691845923 -0.0407571665866 4.86476431872e-05
7.17388694347 -0.0406541947353 4.86174124718e-05
7.17858929465 -0.0405513959027 4.85870191195e-05
7.18329164582 -0.0404487697359 4.85564630558e-05
7.187993997 -0.0403463158708 4.85257432447e-05
7.19269634817 -0.0402440339571 4.84948596149e-05
7.19739869935 -0.0401419236295 4.84638111357e-05
7.20210105052 -0.0400399845418 4.84325977388e-05
7.2068034017 -0.0399382163286 4.84012183988e-05
7.21150575288 -0.0398366186453 4.83696730507e-05
7.21620810405 -0.0397351911278 4.83379606747e-05
7.22091045523 -0.0396339334329 4.83060812087e-05
7.2256128064 -0.0395328451992 4.82740336385e-05
7.23031515758 -0.0394319260823 4.82418179052e-05
7.23501750875 -0.0393311757232 4.82094330004e-05
7.23971985993 -0.0392305937806 4.81768788685e-05
7.24442221111 -0.0391301798953 4.81441545067e-05
7.24912456228 -0.0390299337275 4.81112598628e-05
7.25382691346 -0.0389298549192 4.80781939397e-05
7.25852926463 -0.038829943132 4.80449566887e-05
7.26323161581 -0.0387301980095 4.80115471186e-05
7.26793396698 -0.0386306192157 4.79779651842e-05
7.27263631816 -0.0385312063941 4.79442099e-05
7.27733866933 -0.038431959209 4.79102812246e-05
7.28204102051 -0.0383328773066 4.78761781786e-05
7.28674337169 -0.0382339603536 4.78419007237e-05
7.29144572286 -0.0381352079977 4.78074478871e-05
7.29614807404 -0.0380366199044 4.77728196339e-05
7.30085042521 -0.0379381957237 4.77380149975e-05
7.30555277639 -0.0378399351226 4.77030339467e-05
7.31025512756 -0.0377418377538 4.76678755212e-05
7.31495747874 -0.0376439032844 4.76325396935e-05
7.31965982991 -0.0375461313668 4.75970255096e-05
7.32436218109 -0.0374485216721 4.75613329459e-05
7.32906453227 -0.0373510738529 4.75254610546e-05
7.33376688344 -0.0372537875816 4.74894098162e-05
7.33846923462 -0.0371566625132 4.74531782892e-05
7.34317158579 -0.0370596983187 4.7416766458e-05
7.34787393697 -0.036962894656 4.73801733878e-05
7.35257628814 -0.0368662511986 4.73433990668e-05
7.35727863932 -0.0367697676029 4.73064425668e-05
7.36198099049 -0.0366734435466 4.72693038802e-05
7.36668334167 -0.0365772786857 4.72319820854e-05
7.37138569285 -0.0364812726995 4.71944771786e-05
7.37608804402 -0.0363854252465 4.71567882454e-05
7.3807903952 -0.0362897360045 4.71189152858e-05
7.38549274637 -0.0361942046347 4.70808573924e-05
7.39019509755 -0.0360988308175 4.70426145692e-05
7.39489744872 -0.036003614214 4.70041859157e-05
7.3995997999 -0.0359085545045 4.69655714403e-05
7.40430215108 -0.035813651354 4.69267702492e-05
7.40900450225 -0.0357189044428 4.68877823554e-05
7.41370685343 -0.0356243134371 4.68486068719e-05
7.4184092046 -0.0355298780198 4.68092438159e-05
7.42311155578 -0.0354355978556 4.67696923078e-05
7.42781390695 -0.0353414726301 4.6729952369e-05
7.43251625813 -0.0352475020104 4.6690023127e-05
7.4372186093 -0.0351536856822 4.66499046076e-05
7.44192096048 -0.0350600233136 4.66095959457e-05
7.44662331166 -0.0349665145917 4.65690971714e-05
7.45132566283 -0.0348731591857 4.6528407427e-05
7.45602801401 -0.034779956784 4.6487526747e-05
7.46073036518 -0.0346869070585 4.64464542812e-05
7.46543271636 -0.0345940096958 4.64051900685e-05
7.47013506753 -0.0345012643705 4.63637332661e-05
7.47483741871 -0.0344086707731 4.63220839176e-05
7.47953976988 -0.0343162285741 4.62802411877e-05
7.48424212106 -0.0342239374692 4.62382051245e-05
7.48894447224 -0.0341317971299 4.61959749004e-05
7.49364682341 -0.0340398072494 4.61535505682e-05
7.49834917459 -0.0339479675042 4.61109313077e-05
7.50305152576 -0.0338562775888 4.60681171766e-05
7.50775387694 -0.0337647371794 4.60251073623e-05
7.51245622811 -0.0336733459716 4.59819019273e-05
7.51715857929 -0.0335821036431 4.59385000668e-05
7.52186093046 -0.0334910098893 4.5894901848e-05
7.52656328164 -0.0334000643915 4.58511064739e-05
7.53126563282 -0.0333092668464 4.58071140165e-05
7.53596798399 -0.0332186169337 4.5762923687e-05
7.54067033517 -0.0331281143528 4.57185355619e-05
7.54537268634 -0.0330377587845 4.56739488605e-05
7.55007503752 -0.0329475499305 4.56291636641e-05
7.55477738869 -0.032857487473 4.55841792002e-05
7.55947973987 -0.0327675711108 4.55389955548e-05
7.56418209105 -0.032677800531 4.54936119635e-05
7.56888444222 -0.0325881754339 4.54480285177e-05
7.5735867934 -0.0324986955037 4.54022444606e-05
7.57828914457 -0.0324093604456 4.53562598889e-05
7.58299149575 -0.0323201699463 4.53100740539e-05
7.58769384692 -0.0322311237085 4.52636870573e-05
7.5923961981 -0.0321422214183 4.52170981588e-05
7.59709854927 -0.0320534627849 4.5170307465e-05
7.60180090045 -0.0319648474945 4.51233142441e-05
7.60650325163 -0.0318763752545 4.50761186077e-05
7.6112056028 -0.0317880457535 4.50287198326e-05
7.61590795398 -0.0316998587003 4.49811180352e-05
7.62061030515 -0.0316118137857 4.49333125009e-05
7.62531265633 -0.0315239107183 4.48853033514e-05
7.6300150075 -0.0314361491888 4.48370898803e-05
7.63471735868 -0.0313485289096 4.47886722149e-05
7.63941970985 -0.031261049571 4.47400496571e-05
7.64412206103 -0.0311737108865 4.46912223394e-05
7.64882441221 -0.0310865125477 4.46421895725e-05
7.65352676338 -0.0309994542692 4.45929514943e-05
7.65822911456 -0.0309125357447 4.45435074238e-05
7.66293146573 -0.0308257566888 4.44938575045e-05
7.66763381691 -0.030739116795 4.44440010639e-05
7.67233616808 -0.0306526157816 4.4393938251e-05
7.67703851926 -0.0305662533418 4.43436684021e-05
7.68174087043 -0.0304800291949 4.42931916716e-05
7.68644322161 -0.0303939430354 4.42425074045e-05
7.69114557279 -0.0303079945837 4.41916157606e-05
7.69584792396 -0.0302221835364 4.41405160941e-05
7.70055027514 -0.0301365096125 4.408920857e-05
7.70525262631 -0.0300509725122 4.40376925513e-05
7.70995497749 -0.0299655719545 4.39859682088e-05
7.71465732866 -0.0298803076405 4.39340349144e-05
7.71935967984 -0.0297951792902 4.38818928443e-05
7.72406203102 -0.0297101866046 4.38295413793e-05
7.72876438219 -0.0296253293086 4.37769807018e-05
7.73346673337 -0.0295406071015 4.37242102011e-05
7.73816908454 -0.0294560197081 4.36712300654e-05
7.74287143572 -0.0293715668302 4.36180396929e-05
7.74757378689 -0.0292872481947 4.35646392777e-05
7.75227613807 -0.0292030635044 4.35110282271e-05
7.75697848924 -0.0291190124836 4.3457206741e-05
7.76168084042 -0.0290350948398 4.34031742357e-05
7.7663831916 -0.0289513102984 4.33489309168e-05
7.77108554277 -0.0288676585655 4.32944762101e-05
7.77578789395 -0.0287841393687 4.32398103268e-05
7.78049024512 -0.028700752415 4.3184932702e-05
7.7851925963 -0.0286174974345 4.31298435527e-05
7.78989494747 -0.0285343741351 4.30745423233e-05
7.79459729865 -0.0284513822454 4.30190292369e-05
7.79929964982 -0.0283685214744 4.29633037468e-05
7.804002001 -0.0282857915542 4.29073660824e-05
7.80870435218 -0.0282031921947 4.28512157061e-05
7.81340670335 -0.0281207231279 4.27948528536e-05
7.81810905453 -0.0280383840635 4.27382769964e-05
7.8228114057 -0.0279561747355 4.26814883763e-05
7.82751375688 -0.027874094856 4.26244864742e-05
7.83221610805 -0.0277921441589 4.25672715382e-05
7.83691845923 -0.0277103223584 4.25098430583e-05
7.8416208104 -0.0276286291868 4.2452201289e-05
7.84632316158 -0.0275470643594 4.23943457296e-05
7.85102551276 -0.0274656276133 4.23362766407e-05
7.85572786393 -0.0273843186622 4.22779935315e-05
7.86043021511 -0.027303137243 4.22194966685e-05
7.86513256628 -0.0272220830728 4.21607855705e-05
7.86983491746 -0.0271411558883 4.21018605103e-05
7.87453726863 -0.0270603554075 4.20427210161e-05
7.87923961981 -0.0269796813682 4.19833673672e-05
7.88394197099 -0.0268991334893 4.19237991013e-05
7.88864432216 -0.0268187115109 4.18640165044e-05
7.89334667334 -0.0267384151501 4.18040191233e-05
7.89804902451 -0.0266582441495 4.17438072506e-05
7.90275137569 -0.0265781982297 4.16833804429e-05
7.90745372686 -0.0264982771303 4.16227389991e-05
7.91215607804 -0.0264184805729 4.15618824855e-05
7.91685842921 -0.0263388083007 4.15008112077e-05
7.92156078039 -0.0262592600349 4.14395247413e-05
7.92626313157 -0.0261798355208 4.13780233987e-05
7.93096548274 -0.0261005344796 4.13163067655e-05
7.93566783392 -0.0260213566561 4.12543751602e-05
7.94037018509 -0.0259423017735 4.11922281784e-05
7.94507253627 -0.0258633695792 4.11298661453e-05
7.94977488744 -0.0257845597972 4.10672886661e-05
7.95447723862 -0.0257058721733 4.1004496073e-05
7.95917958979 -0.0256273064323 4.09414879807e-05
7.96388194097 -0.0255488623248 4.08782647283e-05
7.96858429215 -0.0254705395742 4.08148259402e-05
7.97328664332 -0.0253923379305 4.07511719627e-05
7.9779889945 -0.0253142571194 4.06873024296e-05
7.98269134567 -0.0252362968933 4.06232176941e-05
7.98739369685 -0.0251584569772 4.05589174001e-05
7.99209604802 -0.0250807371245 4.04944019077e-05
7.9967983992 -0.0250031370626 4.04296708704e-05
8.00150075037 -0.0249256565432 4.03647246556e-05
8.00620310155 -0.0248482952957 4.02995629266e-05
8.01090545273 -0.0247710530729 4.02341860576e-05
8.0156078039 -0.0246939296064 4.01685937223e-05
8.02031015508 -0.0246169246485 4.01027863016e-05
8.02501250625 -0.0245400379318 4.00367634792e-05
8.02971485743 -0.0244632692095 3.99705256432e-05
8.0344172086 -0.024386618215 3.99040724872e-05
8.03911955978 -0.0243100847026 3.98374044067e-05
8.04382191096 -0.0242336684065 3.97705211049e-05
8.04852426213 -0.0241573690831 3.9703422985e-05
8.05322661331 -0.0240811864662 3.963610976e-05
8.05792896448 -0.024005120312 3.95685818403e-05
8.06263131566 -0.0239291703576 3.95008389489e-05
8.06733366683 -0.0238533363589 3.94328815039e-05
8.07203601801 -0.0237776180538 3.9364709238e-05
8.07673836918 -0.0237020152004 3.92963225767e-05
8.08144072036 -0.023626527535 3.9227721263e-05
8.08614307154 -0.0235511548176 3.91589057297e-05
8.09084542271 -0.0234758967857 3.90898757301e-05
8.09554777389 -0.0234007532013 3.90206317043e-05
8.10025012506 -0.0233257238027 3.89511734158e-05
8.10495247624 -0.0232508083492 3.88815013122e-05
8.10965482741 -0.0231760065835 3.88116151671e-05
8.11435717859 -0.0231013182659 3.87415154359e-05
8.11905952976 -0.0230267431363 3.86712019023e-05
8.12376188094 -0.0229522809606 3.86006750294e-05
8.12846423212 -0.0228779314772 3.85299346107e-05
8.13316658329 -0.0228036944518 3.84589811178e-05
8.13786893447 -0.0227295696258 3.83878143538e-05
8.14257128564 -0.0226555567648 3.83164347982e-05
8.14727363682 -0.022581655611 3.82448422645e-05
8.15197598799 -0.0225078659306 3.81730372399e-05
8.15667833917 -0.022434187467 3.81010195481e-05
8.16138069034 -0.0223606199871 3.80287896845e-05
8.16608304152 -0.0222871632363 3.79563474826e-05
8.1707853927 -0.0222138169813 3.7883693446e-05
8.17548774387 -0.0221405809669 3.78108274188e-05
8.18019009505 -0.0220674549633 3.77377499123e-05
8.18489244622 -0.0219944387159 3.76644607808e-05
8.1895947974 -0.0219215319935 3.75909605439e-05
8.19429714857 -0.0218487345423 3.75172490661e-05
8.19899949975 -0.0217760461354 3.74433268753e-05
8.20370185093 -0.0217034665177 3.7369193846e-05
8.2084042021 -0.0216309954617 3.7294850515e-05
8.21310655328 -0.0215586327156 3.72202967665e-05
8.21780890445 -0.0214863780504 3.71455331459e-05
8.22251125563 -0.0214142312174 3.70705595476e-05
8.2272136068 -0.0213421919884 3.69953765255e-05
8.23191595798 -0.0212702601133 3.69199839843e-05
8.23661830915 -0.0211984353658 3.68443824864e-05
8.24132066033 -0.0211267174965 3.67685719468e-05
8.24602301151 -0.0210551062814 3.66925529364e-05
8.25072536268 -0.0209836014705 3.66163253809e-05
8.25542771386 -0.0209122028407 3.65398898595e-05
8.26013006503 -0.0208409101427 3.64632463083e-05
8.26483241621 -0.0207697231531 3.63863953153e-05
8.26953476738 -0.0206986416258 3.63093368268e-05
8.27423711856 -0.0206276653381 3.62320714398e-05
8.27893946973 -0.0205567940437 3.61545991109e-05
8.28364182091 -0.0204860275193 3.6076920446e-05
8.28834417209 -0.0204153655207 3.59990354118e-05
8.29304652326 -0.0203448078266 3.59209446239e-05
8.29774887444 -0.0202743541923 3.58426480586e-05
8.30245122561 -0.0202040043975 3.57641463409e-05
8.30715357679 -0.0201337581981 3.56854394574e-05
8.31185592796 -0.0200636153758 3.56065280424e-05
8.31655827914 -0.0199935756849 3.55274120927e-05
8.32126063031 -0.0199236389091 3.54480922519e-05
8.32596298149 -0.0198538048048 3.53685685272e-05
8.33066533267 -0.0197840731552 3.52888415714e-05
8.33536768384 -0.0197144437173 3.52089114025e-05
8.34007003502 -0.0196449162741 3.51287786824e-05
8.34477238619 -0.0195754905857 3.50484434393e-05
8.34947473737 -0.0195061664359 3.4967906345e-05
8.35417708854 -0.0194369435844 3.4887167438e-05
8.35887943972 -0.0193678218144 3.48062273996e-05
8.3635817909 -0.0192988008878 3.47250862785e-05
8.36828414207 -0.0192298805897 3.46437447665e-05
8.37298649325 -0.0191610606802 3.45622029219e-05
8.37768884442 -0.0190923409478 3.44804614465e-05
8.3823911956 -0.0190237211532 3.43985204091e-05
8.38709354677 -0.0189552010833 3.43163805215e-05
8.39179589795 -0.0188867805008 3.42340418627e-05
8.39649824912 -0.0188184591946 3.41515051547e-05
8.4012006003 -0.0187502369256 3.40687704866e-05
8.40590295148 -0.0186821134847 3.39858385908e-05
8.41060530265 -0.018614088636 3.3902709567e-05
8.41530765383 -0.0185461621676 3.38193841574e-05
8.420010005 -0.0184783338443 3.37358624722e-05
8.42471235618 -0.0184106034585 3.3652145264e-05
8.42941470735 -0.0183429707722 3.35682326534e-05
8.43411705853 -0.0182754355797 3.34841254036e-05
8.4388194097 -0.0182079976449 3.33998236453e-05
8.44352176088 -0.0181406567606 3.33153281524e-05
8.44822411206 -0.0180734126938 3.32306390659e-05
8.45292646323 -0.0180062652367 3.31457571709e-05
8.45762881441 -0.0179392141571 3.3060682618e-05
8.46233116558 -0.017872259248 3.29754162037e-05
8.46703351676 -0.017805400279 3.28899580886e-05
8.47173586793 -0.0177386370416 3.28043090804e-05
8.47643821911 -0.0176719693073 3.271846935e-05
8.48114057028 -0.0176053968693 3.26324397161e-05
8.48584292146 -0.0175389194989 3.25462203599e-05
8.49054527264 -0.0174725369887 3.24598121113e-05
8.49524762381 -0.0174062491131 3.23732151622e-05
8.49994997499 -0.0173400556655 3.22864303535e-05
8.50465232616 -0.0172739564186 3.21994578874e-05
8.50935467734 -0.0172079511677 3.21122986165e-05
8.51405702851 -0.0171420396862 3.20249527531e-05
8.51875937969 -0.0170762217713 3.19374211615e-05
8.52346173087 -0.0170104971959 3.18497040641e-05
8.52816408204 -0.0169448657569 3.17618023376e-05
8.53286643322 -0.0168793272301 3.1673716214e-05
8.53756878439 -0.0168138814131 3.15854465823e-05
8.54227113557 -0.0167485280801 3.14969936845e-05
8.54697348674 -0.0166832670306 3.14083584218e-05
8.55167583792 -0.0166180980395 3.13195410465e-05
8.55637818909 -0.0165530209071 3.1230542472e-05
8.56108054027 -0.0164880354099 3.11413629607e-05
8.56578289145 -0.0164231413491 3.10520034383e-05
8.57048524262 -0.0163583384984 3.09624641779e-05
8.5751875938 -0.016293626663 3.08727461174e-05
8.57988994497 -0.0162290056176 3.078284954e-05
8.58459229615 -0.0161644751645 3.06927753965e-05
8.58929464732 -0.0161000350835 3.06025239801e-05
8.5939969985 -0.0160356851755 3.05120962545e-05
8.59869934967 -0.0159714252199 3.04214925232e-05
8.60340170085 -0.0159072550204 3.03307137629e-05
8.60810405203 -0.0158431743548 3.02397602869e-05
8.6128064032 -0.0157791830299 3.01486330858e-05
8.61750875438 -0.0157152808242 3.00573324823e-05
8.62221110555 -0.0156514675428 2.99658594808e-05
8.62691345673 -0.0155877429659 2.98742144139e-05
8.6316158079 -0.0155241069006 2.97823982998e-05
8.63631815908 -0.0154605591267 2.96904114809e-05
8.64102051025 -0.0153970994507 2.95982549892e-05
8.64572286143 -0.0153337276554 2.95059291773e-05
8.65042521261 -0.0152704435467 2.94134350908e-05
8.65512756378 -0.0152072469082 2.9320773093e-05
8.65982991496 -0.0151441375465 2.9227944243e-05
8.66453226613 -0.0150811152458 2.91349489141e-05
8.66923461731 -0.0150181798146 2.90417881802e-05
8.67393696848 -0.0149553310354 2.89484624241e-05
8.67863931966 -0.0148925687196 2.88549727345e-05
8.68334167084 -0.0148298926492 2.87613195038e-05
8.68804402201 -0.0147673026364 2.86675038361e-05
8.69274637319 -0.0147047984639 2.8573526133e-05
8.69744872436 -0.0146423799444 2.84793875139e-05
8.70215107554 -0.0145800468612 2.83850883903e-05
8.70685342671 -0.0145177990278 2.82906298967e-05
8.71155577789 -0.0144556362304 2.81960124543e-05
8.71625812906 -0.0143935582786 2.81012372131e-05
8.72096048024 -0.0143315649616 2.80063046041e-05
8.72566283142 -0.0142696560918 2.79112157929e-05
8.73036518259 -0.0142078314556 2.78159712205e-05
8.73506753377 -0.0141460908662 2.7720572068e-05
8.73976988494 -0.014084434114 2.76250187863e-05
8.74447223612 -0.0140228610105 2.75293125726e-05
8.74917458729 -0.0139613713444 2.74334538873e-05
8.75387693847 -0.0138999649326 2.73374439442e-05
8.75857928964 -0.0138386415622 2.72412832132e-05
8.76328164082 -0.0137774010505 2.71449729247e-05
8.767983992 -0.0137162431853 2.7048513558e-05
8.77268634317 -0.0136551677846 2.6951906361e-05
8.77738869435 -0.0135941746369 2.68551518218e-05
8.78209104552 -0.0135332635607 2.67582512057e-05
8.7867933967 -0.0134724343462 2.66612050103e-05
8.79149574787 -0.0134116868116 2.65640145183e-05
8.79619809905 -0.0133510207476 2.64666802368e-05
8.80090045022 -0.013290435972 2.6369203466e-05
8.8056028014 -0.0132299322783 2.62715847224e-05
8.81030515258 -0.0131695094837 2.61738253242e-05
8.81500750375 -0.0131091673826 2.60759257975e-05
8.81970985493 -0.0130489057926 2.59778874783e-05
8.8244122061 -0.0129887245098 2.58797109021e-05
8.82911455728 -0.0129286233515 2.57813974236e-05
8.83381690845 -0.0128686021132 2.56829475872e-05
8.83851925963 -0.0128086606151 2.55843627668e-05
8.84322161081 -0.012748798652 2.54856435155e-05
8.84792396198 -0.0126890160449 2.53867912271e-05
8.85262631316 -0.0126293125892 2.5287806463e-05
8.85732866433 -0.0125696881064 2.51886906368e-05
8.86203101551 -0.0125101423939 2.50894443189e-05
8.86673336668 -0.0124506752713 2.49900689426e-05
8.87143571786 -0.0123912865377 2.48905650874e-05
8.87613806903 -0.0123319760158 2.47909342067e-05
8.88084042021 -0.0122727435017 2.46911768887e-05
8.88554277139 -0.0122135888188 2.45912946073e-05
8.89024512256 -0.0121545117661 2.44912879599e-05
8.89494747374 -0.0120955121676 2.43911584408e-05
8.89964982491 -0.0120365898217 2.42909066561e-05
8.90435217609 -0.0119777445517 2.41905341215e-05
8.90905452726 -0.0119189761581 2.40900414516e-05
8.91375687844 -0.0118602844658 2.39894301837e-05
8.91845922961 -0.0118016692746 2.3888700941e-05
8.92316158079 -0.011743130409 2.37878552827e-05
8.92786393197 -0.0116846676716 2.36868938401e-05
8.93256628314 -0.0116262808875 2.35858181955e-05
8.93726863432 -0.0115679698588 2.34846289878e-05
8.94197098549 -0.0115097344101 2.33833278225e-05
8.94667333667 -0.0114515743451 2.32819153466e-05
8.95137568784 -0.0113934894902 2.31803931886e-05
8.95607803902 -0.0113354796485 2.30787620037e-05
8.96078039019 -0.0112775446469 2.29770234443e-05
8.96548274137 -0.0112196842893 2.28751781732e-05
8.97018509255 -0.0111618984031 2.27732278668e-05
8.97488744372 -0.0111041867926 2.26711731964e-05
8.9795897949 -0.0110465492871 2.25690158623e-05
8.98429214607 -0.0109889856893 2.24667565437e-05
8.98899449725 -0.0109314958311 2.23643969658e-05
8.99369684842 -0.0108740795148 2.22619378154e-05
8.9983991996 -0.0108167365717 2.21593808434e-05
9.00310155078 -0.0107594668079 2.20567267436e-05
9.00780390195 -0.0107022700522 2.19539772936e-05
9.01250625313 -0.0106451461123 2.18511331938e-05
9.0172086043 -0.0105880948185 2.17481962484e-05
9.02191095548 -0.010531115977 2.16451671651e-05
9.02661330665 -0.0104742094198 2.15420477751e-05
9.03131565783 -0.0104173749546 2.14388387929e-05
9.036018009 -0.0103606124131 2.13355420773e-05
9.04072036018 -0.0103039216034 2.12321583497e-05
9.04542271136 -0.0102473023577 2.11286894966e-05
9.05012506253 -0.0101907544849 2.10251362468e-05
9.05482741371 -0.0101342778187 2.09215005147e-05
9.05952976488 -0.0100778721674 2.08177830358e-05
9.06423211606 -0.0100215373643 2.07139857538e-05
9.06893446723 -0.00996527321935 2.06101094102e-05
9.07363681841 -0.00990907956738 2.05061559787e-05
9.07833916958 -0.00985295621782 2.04021262068e-05
9.08304152076 -0.00979690300724 2.02980220986e-05
9.08774387194 -0.00974091974336 2.01938444074e-05
9.09244622311 -0.00968500626333 2.00895951687e-05
9.09714857429 -0.0096291623787 1.99852751409e-05
9.10185092546 -0.00957338792498 1.98808863914e-05
9.10655327664 -0.00951768271425 1.9776429684e-05
9.11125562781 -0.00946204658257 1.96719071185e-05
9.11595797899 -0.00940647934148 1.95673194637e-05
9.12066033016 -0.00935098082977 1.94626688524e-05
9.12536268134 -0.00929555085842 1.93579560585e-05
9.13006503252 -0.00924018926787 1.92531832483e-05
9.13476738369 -0.00918489586854 1.91483512008e-05
9.13946973487 -0.00912967049921 1.9043462116e-05
9.14417208604 -0.00907451297523 1.89385167778e-05
9.14887443722 -0.00901942313371 1.88335174212e-05
9.15357678839 -0.00896440079055 1.8728464834e-05
9.15827913957 -0.0089094457834 1.86233612874e-05
9.16298149075 -0.00885455792867 1.85182075726e-05
9.16768384192 -0.00879973706567 1.84130059982e-05
9.1723861931 -0.00874498300912 1.83077573582e-05
9.17708854427 -0.00869029559997 1.82024639988e-05
9.18179089545 -0.00863567465348 1.80971267172e-05
9.18649324662 -0.0085811200122 1.7991747898e-05
9.1911955978 -0.00852663149191 1.7886328341e-05
9.19589794897 -0.00847220893353 1.77808704699e-05
9.20060030015 -0.00841785215337 1.7675375087e-05
9.20530265133 -0.00836356099502 1.7569844656e-05
9.2100050025 -0.00830933527532 1.74642799815e-05
9.21470735368 -0.00825517483732 1.73586835676e-05
9.21940970485 -0.00820107949727 1.72530562208e-05
9.22411205603 -0.00814704910091 1.71474004868e-05
9.2288144072 -0.00809308346394 1.70417171735e-05
9.23351675838 -0.00803918243152 1.69360088692e-05
9.23821910955 -0.00798534582204 1.68302763825e-05
9.24292146073 -0.00793157348118 1.67245223456e-05
9.24762381191 -0.00787786522674 1.66187475668e-05
9.25232616308 -0.00782422090277 1.65129547239e-05
9.25702851426 -0.0077706403319 1.64071446242e-05
9.26173086543 -0.00771712335653 1.63013199915e-05
9.26643321661 -0.00766366979872 1.61954816321e-05
9.27113556778 -0.00761027950354 1.60896323169e-05
9.27583791896 -0.00755695229249 1.59837728504e-05
9.28054027013 -0.0075036880122 1.58779060517e-05
9.28524262131 -0.00745048648252 1.5772032723e-05
9.28994497249 -0.00739734755169 1.56661557325e-05
9.29464732366 -0.00734427104114 1.55602758801e-05
9.29934967484 -0.00729125679851 1.54543960837e-05
9.30405202601 -0.00723830464466 1.53485171398e-05
9.30875437719 -0.00718541442989 1.52426420179e-05
9.31345672836 -0.00713258597449 1.51367715102e-05
9.31815907954 -0.00707981912926 1.50309086389e-05
9.32286143072 -0.00702711371498 1.49250541909e-05
9.32756378189 -0.00697446958295 1.48192112431e-05
9.33226613307 -0.00692188655658 1.47133805758e-05
9.33696848424 -0.00686936448339 1.46075653214e-05
9.34167083542 -0.00681690318942 1.45017662533e-05
9.34637318659 -0.00676450252375 1.43959865607e-05
9.35107553777 -0.00671216231186 1.4290227009e-05
9.35577788894 -0.00665988240438 1.41844908455e-05
9.36048024012 -0.00660766262513 1.40787788268e-05
9.3651825913 -0.00655550282631 1.39730942595e-05
9.36988494247 -0.00650340283223 1.38674378906e-05
9.37458729365 -0.00645136249663 1.37618130872e-05
9.37928964482 -0.00639938164324 1.36562205853e-05
9.383991996 -0.00634746012524 1.35506638145e-05
9.38869434717 -0.00629559776897 1.34451434982e-05
9.39339669835 -0.00624379442701 1.333966313e-05
9.39809904952 -0.00619204992726 1.32342234194e-05
9.4028014007 -0.00614036412064 1.31288279258e-05
9.40750375188 -0.00608873683661 1.30234773429e-05
9.41220610305 -0.00603716792763 1.29181752982e-05
9.41690845423 -0.00598565722255 1.28129224676e-05
9.4216108054 -0.00593420457328 1.27077225478e-05
9.42631315658 -0.00588280981127 1.26025761961e-05
9.43101550775 -0.00583147278887 1.24974871797e-05
9.43571785893 -0.00578019333484 1.23924561354e-05
9.4404202101 -0.00572897130521 1.22874869028e-05
9.44512256128 -0.00567780652917 1.21825800963e-05
9.44982491246 -0.00562669886112 1.20777396292e-05
9.45452726363 -0.00557564813286 1.19729660921e-05
9.45922961481 -0.00552465419817 1.18682634734e-05
9.46393196598 -0.00547371688932 1.17636323371e-05
9.46863431716 -0.00542283606058 1.16590767493e-05
9.47333666833 -0.00537201154362 1.15545972447e-05
9.47803901951 -0.00532124319634 1.14501979687e-05
9.48274137069 -0.00527053084876 1.13458794239e-05
9.48744372186 -0.0052198743582 1.12416458378e-05
9.49214607304 -0.0051692735562 1.11374976772e-05
9.49684842421 -0.00511872830159 1.10334392529e-05
9.50155077539 -0.00506823842531 1.0929470994e-05
9.50625312656 -0.00501780378665 1.08255972961e-05
9.51095547774 -0.00496742421703 1.07218185468e-05
9.51565782891 -0.00491709957618 1.06181392286e-05
9.52036018009 -0.00486682969599 1.05145596837e-05
9.52506253127 -0.00481661443769 1.04110844832e-05
9.52976488244 -0.00476645363257 1.03077139207e-05
9.53446723362 -0.00471634714127 1.02044526569e-05
9.53916958479 -0.00466629479764 1.01013009319e-05
9.54387193597 -0.00461629646172 9.99826349863e-06
9.54857428714 -0.00456635196781 9.89534053848e-06
9.55327663832 -0.0045164611764 9.79253689811e-06
9.55797898949 -0.00446662392225 9.68985269499e-06
9.56268134067 -0.00441684006734 9.58729287108e-06
9.56738369185 -0.00436710944477 9.48485747373e-06
9.57208604302 -0.00431743191804 9.38255154228e-06
9.5767883942 -0.00426780732278 9.28037504708e-06
9.58149074537 -0.00421823551979 9.17833312563e-06
9.58619309655 -0.0041687163462 9.07642566475e-06
9.59089544772 -0.00411924966326 8.97465790093e-06
9.5955977989 -0.00406983530749 8.87302962953e-06
9.60030015007 -0.00402047314371 8.77154618681e-06
9.60500250125 -0.0039711630068 8.67020726787e-06
9.60970485243 -0.00392190476098 8.56901830894e-06
9.6144072036 -0.00387269824366 8.46797889577e-06
9.61910955478 -0.00382354331844 8.36709456415e-06
9.62381190595 -0.00377443982318 8.26636477914e-06
9.62851425713 -0.00372538762192 8.16579517629e-06
9.6332166083 -0.00367638655399 8.06538508759e-06
9.63791895948 -0.0036274364818 7.96514024728e-06
9.64262131066 -0.00357853724613 7.86505984042e-06
9.64732366183 -0.00352968871088 7.76514969875e-06
9.65202601301 -0.00348089071519 7.6654088447e-06
9.65672836418 -0.00343214312545 7.56584320434e-06
9.66143071536 -0.00338344578022 7.46645162081e-06
9.66613306653 -0.00333479854629 7.36724011052e-06
9.67083541771 -0.0032862012637 7.2682073178e-06
9.67553776888 -0.00323765379761 7.16935934418e-06
9.68024012006 -0.00318915598951 7.07069461303e-06
9.68494247124 -0.00314070770499 6.97221930401e-06
9.68964482241 -0.00309230878701 6.87393159492e-06
9.69434717359 -0.00304395910156 6.7758377343e-06
9.69904952476 -0.00299565848894 6.67793562509e-06
9.70375187594 -0.00294740681868 6.58023157409e-06
9.70845422711 -0.00289920393045 6.48272317606e-06
9.71315657829 -0.0028510496942 6.38541678176e-06
9.71785892946 -0.00280294395106 6.28830963959e-06
9.72256128064 -0.00275488656934 6.19140812627e-06
9.72726363182 -0.00270687739265 6.09470909943e-06
9.73196598299 -0.00265891628869 5.99821893978e-06
9.73666833417 -0.00261100310149 5.90193406234e-06
9.74137068534 -0.00256313769916 5.80586082312e-06
9.74607303652 -0.00251531992615 5.70999513494e-06
9.75077538769 -0.00246754965099 5.6143432936e-06
9.75547773887 -0.00241982671854 5.51890063894e-06
9.76018009004 -0.00237215099877 5.42367336232e-06
9.76488244122 -0.00232452233492 5.32865614682e-06
9.7695847924 -0.0022769405994 5.23385502385e-06
9.77428714357 -0.00222940563483 5.13926392057e-06
9.77898949475 -0.00218191731406 5.04488863856e-06
9.78369184592 -0.00213447548011 4.950722229e-06
9.7883941971 -0.00208708000623 4.85677017681e-06
9.79309654827 -0.00203973073688 4.76302451238e-06
9.79779889945 -0.00199242754366 4.6694902934e-06
9.80250125063 -0.00194517027248 4.57615835313e-06
9.8072036018 -0.00189795879636 4.48303318201e-06
9.81190595298 -0.00185079296161 4.39010419932e-06
9.81660830415 -0.0018036726386 4.29737514797e-06
9.82131065533 -0.00175659767709 4.20483376517e-06
9.8260130065 -0.00170956794787 4.11248281425e-06
9.83071535768 -0.00166258329804 4.02030801332e-06
9.83541770885 -0.00161564360286 3.92831084471e-06
9.84012006003 -0.00156874870781 3.83647457954e-06
9.84482241121 -0.00152189848752 3.74479902309e-06
9.84952476238 -0.0014750927899 3.65326444975e-06
9.85422711356 -0.00142833148795 3.56186846138e-06
9.85892946473 -0.00138161443202 3.47058761699e-06
9.86363181591 -0.0013349414955 3.37941660728e-06
9.86833416708 -0.00128831252812 3.28832732246e-06
9.87303651826 -0.00124172740264 3.1973105733e-06
9.87773886943 -0.00119518597021 3.10633229251e-06
9.88244122061 -0.00114868810501 3.01537806159e-06
9.88714357179 -0.00110223365655 2.92440607539e-06
9.89184592296 -0.00105582250141 2.83339476744e-06
9.89654827414 -0.0010094544895 2.74229207393e-06
9.90125062531 -0.000963129495781 2.65106648106e-06
9.90595297649 -0.000916847370553 2.5596519942e-06
9.91065532766 -0.000870607992179 2.46800294758e-06
9.91535767884 -0.000824411209344 2.37603387845e-06
9.92006003001 -0.000778256899783 2.28367842414e-06
9.92476238119 -0.000732144914591 2.19082295678e-06
9.92946473237 -0.000686075129868 2.09736977416e-06
9.93416708354 -0.000640047399115 2.0031627226e-06
9.93886943472 -0.000594061598815 1.90805448607e-06
9.94357178589 -0.000548117580839 1.8118211326e-06
9.94827413707 -0.00050221522306 1.71423208763e-06
9.95297648824 -0.000456354378741 1.61494747762e-06
9.95767883942 -0.000410534924124 1.51358551396e-06
9.9623811906 -0.000364756714865 1.40958786368e-06
9.96708354177 -0.000319019626581 1.30226537293e-06
9.97178589295 -0.000273323514305 1.19058584379e-06
9.97648824412 -0.000227668257043 1.0731173461e-06
9.9811905953 -0.000182053707199 9.47538237474e-07
9.98589294647 -0.000136479745158 8.09986095641e-07
9.99059529765 -9.09462237046e-05 6.5268299012e-07
9.99529764882 -4.54530245968e-05 4.55429096085e-07
10.0 0.0 0.0


==> Supplementary/filled/extrap/U12/SU12n95.dat <==
0.604702351175 -0.59143390398 0.00168545716564
0.60940470235 -0.59022818181 0.00165055122167
0.614107053526 -0.589048995498 0.00162101600705
0.618809404701 -0.587895354947 0.00159644973419
0.623511755877 -0.586766905098 0.00157620536599
0.628214107053 -0.585662706245 0.00155987053034
0.632916458228 -0.584582413231 0.00154684675415
0.637618809404 -0.583525133424 0.00153674522561
0.642321160579 -0.582490531324 0.0015290413525
0.647023511755 -0.581477758331 0.00152339321247
0.65172586293 -0.580486488353 0.00151936276501
0.656428214106 -0.579515914014 0.00151666611799
0.661130565282 -0.578565718374 0.00151495301377
0.665832916457 -0.577635132692 0.00151399891679
0.670535267633 -0.576723848931 0.00151353474298
0.675237618808 -0.575831134591 0.00151339048252
0.679939969984 -0.574956690282 0.0015133675573
0.68464232116 -0.574099817533 0.00151334274472
0.689344672335 -0.573260225353 0.00151317609685
0.694047023511 -0.572437247251 0.00151278275017
0.698749374686 -0.571630600382 0.00151207002248
0.703451725862 -0.57083964834 0.00151098352534
0.708154077038 -0.570064116181 0.00150946781405
0.712856428213 -0.569303395825 0.00150749217054
0.717558779389 -0.568557219984 0.00150502995085
0.722261130564 -0.567825007271 0.00150206850424
0.72696348174 -0.567106497815 0.00149860309014
0.731665832915 -0.566401135403 0.00149463463905
0.736368184091 -0.565708667355 0.00149017476792
0.741070535267 -0.56502856121 0.00148523445256
0.745772886442 -0.564360571251 0.00147983724545
0.750475237618 -0.563704187462 0.00147400139911
0.755177588793 -0.563059170865 0.00146775888453
0.759879939969 -0.562425032655 0.00146113306176
0.764582291145 -0.561801540384 0.00145416151729
0.76928464232 -0.56118822531 0.00144687100727
0.773986993496 -0.560584861306 0.00143930248757
0.778689344671 -0.559990998625 0.00143148474304
0.783391695847 -0.559406417257 0.00142346028471
0.788094047023 -0.558830685453 0.00141525881486
0.792796398198 -0.558263589119 0.0014069229209
0.797498749374 -0.557704713568 0.00139848230168
0.802201100549 -0.557153850434 0.00138997840534
0.806903451725 -0.556610601212 0.00138144014983
0.8116058029 -0.556074763087 0.001372906839
0.816308154076 -0.555545952913 0.00136440594429
0.821010505252 -0.55502397324 0.00135597379487
0.825712856427 -0.554508455516 0.00134763584293
0.830415207603 -0.553999207485 0.00133942476442
0.835117558778 -0.553495874461 0.00133136350352
0.839819909954 -0.552998269222 0.00132348054368
0.84452226113 -0.552506050268 0.00131579591523
0.849224612305 -0.552019035243 0.0013083335041
0.853926963481 -0.551536895198 0.00130111010778
0.858629314656 -0.55105945249 0.00129414474359
0.863331665832 -0.550586390119 0.00128745075098
0.868034017008 -0.550117535006 0.00128104214314
0.872736368183 -0.549652581533 0.00127492867708
0.877438719359 -0.549191361037 0.00126911936293
0.882141070534 -0.548733578755 0.00126362035678
0.88684342171 -0.548279070299 0.00125843580149
0.891545772885 -0.547827551254 0.00125356834086
0.896248124061 -0.547378861378 0.0012490175146
0.900950475237 -0.546932726129 0.00124478264596
0.905652826412 -0.546488989278 0.00124085905228
0.910355177588 -0.54604738571 0.0012372430216
0.915057528763 -0.545607763084 0.00123392612916
0.919759879939 -0.54516986529 0.00123090199209
0.924462231115 -0.544733543754 0.00122815900176
0.92916458229 -0.544298550969 0.001225688529
0.933866933466 -0.543864742015 0.001223476393
0.938569284641 -0.543431877613 0.00122151218212
0.943271635817 -0.542999816375 0.001219779783
0.947973986993 -0.542568326896 0.00121826748312
0.952676338168 -0.542137271219 0.00121695787928
0.957378689344 -0.541706425467 0.00121583843722
0.962081040519 -0.541275655008 0.00121489108746
0.966783391695 -0.540844743179 0.00121410293296
0.97148574287 -0.54041355857 0.00121345582373
0.976188094046 -0.539981891425 0.00121293692464
0.980890445222 -0.539549613458 0.00121252853872
0.985592796397 -0.539116521536 0.00121221827294
0.990295147573 -0.538682490402 0.00121198935444
0.994997498748 -0.538247323272 0.00121183016151
0.999699849924 -0.537810897827 0.00121172524798
1.0044022011 -0.537373045526 0.00121166403927
1.00910455228 -0.536933776084 0.00121163277348
1.01380690345 -0.53649306401 0.00121162216879
1.01850925463 -0.536050950304 0.00121162026815
1.0232116058 -0.535607410469 0.00121161903735
1.02791395698 -0.535162484103 0.00121160817358
1.03261630815 -0.534716147652 0.00121158077768
1.03731865933 -0.534268439369 0.00121152804745
1.0420210105 -0.5338193366 0.00121144411033
1.04672336168 -0.533368876312 0.0012113215194
1.05142571286 -0.532917036709 0.00121115532591
1.05612806403 -0.532463853527 0.00121093930227
1.06083041521 -0.53200930579 0.00121066932745
1.06553276638 -0.531553428052 0.00121034026712
1.07023511756 -0.531096200118 0.00120994873915
1.07493746873 -0.530637655418 0.00120949058651
1.07963981991 -0.530177774498 0.00120896308449
1.08434217108 -0.529716589705 0.00120836294733
1.08904452226 -0.529254082304 0.00120768803354
1.09374687344 -0.528790283598 0.00120693583216
1.09844922461 -0.528325175534 0.00120610471782
1.10315157579 -0.52785878842 0.00120519286686
1.10785392696 -0.527391104856 0.00120419910961
1.11255627814 -0.526922154193 0.00120312223073
1.11725862931 -0.526451919654 0.00120196146193
1.12196098049 -0.525980429673 0.00120071612509
1.12666333166 -0.52550766807 0.00119938580478
1.13136568284 -0.525033662397 0.00119797029612
1.13606803402 -0.524558397045 0.00119646949326
1.14077038519 -0.52408189872 0.00119488360714
1.14547273637 -0.523604152358 0.00119321280298
1.15017508754 -0.523125183854 0.00119145765607
1.15487743872 -0.522644978668 0.00118961856847
1.15957978989 -0.52216356191 0.00118769643375
1.16428214107 -0.521680919543 0.00118569186043
1.16898449225 -0.521197075926 0.0011836060191
1.17368684342 -0.520712017503 0.00118143969781
1.1783891946 -0.520225767909 0.00117919430731
1.18309154577 -0.519738314048 0.0011768707913
1.18779389695 -0.519249678861 0.00117447076768
1.19249624812 -0.518759849694 0.00117199531465
1.1971985993 -0.518268848816 0.00116944622776
1.20190095047 -0.517776664 0.00116682470101
1.20660330165 -0.517283316868 0.00116413268118
1.21130565283 -0.516788795602 0.00116137146144
1.216008004 -0.5162931212 0.00115854311621
1.22071035518 -0.515796282237 0.00115564902309
1.22541270635 -0.515298299112 0.00115269136297
1.23011505753 -0.514799160775 0.00114967158482
1.2348174087 -0.514298887049 0.00114659195703
1.23951975988 -0.513797467244 0.00114345398831
1.24422211105 -0.513294920627 0.00114026001752
1.24892446223 -0.512791236854 0.00113701160279
1.25362681341 -0.512286434656 0.0011337111381
1.25832916458 -0.511780504022 0.00113036022177
1.26303151576 -0.511273463166 0.00112696128915
1.26773386693 -0.510765302398 0.00112351597043
1.27243621811 -0.510256039431 0.00112002672993
1.27713856928 -0.509745664884 0.00111649522229
1.28184092046 -0.509234195987 0.00111292392954
1.28654327163 -0.508721623658 0.00110931452403
1.29124562281 -0.50820796466 0.00110566949537
1.29594797399 -0.507693210196 0.00110199052751
1.30065032516 -0.507177376581 0.0010982801084
1.30535267634 -0.506660455291 0.00109453992802
1.31005502751 -0.506142462208 0.00109077246424
1.31475737869 -0.505623389072 0.00108697940795
1.31945972986 -0.505103251345 0.00108316321925
1.32416208104 -0.504582041023 0.00107932558523
1.32886443222 -0.504059773163 0.00107546894112
1.33356678339 -0.503536440005 0.00107159496584
1.33826913457 -0.503012056214 0.00106770606324
1.34297148574 -0.502486614267 0.0010638038999
1.34767383692 -0.501960128451 0.00105989084231
1.35237618809 -0.50143259147 0.00105596854081
1.35707853927 -0.500904017244 0.00105203931892
1.36178089044 -0.500374398697 0.001048104807
1.36648324162 -0.499843749395 0.00104416728042
1.3711855928 -0.499312062473 0.00104022834598
1.37588794397 -0.498779351155 0.00103629022602
1.38059029515 -0.498245608779 0.00103235450033
1.38529264632 -0.497710848238 0.00102842333362
1.3899949975 -0.497175063067 0.00102449827535
1.39469734867 -0.496638265837 0.00102058142825
1.39939969985 -0.496100450274 0.00101667430819
1.40410205102 -0.495561628637 0.00101277895186
1.4088044022 -0.495021794836 0.00100889683831
1.41350675338 -0.494480960828 0.00100502993429
1.41820910455 -0.4939391207 0.00100117967897
1.42291145573 -0.493396286118 0.000997347965447
1.4276138069 -0.492852451341 0.000993536189895
1.43231615808 -0.49230762775 0.000989746168319
1.43701850925 -0.491761809769 0.00098597925086
1.44172086043 -0.491215008505 0.00098223717311
1.4464232116 -0.490667218543 0.000978521236223
1.45112556278 -0.490118450725 0.000974833092247
1.45582791396 -0.489568699787 0.000971173990442
1.46053026513 -0.489017976316 0.000967545496385
1.46523261631 -0.488466275195 0.000963948804605
1.46993496748 -0.487913606762 0.00096038539143
1.47463731866 -0.487359966045 0.000956856393941
1.47933966983 -0.486805363138 0.000953363196647
1.48404202101 -0.486249793209 0.000949906876548
1.48874437219 -0.485693266117 0.000946488723966
1.49344672336 -0.485135777164 0.00094310975333
1.49814907454 -0.484577335981 0.000939771158623
1.50285142571 -0.484017938001 0.000936473889314
1.50755377689 -0.483457592632 0.000933219041173
1.51225612806 -0.482896295434 0.000930007496491
1.51695847924 -0.482334055601 0.000926840251177
1.52166083041 -0.481770868814 0.000923718118319
1.52636318159 -0.481206744057 0.000920641992596
1.53106553277 -0.480641677128 0.000917612616065
1.53576788394 -0.480075676813 0.000914630781115
1.54047023512 -0.479508739021 0.000911697157169
1.54517258629 -0.478940872341 0.000908812433543
1.54987493747 -0.478372072794 0.000905977205713
1.55457728864 -0.477802348775 0.000903192059469
1.55927963982 -0.477231696415 0.000900457515275
1.56398199099 -0.476660123922 0.000897774055301
1.56868434217 -0.476087627529 0.000895142124227
1.57338669335 -0.475514215266 0.000892562100856
1.57808904452 -0.474939883466 0.000890034353641
1.5827913957 -0.474364639983 0.000887559158635
1.58749374687 -0.473788481245 0.000885136807918
1.59219609805 -0.473211414938 0.000882767475816
1.59689844922 -0.472633437585 0.000880451378229
1.6016008004 -0.472054556703 0.000878188589149
1.60630315157 -0.471474768908 0.00087597924884
1.61100550275 -0.470894081556 0.000873823332734
1.61570785393 -0.470312491351 0.000871720906344
1.6204102051 -0.469730005493 0.000869671848714
1.62511255628 -0.469146620769 0.000867676151836
1.62981490745 -0.468562344229 0.000865733600891
1.63451725863 -0.467977172743 0.000863844115944
1.6392196098 -0.467391113212 0.000862007391205
1.64392196098 -0.466804162586 0.000860223276728
1.64862431216 -0.466216327621 0.000858491378994
1.65332666333 -0.465627605346 0.000856811480296
1.65802901451 -0.465038002378 0.000855183102959
1.66273136568 -0.46444751582 0.000853605964041
1.66743371686 -0.463856152151 0.000852079505613
1.67213606803 -0.463263908549 0.000850603382318
1.67683841921 -0.462670791361 0.000849176960139
1.68154077038 -0.462076797835 0.00084779983439
1.68624312156 -0.461481934188 0.000846471299385
1.69094547274 -0.460886197737 0.000845190894426
1.69564782391 -0.460289594573 0.000843957846805
1.70035017509 -0.459692122081 0.000842771643326
1.70505252626 -0.459093786227 0.000841631449084
1.70975487744 -0.458494584463 0.000840536702091
1.71445722861 -0.457894522636 0.000839486510218
1.71915957979 -0.457293598258 0.000838480266524
1.72386193096 -0.456691817062 0.000837517026751
1.72856428214 -0.45608917662 0.000836596142951
1.73326663332 -0.455485682551 0.000835716623908
1.73796898449 -0.45488133249 0.000834877784699
1.74267133567 -0.454276131941 0.000834078592366
1.74737368684 -0.453670078598 0.000833318329072
1.75207603802 -0.453063177857 0.000832595925347
1.75677838919 -0.45245542747 0.000831910634525
1.76148074037 -0.451846832726 0.000831261355825
1.76618309154 -0.451237391432 0.000830647317812
1.77088544272 -0.450627108774 0.000830067393544
1.7755877939 -0.450015982612 0.000829520790836
1.78029014507 -0.449404018034 0.000829006361646
1.78499249625 -0.448791212947 0.000828523296985
1.78969484742 -0.448177572346 0.000828070432658
1.7943971986 -0.447563094186 0.000827646946731
1.79909954977 -0.446947783367 0.000827251663665
1.80380190095 -0.446331637894 0.000826883752318
1.80850425213 -0.445714662571 0.000826542030459
1.8132066033 -0.445096855453 0.000826225661347
1.81790895448 -0.444478221252 0.000825933460534
1.82261130565 -0.443858758071 0.000825664589131
1.82731365683 -0.443238470532 0.000825417864765
1.832016008 -0.442617356781 0.000825192449687
1.83671835918 -0.441995421358 0.000824987167681
1.84142071035 -0.44137266245 0.000824801185261
1.84612306153 -0.440749084512 0.000824633336232
1.85082541271 -0.440124685775 0.000824482794313
1.85552776388 -0.439499470611 0.000824348406978
1.86023011506 -0.438873437292 0.000824229357903
1.86493246623 -0.43824659011 0.000824124511657
1.86963481741 -0.437618927378 0.000824033064441
1.87433716858 -0.436990453308 0.000823953901112
1.87903951976 -0.436361166253 0.000823886232776
1.88374187093 -0.435731070348 0.000823828967548
1.88844422211 -0.435100163984 0.000823781333632
1.89314657329 -0.434468451222 0.000823742265145
1.89784892446 -0.433835930488 0.000823711009396
1.90255127564 -0.433202605772 0.000823686529031
1.90725362681 -0.432568475536 0.000823668092289
1.91195597799 -0.431933543698 0.000823654692656
1.91665832916 -0.431297808754 0.000823645620956
1.92136068034 -0.430661274552 0.000823639903612
1.92606303151 -0.430023939625 0.000823636855521
1.93076538269 -0.429385807752 0.000823635537943
1.93546773387 -0.428746877497 0.000823635291173
1.94017008504 -0.428107152574 0.000823635213011
1.94487243622 -0.427466631579 0.000823634670324
1.94957478739 -0.426825318161 0.000823632798978
1.95427713857 -0.426183210948 0.000823628993437
1.95897948974 -0.425540313524 0.000823622428978
1.96368184092 -0.42489662455 0.000823612528558
1.9683841921 -0.424252147546 0.000823598508043
1.97308654327 -0.423606881203 0.000823579819653
1.97778889445 -0.42296082898 0.000823555720867
1.98249124562 -0.422313989598 0.000823525693814
1.9871935968 -0.421666366457 0.000823489038463
1.99189594797 -0.421017958305 0.000823445267395
1.99659829915 -0.420368768485 0.000823393723807
2.00130065032 -0.419718795824 0.000823333951222
2.0060030015 -0.419068048694 0.000823265336291
2.01070535268 -0.418416540004 0.00082318745262
2.01540770385 -0.417764287963 0.000823099726727
2.02011005503 -0.417111306242 0.000823001759536
2.0248124062 -0.416457612799 0.000822893015169
2.02951475738 -0.415803221113 0.000822773120579
2.03421710855 -0.415148148894 0.000822641575838
2.03891945973 -0.414492409435 0.000822498032706
2.0436218109 -0.413836020202 0.000822342025607
2.04832416208 -0.413178994303 0.000822173229928
2.05302651326 -0.412521348969 0.000821991212894
2.05772886443 -0.411863097123 0.000821795672382
2.06243121561 -0.411204255763 0.000821586206923
2.06713356678 -0.410544837635 0.00082136253578
2.07183591796 -0.409884859508 0.000821124287355
2.07653826913 -0.409224333953 0.000820871201235
2.08124062031 -0.408563277512 0.000820602934309
2.08594297148 -0.407901702587 0.000820319245472
2.09064532266 -0.407239625498 0.000820019818764
2.09534767384 -0.406577058477 0.000819704431412
2.10005002501 -0.405914017627 0.000819372793332
2.10475237619 -0.405250515016 0.000819024699143
2.10945472736 -0.404586566533 0.000818659883413
2.11415707854 -0.403922184083 0.000818278157256
2.11885942971 -0.403257383346 0.000817879278715
2.12356178089 -0.402592176066 0.000817463074547
2.12826413207 -0.401926577717 0.000817029325145
2.13296648324 -0.401260599889 0.000816577872088
2.13766883442 -0.400594257851 0.000816108517043
2.14237118559 -0.399927563038 0.000815621115633
2.14707353677 -0.399260530524 0.00081511548977
2.15177588794 -0.39859317159 0.000814591508376
2.15647823912 -0.397925501114 0.000814049012627
2.16118059029 -0.39725753023 0.000813487884036
2.16588294147 -0.396589273623 0.000812907982105
2.17058529265 -0.395920742282 0.000812309200264
2.17528764382 -0.395251950701 0.000811691415447
2.179989995 -0.394582909728 0.000811054532359
2.18469234617 -0.39391363367 0.000810398444513
2.18939469735 -0.393244133234 0.000809723067282
2.19409704852 -0.392574422545 0.000809028309943
2.1987993997 -0.391904512171 0.000808314097958
2.20350175087 -0.391234416059 0.000807580355595
2.20820410205 -0.390564144639 0.00080682701786
2.21290645323 -0.389893711682 0.000806054023267
2.2176088044 -0.389223127485 0.000805261315851
2.22231115558 -0.388552405645 0.000804448847668
2.22701350675 -0.387881556328 0.000803616571287
2.23171585793 -0.38721059296 0.00080276445164
2.2364182091 -0.386539525578 0.000801892449363
2.24112056028 -0.38586836744 0.000801000541628
2.24582291145 -0.385197128456 0.000800088696694
2.25052526263 -0.384525821719 0.000799156903369
2.25522761381 -0.383854457014 0.000798205137115
2.25992996498 -0.383183047273 0.000797233397806
2.26463231616 -0.382511602157 0.00079624166771
2.26933466733 -0.381840134437 0.000795229957211
2.27403701851 -0.381168653656 0.000794198255018
2.27873936968 -0.380497172427 0.000793146581504
2.28344172086 -0.379825700173 0.000792074931464
2.28814407204 -0.379154249355 0.000790983334764
2.29284642321 -0.378482829278 0.000789871791959
2.29754877439 -0.37781145225 0.000788740341932
2.30225112556 -0.377140127462 0.00078758899068
2.30695347674 -0.376468867073 0.000786417785663
2.31165582791 -0.37579768016 0.000785226738023
2.31635817909 -0.375126578737 0.000784015903371
2.32106053026 -0.374455571768 0.000782785297714
2.32576288144 -0.373784671123 0.000781534984413
2.33046523262 -0.373113885656 0.000780264984074
2.33516758379 -0.372443227095 0.000778975367431
2.33986993497 -0.371772704188 0.000777666159437
2.34457228614 -0.37110232852 0.000776337437833
2.34927463732 -0.370432108734 0.000774989231692
2.35397698849 -0.369762056279 0.000773621625413
2.35867933967 -0.369092179694 0.000772234651972
2.36338169084 -0.368422490289 0.000770828402097
2.36808404202 -0.367752996503 0.000769402912462
2.3727863932 -0.367083709512 0.000767958279814
2.37748874437 -0.366414637654 0.000766494544335
2.38219109555 -0.365745791974 0.000765011808492
2.38689344672 -0.36507718071 0.00076351011579
2.3915957979 -0.364408814778 0.000761989574143
2.39629814907 -0.363740702319 0.000760450230209
2.40100050025 -0.363072854121 0.000758892197082
2.40570285142 -0.362405278228 0.000757315524413
2.4104052026 -0.361737985304 0.000755720330227
2.41510755378 -0.361070983298 0.000754106667016
2.41980990495 -0.36040428275 0.000752474657508
2.42451225613 -0.359737891516 0.000750824356889
2.4292146073 -0.359071820015 0.000749155892359
2.43391695848 -0.358406076011 0.000747469321678
2.43861930965 -0.357740669803 0.0007457647763
2.44332166083 -0.357075609065 0.000744042316442
2.44802401201 -0.356410903978 0.000742302077606
2.45272636318 -0.355746562127 0.000740544122359
2.45742871436 -0.355082593578 0.000738768590057
2.46213106553 -0.354419005827 0.000736975545508
2.46683341671 -0.353755808825 0.000735165131748
2.47153576788 -0.353093009984 0.000733337415728
2.47623811906 -0.352430619142 0.000731492543992
2.48094047023 -0.351768643626 0.000729630585544
2.48564282141 -0.351107093162 0.000727751690279
2.49034517259 -0.350445974993 0.000725855929166
2.49504752376 -0.349785298738 0.000723943455308
2.49974987494 -0.349125071556 0.000722014341557
2.50445222611 -0.348465302959 0.000720068744076
2.50915457729 -0.347806000026 0.000718106737541
2.51385692846 -0.347147172161 0.000716128481032
2.51855927964 -0.346488826364 0.000714134050991
2.52326163081 -0.345830971934 0.00071212360929
2.52796398199 -0.345173615793 0.000710097234073
2.53266633317 -0.344516767138 0.000708055089882
2.53736868434 -0.343860432812 0.00070599725653
2.54207103552 -0.34320462191 0.000703923901105
2.54677338669 -0.342549341201 0.000701835105033
2.55147573787 -0.341894599679 0.000699731037856
2.55617808904 -0.341240404038 0.000697611782571
2.56088044022 -0.340586763172 0.000695477511074
2.56558279139 -0.339933683702 0.000693328307896
2.57028514257 -0.339281174427 0.000691164347197
2.57498749375 -0.338629241892 0.000688985715008
2.57968984492 -0.337977894801 0.000686792587679
2.5843921961 -0.337327139628 0.000684585052706
2.58909454727 -0.336676984982 0.000682363288541
2.59379689845 -0.336027437267 0.000680127384138
2.59849924962 -0.335378504999 0.000677877519972
2.6032016008 -0.334730194511 0.000675613786437
2.60790395198 -0.334082514228 0.000673336365961
2.61260630315 -0.333435470415 0.00067104535038
2.61730865433 -0.332789071406 0.000668740923998
2.6220110055 -0.332143323398 0.000666423180079
2.62671335668 -0.331498234637 0.00066409230476
2.63141570785 -0.330853811252 0.000661748392724
2.63611805903 -0.330210061402 0.000659391631889
2.6408204102 -0.329566991149 0.000657022118355
2.64552276138 -0.328924608567 0.000654640041775
2.65022511256 -0.328282919653 0.000652245499668
2.65492746373 -0.327641932394 0.00064983868339
2.65962981491 -0.327001652726 0.000647419691876
2.66433216608 -0.326362088549 0.000644988718143
2.66903451726 -0.325723245736 0.000642545862569
2.67373686843 -0.325085132106 0.000640091319787
2.67843921961 -0.32444775347 0.000637625191638
2.68314157078 -0.323811117563 0.000635147674344
2.68784392196 -0.323175230135 0.000632658871226
2.69254627314 -0.322540098843 0.000630158980065
2.69724862431 -0.321905729375 0.000627648105705
2.70195097549 -0.321272129307 0.000625126447454
2.70665332666 -0.320639304268 0.000622594111695
2.71135567784 -0.320007261757 0.000620051299261
2.71605802901 -0.319376007344 0.000617498118104
2.72076038019 -0.31874554845 0.000614934770571
2.72546273136 -0.318115890586 0.000612361366214
2.73016508254 -0.317487041099 0.000609778108889
2.73486743372 -0.316859005442 0.000607185109783
2.73956978489 -0.316231790885 0.000604582574272
2.74427213607 -0.315605402827 0.000601970615212
2.74897448724 -0.314979848463 0.000599349439486
2.75367683842 -0.314355133136 0.000596719161685
2.75837918959 -0.313731263969 0.000594079990198
2.76308154077 -0.313108246248 0.000591432041403
2.76778389195 -0.312486087025 0.000588775525197
2.77248624312 -0.311864791533 0.000586110559814
2.7771885943 -0.311244366752 0.000583437356666
2.78189094547 -0.31062481786 0.000580756035891
2.78659329665 -0.310006151768 0.000578066810445
2.79129564782 -0.309388373602 0.000575369802431
2.795997999 -0.308771490203 0.000572665226371
2.80070035017 -0.308155506646 0.0005699532064
2.80540270135 -0.307540429702 0.00056723395863
2.81010505253 -0.306926264395 0.000564507609296
2.8148074037 -0.30631301743 0.000561774376145
2.81950975488 -0.305700693779 0.000559034387578
2.82421210605 -0.305089300081 0.000556287863
2.82891445723 -0.304478841258 0.000553534933075
2.8336168084 -0.303869323882 0.000550775818898
2.83831915958 -0.303260752829 0.000548010653482
2.84302151075 -0.302653134604 0.000545239659655
2.84772386193 -0.302046474033 0.00054246297287
2.85242621311 -0.30144077756 0.000539680817726
2.85712856428 -0.300836049961 0.000536893332229
2.86183091546 -0.300232297618 0.00053410074279
2.86653326663 -0.29962952526 0.000531303190058
2.87123561781 -0.299027739205 0.000528500902326
2.87593796898 -0.298426944136 0.000525694022985
2.88064032016 -0.29782714631 0.00052288278227
2.88534267133 -0.297228350364 0.000520067326428
2.89004502251 -0.296630562494 0.000517247887699
2.89474737369 -0.296033787292 0.000514424615294
2.89944972486 -0.295438030892 0.000511597743545
2.90415207604 -0.294843297844 0.000508767424738
2.90885442721 -0.294249594221 0.000505933895358
2.91355677839 -0.293656924528 0.000503097310912
2.91825912956 -0.293065294783 0.000500257910109
2.92296148074 -0.292474709444 0.000497415851809
2.92766383192 -0.291885174472 0.000494571377024
2.93236618309 -0.291296694284 0.000491724648125
2.93706853427 -0.290709274781 0.000488875908499
2.94177088544 -0.290122920338 0.000486025324162
2.94647323662 -0.289537636802 0.000483173140988
2.95117558779 -0.288953428503 0.000480319528782
2.95587793897 -0.288370301235 0.000477464736002
2.96058029014 -0.287788259287 0.000474608936398
2.96528264132 -0.287207308394 0.000471752381114
2.9699849925 -0.286627452808 0.000468895248004
2.97468734367 -0.286048698209 0.000466037791022
2.97938969485 -0.285471048806 0.000463180192283
2.98409204602 -0.284894510229 0.000460322708649
2.9887943972 -0.284319086647 0.000457465526691
2.99349674837 -0.283744783635 0.000454608906287
2.99819909955 -0.283171605324 0.000451753038657
3.00290145072 -0.282599556947 0.000448898186751
3.0076038019 -0.282028638273 0.000446044546174
3.01230615308 -0.281458847496 0.000443192379261
3.01700850425 -0.280890181369 0.000440341882316
3.02171085543 -0.280322638032 0.000437493314406
3.0264132066 -0.279756214268 0.000434646872161
3.03111555778 -0.279190908233 0.000431802811398
3.03581790895 -0.278626716743 0.000428961329112
3.04052026013 -0.278063637968 0.000426122677884
3.0452226113 -0.277501668757 0.00042328705513
3.04992496248 -0.276940807293 0.000420454710209
3.05462731366 -0.276381050458 0.000417625841002
3.05932966483 -0.275822396447 0.000414800693686
3.06403201601 -0.275264842176 0.000411979466649
3.06873436718 -0.274708385852 0.000409162402894
3.07343671836 -0.274153024423 0.000406349701389
3.07813906953 -0.273598756109 0.000403541601984
3.08284142071 -0.273045577889 0.000400738304282
3.08754377189 -0.272493487997 0.000397940044998
3.09224612306 -0.271942483442 0.000395147024447
3.09694847424 -0.27139256247 0.000392359476224
3.10165082541 -0.270843722121 0.000389577601404
3.10635317659 -0.270295960655 0.000386801630509
3.11105552776 -0.269749275141 0.000384031765423
3.11575787894 -0.269203663851 0.000381268233629
3.12046023011 -0.268659123884 0.000378511237879
3.12516258129 -0.268115653525 0.000375761002648
3.12986493247 -0.267573249903 0.000373017731608
3.13456728364 -0.267031911313 0.000370281646278
3.13926963482 -0.266491634913 0.000367552951296
3.14397198599 -0.265952419013 0.000364831865246
3.14867433717 -0.265414260798 0.000362118593807
3.15337668834 -0.26487715859 0.000359413352655
3.15807903952 -0.264341109601 0.000356716348567
3.16278139069 -0.263806112165 0.000354027794345
3.16748374187 -0.263272163525 0.000351347897918
3.17218609305 -0.262739262024 0.000348676869241
3.17688844422 -0.262207404933 0.000346014917462
3.1815907954 -0.261676590607 0.000343362249712
3.18629314657 -0.261146816343 0.000340719076396
3.19099549775 -0.260618080509 0.000338085601868
3.19569784892 -0.260090380428 0.000335462037829
3.2004002001 -0.259563714481 0.000332848585882
3.20510255127 -0.259038080014 0.000330245459071
3.20980490245 -0.258513475423 0.000327652856272
3.21450725363 -0.257989898079 0.000325070991898
3.2192096048 -0.257467346387 0.00032250006214
3.22391195598 -0.256945817747 0.000319940282802
3.22861430715 -0.256425310575 0.000317391847393
3.23331665833 -0.255905822293 0.000314854973151
3.2380190095 -0.255387351331 0.000312329850908
3.24272136068 -0.254869895136 0.000309816699352
3.24742371186 -0.254353452147 0.000307315706639
3.25212606303 -0.253838019839 0.000304827092934
3.25682841421 -0.253323596659 0.0003023510437
3.26153076538 -0.252810180107 0.000299887780568
3.26623311656 -0.252297768642 0.000297437486316
3.27093546773 -0.251786359787 0.00029500038402
3.27563781891 -0.251275952013 0.000292576653751
3.28034017008 -0.250766542865 0.000290166520007
3.28504252126 -0.250258130825 0.000287770160122
3.28974487244 -0.249750713464 0.000285387799967
3.29444722361 -0.249244289271 0.000283019614109
3.29914957479 -0.248738855842 0.000280665829732
3.30385192596 -0.248234411678 0.00027832661856
3.30855427714 -0.247730954394 0.000276002209034
3.31325662831 -0.247228482503 0.000273692769957
3.31795897949 -0.246726993645 0.000271398530929
3.32266133066 -0.246226486341 0.000269119657743
3.32736368184 -0.245726958253 0.000266856381043
3.33206603302 -0.245228407914 0.000264608863487
3.33676838419 -0.244730833007 0.000262377336645
3.34147073537 -0.244234232075 0.000260161959896
3.34617308654 -0.243738602822 0.000257962965557
3.35087543772 -0.243243943803 0.000255780509582
3.35557778889 -0.242750252741 0.000253614824839
3.36028014007 -0.242257528203 0.000251466063672
3.36498249124 -0.241765767934 0.000249334459273
3.36968484242 -0.241274970508 0.00024722016016
3.3743871936 -0.240785133693 0.00024512339959
3.37908954477 -0.240296256072 0.00024304432202
3.38379189595 -0.239808335433 0.000240983160469
3.38849424712 -0.23932137037 0.000238940055047
3.3931965983 -0.238835358692 0.000236915238214
3.39789894947 -0.238350299002 0.000234908845413
3.40260130065 -0.237866189128 0.000232921108174
3.40730365183 -0.237383027683 0.000230952156918
3.412006003 -0.236900812515 0.000229002221838
3.41670835418 -0.236419542248 0.000227071427936
3.42141070535 -0.235939214749 0.000225160003597
3.42611305653 -0.235459828649 0.000223268067984
3.4308154077 -0.234981381837 0.000221395847165
3.43551775888 -0.234503872953 0.000219543453986
3.44022011005 -0.234027299905 0.00021771111164
3.44492246123 -0.233551661342 0.000215898926145
3.44962481241 -0.233076955191 0.000214107117207
3.45432716358 -0.232603180111 0.000212335783464
3.45902951476 -0.232130334046 0.000210585140474
3.46373186593 -0.231658415665 0.000208855278882
3.46843421711 -0.23118742293 0.000207146409406
3.47313656828 -0.230717354521 0.000205458614051
3.47783891946 -0.230248208417 0.000203792097939
3.48254127063 -0.229779983306 0.000202146933747
3.48724362181 -0.229312677187 0.000200523320202
3.49194597299 -0.228846288754 0.000198921319927
3.49664832416 -0.228380816026 0.000197341124422
3.50135067534 -0.227916257707 0.00019578278549
3.50605302651 -0.227452611832 0.000194246486514
3.51075537769 -0.226989877112 0.000192732267698
3.51545772886 -0.226528051602 0.000191240303389
3.52016008004 -0.226067134022 0.000189770621384
3.52486243121 -0.225607122441 0.00018832338605
3.52956478239 -0.225148015591 0.000186898611944
3.53426713357 -0.224689811558 0.000185496452487
3.53896948474 -0.224232509079 0.000184116908175
3.54367183592 -0.223776106259 0.000182760120501
3.54837418709 -0.223320601845 0.000181426075057
3.55307653827 -0.222865993957 0.000180114900442
3.55777888944 -0.22241228135 0.000178826566523
3.56248124062 -0.22195946216 0.000177561188042
3.5671835918 -0.221507535152 0.000176318718339
3.57188594297 -0.221056498478 0.000175099257367
3.57658829415 -0.22060635091 0.000173902741177
3.58129064532 -0.220157090616 0.000172729254024
3.5859929965 -0.219708716378 0.000171578713969
3.59069534767 -0.219261226379 0.000170451188716
3.59539769885 -0.218814619408 0.000169346577695
3.60010005002 -0.218368893665 0.00016826493127
3.6048024012 -0.217924047946 0.000167206129681
3.60950475238 -0.217480080467 0.000166170205243
3.61420710355 -0.217036990033 0.000165157018543
3.61890945473 -0.216594774874 0.000164166583234
3.6236118059 -0.216153433802 0.000163198739883
3.62831415708 -0.215712965064 0.000162253482985
3.63301650825 -0.21527336748 0.000161330632846
3.63771885943 -0.214834639311 0.000160430164422
3.6424212106 -0.214396779385 0.000159551877646
3.64712356178 -0.213959785977 0.000158695727687
3.65182591296 -0.213523657923 0.000157861494138
3.65652826413 -0.213088393514 0.000157049112277
3.66123061531 -0.212653991592 0.000156258341532
3.66593296648 -0.212220450464 0.000155489097331
3.67063531766 -0.211787768979 0.000154741119275
3.67533766883 -0.211355945457 0.000154014303136
3.68004002001 -0.210924978756 0.000153308369179
3.68474237118 -0.210494867209 0.000152623193867
3.68944472236 -0.210065609683 0.000151958478777
3.69414707354 -0.209637204525 0.000151314081569
3.69884942471 -0.209209650607 0.00015068968593
3.70355177589 -0.208782946292 0.000150085131372
3.70825412706 -0.208357090459 0.000149500084635
3.71295647824 -0.207932081484 0.000148934367884
3.71765882941 -0.207507918253 0.000148387631993
3.72236118059 -0.207084599157 0.000147859682716
3.72706353177 -0.206662123089 0.000147350156265
3.73176588294 -0.206240488451 0.000146858843045
3.73646823412 -0.205819694146 0.000146385365922
3.74117058529 -0.205399738588 0.000145929501114
3.74587293647 -0.204980620687 0.000145490859563
3.75057528764 -0.204562338871 0.000145069204557
3.75527763882 -0.204144892055 0.000144664136606
3.75997998999 -0.203728278683 0.000144275407404
3.76468234117 -0.203312497674 0.000143902608585
3.76938469235 -0.202897547486 0.000143545481639
3.77408704352 -0.202483427045 0.000143203610923
3.7787893947 -0.202070134822 0.000142876729156
3.78349174587 -0.20165766975 0.000142564415036
3.78819409705 -0.201246030311 0.000142266393966
3.79289644822 -0.200835215446 0.00014198224061
3.7975987994 -0.200425223649 0.000141711674512
3.80230115057 -0.200016053869 0.000141454267912
3.80700350175 -0.19960770461 0.000141209735942
3.81170585293 -0.199200174829 0.000140977650001
3.8164082041 -0.198793463043 0.000140757722224
3.82111055528 -0.198387568214 0.000140549524706
3.82581290645 -0.197982488871 0.000140352767957
3.83051525763 -0.197578223983 0.000140167026251
3.8352176088 -0.197174772093 0.000139992009792
3.83991995998 -0.196772132173 0.000139827296443
3.84462231115 -0.19637030278 0.000139672597354
3.84932466233 -0.195969282892 0.000139527495308
3.85402701351 -0.195569071076 0.000139391703585
3.85872936468 -0.195169666319 0.000139264811132
3.86343171586 -0.194771067198 0.000139146534457
3.86813406703 -0.194373272707 0.000139036469825
3.87283641821 -0.193976281434 0.000138934337987
3.87753876938 -0.193580092379 0.000138839743583
3.88224112056 -0.193184704141 0.000138752412537
3.88694347174 -0.192790115728 0.00013867195882
3.89164582291 -0.19239632575 0.000138598114366
3.89634817409 -0.192003333219 0.000138530503343
3.90105052526 -0.191611136756 0.000138468864439
3.90575287644 -0.191219735382 0.000138412832783
3.91045522761 -0.190829127728 0.000138362154482
3.91515757879 -0.190439312818 0.000138316476291
3.91985992996 -0.190050289298 0.000138275552313
3.92456228114 -0.189662056196 0.000138239041505
3.92926463232 -0.189274612169 0.000138206706458
3.93396698349 -0.188887956251 0.000138178218824
3.93866933467 -0.188502087108 0.000138153350096
3.94337168584 -0.188117003784 0.000138131785023
3.94807403702 -0.187732704952 0.000138113304346
3.95277638819 -0.187349189661 0.000138097606241
3.95747873937 -0.186966456598 0.000138084480966
3.96218109054 -0.186584504817 0.000138073640381
3.96688344172 -0.186203333013 0.000138064884475
3.9715857929 -0.185822940247 0.000138057938975
3.97628814407 -0.185443325224 0.000138052613759
3.98099049525 -0.185064487012 0.000138048648548
3.98569284642 -0.184686424325 0.000138045863206
3.9903951976 -0.184309136236 0.000138044011523
3.99509754877 -0.18393262147 0.000138042923405
3.99979989995 -0.183556879105 0.00013804236673
4.00450225112 -0.18318190775 0.000138042181461
4.0092046023 -0.182807705776 0.00013804214954
4.01390695348 -0.18243427106 0.000138042120931
4.01860930465 -0.182061601821 0.000138041891343
4.02331165583 -0.181689695948 0.000138041320424
4.028014007 -0.181318551673 0.000138040217138
4.03271635818 -0.180948166903 0.000138038450444
4.03741870935 -0.180578539879 0.000138035842044
4.04212106053 -0.180209668523 0.000138032269828
4.04682341171 -0.179841551089 0.000138027567722
4.05152576288 -0.179474185515 0.000138021622174
4.05622811406 -0.179107570063 0.000138014278819
4.06093046523 -0.178741702689 0.000138005432287
4.06563281641 -0.178376581666 0.000137994939423
4.07033516758 -0.178012204963 0.000137982702666
4.07503751876 -0.177648570867 0.000137968589577
4.07973986993 -0.177285677361 0.000137952510042
4.08444222111 -0.17692352274 0.00013793434185
4.08914457229 -0.176562105006 0.000137914001982
4.09384692346 -0.176201422463 0.000137891377986
4.09854927464 -0.175841473126 0.000137866393585
4.10325162581 -0.175482255313 0.00013783894563
4.10795397699 -0.175123767051 0.000137808964253
4.11265632816 -0.17476600667 0.000137776355161
4.11735867934 -0.174408972212 0.000137741054568
4.12206103051 -0.174052662015 0.00013770297661
4.12676338169 -0.173697074138 0.000137662063269
4.13146573287 -0.173342206927 0.000137618236694
4.13616808404 -0.172988058456 0.000137571444334
4.14087043522 -0.172634627084 0.00013752161595
4.14557278639 -0.172281910896 0.000137468704168
4.15027513757 -0.17192990826 0.00013741264598
4.15497748874 -0.171578617278 0.000137353398908
4.15967983992 -0.171228036328 0.000137290906807
4.16438219109 -0.170878163524 0.000137225131828
4.16908454227 -0.170528997255 0.000137156024338
4.17378689345 -0.170180535648 0.000137083550862
4.17848924462 -0.169832777103 0.000137007667939
4.1831915958 -0.169485719761 0.000136928346228
4.18789394697 -0.169139362029 0.000136845548117
4.19259629815 -0.168793702064 0.000136759248167
4.19729864932 -0.168448738282 0.000136669414305
4.2020010005 -0.168104468853 0.000136576024775
4.20670335168 -0.167760892204 0.000136479052748
4.21140570285 -0.167418006517 0.000136378479945
4.21610805403 -0.167075810229 0.0001362742845
4.2208104052 -0.166734301534 0.000136166451409
4.22551275638 -0.16639347888 0.000136054963502
4.23021510755 -0.166053340474 0.000135939808864
4.23491745873 -0.165713884771 0.000135820974768
4.2396198099 -0.165375109993 0.000135698452207
4.24432216108 -0.165037014605 0.000135572232653
4.24902451226 -0.164699596841 0.000135442309842
4.25372686343 -0.164362855174 0.000135308679213
4.25842921461 -0.164026787852 0.000135171337086
4.26313156578 -0.163691393357 0.000135030282647
4.26783391696 -0.163356669948 0.000134885514648
4.27253626813 -0.163022616118 0.000134737035815
4.27723861931 -0.162689230138 0.000134584847192
4.28194097048 -0.162356510509 0.000134428954843
4.28664332166 -0.162024455516 0.000134269361973
4.29134567284 -0.161693063668 0.000134106077793
4.29604802401 -0.161362333262 0.000133939107543
4.30075037519 -0.161032262815 0.000133768463404
4.30545272636 -0.160702850637 0.000133594152529
4.31015507754 -0.160374095255 0.000133416189901
4.31485742871 -0.16004599499 0.000133234584475
4.31955977989 -0.159718548377 0.000133049353873
4.32426213106 -0.159391753749 0.000132860508746
4.32896448224 -0.15906560965 0.0001326680692
4.33366683342 -0.158740114425 0.000132472047485
4.33836918459 -0.158415266627 0.000132272466048
4.34307153577 -0.158091064611 0.000132069338641
4.34777388694 -0.15776750694 0.000131862689913
4.35247623812 -0.157444591979 0.000131652535033
4.35717858929 -0.157122318301 0.00013143890072
4.36188094047 -0.156800684283 0.000131221803476
4.36658329165 -0.156479688504 0.000131001271968
4.37128564282 -0.156159329354 0.000130777323953
4.375987994 -0.155839605419 0.000130549989925
4.38069034517 -0.155520515101 0.000130319288825
4.38539269635 -0.155202056996 0.000130085252864
4.39009504752 -0.154884229515 0.000129847902098
4.3947973987 -0.154567031262 0.000129607270345
4.39949974987 -0.154250460659 0.000129363378714
4.40420210105 -0.153934516319 0.000129116262532
4.40890445223 -0.153619196675 0.000128865943896
4.4136068034 -0.153304500347 0.000128612459549
4.41830915458 -0.152990425781 0.000128355832521
4.42301150575 -0.152676971603 0.000128096100876
4.42771385693 -0.152364136269 0.000127833288527
4.4324162081 -0.152051918415 0.000127567434772
4.43711855928 -0.151740316506 0.000127298564356
4.44182091045 -0.151429329187 0.000127026717731
4.44652326163 -0.151118954934 0.000126751920428
4.45122561281 -0.150809192398 0.000126474213973
4.45592796398 -0.150500040067 0.000126193624641
4.46063031516 -0.150191496598 0.000125910194958
4.46533266633 -0.149883560491 0.000125623951901
4.47003501751 -0.149576230411 0.000125334938929
4.47473736868 -0.149269504865 0.000125043183679
4.47943971986 -0.14896338253 0.000124748730477
4.48414207103 -0.148657861921 0.000124451607588
4.48884442221 -0.148352941722 0.000124151860137
4.49354677339 -0.148048620459 0.000123849516986
4.49824912456 -0.147744896823 0.000123544624
4.50295147574 -0.14744176935 0.000123237210603
4.50765382691 -0.14713923674 0.000122927323347
4.51235617809 -0.146837297537 0.000122614992187
4.51705852926 -0.146535950447 0.000122300264304
4.52176088044 -0.146235194028 0.000121983170161
4.52646323162 -0.145935026991 0.000121663757517
4.53116558279 -0.145635447903 0.000121342057316
4.53586793397 -0.145336455484 0.000121018117845
4.54057028514 -0.145038048309 0.000120691970504
4.54527263632 -0.144740225105 0.000120363664062
4.54997498749 -0.144442984459 0.000120033230354
4.55467733867 -0.144146325104 0.000119700718586
4.55937968984 -0.143850245634 0.000119366161006
4.56408204102 -0.143554744792 0.000119029607214
4.5687843922 -0.143259821182 0.000118691089852
4.57348674337 -0.142965473551 0.000118350658875
4.57818909455 -0.142671700514 0.000118008347298
4.58289144572 -0.142378500826 0.000117664205393
4.5875937969 -0.14208587311 0.000117318266531
4.59229614807 -0.141793816128 0.000116970581263
4.59699849925 -0.141502328511 0.000116621183301
4.60170085042 -0.14121140903 0.000116270123438
4.6064032016 -0.140921056325 0.000115917435713
4.61110555278 -0.140631269173 0.000115563171127
4.61580790395 -0.140342046222 0.000115207364033
4.62051025513 -0.140053386257 0.000114850065604
4.6252126063 -0.139765287935 0.000114491310492
4.62991495748 -0.139477750047 0.000114131150016
4.63461730865 -0.13919077126 0.000113769619112
4.63931965983 -0.138904350371 0.000113406769214
4.644022011 -0.138618486056 0.00011304263553
4.64872436218 -0.138333177118 0.000112677269579
4.65342671336 -0.138048422241 0.00011231070683
4.65812906453 -0.137764220237 0.000111942998862
4.66283141571 -0.137480569797 0.000111574181391
4.66753376688 -0.137197469739 0.000111204306026
4.67223611806 -0.136914918765 0.000110833408722
4.67693846923 -0.136632915697 0.000110461541094
4.68164082041 -0.136351459245 0.000110088739322
4.68634317159 -0.13607054824 0.000109715055
4.69104552276 -0.1357901814 0.000109340524528
4.69574787394 -0.13551035756 0.000108965199452
4.70045022511 -0.135231075448 0.00010858911638
4.70515257629 -0.134952333906 0.000108212326787
4.70985492746 -0.134674131669 0.000107834867478
4.71455727864 -0.134396467586 0.000107456789836
4.71925962981 -0.1341193404 0.000107078130851
4.72396198099 -0.133842748965 0.000106698941789
4.72866433217 -0.133566692034 0.000106319259816
4.73336668334 -0.133291168467 0.000105939136062
4.73806903452 -0.133016177024 0.000105558607855
4.74277138569 -0.132741716572 0.000105177726165
4.74747373687 -0.132467785878 0.000104796528475
4.75217608804 -0.132194383816 0.00010441506557
4.75687843922 -0.131921509162 0.000104033375079
4.76158079039 -0.131649160794 0.00010365150758
4.76628314157 -0.131377337495 0.000103269500835
4.77098549275 -0.131106038152 0.000102887405194
4.77568784392 -0.130835261555 0.000102505258542
4.7803901951 -0.130565006596 0.000102123110975
4.78509254627 -0.130295272073 0.000101741000493
4.78979489745 -0.130026056884 0.000101358976915
4.79449724862 -0.129757359835 0.000100977078339
4.7991995998 -0.129489179829 0.000100595354291
4.80390195097 -0.12922151568 0.000100213842952
4.80860430215 -0.128954366298 9.98325935287e-05
4.81330665333 -0.128687730504 9.94516442744e-05
4.8180090045 -0.128421607212 9.9071044056e-05
4.82271135568 -0.128155995252 9.86908311811e-05
4.82741370685 -0.127890893544 9.83110541519e-05
4.83211605803 -0.127626300924 9.79317513184e-05
4.8368184092 -0.12736221632 9.75529707932e-05
4.84152076038 -0.127098638575 9.71747509526e-05
4.84622311156 -0.12683556662 9.6797139494e-05
4.85092546273 -0.126572999308 9.64201748058e-05
4.85562781391 -0.126310935575 9.60439041433e-05
4.86033016508 -0.126049374279 9.56683658874e-05
4.86503251626 -0.125788314365 9.52936068282e-05
4.86973486743 -0.125527754697 9.49196653191e-05
4.87443721861 -0.125267694224 9.45465876584e-05
4.87913956978 -0.125008131819 9.4174412152e-05
4.88384192096 -0.124749066437 9.38031845791e-05
4.88854427214 -0.124490496955 9.34329431762e-05
4.89324662331 -0.124232422336 9.30637331773e-05
4.89794897449 -0.123974841465 9.26955927255e-05
4.90265132566 -0.123717753307 9.23285664791e-05
4.90735367684 -0.123461156756 9.19626924663e-05
4.91205602801 -0.123205050783 9.15980147388e-05
4.91675837919 -0.122949434287 9.1234571185e-05
4.92146073036 -0.122694306246 9.08724052188e-05
4.92616308154 -0.122439665566 9.05115545623e-05
4.93086543272 -0.122185511229 9.01520619589e-05
4.93556778389 -0.121931842148 8.9793964939e-05
4.94027013507 -0.121678657311 8.94373055406e-05
4.94497248624 -0.121425955637 8.90821210715e-05
4.94967483742 -0.12117373612 8.87284528326e-05
4.95437718859 -0.120921997685 8.83763378773e-05
4.95907953977 -0.120670739332 8.80258167343e-05
4.96378189094 -0.120419959992 8.76769261706e-05
4.96848424212 -0.120169658669 8.73297059057e-05
4.9731865933 -0.119919834303 8.69841923857e-05
4.97788894447 -0.119670485903 8.66404244861e-05
4.98259129565 -0.119421612413 8.62984382953e-05
4.98729364682 -0.119173212848 8.59582718044e-05
4.991995998 -0.118925286161 8.56199607096e-05
4.99669834917 -0.118677831369 8.52835420771e-05
5.00140070035 -0.118430847432 8.49490511729e-05
5.00610305153 -0.118184333374 8.46165240969e-05
5.0108054027 -0.117938288159 8.42859956473e-05
5.01550775388 -0.117692710817 8.39575009143e-05
5.02021010505 -0.117447600318 8.3631074186e-05
5.02491245623 -0.117202955697 8.33067495026e-05
5.0296148074 -0.116958775931 8.29845605986e-05
5.03431715858 -0.116715060059 8.26645404209e-05
5.03901950975 -0.116471807065 8.23467221069e-05
5.04372186093 -0.116229015992 8.20311374655e-05
5.04842421211 -0.115986685831 8.17178189917e-05
5.05312656328 -0.115744815629 8.14067973135e-05
5.05782891446 -0.115503404384 8.10981042364e-05
5.06253126563 -0.115262451147 8.07917691603e-05
5.06723361681 -0.115021954922 8.04878231565e-05
5.07193596798 -0.114781914767 8.01862943503e-05
5.07663831916 -0.114542329689 7.9887213031e-05
5.08134067033 -0.114303198752 7.95906060029e-05
5.08604302151 -0.114064520969 7.92965027255e-05
5.09074537269 -0.113826295409 7.90049286348e-05
5.09544772386 -0.11358852109 7.87159123133e-05
5.10015007504 -0.113351197087 7.84294777814e-05
5.10485242621 -0.113114322424 7.81456526945e-05
5.10955477739 -0.112877896178 7.78644596131e-05
5.11425712856 -0.112641917382 7.75859252155e-05
5.11895947974 -0.112406385116 7.73100705566e-05
5.12366183091 -0.112171298418 7.70369212886e-05
5.12836418209 -0.111936656376 7.67664969162e-05
5.13306653327 -0.11170245803 7.64988220161e-05
5.13776888444 -0.111468702473 7.62339145002e-05
5.14247123562 -0.111235388754 7.59717978206e-05
5.14717358679 -0.111002515967 7.57124882525e-05
5.15187593797 -0.110770083168 7.54560080777e-05
5.15657828914 -0.110538089456 7.52023718928e-05
5.16128064032 -0.110306533891 7.49516007632e-05
5.1659829915 -0.110075415577 7.47037075664e-05
5.17068534267 -0.109844733581 7.44587121081e-05
5.17538769385 -0.109614487011 7.42166255084e-05
5.18009004502 -0.109384674938 7.39774662688e-05
5.1847923962 -0.109155296477 7.37412437178e-05
5.18949474737 -0.108926350701 7.35079750111e-05
5.19419709855 -0.108697836731 7.3277667653e-05
5.19889944972 -0.108469753648 7.30503374141e-05
5.2036018009 -0.108242100574 7.28259899441e-05
5.20830415208 -0.108014876596 7.26046395917e-05
5.21300650325 -0.107788080841 7.23862901265e-05
5.21770885443 -0.107561712401 7.21709544404e-05
5.2224112056 -0.107335770408 7.19586343983e-05
5.22711355678 -0.107110253958 7.17493414058e-05
5.23181590795 -0.106885162188 7.15430754028e-05
5.23651825913 -0.106660494201 7.13398462809e-05
5.2412206103 -0.106436249135 7.11396520389e-05
5.24592296148 -0.106212426099 7.09425010305e-05
5.25062531266 -0.105989024238 7.07483893006e-05
5.25532766383 -0.105766042664 7.05573236464e-05
5.26003001501 -0.105543480525 7.036929815e-05
5.26473236618 -0.10532133694 7.0184318035e-05
5.26943471736 -0.105099611061 7.00023754191e-05
5.27413706853 -0.104878302011 6.98234739391e-05
5.27883941971 -0.104657408948 6.964760375e-05
5.28354177088 -0.104436930999 6.94747668943e-05
5.28824412206 -0.104216867325 6.93049515698e-05
5.29294647324 -0.10399721706 6.91381582214e-05
5.29764882441 -0.103777979368 6.8974373102e-05
5.30235117559 -0.103559153388 6.88135950591e-05
5.30705352676 -0.103340738289 6.86558084159e-05
5.31175587794 -0.103122733213 6.85010104298e-05
5.31645822911 -0.102905137335 6.83491835148e-05
5.32116058029 -0.102687949802 6.82003233486e-05
5.32586293147 -0.102471169791 6.80544104619e-05
5.33056528264 -0.102254796455 6.79114389688e-05
5.33526763382 -0.102038828976 6.7771387547e-05
5.33996998499 -0.10182326651 6.76342487666e-05
5.34467233617 -0.101608108244 6.7499999489e-05
5.34937468734 -0.101393353339 6.73686307644e-05
5.35407703852 -0.101179000985 6.72401176787e-05
5.35877938969 -0.100965050348 6.71144497914e-05
5.36348174087 -0.100751500623 6.69916004582e-05
5.36818409205 -0.10053835098 6.68715577813e-05
5.37288644322 -0.100325600618 6.67542934366e-05
5.3775887944 -0.100113248711 6.66397941063e-05
5.38229114557 -0.0999012944622 6.65280298407e-05
5.38699349675 -0.0996897370514 6.64189859441e-05
5.39169584792 -0.0994785756841 6.63126308991e-05
5.3963981991 -0.0992678095454 6.62089486782e-05
5.40110055027 -0.0990574378445 6.61079062585e-05
5.40580290145 -0.0988474597712 6.60094863299e-05
5.41050525263 -0.0986378745384 6.59136544291e-05
5.4152076038 -0.0984286813403 6.58203920169e-05
5.41990995498 -0.0982198793936 6.57296632586e-05
5.42461230615 -0.0980114678973 6.56414484405e-05
5.42931465733 -0.0978034460719 6.55557104294e-05
5.4340170085 -0.0975958131204 6.54724283956e-05
5.43871935968 -0.0973885682675 6.53915639815e-05
5.44342171085 -0.0971817107205 6.53130953022e-05
5.44812406203 -0.0969752397074 6.52369828527e-05
5.45282641321 -0.0967691544401 6.5163203756e-05
5.45752876438 -0.0965634541507 6.50917174388e-05
5.46223111556 -0.0963581380555 6.50225000961e-05
5.46693346673 -0.0961532053896 6.49555101666e-05
5.47163581791 -0.0959486553739 6.48907229841e-05
5.47633816908 -0.0957444872473 6.48280960803e-05
5.48104052026 -0.095540700235 6.47676039953e-05
5.48574287144 -0.0953372935795 6.47092034363e-05
5.49044522261 -0.0951342665102 6.46528682177e-05
5.49514757379 -0.0949316182734 6.45985543052e-05
5.49984992496 -0.0947293481023 6.45462348559e-05
5.50455227614 -0.0945274552471 6.4495865177e-05
5.50925462731 -0.0943259389452 6.4447417837e-05
5.51395697849 -0.0941247984503 6.44008475678e-05
5.51865932966 -0.0939240330039 6.43561264177e-05
5.52336168084 -0.0937236418633 6.43132086255e-05
5.52806403202 -0.0935236242744 6.42720657873e-05
5.53276638319 -0.0933239794976 6.4232651731e-05
5.53746873437 -0.093124706783 6.41949376676e-05
5.54217108554 -0.0929258053946 6.41588770941e-05
5.54687343672 -0.0927272745868 6.41244409033e-05
5.55157578789 -0.0925291136266 6.40915823407e-05
5.55627813907 -0.0923313217727 6.40602720459e-05
5.56098049024 -0.0921338982958 6.40304630904e-05
5.56568284142 -0.091936842458 6.40021259242e-05
5.5703851926 -0.0917401535339 6.3975213521e-05
5.57508754377 -0.0915438307895 6.39496962036e-05
5.57978989495 -0.0913478735032 6.39255269212e-05
5.58449224612 -0.0911522809439 6.39026759295e-05
5.5891945973 -0.0909570523928 6.38810962258e-05
5.59389694847 -0.0907621871261 6.38607580567e-05
5.59859929965 -0.0905676844268 6.38416145366e-05
5.60330165082 -0.0903735435731 6.38236359595e-05
5.608004002 -0.0901797638529 6.38067756243e-05
5.61270635318 -0.0899863445467 6.3791003926e-05
5.61740870435 -0.0897932849493 6.37762744125e-05
5.62211105553 -0.0896005843414 6.37625576318e-05
5.6268134067 -0.0894082420229 6.37498074423e-05
5.63151575788 -0.0892162572784 6.37379945947e-05
5.63621810905 -0.0890246294093 6.37270733169e-05
5.64092046023 -0.0888333577092 6.37170146091e-05
5.64562281141 -0.0886424414756 6.37077731255e-05
5.65032516258 -0.088451880008 6.36993201601e-05
5.65502751376 -0.0882616726105 6.36916108469e-05
5.65972986493 -0.0880718185844 6.36846168161e-05
5.66443221611 -0.0878823172354 6.36782937323e-05
5.66913456728 -0.0876931678704 6.36726136013e-05
5.67383691846 -0.0875043697999 6.36675326665e-05
5.67853926963 -0.087315922331 6.36630233464e-05
5.68324162081 -0.0871278247774 6.36590425089e-05
5.68794397199 -0.0869400764517 6.36555630196e-05
5.69264632316 -0.0867526766706 6.36525424134e-05
5.69734867434 -0.0865656247505 6.36499540359e-05
5.70205102551 -0.0863789200112 6.36477561285e-05
5.70675337669 -0.0861925617725 6.3645922547e-05
5.71145572786 -0.0860065493559 6.36444122768e-05
5.71615807904 -0.0858208820865 6.36431997114e-05
5.72086043021 -0.0856355592887 6.36422446151e-05
5.72556278139 -0.0854505802896 6.36415219449e-05
5.73026513257 -0.08526594442 6.3640992276e-05
5.73496748374 -0.0850816510072 6.36406311525e-05
5.73966983492 -0.0848976993868 6.36403999907e-05
5.74437218609 -0.0847140888895 6.36402749428e-05
5.74907453727 -0.0845308188542 6.36402182937e-05
5.75377688844 -0.0843478886148 6.36402068237e-05
5.75847923962 -0.0841652975099 6.36402037116e-05
5.76318159079 -0.0839830448821 6.3640186383e-05
5.76788394197 -0.0838011300711 6.3640118934e-05
5.77258629315 -0.0836195524232 6.36399794517e-05
5.77728864432 -0.0834383112792 6.36397329703e-05
5.7819909955 -0.0832574059906 6.36393582527e-05
5.78669334667 -0.0830768359029 6.36388212905e-05
5.79139569785 -0.0828966003658 6.3638101535e-05
5.79609804902 -0.0827166987313 6.36371659526e-05
5.8008004002 -0.0825371303539 6.3635994694e-05
5.80550275138 -0.0823578945871 6.36345557164e-05
5.81020510255 -0.0821789907854 6.36328298793e-05
5.81490745373 -0.0820004183084 6.36307861446e-05
5.8196098049 -0.0818221765175 6.36284060896e-05
5.82431215608 -0.0816442647682 6.36256596929e-05
5.82901450725 -0.081466682427 6.36225292568e-05
5.83371685843 -0.0812894288559 6.36189857879e-05
5.8384192096 -0.0811125034227 6.36150123194e-05
5.84312156078 -0.0809359054924 6.36105808957e-05
5.84782391196 -0.0807596344343 6.36056752859e-05
5.85252626313 -0.0805836896179 6.36002685803e-05
5.85722861431 -0.080408070416 6.35943452885e-05
5.86193096548 -0.0802327761989 6.35878795539e-05
5.86663331666 -0.0800578063462 6.35808566294e-05
5.87133566783 -0.0798831602277 6.35732517178e-05
5.87603801901 -0.0797088372277 6.35650508181e-05
5.88074037018 -0.0795348367188 6.35562301971e-05
5.88544272136 -0.079361158087 6.35467766019e-05
5.89014507254 -0.0791878007109 6.35366673675e-05
5.89484742371 -0.0790147639762 6.352588999e-05
5.89954977489 -0.0788420472661 6.35144228761e-05
5.90425212606 -0.0786696499677 6.35022542715e-05
5.90895447724 -0.0784975714703 6.34893636568e-05
5.91365682841 -0.0783258111625 6.34757400274e-05
5.91835917959 -0.078154368433 6.34613639395e-05
5.92306153076 -0.0779832426783 6.34462251381e-05
5.92776388194 -0.0778124332882 6.34303052561e-05
5.93246623312 -0.0776419396625 6.34135947868e-05
5.93716858429 -0.0774717611919 6.33960764403e-05
5.94187093547 -0.0773018972808 6.33777414576e-05
5.94657328664 -0.0771323473227 6.33585736256e-05
5.95127563782 -0.0769631107234 6.33385649314e-05
5.95597798899 -0.0767941868824 6.33177002382e-05
5.96068034017 -0.076625575205 6.32959722777e-05
5.96538269135 -0.0764572750951 6.32733669881e-05
5.97008504252 -0.0762892859611 6.32498778439e-05
5.9747873937 -0.0761216072078 6.32254918566e-05
5.97948974487 -0.07595423825 6.32002032417e-05
5.98419209605 -0.0757871784916 6.3174000082e-05
5.98889444722 -0.075620427352 6.31468773319e-05
5.9935967984 -0.0754539842379 6.31188241433e-05
5.99829914957 -0.0752878485716 6.30898362073e-05
6.00300150075 -0.0751220197573 6.30599037397e-05
6.00770385193 -0.0749564971786 6.30290231485e-05
6.0124062031 -0.0747912801774 6.29971855606e-05
6.01710855428 -0.074626368109 6.29643879456e-05
6.02181090545 -0.0744617603181 6.29306222157e-05
6.02651325663 -0.0742974561633 6.2895885865e-05
6.0312156078 -0.0741334549937 6.28601715595e-05
6.03591795898 -0.0739697561694 6.28234772954e-05
6.04062031015 -0.0738063590426 6.27857964624e-05
6.04532266133 -0.073643262978 6.27471275378e-05
6.05002501251 -0.0734804673306 6.27074646057e-05
6.05472736368 -0.0733179714651 6.26668066042e-05
6.05942971486 -0.0731557747392 6.26251482836e-05
6.06413206603 -0.0729938765258 6.25824890233e-05
6.06883441721 -0.0728322761837 6.25388242128e-05
6.07353676838 -0.0726709730855 6.24941536538e-05
6.07823911956 -0.0725099665963 6.24484733489e-05
6.08294147073 -0.07234925609 6.24017835042e-05
6.08764382191 -0.0721888409344 6.23540807102e-05
6.09234617309 -0.0720287205067 6.23053655599e-05
6.09704852426 -0.0718688941788 6.22556352078e-05
6.10175087544 -0.0717093613312 6.22048906172e-05
6.10645322661 -0.0715501213351 6.21531294827e-05
6.11115557779 -0.0713911735757 6.21003531223e-05
6.11585792896 -0.0712325174287 6.20465597485e-05
6.12056028014 -0.0710741522821 6.19917510186e-05
6.12526263132 -0.0709160775112 6.1935925641e-05
6.12996498249 -0.0707582925101 6.18790855983e-05
6.13466733367 -0.0706007966569 6.18212300735e-05
6.13936968484 -0.0704435893454 6.17623613606e-05
6.14407203602 -0.070286669958 6.17024790974e-05
6.14877438719 -0.0701300378931 6.16415858757e-05
6.15347673837 -0.0699736925355 6.15796817688e-05
6.15817908954 -0.0698176332853 6.15167696536e-05
6.16288144072 -0.0696618595282 6.14528500202e-05
6.1675837919 -0.0695063706704 6.13879260183e-05
6.17228614307 -0.0693511661001 6.13219985374e-05
6.17698849425 -0.0691962452234 6.12550709882e-05
6.18169084542 -0.0690416074343 6.11871446418e-05
6.1863931966 -0.0688872521415 6.1118223159e-05
6.19109554777 -0.0687331787403 6.10483081763e-05
6.19579789895 -0.0685793866423 6.0977403594e-05
6.20050025012 -0.0684258752451 6.09055113974e-05
6.2052026013 -0.0682726439633 6.08326357166e-05
6.20990495248 -0.0681196921987 6.07587788702e-05
6.21460730365 -0.067967019367 6.06839452088e-05
6.21930965483 -0.0678146248726 6.06081373693e-05
6.224012006 -0.0676625081357 6.0531359913e-05
6.22871435718 -0.0675106685616 6.04536157817e-05
6.23341670835 -0.0673591055733 6.03749097384e-05
6.23811905953 -0.0672078185801 6.02952450157e-05
6.2428214107 -0.0670568070062 6.02146265705e-05
6.24752376188 -0.0669060702619 6.01330579128e-05
6.25222611306 -0.0667556077789 6.0050544185e-05
6.25692846423 -0.0666054189668 5.99670891625e-05
6.26163081541 -0.0664555032601 5.98826981655e-05
6.26633316658 -0.0663058600708 5.97973752222e-05
6.27103551776 -0.0661564888361 5.97111258235e-05
6.27573786893 -0.0660073889721 5.96239542388e-05
6.28044022011 -0.0658585599187 5.9535866123e-05
6.28514257129 -0.0657100010914 5.94468659748e-05
6.28984492246 -0.0655617119342 5.93569596073e-05
6.29454727364 -0.0654136918681 5.92661517375e-05
6.29924962481 -0.0652659403352 5.91744483298e-05
6.30395197599 -0.0651184567606 5.90818543096e-05
6.30865432716 -0.0649712405905 5.89883757867e-05
6.31335667834 -0.0648242912524 5.88940178847e-05
6.31805902951 -0.0646776081919 5.87987868532e-05
6.32276138069 -0.0645311908406 5.87026880045e-05
6.32746373187 -0.06438503865 5.86057277224e-05
6.33216608304 -0.064239151049 5.85079114988e-05
6.33686843422 -0.0640935274951 5.84092458466e-05
6.34157078539 -0.0639481674181 5.83097364282e-05
6.34627313657 -0.0638030702762 5.82093898811e-05
6.35097548774 -0.0636582355064 5.81082120291e-05
6.35567783892 -0.0635136625664 5.800620963e-05
6.36038019009 -0.0633693508955 5.79033886609e-05
6.36508254127 -0.0632252999557 5.77997559953e-05
6.36978489245 -0.0630815091851 5.76953177557e-05
6.37448724362 -0.0629379780516 5.75900809277e-05
6.3791895948 -0.0627947059942 5.74840517708e-05
6.38389194597 -0.062651692483 5.73772373788e-05
6.38859429715 -0.0625089369626 5.72696441414e-05
6.39329664832 -0.0623664389011 5.71612792566e-05
6.3979989995 -0.0622241977466 5.70521492372e-05
6.40270135067 -0.0620822129698 5.6942261382e-05
6.40740370185 -0.0619404840229 5.683162232e-05
6.41210605303 -0.0617990103788 5.67202394474e-05
6.4168084042 -0.0616577914889 5.66081195035e-05
6.42151075538 -0.0615168268317 5.64952699781e-05
6.42621310655 -0.0613761158608 5.63816977143e-05
6.43091545773 -0.0612356580541 5.62674102932e-05
6.4356178089 -0.0610954528691 5.61524146552e-05
6.44032016008 -0.0609554997875 5.60367184702e-05
6.44502251126 -0.060815798269 5.59203287697e-05
6.44972486243 -0.0606763477964 5.58032533105e-05
6.45442721361 -0.0605371478298 5.5685499209e-05
6.45912956478 -0.0603981978577 5.5567074306e-05
6.46383191596 -0.0602594973409 5.54479857982e-05
6.46853426713 -0.0601210457715 5.5328241608e-05
6.47323661831 -0.0599828426128 5.52078490068e-05
6.47793896948 -0.0598448873561 5.50868159966e-05
6.48264132066 -0.0597071794684 5.49651499185e-05
6.48734367184 -0.059569718445 5.48428588517e-05
6.49204602301 -0.0594325037548 5.47199502032e-05
6.49674837419 -0.0592955348926 5.45964321267e-05
6.50145072536 -0.0591588113311 5.447231209e-05
6.50615307654 -0.0590223325687 5.43475983204e-05
6.51085542771 -0.0588860980802 5.42222983416e-05
6.51555777889 -0.0587501073651 5.40964204529e-05
6.52026013006 -0.0586143599002 5.39699722294e-05
6.52496248124 -0.0584788551872 5.38429620412e-05
6.52966483242 -0.0583435927051 5.37153975101e-05
6.53436718359 -0.0582085719594 5.35872870764e-05
6.53906953477 -0.0580737924296 5.34586384041e-05
6.54377188594 -0.0579392536236 5.33294600017e-05
6.54847423712 -0.0578049550246 5.31997595725e-05
6.55317658829 -0.057670896141 5.30695456914e-05
6.55787893947 -0.0575370764582 5.29388260974e-05
6.56258129064 -0.0574034954884 5.28076094309e-05
6.56728364182 -0.0572701527175 5.26759034625e-05
6.571985993 -0.05713704766 5.25437168971e-05
6.57668834417 -0.0570041798037 5.24110575343e-05
6.58139069535 -0.0568715486671 5.22779341416e-05
6.58609304652 -0.0567391537384 5.21443545438e-05
6.5907953977 -0.0566069945382 5.2010327571e-05
6.59549774887 -0.0564750705569 5.18758610698e-05
6.60020010005 -0.0563433813187 5.1740963932e-05
6.60490245123 -0.0562119263161 5.16056440221e-05
6.6096048024 -0.0560807050724 5.14699102941e-05
6.61430715358 -0.0559497170853 5.13337706271e-05
6.61900950475 -0.0558189618786 5.11972340355e-05
6.62371185593 -0.0556884389519 5.10603084108e-05
6.6284142071 -0.0555581478314 5.09230028273e-05
6.63311655828 -0.0554280880201 5.0785325186e-05
6.63781890945 -0.0552982590463 5.06472846203e-05
6.64252126063 -0.0551686604121 5.0508889038e-05
6.64722361181 -0.0550392916508 5.03701476308e-05
6.65192596298 -0.054910152265 5.02310683113e-05
6.65662831416 -0.0547812417902 5.00916603288e-05
6.66133066533 -0.0546525597324 4.99519315973e-05
6.66603301651 -0.0545241056277 4.9811891424e-05
6.67073536768 -0.054395878984 4.96715477217e-05
6.67543771886 -0.0542678793397 4.9530909855e-05
6.68014007003 -0.054140106206 4.93899857328e-05
6.68484242121 -0.0540125591218 4.92487847771e-05
6.68954477239 -0.0538852376018 4.91073148902e-05
6.69424712356 -0.0537581411855 4.89655855517e-05
6.69894947474 -0.0536312693881 4.88236046546e-05
6.70365182591 -0.053504621754 4.86813817351e-05
6.70835417709 -0.0533781978003 4.85389246755e-05
6.71305652826 -0.0532519970722 4.83962430682e-05
6.71775887944 -0.0531260190869 4.82533447823e-05
6.72246123061 -0.0530002633963 4.81102394663e-05
6.72716358179 -0.0528747295164 4.79669349739e-05
6.73186593297 -0.0527494170011 4.7823441009e-05
6.73656828414 -0.0526243253686 4.76797654086e-05
6.74127063532 -0.0524994541744 4.75359179313e-05
6.74597298649 -0.0523748029416 4.73919063947e-05
6.75067533767 -0.0522503712235 4.72477406127e-05
6.75537768884 -0.0521261585464 4.71034283812e-05
6.76008004002 -0.052002164467 4.69589795691e-05
6.7647823912 -0.0518783885106 4.68144019479e-05
6.76948474237 -0.0517548302402 4.66697054425e-05
6.77418709355 -0.05163148918 4.65248977976e-05
6.77888944472 -0.0515083648937 4.63799889929e-05
6.7835917959 -0.0513854569115 4.6234986745e-05
6.78829414707 -0.0512627647947 4.60899010882e-05
6.79299649825 -0.0511402880769 4.59447397089e-05
6.79769884942 -0.0510180263241 4.57995126955e-05
6.8024012006 -0.0508959790674 4.56542277023e-05
6.80710355178 -0.0507741458763 4.55088948714e-05
6.81180590295 -0.0506525262865 4.53635218237e-05
6.81650825413 -0.050531119865 4.52181187541e-05
6.8212106053 -0.0504099261509 4.50726932475e-05
6.82591295648 -0.0502889447145 4.49272555521e-05
6.83061530765 -0.0501681750951 4.47818132145e-05
6.83531765883 -0.050047616865 4.46363765357e-05
6.84002001 -0.0499272695668 4.4490953022e-05
6.84472236118 -0.0498071327732 4.4345553027e-05
6.84942471236 -0.0496872060286 4.42001840141e-05
6.85412706353 -0.0495674889088 4.40548563899e-05
6.85882941471 -0.0494479809587 4.39095775722e-05
6.86353176588 -0.0493286817546 4.37643580196e-05
6.86823411706 -0.0492095908457 4.36192051031e-05
6.87293646823 -0.049090707812 4.34741293323e-05
6.87763881941 -0.0489720321999 4.33291380291e-05
6.88234117058 -0.0488535635926 4.31842417535e-05
6.88704352176 -0.0487353015385 4.30394477764e-05
6.89174587294 -0.0486172456238 4.28947667069e-05
6.89644822411 -0.0484993953973 4.27502057635e-05
6.90115057529 -0.0483817504471 4.26057756031e-05
6.90585292646 -0.0482643103264 4.24614833887e-05
6.91055527764 -0.0481470746209 4.23173398255e-05
6.91525762881 -0.0480300428856 4.2173352018e-05
6.91995997999 -0.0479132147122 4.20295307183e-05
6.92466233117 -0.0477965896544 4.18858829702e-05
6.92936468234 -0.0476801673059 4.17424195727e-05
6.93406703352 -0.0475639472236 4.15991475054e-05
6.93876938469 -0.0474479289998 4.14560776123e-05
6.94347173587 -0.047332112196 4.13132168072e-05
6.94817408704 -0.0472164964051 4.11705759779e-05
6.95287643822 -0.0471010811915 4.10281619694e-05
6.95757878939 -0.0469858661484 4.08859857118e-05
6.96228114057 -0.046870850842 4.07440539786e-05
6.96698349175 -0.0467560348686 4.06023777404e-05
6.97168584292 -0.0466414177947 4.04609636973e-05
6.9763881941 -0.0465269992181 4.03198228581e-05
6.98109054527 -0.0464127787057 4.01789618459e-05
6.98579289645 -0.0462987558614 4.00383917067e-05
6.99049524762 -0.0461849302521 3.98981189832e-05
6.9951975988 -0.0460713014794 3.97581547568e-05
6.99989994997 -0.0459578691172 3.96185054867e-05
7.00460230115 -0.0458446327661 3.94791822873e-05
7.00930465233 -0.0457315920004 3.93401915306e-05
7.0140070035 -0.0456187464264 3.9201544363e-05
7.01870935468 -0.0455060956173 3.90632470651e-05
7.02341170585 -0.045393639181 3.8925310812e-05
7.02811405703 -0.0452813766923 3.87877417904e-05
7.0328164082 -0.0451693077624 3.86505512016e-05
7.03751875938 -0.045057431966 3.8513745134e-05
7.04222111055 -0.0449457489147 3.83773348123e-05
7.04692346173 -0.0448342581877 3.82413262231e-05
7.05162581291 -0.0447229593995 3.81057306113e-05
7.05632816408 -0.0446118521268 3.79705538583e-05
7.06103051526 -0.0445009359856 3.78358072252e-05
7.06573286643 -0.0443902105584 3.77014964838e-05
7.07043521761 -0.0442796754602 3.75676329088e-05
7.07513756878 -0.0441693302749 3.74342221574e-05
7.07983991996 -0.0440591746206 3.73012755147e-05
7.08454227114 -0.0439492080813 3.71687985185e-05
7.08924462231 -0.0438394302755 3.70368024612e-05
7.09394697349 -0.0437298407914 3.69052927557e-05
7.09864932466 -0.0436204392505 3.67742806974e-05
7.10335167584 -0.043511225237 3.66437715702e-05
7.10805402701 -0.0434021983781 3.65137766678e-05
7.11275637819 -0.0432933582597 3.63843011402e-05
7.11745872936 -0.0431847045077 3.6255356275e-05
7.12216108054 -0.0430762367137 3.61269470828e-05
7.12686343172 -0.042967954501 3.59990848401e-05
7.13156578289 -0.0428598574642 3.58717744135e-05
7.13626813407 -0.0427519452295 3.57450270631e-05
7.14097048524 -0.0426442173916 3.56188475052e-05
7.14567283642 -0.0425366735798 3.5493246979e-05
7.15037518759 -0.0424293133888 3.53682300445e-05
7.15507753877 -0.0423221364494 3.52438079146e-05
7.15977988994 -0.0422151423578 3.51199849869e-05
7.16448224112 -0.0421083307479 3.49967724424e-05
7.1691845923 -0.0420017012159 3.48741745096e-05
7.17388694347 -0.0418952533972 3.47522023328e-05
7.17858929465 -0.0417889868895 3.46308599644e-05
7.18329164582 -0.0416829013313 3.45101585051e-05
7.187993997 -0.0415769963215 3.43901018255e-05
7.19269634817 -0.0414712714975 3.42707009762e-05
7.19739869935 -0.0413657264611 3.41519596392e-05
7.20210105052 -0.0412603608524 3.40338888081e-05
7.2068034017 -0.0411551742749 3.39164919696e-05
7.21150575288 -0.0410501663674 3.37997800534e-05
7.21620810405 -0.040945336736 3.3683756344e-05
7.22091045523 -0.040840685024 3.35684316999e-05
7.2256128064 -0.0407362108362 3.34538091959e-05
7.23031515758 -0.0406319138158 3.33398996124e-05
7.23501750875 -0.040527793572 3.32267058069e-05
7.23971985993 -0.0404238497495 3.31142384743e-05
7.24442221111 -0.040320081956 3.30025002469e-05
7.24912456228 -0.0402164898391 3.28915017272e-05
7.25382691346 -0.0401130730107 3.27812453141e-05
7.25852926463 -0.0400098311172 3.26717415094e-05
7.26323161581 -0.0399067637706 3.25629924714e-05
7.26793396698 -0.0398038706213 3.24550085932e-05
7.27263631816 -0.0397011512813 3.23477917844e-05
7.27733866933 -0.039598605404 3.22413523209e-05
7.28204102051 -0.0394962326015 3.21356918561e-05
7.28674337169 -0.0393940325285 3.20308205403e-05
7.29144572286 -0.0392920047998 3.19267397628e-05
7.29614807404 -0.0391901490689 3.18234595395e-05
7.30085042521 -0.0390884649548 3.17209809874e-05
7.30555277639 -0.0389869521123 3.16193139799e-05
7.31025512756 -0.0388856101605 3.15184593535e-05
7.31495747874 -0.0387844387542 3.14184268305e-05
7.31965982991 -0.0386834375166 3.13192169585e-05
7.32436218109 -0.038582606104 3.12208393003e-05
7.32906453227 -0.0384819441395 3.11232941066e-05
7.33376688344 -0.0383814512808 3.10265907724e-05
7.33846923462 -0.0382811271525 3.09307292429e-05
7.34317158579 -0.038180971415 3.08357187362e-05
7.34787393697 -0.0380809836927 3.0741558885e-05
7.35257628814 -0.0379811636477 3.06482587217e-05
7.35727863932 -0.0378815109056 3.05558175585e-05
7.36198099049 -0.0377820251312 3.04642442334e-05
7.36668334167 -0.0376827059516 3.03735377309e-05
7.37138569285 -0.0375835530301 3.02837066857e-05
7.37608804402 -0.0374845659965 3.01947497473e-05
7.3807903952 -0.0373857445169 3.01066753389e-05
7.38549274637 -0.0372870882225 3.00194817675e-05
7.39019509755 -0.0371885967792 2.99331772366e-05
7.39489744872 -0.0370902698183 2.98477597038e-05
7.3995997999 -0.0369921070098 2.97632371452e-05
7.40430215108 -0.0368941079862 2.96796071617e-05
7.40900450225 -0.0367962724163 2.95968774946e-05
7.41370685343 -0.0366985999364 2.9515045382e-05
7.4184092046 -0.0366010902168 2.94341183222e-05
7.42311155578 -0.0365037428924 2.93540931848e-05
7.42781390695 -0.0364065576374 2.92749772179e-05
7.43251625813 -0.0363095340881 2.9196766917e-05
7.4372186093 -0.0362126719174 2.91194692731e-05
7.44192096048 -0.0361159707642 2.90430804025e-05
7.44662331166 -0.0360194303053 2.8967607032e-05
7.45132566283 -0.0359230501769 2.88930448948e-05
7.45602801401 -0.0358268300585 2.88194004471e-05
7.46073036518 -0.0357307695903 2.87466690343e-05
7.46543271636 -0.035634868449 2.86748568368e-05
7.47013506753 -0.0355391262773 2.86039588082e-05
7.47483741871 -0.0354435427548 2.8533980848e-05
7.47953976988 -0.035348117524 2.84649175149e-05
7.48424212106 -0.0352528502658 2.83967744227e-05
7.48894447224 -0.035157740624 2.83295457326e-05
7.49364682341 -0.0350627882833 2.82632367686e-05
7.49834917459 -0.0349679928863 2.81978412924e-05
7.50305152576 -0.0348733541162 2.81333643341e-05
7.50775387694 -0.0347788716221 2.80697992553e-05
7.51245622811 -0.0346845450873 2.80071507889e-05
7.51715857929 -0.0345903741593 2.79454118953e-05
7.52186093046 -0.0344963585242 2.78845870082e-05
7.52656328164 -0.0344024978321 2.78246686868e-05
7.53126563282 -0.0343087917701 2.77656610631e-05
7.53596798399 -0.0342152399883 2.77075562968e-05
7.54067033517 -0.0341218421737 2.76503582166e-05
7.54537268634 -0.0340285979804 2.75940585836e-05
7.55007503752 -0.0339355070967 2.7538660923e-05
7.55477738869 -0.0338425691751 2.74841565995e-05
7.55947973987 -0.0337497839078 2.7430548835e-05
7.56418209105 -0.0336571509485 2.73778286004e-05
7.56888444222 -0.033564669988 2.73259988151e-05
7.5735867934 -0.033472340684 2.72750500599e-05
7.57828914457 -0.0333801627272 2.72249849529e-05
7.58299149575 -0.0332881357762 2.71757936893e-05
7.58769384692 -0.0331962595257 2.7127478588e-05
7.5923961981 -0.0331045336318 2.70800294636e-05
7.59709854927 -0.0330129577915 2.70334483383e-05
7.60180090045 -0.032921531662 2.69877246522e-05
7.60650325163 -0.032830254943 2.69428601342e-05
7.6112056028 -0.0327391272928 2.68988438563e-05
7.61590795398 -0.0326481484097 2.68556772579e-05
7.62061030515 -0.0325573179545 2.68133490502e-05
7.62531265633 -0.0324666356281 2.67718603879e-05
7.6300150075 -0.0323761010923 2.67311996292e-05
7.63471735868 -0.0322857140478 2.66913676495e-05
7.63941970985 -0.0321954741579 2.66523524621e-05
7.64412206103 -0.0321053811243 2.66141546691e-05
7.64882441221 -0.0320154346114 2.65767619482e-05
7.65352676338 -0.0319256343235 2.65401746347e-05
7.65822911456 -0.0318359799247 2.65043800802e-05
7.66293146573 -0.0317464711206 2.64693783601e-05
7.66763381691 -0.0316571075778 2.64351565105e-05
7.67233616808 -0.0315678890016 2.64017143541e-05
7.67703851926 -0.0314788150612 2.63690386223e-05
7.68174087043 -0.0313898854604 2.63371288933e-05
7.68644322161 -0.0313010998708 2.63059716048e-05
7.69114557279 -0.031212458 2.62755660993e-05
7.69584792396 -0.0311239595181 2.62458985324e-05
7.70055027514 -0.0310356041326 2.62169680194e-05
7.70525262631 -0.0309473915159 2.61887604462e-05
7.70995497749 -0.0308593213794 2.61612747104e-05
7.71465732866 -0.0307713933941 2.61344964405e-05
7.71935967984 -0.0306836072723 2.61084243257e-05
7.72406203102 -0.0305959626861 2.60830437499e-05
7.72876438219 -0.0305084593491 2.60583532045e-05
7.73346673337 -0.0304210969359 2.60343378415e-05
7.73816908454 -0.0303338751598 2.60109959642e-05
7.74287143572 -0.0302467936963 2.59883125065e-05
7.74757378689 -0.0301598522601 2.5966285594e-05
7.75227613807 -0.0300730505291 2.59448999558e-05
7.75697848924 -0.0299863882189 2.59241535505e-05
7.76168084042 -0.0298998650074 2.59040309159e-05
7.7663831916 -0.0298134806101 2.58845298546e-05
7.77108554277 -0.0297272347082 2.58656347267e-05
7.77578789395 -0.0296411270185 2.58473431893e-05
7.78049024512 -0.0295551572209 2.5829639439e-05
7.7851925963 -0.0294693250344 2.58125209984e-05
7.78989494747 -0.0293836301426 2.5795971914e-05
7.79459729865 -0.0292980722629 2.57799895848e-05
7.79929964982 -0.0292126510788 2.57645579213e-05
7.804002001 -0.0291273663115 2.57496742099e-05
7.80870435218 -0.0290422176453 2.57353222384e-05
7.81340670335 -0.0289572048012 2.57214991917e-05
7.81810905453 -0.0288723274635 2.57081887485e-05
7.8228114057 -0.0287875853568 2.56953880028e-05
7.82751375688 -0.0287029781664 2.56830805377e-05
7.83221610805 -0.0286185056167 2.56712633673e-05
7.83691845923 -0.028534167394 2.56599199923e-05
7.8416208104 -0.028449963225 2.56490473571e-05
7.84632316158 -0.028365892796 2.56386288931e-05
7.85102551276 -0.0282819558334 2.56286614857e-05
7.85572786393 -0.0281981520269 2.56191285098e-05
7.86043021511 -0.0281144811042 2.56100268016e-05
7.86513256628 -0.0280309427547 2.56013396923e-05
7.86983491746 -0.0279475367071 2.5593063979e-05
7.87453726863 -0.0278642626518 2.55851829614e-05
7.87923961981 -0.0277811203186 2.5577693407e-05
7.88394197099 -0.0276981094016 2.5570578596e-05
7.88864432216 -0.0276152296289 2.55638352761e-05
7.89334667334 -0.0275324806945 2.55574467192e-05
7.89804902451 -0.0274498623287 2.55514096625e-05
7.90275137569 -0.0273673742277 2.55457073811e-05
7.90745372686 -0.0272850161244 2.55403366102e-05
7.91215607804 -0.0272027877108 2.55352806393e-05
7.91685842921 -0.0271206887246 2.55305362101e-05
7.92156078039 -0.0270387188587 2.55260866369e-05
7.92626313157 -0.0269568778494 2.55219286763e-05
7.93096548274 -0.0268751653933 2.55180456775e-05
7.93566783392 -0.0267935812262 2.55144344198e-05
7.94037018509 -0.0267121250458 2.55110782971e-05
7.94507253627 -0.0266307965902 2.55079741191e-05
7.94977488744 -0.0265495955568 2.55051053335e-05
7.95447723862 -0.026468521686 2.55024687877e-05
7.95917958979 -0.0263875746748 2.55000479925e-05
7.96388194097 -0.0263067542635 2.54978398395e-05
7.96858429215 -0.0262260601527 2.54958279109e-05
7.97328664332 -0.0261454920835 2.54940091494e-05
7.9779889945 -0.0260650497561 2.54923672167e-05
7.98269134567 -0.0259847329129 2.54908991127e-05
7.98739369685 -0.0259045412551 2.54895885864e-05
7.99209604802 -0.025824474527 2.54884327006e-05
7.9967983992 -0.0257445324297 2.54874152987e-05
8.00150075037 -0.0256647147086 2.5486533512e-05
8.00620310155 -0.0255850210669 2.54857712855e-05
8.01090545273 -0.0255054512485 2.5485125824e-05
8.0156078039 -0.0254260049601 2.54845811803e-05
8.02031015508 -0.0253466819465 2.54841346376e-05
8.02501250625 -0.0252674819141 2.5483770363e-05
8.02971485743 -0.0251884046088 2.54834857221e-05
8.0344172086 -0.0251094497378 2.54832650019e-05
8.03911955978 -0.0250306170481 2.5483105655e-05
8.04382191096 -0.024951906249 2.54829920935e-05
8.04852426213 -0.0248733170885 2.54829218606e-05
8.05322661331 -0.0247948492745 2.54828794986e-05
8.05792896448 -0.0247165025569 2.5482862645e-05
8.06263131566 -0.0246382766471 2.54828559765e-05
8.06733366683 -0.0245601712925 2.54828572283e-05
8.07203601801 -0.0244821862065 2.5482851216e-05
8.07673836918 -0.0244043211397 2.54828357751e-05
8.08144072036 -0.0243265758031 2.5482795864e-05
8.08614307154 -0.0242489499494 2.54827294214e-05
8.09084542271 -0.0241714432915 2.5482621552e-05
8.09554777389 -0.0240940555821 2.54824702999e-05
8.10025012506 -0.0240167865349 2.54822609196e-05
8.10495247624 -0.0239396359047 2.54819915626e-05
8.10965482741 -0.023862603405 2.54816476361e-05
8.11435717859 -0.0237856887915 2.54812274012e-05
8.11905952976 -0.0237088917787 2.54807164202e-05
8.12376188094 -0.0236322121242 2.54801130654e-05
8.12846423212 -0.0235556495437 2.54794030567e-05
8.13316658329 -0.0234792037932 2.54785848789e-05
8.13786893447 -0.0234028745903 2.54776444119e-05
8.14257128564 -0.0233266616935 2.54765802542e-05
8.14727363682 -0.0232505648198 2.54753784472e-05
8.15197598799 -0.0231745837299 2.54740377043e-05
8.15667833917 -0.0230987181407 2.54725442302e-05
8.16138069034 -0.0230229678135 2.54708968539e-05
8.16608304152 -0.0229473324675 2.54690819447e-05
8.1707853927 -0.0228718118623 2.54670984481e-05
8.17548774387 -0.0227964057206 2.54649328989e-05
8.18019009505 -0.0227211138016 2.54625843596e-05
8.18489244622 -0.0226459358289 2.54600395317e-05
8.1895947974 -0.0225708715652 2.54572975948e-05
8.19429714857 -0.022495920731 2.54543454179e-05
8.19899949975 -0.0224210830912 2.54511822981e-05
8.20370185093 -0.0223463583686 2.54477952723e-05
8.2084042021 -0.0222717463277 2.54441837551e-05
8.21310655328 -0.0221972466921 2.54403349518e-05
8.21780890445 -0.0221228592284 2.54362483945e-05
8.22251125563 -0.0220485836598 2.54319114569e-05
8.2272136068 -0.0219744197538 2.54273237885e-05
8.23191595798 -0.0219003672347 2.54224729317e-05
8.23661830915 -0.0218264258719 2.54173586529e-05
8.24132066033 -0.0217525953892 2.54119686632e-05
8.24602301151 -0.0216788755572 2.54063028455e-05
8.25072536268 -0.0216052661016 2.54003490793e-05
8.25542771386 -0.0215317667926 2.53941073636e-05
8.26013006503 -0.0214583773581 2.53875657461e-05
8.26483241621 -0.0213850975653 2.53807243413e-05
8.26953476738 -0.0213119271481 2.53735713645e-05
8.27423711856 -0.0212388658732 2.53661070452e-05
8.27893946973 -0.0211659134728 2.53583197656e-05
8.28364182091 -0.021093069716 2.53502098697e-05
8.28834417209 -0.0210203343368 2.5341765906e-05
8.29304652326 -0.0209477071051 2.5332988332e-05
8.29774887444 -0.0208751877534 2.53238658619e-05
8.30245122561 -0.020802776055 2.53143990659e-05
8.30715357679 -0.020730471742 2.5304576823e-05
8.31185592796 -0.0206582745883 2.52943998154e-05
8.31655827914 -0.0205861843283 2.52838570857e-05
8.32126063031 -0.0205142007354 2.52729494275e-05
8.32596298149 -0.0204423235448 2.52616660461e-05
8.33066533267 -0.0203705525321 2.52500078452e-05
8.33536768384 -0.020298887432 2.5237964192e-05
8.34007003502 -0.0202273280198 2.52255360995e-05
8.34477238619 -0.0201558740346 2.52127130954e-05
8.34947473737 -0.0200845252501 2.51994963011e-05
8.35417708854 -0.0200132814062 2.51858754037e-05
8.35887943972 -0.0199421422774 2.51718516321e-05
8.3635817909 -0.0198711076045 2.51574148316e-05
8.36828414207 -0.0198001771653 2.51425663374e-05
8.37298649325 -0.0197293506976 2.51272961518e-05
8.37768884442 -0.0196586279813 2.51116057156e-05
8.3823911956 -0.0195880087564 2.50954851865e-05
8.38709354677 -0.0195174928021 2.50789361098e-05
8.39179589795 -0.0194470798593 2.50619487976e-05
8.39649824912 -0.0193767697094 2.50445248987e-05
8.4012006003 -0.0193065620927 2.5026654878e-05
8.40590295148 -0.0192364567902 2.50083404867e-05
8.41060530265 -0.0191664535467 2.49895723416e-05
8.41530765383 -0.0190965521416 2.49703522952e-05
8.420010005 -0.0190267523205 2.49506711143e-05
8.42471235618 -0.0189570538647 2.49305307522e-05
8.42941470735 -0.0188874565182 2.49099221242e-05
8.43411705853 -0.0188179600655 2.48888472833e-05
8.4388194097 -0.0187485642503 2.4867297292e-05
8.44352176088 -0.0186792688591 2.48452743019e-05
8.44822411206 -0.018610073635 2.48227695214e-05
8.45292646323 -0.0185409783642 2.47997852001e-05
8.45762881441 -0.0184719827942 2.47763126902e-05
8.46233116558 -0.0184030867095 2.47523543384e-05
8.46703351676 -0.0183342898573 2.47279016398e-05
8.47173586793 -0.0182655920264 2.47029570371e-05
8.47643821911 -0.0181969929623 2.46775121666e-05
8.48114057028 -0.0181284924536 2.46515695663e-05
8.48584292146 -0.0180600902488 2.46251210123e-05
8.49054527264 -0.017991786136 2.4598169137e-05
8.49524762381 -0.0179235798658 2.45707058548e-05
8.49994997499 -0.0178554712271 2.45427338918e-05
8.50465232616 -0.0177874599688 2.45142452992e-05
8.50935467734 -0.0177195458817 2.4485242896e-05
8.51405702851 -0.0176517287168 2.44557188686e-05
8.51875937969 -0.0175840082644 2.44256761283e-05
8.52346173087 -0.0175163842763 2.43951069953e-05
8.52816408204 -0.0174488565446 2.43640144727e-05
8.53286643322 -0.0173814248219 2.43323910126e-05
8.53756878439 -0.0173140888989 2.43002397093e-05
8.54227113557 -0.0172468485299 2.42675531456e-05
8.54697348674 -0.0171797035076 2.42343345063e-05
8.55167583792 -0.017112653586 2.42005765035e-05
8.55637818909 -0.0170456985594 2.41662824117e-05
8.56108054027 -0.0169788381805 2.4131445071e-05
8.56578289145 -0.0169120722467 2.40960678452e-05
8.57048524262 -0.0168454005111 2.40601437008e-05
8.5751875938 -0.0167788227698 2.40236760904e-05
8.57988994497 -0.0167123387802 2.39866581055e-05
8.58459229615 -0.0166459483355 2.39490932873e-05
8.58929464732 -0.0165796511949 2.39109748506e-05
8.5939969985 -0.0165134471537 2.38723064248e-05
8.59869934967 -0.0164473359694 2.38330813467e-05
8.60340170085 -0.0163813174415 2.37933033335e-05
8.60810405203 -0.016315391326 2.37529658426e-05
8.6128064032 -0.016249557423 2.37120726791e-05
8.61750875438 -0.0161838154893 2.3670617419e-05
8.62221110555 -0.0161181653258 2.36286039551e-05
8.62691345673 -0.0160526066923 2.35860259812e-05
8.6316158079 -0.0159871393868 2.35428874771e-05
8.63631815908 -0.01592176317 2.3499182253e-05
8.64102051025 -0.015856477844 2.34549143759e-05
8.64572286143 -0.015791283169 2.3410077771e-05
8.65042521261 -0.0157261789457 2.33646765922e-05
8.65512756378 -0.0156611649361 2.33187048784e-05
8.65982991496 -0.0155962409426 2.32721668705e-05
8.66453226613 -0.0155314067269 2.32250567197e-05
8.66923461731 -0.0154666620922 2.31773787538e-05
8.67393696848 -0.015402006803 2.3129127235e-05
8.67863931966 -0.0153374406598 2.30803065784e-05
8.68334167084 -0.0152729634279 2.30309111555e-05
8.68804402201 -0.0152085749119 2.2980945469e-05
8.69274637319 -0.0151442748756 2.29304039986e-05
8.69744872436 -0.0150800631242 2.28792913345e-05
8.70215107554 -0.0150159394233 2.28276020632e-05
8.70685342671 -0.0149519035777 2.2775340863e-05
8.71155577789 -0.0148879553526 2.27225024258e-05
8.71625812906 -0.0148240945557 2.26690915182e-05
8.72096048024 -0.0147603209541 2.26151029365e-05
8.72566283142 -0.0146966343528 2.25605415357e-05
8.73036518259 -0.0146330345194 2.25054022154e-05
8.73506753377 -0.0145695212621 2.24496899194e-05
8.73976988494 -0.0145060943502 2.23933996492e-05
8.74447223612 -0.0144427535891 2.23365364382e-05
8.74917458729 -0.0143794987502 2.22790953884e-05
8.75387693847 -0.0143163296405 2.22210816233e-05
8.75857928964 -0.0142532460298 2.21624903444e-05
8.76328164082 -0.0141902477292 2.21033267658e-05
8.767983992 -0.0141273345069 2.2043586187e-05
8.77268634317 -0.0140645061736 2.19832739141e-05
8.77738869435 -0.0140017625005 2.19223853429e-05
8.78209104552 -0.0139391032978 2.18609258722e-05
8.7867933967 -0.0138765283384 2.17988909933e-05
8.79149574787 -0.0138140374331 2.17362861982e-05
8.79619809905 -0.0137516303535 2.16731070725e-05
8.80090045022 -0.0136893069121 2.16093592025e-05
8.8056028014 -0.0136270668821 2.1545038267e-05
8.81030515258 -0.0135649100757 2.14801499473e-05
8.81500750375 -0.0135028362668 2.14146900146e-05
8.81970985493 -0.0134408452693 2.13486642463e-05
8.8244122061 -0.0133789368566 2.12820685042e-05
8.82911455728 -0.0133171108434 2.12149086633e-05
8.83381690845 -0.0132553670048 2.11471806752e-05
8.83851925963 -0.0131937051549 2.10788905134e-05
8.84322161081 -0.0131321250698 2.10100342179e-05
8.84792396198 -0.0130706265639 2.09406178629e-05
8.85262631316 -0.0130092094152 2.08706375748e-05
8.85732866433 -0.0129478734378 2.08000995298e-05
8.86203101551 -0.0128866184101 2.07289999405e-05
8.86673336668 -0.012825444148 2.06573450859e-05
8.87143571786 -0.0127643504296 2.05851312636e-05
8.87613806903 -0.0127033370713 2.05123648574e-05
8.88084042021 -0.0126424038518 2.04390422485e-05
8.88554277139 -0.0125815505895 2.0365169927e-05
8.89024512256 -0.0125207770623 2.02907443573e-05
8.89494747374 -0.0124600830895 2.02157721372e-05
8.89964982491 -0.0123994684507 2.01402498126e-05
8.90435217609 -0.0123389329657 2.00641840917e-05
8.90905452726 -0.0122784764126 1.99875716003e-05
8.91375687844 -0.0122180986118 1.99104191592e-05
8.91845922961 -0.0121577993456 1.98327234732e-05
8.92316158079 -0.0120975784336 1.97544914773e-05
8.92786393197 -0.0120374356566 1.96757199541e-05
8.93256628314 -0.0119773708372 1.95964159561e-05
8.93726863432 -0.0119173837556 1.95165763418e-05
8.94197098549 -0.0118574742338 1.9436208283e-05
8.94667333667 -0.0117976420561 1.93553087138e-05
8.95137568784 -0.0117378870441 1.92738849277e-05
8.95607803902 -0.0116782089803 1.91919339331e-05
8.96078039019 -0.011618607687 1.91094631479e-05
8.96548274137 -0.0115590829507 1.90264696535e-05
8.97018509255 -0.0114996345931 1.89429609947e-05
8.97488744372 -0.0114402623982 1.88589343257e-05
8.9795897949 -0.0113809661926 1.87743973207e-05
8.98429214607 -0.0113217457585 1.86893472047e-05
8.98899449725 -0.0112626009235 1.86037917853e-05
8.99369684842 -0.0112035314714 1.85177283571e-05
8.9983991996 -0.0111445372281 1.8431164864e-05
9.00310155078 -0.0110856179802 1.83440986688e-05
9.00780390195 -0.0110267735542 1.82565378559e-05
9.01250625313 -0.0109680037353 1.81684798548e-05
9.0172086043 -0.0109093083527 1.80799328934e-05
9.02191095548 -0.010850687191 1.79908944672e-05
9.02661330665 -0.0107921400801 1.79013729515e-05
9.03131565783 -0.0107336668075 1.78113659063e-05
9.036018009 -0.0106752672001 1.77208818584e-05
9.04072036018 -0.0106169410463 1.76299184312e-05
9.04542271136 -0.0105586881768 1.75384843067e-05
9.05012506253 -0.0105005083794 1.74465771712e-05
9.05482741371 -0.0104424014823 1.73542058661e-05
9.05952976488 -0.0103843672781 1.72613681387e-05
9.06423211606 -0.0103264055935 1.71680729949e-05
9.06893446723 -0.0102685162205 1.70743182419e-05
9.07363681841 -0.0102106989898 1.69801130549e-05
9.07833916958 -0.0101529536918 1.68854552996e-05
9.08304152076 -0.0100952801565 1.67903543258e-05
9.08774387194 -0.0100376781784 1.66948080559e-05
9.09244622311 -0.00998014758583 1.65988260204e-05
9.09714857429 -0.0099226881727 1.65024061971e-05
9.10185092546 -0.00986529977016 1.64055583022e-05
9.10655327664 -0.00980798217163 1.63082803681e-05
9.11125562781 -0.00975073520992 1.62105823027e-05
9.11595797899 -0.00969355867904 1.61124621916e-05
9.12066033016 -0.00963645241017 1.60139301407e-05
9.12536268134 -0.009579416199 1.59149842875e-05
9.13006503252 -0.00952244987839 1.58156349422e-05
9.13476738369 -0.0094655532435 1.57158802939e-05
9.13946973487 -0.00940872612777 1.56157308636e-05
9.14417208604 -0.00935196832803 1.55151848898e-05
9.14887443722 -0.00929527967717 1.54142531128e-05
9.15357678839 -0.00923865997264 1.5312933819e-05
9.15827913957 -0.00918210904895 1.52112379754e-05
9.16298149075 -0.00912562670304 1.51091639152e-05
9.16768384192 -0.00906921277 1.5006722841e-05
9.1723861931 -0.00901286704731 1.49039131307e-05
9.17708854427 -0.00895658937173 1.48007462311e-05
9.18179089545 -0.00890037954022 1.4697220564e-05
9.18649324662 -0.00884423739117 1.45933478293e-05
9.1911955978 -0.00878816272104 1.44891264919e-05
9.19589794897 -0.00873215536658 1.43845685143e-05
9.20060030015 -0.00867621513026 1.4279672403e-05
9.20530265133 -0.00862034184612 1.41744503935e-05
9.2100050025 -0.00856453531611 1.40689010333e-05
9.21470735368 -0.00850879537698 1.39630368414e-05
9.21940970485 -0.00845312183125 1.38568564048e-05
9.22411205603 -0.00839751451514 1.37503725381e-05
9.2288144072 -0.00834197323063 1.36435838664e-05
9.23351675838 -0.00828649781665 1.35365035124e-05
9.23821910955 -0.00823108807574 1.34291301383e-05
9.24292146073 -0.0081757438463 1.3321477188e-05
9.24762381191 -0.00812046493141 1.32135433592e-05
9.25232616308 -0.00806525117001 1.31053424321e-05
9.25702851426 -0.00801010236683 1.29968731384e-05
9.26173086543 -0.00795501836026 1.28881496088e-05
9.26643321661 -0.00789999895556 1.27791706092e-05
9.27113556778 -0.00784504399275 1.26699506363e-05
9.27583791896 -0.0077901532755 1.25604884894e-05
9.28054027013 -0.00773532664648 1.2450799048e-05
9.28524262131 -0.00768056390993 1.23408811446e-05
9.28994497249 -0.00762586490798 1.22307500593e-05
9.29464732366 -0.00757122944431 1.21204046578e-05
9.29934967484 -0.00751665736375 1.200986064e-05
9.30405202601 -0.0074621484716 1.18991169041e-05
9.30875437719 -0.00740770260997 1.17881895911e-05
9.31345672836 -0.00735331958473 1.16770776315e-05
9.31815907954 -0.00729899924064 1.15657976297e-05
9.32286143072 -0.00724474138518 1.14543485487e-05
9.32756378189 -0.00719054586043 1.1342747481e-05
9.33226613307 -0.00713641247439 1.12309934219e-05
9.33696848424 -0.00708234107288 1.11191039773e-05
9.34167083542 -0.00702833146336 1.10070781768e-05
9.34637318659 -0.00697438349002 1.08949341669e-05
9.35107553777 -0.00692049696194 1.07826710132e-05
9.35577788894 -0.00686667172381 1.06703074323e-05
9.36048024012 -0.00681290758631 1.0557842528e-05
9.3651825913 -0.00675920439465 1.04452956192e-05
9.36988494247 -0.00670556195897 1.03326658511e-05
9.37458729365 -0.00665198012497 1.02199731791e-05
9.37928964482 -0.00659845870333 1.01072167928e-05
9.383991996 -0.00654499754027 9.99441732234e-06
9.38869434717 -0.00649159644804 9.88157400617e-06
9.39339669835 -0.0064382552723 9.76870818994e-06
9.39809904952 -0.00638497382584 9.65581916596e-06
9.4028014007 -0.00633175195589 9.54292903993e-06
9.40750375188 -0.00627858947467 9.43003716432e-06
9.41220610305 -0.00622548622993 9.31716645378e-06
9.41690845423 -0.00617244203546 9.20431632838e-06
9.4216108054 -0.00611945673845 9.09151056383e-06
9.42631315658 -0.00606653015217 8.97874865798e-06
9.43101550775 -0.00601366212745 8.86605530477e-06
9.43571785893 -0.00596085247597 8.75343009116e-06
9.4404202101 -0.00590810104907 8.6408986921e-06
9.44512256128 -0.00585540765892 8.52846079713e-06
9.44982491246 -0.00580277215736 8.41614313074e-06
9.45452726363 -0.00575019435813 8.30394550174e-06
9.45922961481 -0.0056976741125 8.19189575914e-06
9.46393196598 -0.00564521123579 8.07999384941e-06
9.46863431716 -0.00559280557869 7.96826882967e-06
9.47333666833 -0.00554045695702 7.85672080605e-06
9.47803901951 -0.00548816522197 7.74538013506e-06
9.48274137069 -0.00543593018985 7.63424710829e-06
9.48744372186 -0.00538375171341 7.52335348295e-06
9.49214607304 -0.00533162960839 7.41269976622e-06
9.49684842421 -0.00527956372908 7.30231922649e-06
9.50155077539 -0.00522755389069 7.19221262291e-06
9.50625312656 -0.00517559994795 7.08241485757e-06
9.51095547774 -0.00512370171659 6.97292698314e-06
9.51565782891 -0.00507185905183 6.86378567105e-06
9.52036018009 -0.00502007177094 6.75499231586e-06
9.52506253127 -0.00496833972961 6.64658550829e-06
9.52976488244 -0.0049166627435 6.53856704136e-06
9.53446723362 -0.00486504066984 6.43097759102e-06
9.53916958479 -0.00481347332689 6.32381941276e-06
9.54387193597 -0.00476196057022 6.21713545259e-06
9.54857428714 -0.00471050221755 6.11092850236e-06
9.55327663832 -0.00465909812704 6.00524398189e-06
9.55797898949 -0.00460774811582 5.90008530404e-06
9.56268134067 -0.00455645204253 5.79550058753e-06
9.56738369185 -0.00450520972584 5.69149396205e-06
9.57208604302 -0.0044540210238 5.58811649401e-06
9.5767883942 -0.00440288575663 5.48537313755e-06
9.58149074537 -0.00435180378178 5.38331817877e-06
9.58619309655 -0.00430077491997 5.28195751709e-06
9.59089544772 -0.00424979902805 5.18134895563e-06
9.5955977989 -0.00419887593036 5.08149947088e-06
9.60030015007 -0.00414800548214 4.98247070542e-06
9.60500250125 -0.0040971875082 4.88427085428e-06
9.60970485243 -0.00404642186528 4.78696574497e-06
9.6144072036 -0.00399570837658 4.69056493929e-06
9.61910955478 -0.00394504690139 4.59513881414e-06
9.62381190595 -0.00389443726235 4.50069844503e-06
9.62851425713 -0.00384387932023 4.4073191355e-06
9.6332166083 -0.00379337289712 4.31501361157e-06
9.63791895948 -0.00374291785423 4.22386247947e-06
9.64262131066 -0.00369251401517 4.13388022651e-06
9.64732366183 -0.00364216123954 4.04515311859e-06
9.65202601301 -0.00359185935346 3.95769746575e-06
9.65672836418 -0.00354160821701 3.87160550173e-06
9.66143071536 -0.00349140765471 3.78689533963e-06
9.66613306653 -0.00344125752914 3.70366540125e-06
9.67083541771 -0.00339115766426 3.62193545495e-06
9.67553776888 -0.0033411079231 3.54181018773e-06
9.68024012006 -0.00329110813113 3.46331068728e-06
9.68494247124 -0.0032411581518 3.38654776672e-06
9.68964482241 -0.00319125780899 3.31154323208e-06
9.69434717359 -0.00314140696764 3.23841357589e-06
9.69904952476 -0.0030916054531 3.1671803612e-06
9.70375187594 -0.00304185312973 3.09796489811e-06
9.70845422711 -0.00299214982439 3.0307870803e-06
9.71315657829 -0.00294249540082 2.96577163912e-06
9.71785892946 -0.00289288968635 2.90293480064e-06
9.72256128064 -0.00284333254517 2.84240267449e-06
9.72726363182 -0.00279382380608 2.78418516176e-06
9.73196598299 -0.00274436333268 2.72840697964e-06
9.73666833417 -0.00269495095423 2.67506835048e-06
9.74137068534 -0.00264558653477 2.62428908536e-06
9.74607303652 -0.00259626990504 2.5760557301e-06
9.75077538769 -0.00254700092949 2.53047902801e-06
9.75547773887 -0.00249777943728 2.48752738516e-06
9.76018009004 -0.00244860529433 2.44729790562e-06
9.76488244122 -0.00239947833125 2.40973625825e-06
9.7695847924 -0.0023503984144 2.37492131979e-06
9.77428714357 -0.00230136537381 2.3427717614e-06
9.77898949475 -0.00225237907524 2.31334414351e-06
9.78369184592 -0.00220343935123 2.28652676452e-06
9.7883941971 -0.00215454606796 2.26235083048e-06
9.79309654827 -0.00210569905636 2.24067229279e-06
9.79779889945 -0.00205689818509 2.2214954749e-06
9.80250125063 -0.00200814328553 2.2046437518e-06
9.8072036018 -0.00195943422469 2.1900947824e-06
9.81190595298 -0.00191077083646 2.17764094158e-06
9.81660830415 -0.00186215298725 2.16723511694e-06
9.82131065533 -0.00181358051138 2.15864180184e-06
9.8260130065 -0.00176505327772 2.15179230519e-06
9.83071535768 -0.00171657111798 2.14642736246e-06
9.83541770885 -0.00166813390246 2.14246060278e-06
9.84012006003 -0.00161974146329 2.13961344515e-06
9.84482241121 -0.00157139367224 2.13778577053e-06
9.84952476238 -0.00152309036186 2.136683746e-06
9.85422711356 -0.00147483140229 2.13619684491e-06
9.85892946473 -0.00142661662855 2.13601907776e-06
9.86363181591 -0.00137844591018 2.13603176405e-06
9.86833416708 -0.00133031908264 2.13591843878e-06
9.87303651826 -0.00128223601689 2.13555307661e-06
9.87773886943 -0.00123419654679 2.13460868061e-06
9.88244122061 -0.00118620054573 2.13295097209e-06
9.88714357179 -0.00113824784903 2.13024034568e-06
9.89184592296 -0.00109033832744 2.12633135432e-06
9.89654827414 -0.00104247181671 2.12086731902e-06
9.90125062531 -0.00099464819001 2.11368625085e-06
9.90595297649 -0.000946867284533 2.10440690645e-06
9.91065532766 -0.000899128970832 2.09284208938e-06
9.91535767884 -0.000851433086513 2.07857428167e-06
9.92006003001 -0.000803779505565 2.06137752982e-06
9.92476238119 -0.000756168063996 2.04077982655e-06
9.92946473237 -0.000708598636197 2.01649492816e-06
9.93416708354 -0.000661071059608 1.98796711623e-06
9.93886943472 -0.000613585207002 1.95481405125e-06
9.94357178589 -0.000566140918255 1.91634669209e-06
9.94827413707 -0.000518738066537 1.87202283798e-06
9.95297648824 -0.000471376490131 1.82092881108e-06
9.95767883942 -0.000424056063609 1.76223777704e-06
9.9623811906 -0.000376776627681 1.69462360183e-06
9.96708354177 -0.000329538055305 1.61669655807e-06
9.97178589295 -0.000282340186601 1.52626527072e-06
9.97648824412 -0.000235182896929 1.42062336286e-06
9.9811905953 -0.000188066025822 1.29531425325e-06
9.98589294647 -0.000140989450031 1.14347764122e-06
9.99059529765 -9.39530085e-05 9.51472825958e-07
9.99529764882 -4.69565783706e-05 6.85660350586e-07
10.0 0.0 0.0


==> Supplementary/filled/extrap/U4/Cv-EU4n85.dat <==
0.599999999999 0.361133997704
0.604702351175 0.362208238632
0.60940470235 0.363264807755
0.614107053526 0.36430370507
0.618809404701 0.365324930579
0.623511755877 0.366328484282
0.628214107053 0.367314366178
0.632916458228 0.368282576268
0.637618809404 0.369233114551
0.642321160579 0.370165981027
0.647023511755 0.371081175698
0.65172586293 0.371978698561
0.656428214106 0.372858549618
0.661130565282 0.373720728869
0.665832916457 0.374565236313
0.670535267633 0.375392071951
0.675237618808 0.376201235782
0.679939969984 0.376992727807
0.68464232116 0.377766548025
0.689344672335 0.378522696436
0.694047023511 0.379261173041
0.698749374686 0.37998197784
0.703451725862 0.380685110832
0.708154077038 0.381370572018
0.712856428213 0.382038361397
0.717558779389 0.38268847897
0.722261130564 0.383320924736
0.72696348174 0.383935698695
0.731665832915 0.384532800849
0.736368184091 0.385112231195
0.741070535267 0.385673989735
0.745772886442 0.386218076469
0.750475237618 0.386744491396
0.755177588793 0.387253234517
0.759879939969 0.387744305831
0.764582291145 0.388217705339
0.76928464232 0.38867343304
0.773986993496 0.389111488934
0.778689344671 0.389531873022
0.783391695847 0.389934585304
0.788094047023 0.390319625779
0.792796398198 0.390686994448
0.797498749374 0.39103669131
0.802201100549 0.391368716366
0.806903451725 0.391683069615
0.8116058029 0.391979751058
0.816308154076 0.392258760694
0.821010505252 0.392520098523
0.825712856427 0.392763764546
0.830415207603 0.392989758763
0.835117558778 0.393198081173
0.839819909954 0.393388731777
0.84452226113 0.393561710574
0.849224612305 0.393717017565
0.853926963481 0.393854652749
0.858629314656 0.393974616127
0.863331665832 0.394076907698
0.868034017008 0.394161527462
0.872736368183 0.39422847542
0.877438719359 0.394277751572
0.882141070534 0.394309355917
0.88684342171 0.394323288456
0.891545772885 0.394319549188
0.896248124061 0.394298138114
0.900950475237 0.394259055233
0.905652826412 0.394202300546
0.910355177588 0.394127874052
0.915057528763 0.394035775751
0.919759879939 0.393926005645
0.924462231115 0.393798563731
0.92916458229 0.393653450011
0.933866933466 0.393490664485
0.938569284641 0.393310207152
0.943271635817 0.393112078013
0.947973986993 0.392896277067
0.952676338168 0.392662804315
0.957378689344 0.392411659756
0.962081040519 0.39214284339
0.966783391695 0.391856355219
0.97148574287 0.39155219524
0.976188094046 0.391230363455
0.980890445222 0.390890859864
0.985592796397 0.390533684466
0.990295147573 0.390158837262
0.994997498748 0.389766318251
0.999699849924 0.389356127434
1.0044022011 0.388936084586
1.00910455228 0.388516178503
1.01380690345 0.388096445535
1.01850925463 0.387676885685
1.0232116058 0.387257498951
1.02791395698 0.386838285333
1.03261630815 0.386419244831
1.03731865933 0.386000377447
1.0420210105 0.385581683178
1.04672336168 0.385163162026
1.05142571286 0.384744813991
1.05612806403 0.384326639071
1.06083041521 0.383908637269
1.06553276638 0.383490808583
1.07023511756 0.383073153013
1.07493746873 0.38265567056
1.07963981991 0.382238361223
1.08434217108 0.381821225002
1.08904452226 0.381404261898
1.09374687344 0.380987471911
1.09844922461 0.38057085504
1.10315157579 0.380154411285
1.10785392696 0.379738140647
1.11255627814 0.379322043125
1.11725862931 0.37890611872
1.12196098049 0.378490367431
1.12666333166 0.378074789259
1.13136568284 0.377659384203
1.13606803402 0.377244152263
1.14077038519 0.37682909344
1.14547273637 0.376414207733
1.15017508754 0.375999495143
1.15487743872 0.37558495567
1.15957978989 0.375170589312
1.16428214107 0.374756396071
1.16898449225 0.374342375947
1.17368684342 0.373928528939
1.1783891946 0.373514855048
1.18309154577 0.373101354273
1.18779389695 0.372688026614
1.19249624812 0.372274872072
1.1971985993 0.371861890646
1.20190095047 0.371449082337
1.20660330165 0.371036447144
1.21130565283 0.370623985068
1.216008004 0.370211696108
1.22071035518 0.369799580264
1.22541270635 0.369387637537
1.23011505753 0.368975867927
1.2348174087 0.368564271432
1.23951975988 0.368152848055
1.24422211105 0.367741597793
1.24892446223 0.367330520649
1.25362681341 0.36691961662
1.25832916458 0.366508885708
1.26303151576 0.366098327913
1.26773386693 0.365687943234
1.27243621811 0.365277731671
1.27713856928 0.364867693225
1.28184092046 0.364457827895
1.28654327163 0.364048135682
1.29124562281 0.363638616585
1.29594797399 0.363229270605
1.30065032516 0.362820097741
1.30535267634 0.362411097994
1.31005502751 0.362002271363
1.31475737869 0.361593617848
1.31945972986 0.36118513745
1.32416208104 0.360776830168
1.32886443222 0.360368696003
1.33356678339 0.359960734954
1.33826913457 0.359552947022
1.34297148574 0.359145332206
1.34767383692 0.358737890507
1.35237618809 0.358330621924
1.35707853927 0.357923526457
1.36178089044 0.357516604107
1.36648324162 0.357109854873
1.3711855928 0.356703278756
1.37588794397 0.356296875755
1.38059029515 0.355890645871
1.38529264632 0.355484589103
1.3899949975 0.355078705452
1.39469734867 0.354672994917
1.39939969985 0.354267457498
1.40410205102 0.353862093196
1.4088044022 0.35345690201
1.41350675338 0.353051883941
1.41820910455 0.352647038988
1.42291145573 0.352242367152
1.4276138069 0.351837868432
1.43231615808 0.351433542829
1.43701850925 0.351029390342
1.44172086043 0.350625410971
1.4464232116 0.350221604717
1.45112556278 0.34981797158
1.45582791396 0.349414511558
1.46053026513 0.349011224654
1.46523261631 0.348608110865
1.46993496748 0.348205170194
1.47463731866 0.347802402638
1.47933966983 0.347399808199
1.48404202101 0.346997386877
1.48874437219 0.346595138671
1.49344672336 0.346193063581
1.49814907454 0.345791161608
1.50285142571 0.345389432751
1.50755377689 0.344987877011
1.51225612806 0.344586494387
1.51695847924 0.34418528488
1.52166083041 0.343784248489
1.52636318159 0.343383385214
1.53106553277 0.342982695056
1.53576788394 0.342582178015
1.54047023512 0.342181834089
1.54517258629 0.341781663281
1.54987493747 0.341381665588
1.55457728864 0.340981841013
1.55927963982 0.340582189553
1.56398199099 0.34018271121
1.56868434217 0.339783405984
1.57338669335 0.339384273874
1.57808904452 0.33898531488
1.5827913957 0.338586529003
1.58749374687 0.338187916242
1.59219609805 0.337789476598
1.59689844922 0.33739121007
1.6016008004 0.336993116659
1.60630315157 0.336595196364
1.61100550275 0.336197449185
1.61570785393 0.335799875123
1.6204102051 0.335402474178
1.62511255628 0.335005246349
1.62981490745 0.334608191636
1.63451725863 0.33421131004
1.6392196098 0.33381460156
1.64392196098 0.333418066197
1.64862431216 0.33302170395
1.65332666333 0.332625514819
1.65802901451 0.332229498805
1.66273136568 0.331833655908
1.66743371686 0.331437986127
1.67213606803 0.331042489462
1.67683841921 0.330647165914
1.68154077038 0.330252015482
1.68624312156 0.329857038167
1.69094547274 0.329462233968
1.69564782391 0.329067602885
1.70035017509 0.328673144919
1.70505252626 0.32827886007
1.70975487744 0.327884748337
1.71445722861 0.32749080972
1.71915957979 0.32709704422
1.72386193096 0.326703451836
1.72856428214 0.326310032569
1.73326663332 0.325916786418
1.73796898449 0.325523713383
1.74267133567 0.325130813465
1.74737368684 0.324738086664
1.75207603802 0.324345532979
1.75677838919 0.32395315241
1.76148074037 0.323560944958
1.76618309154 0.323168910622
1.77088544272 0.322777049403
1.7755877939 0.3223853613
1.78029014507 0.321993846313
1.78499249625 0.321602504444
1.78969484742 0.32121133569
1.7943971986 0.320820340053
1.79909954977 0.320429517532
1.80380190095 0.320038868128
1.80850425213 0.31964839184
1.8132066033 0.319258088669
1.81790895448 0.318867958614
1.82261130565 0.318478001676
1.82731365683 0.318088217854
1.832016008 0.317698607148
1.83671835918 0.317309169559
1.84142071035 0.316919905087
1.84612306153 0.31653081373
1.85082541271 0.316141895491
1.85552776388 0.315753150367
1.86023011506 0.315364578361
1.86493246623 0.31497617947
1.86963481741 0.314587953696
1.87433716858 0.314199901039
1.87903951976 0.313812021498
1.88374187093 0.313424315073
1.88844422211 0.313036781765
1.89314657329 0.312649421573
1.89784892446 0.312262234498
1.90255127564 0.311875220539
1.90725362681 0.311488379697
1.91195597799 0.311101711971
1.91665832916 0.310715217361
1.92136068034 0.310328895868
1.92606303151 0.309942747492
1.93076538269 0.309556772232
1.93546773387 0.309170970088
1.94017008504 0.308785341061
1.94487243622 0.30839988515
1.94957478739 0.308014602355
1.95427713857 0.307629492678
1.95897948974 0.307244556116
1.96368184092 0.306859792671
1.9683841921 0.306475202342
1.97308654327 0.30609078513
1.97778889445 0.305706541035
1.98249124562 0.305322470055
1.9871935968 0.304938572193
1.99189594797 0.304554847446
1.99659829915 0.304171295816
2.00130065032 0.303787892802
2.0060030015 0.30340419
2.01070535268 0.303020019821
2.01540770385 0.302635382264
2.02011005503 0.302250277329
2.0248124062 0.301864705016
2.02951475738 0.301478665326
2.03421710855 0.301092158259
2.03891945973 0.300705183813
2.0436218109 0.300317741991
2.04832416208 0.29992983279
2.05302651326 0.299541456212
2.05772886443 0.299152612256
2.06243121561 0.298763300923
2.06713356678 0.298373522212
2.07183591796 0.297983276123
2.07653826913 0.297592562657
2.08124062031 0.297201381814
2.08594297148 0.296809733592
2.09064532266 0.296417617993
2.09534767384 0.296025035017
2.10005002501 0.295631984662
2.10475237619 0.29523846693
2.10945472736 0.294844481821
2.11415707854 0.294450029334
2.11885942971 0.294055109469
2.12356178089 0.293659722227
2.12826413207 0.293263867607
2.13296648324 0.29286754561
2.13766883442 0.292470756234
2.14237118559 0.292073499482
2.14707353677 0.291675775351
2.15177588794 0.291277583843
2.15647823912 0.290878924958
2.16118059029 0.290479798695
2.16588294147 0.290080205054
2.17058529265 0.289680144035
2.17528764382 0.289279615639
2.179989995 0.288878619866
2.18469234617 0.288477156714
2.18939469735 0.288075226186
2.19409704852 0.287672828279
2.1987993997 0.287269962995
2.20350175087 0.286866630333
2.20820410205 0.286462830294
2.21290645323 0.286058562877
2.2176088044 0.285653828083
2.22231115558 0.28524862591
2.22701350675 0.284842956361
2.23171585793 0.284436819433
2.2364182091 0.284030215128
2.24112056028 0.283623143446
2.24582291145 0.283215604385
2.25052526263 0.282807597948
2.25522761381 0.282399124132
2.25992996498 0.281990182939
2.26463231616 0.281580774368
2.26933466733 0.28117089842
2.27403701851 0.280760555094
2.27873936968 0.280349744391
2.28344172086 0.27993846631
2.28814407204 0.279526720851
2.29284642321 0.279114508015
2.29754877439 0.278701827801
2.30225112556 0.278288680209
2.30695347674 0.27787506524
2.31165582791 0.277460982893
2.31635817909 0.277046433169
2.32106053026 0.276631416067
2.32576288144 0.276215931587
2.33046523262 0.27579997973
2.33516758379 0.275383560495
2.33986993497 0.274966673882
2.34457228614 0.274549319892
2.34927463732 0.274131498525
2.35397698849 0.273713209779
2.35867933967 0.273294453656
2.36338169084 0.272875230156
2.36808404202 0.272455539278
2.3727863932 0.272035381022
2.37748874437 0.271614755389
2.38219109555 0.271193662378
2.38689344672 0.270772101989
2.3915957979 0.270350074223
2.39629814907 0.269927579079
2.40100050025 0.269504616558
2.40570285142 0.269081186659
2.4104052026 0.268657289382
2.41510755378 0.268232924728
2.41980990495 0.267808092696
2.42451225613 0.267382793286
2.4292146073 0.266957026499
2.43391695848 0.266530792334
2.43861930965 0.266104090792
2.44332166083 0.265676921872
2.44802401201 0.265249285575
2.45272636318 0.264821181899
2.45742871436 0.264392610847
2.46213106553 0.263963572416
2.46683341671 0.263534066608
2.47153576788 0.263104093423
2.47623811906 0.262673652859
2.48094047023 0.262242744918
2.48564282141 0.2618113696
2.49034517259 0.261379526904
2.49504752376 0.26094721683
2.49974987494 0.260514439379
2.50445222611 0.26008119455
2.50915457729 0.259647482344
2.51385692846 0.259213302759
2.51855927964 0.258778655798
2.52326163081 0.258343541458
2.52796398199 0.257907959741
2.53266633317 0.257471910647
2.53736868434 0.257035394175
2.54207103552 0.256598410325
2.54677338669 0.256160959097
2.55147573787 0.255723040492
2.55617808904 0.25528465451
2.56088044022 0.254845801149
2.56558279139 0.254406480411
2.57028514257 0.253966692296
2.57498749375 0.253526436803
2.57968984492 0.253085713932
2.5843921961 0.252644523684
2.58909454727 0.252202866058
2.59379689845 0.251760741054
2.59849924962 0.251318148673
2.6032016008 0.250875088914
2.60790395198 0.250431561778
2.61260630315 0.249987567264
2.61730865433 0.249543105372
2.6220110055 0.249098176103
2.62671335668 0.248652779456
2.63141570785 0.248206915432
2.63611805903 0.24776058403
2.6408204102 0.24731378525
2.64552276138 0.246866519093
2.65022511256 0.246418785558
2.65492746373 0.245970584645
2.65962981491 0.245521916355
2.66433216608 0.245072780688
2.66903451726 0.244623177642
2.67373686843 0.244173107219
2.67843921961 0.243722569419
2.68314157078 0.24327156424
2.68784392196 0.242820091685
2.69254627314 0.242368151751
2.69724862431 0.24191574444
2.70195097549 0.241462869752
2.70665332666 0.241009527685
2.71135567784 0.240555718241
2.71605802901 0.24010144142
2.72076038019 0.239646697221
2.72546273136 0.239191485644
2.73016508254 0.23873580669
2.73486743372 0.238279660358
2.73956978489 0.237823046648
2.74427213607 0.237365965561
2.74897448724 0.236908417096
2.75367683842 0.236450401254
2.75837918959 0.235991918034
2.76308154077 0.235532967436
2.76778389195 0.235073549461
2.77248624312 0.234613664108
2.7771885943 0.234153311378
2.78189094547 0.23369249127
2.78659329665 0.233231203784
2.79129564782 0.232769448921
2.795997999 0.23230722668
2.80070035017 0.231844537062
2.80540270135 0.231381380065
2.81010505253 0.230917755692
2.8148074037 0.23045366394
2.81950975488 0.229989104811
2.82421210605 0.229524078305
2.82891445723 0.229058584421
2.8336168084 0.228592623159
2.83831915958 0.228126194519
2.84302151075 0.227659298502
2.84772386193 0.227191935108
2.85242621311 0.226724104335
2.85712856428 0.226255806186
2.86183091546 0.225787040658
2.86653326663 0.225317807753
2.87123561781 0.22484810747
2.87593796898 0.22437793981
2.88064032016 0.223907304772
2.88534267133 0.223436202357
2.89004502251 0.222964632563
2.89474737369 0.222492595393
2.89944972486 0.222020090844
2.90415207604 0.221547118918
2.90885442721 0.221073679615
2.91355677839 0.220599772934
2.91825912956 0.220125398875
2.92296148074 0.219650557438
2.92766383192 0.219175248624
2.93236618309 0.218699472433
2.93706853427 0.218223228863
2.94177088544 0.217746517916
2.94647323662 0.217269339592
2.95117558779 0.21679169389
2.95587793897 0.21631358081
2.96058029014 0.215835000353
2.96528264132 0.215355952518
2.9699849925 0.214876437305
2.97468734367 0.214396454715
2.97938969485 0.213916004747
2.98409204602 0.213435087402
2.9887943972 0.212953702679
2.99349674837 0.212471850578
2.99819909955 0.2119895311
3.00290145072 0.211507118079
3.0076038019 0.211026057514
3.01230615308 0.210546493426
3.01700850425 0.210068425816
3.02171085543 0.209591854683
3.0264132066 0.209116780028
3.03111555778 0.208643201851
3.03581790895 0.208171120151
3.04052026013 0.207700534929
3.0452226113 0.207231446185
3.04992496248 0.206763853918
3.05462731366 0.206297758129
3.05932966483 0.205833158817
3.06403201601 0.205370055983
3.06873436718 0.204908449627
3.07343671836 0.204448339748
3.07813906953 0.203989726347
3.08284142071 0.203532609424
3.08754377189 0.203076988978
3.09224612306 0.20262286501
3.09694847424 0.202170237519
3.10165082541 0.201719106506
3.10635317659 0.201269471971
3.11105552776 0.200821333913
3.11575787894 0.200374692333
3.12046023011 0.19992954723
3.12516258129 0.199485898606
3.12986493247 0.199043746458
3.13456728364 0.198603090789
3.13926963482 0.198163931597
3.14397198599 0.197726268882
3.14867433717 0.197290102645
3.15337668834 0.196855432886
3.15807903952 0.196422259605
3.16278139069 0.195990582801
3.16748374187 0.195560402475
3.17218609305 0.195131718626
3.17688844422 0.194704531255
3.1815907954 0.194278840361
3.18629314657 0.193854645946
3.19099549775 0.193431948007
3.19569784892 0.193010746547
3.2004002001 0.192591041564
3.20510255127 0.192172833059
3.20980490245 0.191756121031
3.21450725363 0.191340905481
3.2192096048 0.190927186408
3.22391195598 0.190514963814
3.22861430715 0.190104237696
3.23331665833 0.189695008057
3.2380190095 0.189287274895
3.24272136068 0.18888103821
3.24742371186 0.188476298004
3.25212606303 0.188073054274
3.25682841421 0.187671307023
3.26153076538 0.187271056249
3.26623311656 0.186872301953
3.27093546773 0.186475044134
3.27563781891 0.186079282793
3.28034017008 0.18568501793
3.28504252126 0.185292249544
3.28974487244 0.184900977636
3.29444722361 0.184511202205
3.29914957479 0.184122923252
3.30385192596 0.183736140777
3.30855427714 0.183350854779
3.31325662831 0.182967065259
3.31795897949 0.182584772217
3.32266133066 0.182203975652
3.32736368184 0.181824675565
3.33206603302 0.181446871955
3.33676838419 0.181070564823
3.34147073537 0.180695754169
3.34617308654 0.180322439992
3.35087543772 0.179950622293
3.35557778889 0.179580301072
3.36028014007 0.179211476328
3.36498249124 0.178844148062
3.36968484242 0.178478316273
3.3743871936 0.178113980962
3.37908954477 0.177751142129
3.38379189595 0.177389799773
3.38849424712 0.177029953895
3.3931965983 0.176671604494
3.39789894947 0.176314751571
3.40260130065 0.175959395126
3.40730365183 0.175605535159
3.412006003 0.175253171669
3.41670835418 0.174902304656
3.42141070535 0.174552934121
3.42611305653 0.174205060064
3.4308154077 0.173858682485
3.43551775888 0.173513801383
3.44022011005 0.173170416758
3.44492246123 0.172828528612
3.44962481241 0.172488136943
3.45432716358 0.172149241751
3.45902951476 0.171811843037
3.46373186593 0.171475940801
3.46843421711 0.171141535043
3.47313656828 0.170808625762
3.47783891946 0.170477212958
3.48254127063 0.170147296633
3.48724362181 0.169818876785
3.49194597299 0.169491953414
3.49664832416 0.169166526521
3.50135067534 0.168842596106
3.50605302651 0.168520162168
3.51075537769 0.168199224708
3.51545772886 0.167879783726
3.52016008004 0.167561839221
3.52486243121 0.167245391194
3.52956478239 0.166930439645
3.53426713357 0.166616984573
3.53896948474 0.166305025978
3.54367183592 0.165994563862
3.54837418709 0.165685598223
3.55307653827 0.165378129061
3.55777888944 0.165072156378
3.56248124062 0.164767680171
3.5671835918 0.164464700443
3.57188594297 0.164163217192
3.57658829415 0.163863230419
3.58129064532 0.163564740123
3.5859929965 0.163267746305
3.59069534767 0.162972248964
3.59539769885 0.162678248102
3.60010005002 0.162385743716
3.6048024012 0.162094735809
3.60950475238 0.161805224379
3.61420710355 0.161517209427
3.61890945473 0.161230690952
3.6236118059 0.160945668955
3.62831415708 0.160662143435
3.63301650825 0.160380114393
3.63771885943 0.160099581829
3.6424212106 0.159820545742
3.64712356178 0.159543006133
3.65182591296 0.159266963002
3.65652826413 0.158992416348
3.66123061531 0.158719366172
3.66593296648 0.158447812474
3.67063531766 0.158177755253
3.67533766883 0.15790919451
3.68004002001 0.157642130244
3.68474237118 0.157376562456
3.68944472236 0.157112491145
3.69414707354 0.156849916313
3.69884942471 0.156588837957
3.70355177589 0.15632925608
3.70825412706 0.15607117068
3.71295647824 0.155814581758
3.71765882941 0.155559489313
3.72236118059 0.155305893346
3.72706353177 0.155053793856
3.73176588294 0.154803190845
3.73646823412 0.15455408431
3.74117058529 0.154306474254
3.74587293647 0.154060360675
3.75057528764 0.153815743573
3.75527763882 0.15357262295
3.75997998999 0.153330998804
3.76468234117 0.153090871135
3.76938469235 0.152852239944
3.77408704352 0.152615105231
3.7787893947 0.152379466995
3.78349174587 0.152145325237
3.78819409705 0.151912679957
3.79289644822 0.151681531154
3.7975987994 0.151451878829
3.80230115057 0.151223722982
3.80700350175 0.150997063612
3.81170585293 0.150771900719
3.8164082041 0.150548234305
3.82111055528 0.150326064368
3.82581290645 0.150105390908
3.83051525763 0.149886213926
3.8352176088 0.149668533422
3.83991995998 0.149452349396
3.84462231115 0.149237661847
3.84932466233 0.149024470775
3.85402701351 0.148812776182
3.85872936468 0.148602578066
3.86343171586 0.148393876427
3.86813406703 0.148186671266
3.87283641821 0.147980962583
3.87753876938 0.147776750378
3.88224112056 0.14757403465
3.88694347174 0.147372815399
3.89164582291 0.147173092627
3.89634817409 0.146974866331
3.90105052526 0.146778136514
3.90575287644 0.146582903174
3.91045522761 0.146389166312
3.91515757879 0.146196925927
3.91985992996 0.14600618202
3.92456228114 0.145816934591
3.92926463232 0.145629183639
3.93396698349 0.145442929165
3.93866933467 0.145258171168
3.94337168584 0.145074909649
3.94807403702 0.144893144608
3.95277638819 0.144712876044
3.95747873937 0.144534103958
3.96218109054 0.14435682835
3.96688344172 0.144181049219
3.9715857929 0.144006766566
3.97628814407 0.14383398039
3.98099049525 0.143662690692
3.98569284642 0.143492897472
3.9903951976 0.143324600729
3.99509754877 0.143157800464
3.99979989995 0.142992496677
4.00450225112 0.142828023296
4.0092046023 0.142663594523
4.01390695348 0.142499209042
4.01860930465 0.142334866852
4.02331165583 0.142170567954
4.028014007 0.142006312349
4.03271635818 0.141842100035
4.03741870935 0.141677931013
4.04212106053 0.141513805282
4.04682341171 0.141349722844
4.05152576288 0.141185683697
4.05622811406 0.141021687843
4.06093046523 0.14085773528
4.06563281641 0.140693826009
4.07033516758 0.14052996003
4.07503751876 0.140366137342
4.07973986993 0.140202357947
4.08444222111 0.140038621843
4.08914457229 0.139874929031
4.09384692346 0.139711279512
4.09854927464 0.139547673283
4.10325162581 0.139384110347
4.10795397699 0.139220590703
4.11265632816 0.13905711435
4.11735867934 0.13889368129
4.12206103051 0.138730291521
4.12676338169 0.138566945044
4.13146573287 0.138403641859
4.13616808404 0.138240381965
4.14087043522 0.138077165364
4.14557278639 0.137913992054
4.15027513757 0.137750862037
4.15497748874 0.137587775311
4.15967983992 0.137424731877
4.16438219109 0.137261731734
4.16908454227 0.137098774884
4.17378689345 0.136935861326
4.17848924462 0.136772991059
4.1831915958 0.136610164084
4.18789394697 0.136447380401
4.19259629815 0.13628464001
4.19729864932 0.136121942911
4.2020010005 0.135959289103
4.20670335168 0.135796678588
4.21140570285 0.135634111364
4.21610805403 0.135471587432
4.2208104052 0.135309106792
4.22551275638 0.135146669444
4.23021510755 0.134984275388
4.23491745873 0.134821924623
4.2396198099 0.134659617151
4.24432216108 0.13449735297
4.24902451226 0.134335132081
4.25372686343 0.134172954484
4.25842921461 0.134010820178
4.26313156578 0.133848729165
4.26783391696 0.133686681444
4.27253626813 0.133524677014
4.27723861931 0.133362715876
4.28194097048 0.13320079803
4.28664332166 0.133038923476
4.29134567284 0.132877092214
4.29604802401 0.132715304243
4.30075037519 0.132553559564
4.30545272636 0.132391858178
4.31015507754 0.132230200083
4.31485742871 0.13206858528
4.31955977989 0.131907013769
4.32426213106 0.131745485549
4.32896448224 0.131584000622
4.33366683342 0.131422558986
4.33836918459 0.131261160642
4.34307153577 0.13109980559
4.34777388694 0.13093849383
4.35247623812 0.130777225362
4.35717858929 0.130616000185
4.36188094047 0.130454818301
4.36658329165 0.130293679708
4.37128564282 0.130132584407
4.375987994 0.129971532398
4.38069034517 0.129810523681
4.38539269635 0.129649558255
4.39009504752 0.129488636122
4.3947973987 0.12932775728
4.39949974987 0.129166921731
4.40420210105 0.129006129473
4.40890445223 0.128845380506
4.4136068034 0.128684674832
4.41830915458 0.12852401245
4.42301150575 0.128363393359
4.42771385693 0.128202817561
4.4324162081 0.128042285054
4.43711855928 0.127881795839
4.44182091045 0.127721349915
4.44652326163 0.127560947284
4.45122561281 0.127400587945
4.45592796398 0.127240271897
4.46063031516 0.127079999141
4.46533266633 0.126919769677
4.47003501751 0.126759583505
4.47473736868 0.126599440625
4.47943971986 0.126439341037
4.48414207103 0.12627928474
4.48884442221 0.126119271735
4.49354677339 0.125959302023
4.49824912456 0.125799375602
4.50295147574 0.125639492472
4.50765382691 0.125479652635
4.51235617809 0.12531985609
4.51705852926 0.125160102836
4.52176088044 0.125000392874
4.52646323162 0.124840726204
4.53116558279 0.124681102826
4.53586793397 0.12452152274
4.54057028514 0.124361985946
4.54527263632 0.124202492443
4.54997498749 0.124043042233
4.55467733867 0.123883635314
4.55937968984 0.123724271687
4.56408204102 0.123564951352
4.5687843922 0.123405674308
4.57348674337 0.123246440557
4.57818909455 0.123087250097
4.58289144572 0.12292810293
4.5875937969 0.122768999054
4.59229614807 0.12260993847
4.59699849925 0.122450921178
4.60170085042 0.122291947177
4.6064032016 0.122133016469
4.61110555278 0.121974129052
4.61580790395 0.121815284927
4.62051025513 0.121656484094
4.6252126063 0.121497726553
4.62991495748 0.121339012304
4.63461730865 0.121180341347
4.63931965983 0.121021713681
4.644022011 0.120863129307
4.64872436218 0.120704588226
4.65342671336 0.120546090436
4.65812906453 0.120387635937
4.66283141571 0.120229224731
4.66753376688 0.120070856817
4.67223611806 0.119912532194
4.67693846923 0.119754250863
4.68164082041 0.119596012824
4.68634317159 0.119437818077
4.69104552276 0.119279666622
4.69574787394 0.119121558459
4.70045022511 0.118963493587
4.70515257629 0.118805472007
4.70985492746 0.11864749372
4.71455727864 0.118489558724
4.71925962981 0.118331667019
4.72396198099 0.118173818607
4.72866433217 0.118016013487
4.73336668334 0.117858251658
4.73806903452 0.117700533121
4.74277138569 0.117542857876
4.74747373687 0.117385225923
4.75217608804 0.117227637262
4.75687843922 0.117070091893
4.76158079039 0.116912589815
4.76628314157 0.11675513103
4.77098549275 0.116597715536
4.77568784392 0.116440343334
4.7803901951 0.116283014424
4.78509254627 0.116125728806
4.78979489745 0.115968486479
4.79449724862 0.115811287445
4.7991995998 0.115654131702
4.80390195097 0.115497019251
4.80860430215 0.115339950092
4.81330665333 0.115182924225
4.8180090045 0.115025941649
4.82271135568 0.114869002366
4.82741370685 0.114712106374
4.83211605803 0.114555253675
4.8368184092 0.114398444267
4.84152076038 0.114241678151
4.84622311156 0.114084955326
4.85092546273 0.113928275794
4.85562781391 0.113771639553
4.86033016508 0.113615046605
4.86503251626 0.113458496948
4.86973486743 0.113301990583
4.87443721861 0.11314552751
4.87913956978 0.112989107728
4.88384192096 0.112832731239
4.88854427214 0.112676398041
4.89324662331 0.112520108136
4.89794897449 0.112363861522
4.90265132566 0.1122076582
4.90735367684 0.112051498169
4.91205602801 0.111895381431
4.91675837919 0.111739307984
4.92146073036 0.11158327783
4.92616308154 0.111427290967
4.93086543272 0.111271347396
4.93556778389 0.111115447117
4.94027013507 0.11095959013
4.94497248624 0.110803776434
4.94967483742 0.110648006031
4.95437718859 0.110492278919
4.95907953977 0.110336595099
4.96378189094 0.110180954571
4.96848424212 0.110025357335
4.9731865933 0.10986980339
4.97788894447 0.109714292738
4.98259129565 0.109558825377
4.98729364682 0.109403401308
4.991995998 0.109248020531
4.99669834917 0.109092683046
5.00140070035 0.108937388853
5.00610305153 0.108782137952
5.0108054027 0.108626930342
5.01550775388 0.108471766024
5.02021010505 0.108316644999
5.02491245623 0.108161567265
5.0296148074 0.108006532822
5.03431715858 0.107851541672
5.03901950975 0.107696593814
5.04372186093 0.107541689247
5.04842421211 0.107386827972
5.05312656328 0.107232009989
5.05782891446 0.107077235298
5.06253126563 0.106922503899
5.06723361681 0.106767815792
5.07193596798 0.106613170976
5.07663831916 0.106458569452
5.08134067033 0.106304011221
5.08604302151 0.106149496281
5.09074537269 0.105995024632
5.09544772386 0.105840596276
5.10015007504 0.105686211212
5.10485242621 0.105531869439
5.10955477739 0.105377570958
5.11425712856 0.105223315769
5.11895947974 0.105069103872
5.12366183091 0.104914935267
5.12836418209 0.104760809954
5.13306653327 0.104606727932
5.13776888444 0.104452689203
5.14247123562 0.104298693765
5.14717358679 0.104144741619
5.15187593797 0.103990832765
5.15657828914 0.103836967202
5.16128064032 0.103683144932
5.1659829915 0.103529365953
5.17068534267 0.103375630267
5.17538769385 0.103221937872
5.18009004502 0.103068288769
5.1847923962 0.102914682958
5.18949474737 0.102761120438
5.19419709855 0.102607601211
5.19889944972 0.102454125275
5.2036018009 0.102300692631
5.20830415208 0.102147303279
5.21300650325 0.101993957219
5.21770885443 0.101840654451
5.2224112056 0.101687394975
5.22711355678 0.10153417879
5.23181590795 0.101381005897
5.23651825913 0.101227876297
5.2412206103 0.101074789988
5.24592296148 0.10092174697
5.25062531266 0.100768747245
5.25532766383 0.100615790812
5.26003001501 0.10046287767
5.26473236618 0.10031000782
5.26943471736 0.100157181262
5.27413706853 0.100004397996
5.27883941971 0.0998516580221
5.28354177088 0.0996989613397
5.28824412206 0.0995463079492
5.29294647324 0.0993936978505
5.29764882441 0.0992411310437
5.30235117559 0.0990886075287
5.30705352676 0.0989361273056
5.31175587794 0.0987836903743
5.31645822911 0.0986312967348
5.32116058029 0.0984789463873
5.32586293147 0.0983266393315
5.33056528264 0.0981743755676
5.33526763382 0.0980221550956
5.33996998499 0.0978699779154
5.34467233617 0.097717844027
5.34937468734 0.0975657534305
5.35407703852 0.0974137061259
5.35877938969 0.0972617021131
5.36348174087 0.0971097413921
5.36818409205 0.096957823963
5.37288644322 0.0968059498257
5.3775887944 0.0966541189803
5.38229114557 0.0965023314268
5.38699349675 0.096350587165
5.39169584792 0.0961988861952
5.3963981991 0.0960472285172
5.40110055027 0.095895614131
5.40580290145 0.0957440430367
5.41050525263 0.0955925152342
5.4152076038 0.0954410307236
5.41990995498 0.0952895895048
5.42461230615 0.0951381915778
5.42931465733 0.0949868369428
5.4340170085 0.0948355255995
5.43871935968 0.0946842575481
5.44342171085 0.0945330327886
5.44812406203 0.0943818513209
5.45282641321 0.0942307131451
5.45752876438 0.0940796182611
5.46223111556 0.0939285666689
5.46693346673 0.0937775583686
5.47163581791 0.0936265933602
5.47633816908 0.0934756716435
5.48104052026 0.0933247932188
5.48574287144 0.0931739580859
5.49044522261 0.0930231662448
5.49514757379 0.0928724176956
5.49984992496 0.0927217124382
5.50455227614 0.0925710504727
5.50925462731 0.0924204317991
5.51395697849 0.0922698564172
5.51865932966 0.0921193243273
5.52336168084 0.0919688355291
5.52806403202 0.0918183900229
5.53276638319 0.0916679878084
5.53746873437 0.0915176288859
5.54217108554 0.0913673132551
5.54687343672 0.0912170409162
5.55157578789 0.0910668118692
5.55627813907 0.090916626114
5.56098049024 0.0907664836507
5.56568284142 0.0906163844792
5.5703851926 0.0904663285995
5.57508754377 0.0903163160118
5.57978989495 0.0901663467158
5.58449224612 0.0900164207117
5.5891945973 0.0898665379995
5.59389694847 0.089716698579
5.59859929965 0.0895669024505
5.60330165082 0.0894171496138
5.608004002 0.0892674400689
5.61270635318 0.0891177738159
5.61740870435 0.0889681508547
5.62211105553 0.0888185711854
5.6268134067 0.088669034808
5.63151575788 0.0885195417223
5.63621810905 0.0883700919286
5.64092046023 0.0882206854267
5.64562281141 0.0880713222166
5.65032516258 0.0879220022983
5.65502751376 0.087772725672
5.65972986493 0.0876234923374
5.66443221611 0.0874743022948
5.66913456728 0.0873251555439
5.67383691846 0.0871760520849
5.67853926963 0.0870269919178
5.68324162081 0.0868779750425
5.68794397199 0.0867290014591
5.69264632316 0.0865800711675
5.69734867434 0.0864311841677
5.70205102551 0.0862823404598
5.70675337669 0.0861335400438
5.71145572786 0.0859847829196
5.71615807904 0.0858360690872
5.72086043021 0.0856873985467
5.72556278139 0.085538771298
5.73026513257 0.0853901873412
5.73496748374 0.0852416466763
5.73966983492 0.0850931493032
5.74437218609 0.0849446952219
5.74907453727 0.0847962844325
5.75377688844 0.0846479169349
5.75847923962 0.0844995927292
5.76318159079 0.0843513118153
5.76788394197 0.0842030741933
5.77258629315 0.0840548798631
5.77728864432 0.0839067288248
5.7819909955 0.0837586210783
5.78669334667 0.0836105566236
5.79139569785 0.0834625354609
5.79609804902 0.0833145575899
5.8008004002 0.0831666230108
5.80550275138 0.0830187317236
5.81020510255 0.0828708837282
5.81490745373 0.0827230790246
5.8196098049 0.0825753176129
5.82431215608 0.0824275994931
5.82901450725 0.0822799246651
5.83371685843 0.0821322931289
5.8384192096 0.0819847048846
5.84312156078 0.0818371599322
5.84782391196 0.0816896582716
5.85252626313 0.0815421999028
5.85722861431 0.0813947848259
5.86193096548 0.0812474130408
5.86663331666 0.0811000845476
5.87133566783 0.0809527993462
5.87603801901 0.0808055574367
5.88074037018 0.080658358819
5.88544272136 0.0805112034932
5.89014507254 0.0803640914592
5.89484742371 0.0802170227171
5.89954977489 0.0800699972668
5.90425212606 0.0799230151084
5.90895447724 0.0797760762418
5.91365682841 0.0796291806671
5.91835917959 0.0794823283842
5.92306153076 0.0793355193931
5.92776388194 0.0791887536939
5.93246623312 0.0790420312866
5.93716858429 0.0788953521711
5.94187093547 0.0787487163474
5.94657328664 0.0786021238156
5.95127563782 0.0784555745757
5.95597798899 0.0783090686276
5.96068034017 0.0781626059713
5.96538269135 0.0780161866069
5.97008504252 0.0778698105343
5.9747873937 0.0777234777536
5.97948974487 0.0775771882648
5.98419209605 0.0774309420678
5.98889444722 0.0772847391626
5.9935967984 0.0771385795493
5.99829914957 0.0769924632278
6.00300150075 0.0768464315256
6.00770385193 0.0767006327165
6.0124062031 0.076555080071
6.01710855428 0.0764097735893
6.02181090545 0.0762647132714
6.02651325663 0.0761198991171
6.0312156078 0.0759753311266
6.03591795898 0.0758310092998
6.04062031015 0.0756869336367
6.04532266133 0.0755431041374
6.05002501251 0.0753995208017
6.05472736368 0.0752561836298
6.05942971486 0.0751130926217
6.06413206603 0.0749702477772
6.06883441721 0.0748276490965
6.07353676838 0.0746852965795
6.07823911956 0.0745431902262
6.08294147073 0.0744013300367
6.08764382191 0.0742597160108
6.09234617309 0.0741183481487
6.09704852426 0.0739772264504
6.10175087544 0.0738363509157
6.10645322661 0.0736957215448
6.11115557779 0.0735553383376
6.11585792896 0.0734152012941
6.12056028014 0.0732753104144
6.12526263132 0.0731356656983
6.12996498249 0.072996267146
6.13466733367 0.0728571147575
6.13936968484 0.0727182085326
6.14407203602 0.0725795484715
6.14877438719 0.0724411345741
6.15347673837 0.0723029668404
6.15817908954 0.0721650452705
6.16288144072 0.0720273698642
6.1675837919 0.0718899406218
6.17228614307 0.071752757543
6.17698849425 0.0716158206279
6.18169084542 0.0714791298766
6.1863931966 0.071342685289
6.19109554777 0.0712064868651
6.19579789895 0.071070534605
6.20050025012 0.0709348285086
6.2052026013 0.0707993685759
6.20990495248 0.0706641548069
6.21460730365 0.0705291872016
6.21930965483 0.0703944657601
6.224012006 0.0702599904823
6.22871435718 0.0701257613683
6.23341670835 0.0699917784179
6.23811905953 0.0698580416313
6.2428214107 0.0697245510084
6.24752376188 0.0695913065492
6.25222611306 0.0694583082538
6.25692846423 0.069325556122
6.26163081541 0.0691930501541
6.26633316658 0.0690607903498
6.27103551776 0.0689287767092
6.27573786893 0.0687970092324
6.28044022011 0.0686654879193
6.28514257129 0.0685342127699
6.28984492246 0.0684031837843
6.29454727364 0.0682724009624
6.29924962481 0.0681418643042
6.30395197599 0.0680115738097
6.30865432716 0.067881529479
6.31335667834 0.0677517313119
6.31805902951 0.0676221793086
6.32276138069 0.0674928734691
6.32746373187 0.0673638137932
6.33216608304 0.0672350002811
6.33686843422 0.0671064329327
6.34157078539 0.066978111748
6.34627313657 0.0668500367271
6.35097548774 0.0667222078699
6.35567783892 0.0665946251764
6.36038019009 0.0664672886466
6.36508254127 0.0663401982806
6.36978489245 0.0662133540782
6.37448724362 0.0660867560397
6.3791895948 0.0659604041648
6.38389194597 0.0658342984536
6.38859429715 0.0657084389062
6.39329664832 0.0655828255225
6.3979989995 0.0654574583026
6.40270135067 0.0653323372463
6.40740370185 0.0652074623538
6.41210605303 0.065082833625
6.4168084042 0.0649584510599
6.42151075538 0.0648343146586
6.42621310655 0.064710424421
6.43091545773 0.0645867803471
6.4356178089 0.0644633824369
6.44032016008 0.0643402306905
6.44502251126 0.0642173251077
6.44972486243 0.0640946656887
6.45442721361 0.0639722524335
6.45912956478 0.0638500853419
6.46383191596 0.0637281644141
6.46853426713 0.06360648965
6.47323661831 0.0634850610497
6.47793896948 0.063363878613
6.48264132066 0.0632429423401
6.48734367184 0.0631222522309
6.49204602301 0.0630018082854
6.49674837419 0.0628816105037
6.50145072536 0.0627616588857
6.50615307654 0.0626419534314
6.51085542771 0.0625224941408
6.51555777889 0.062403281014
6.52026013006 0.0622843140509
6.52496248124 0.0621655932515
6.52966483242 0.0620471186158
6.53436718359 0.0619288901439
6.53906953477 0.0618109078356
6.54377188594 0.0616931716911
6.54847423712 0.0615756817104
6.55317658829 0.0614584378933
6.55787893947 0.06134144024
6.56258129064 0.0612246887504
6.56728364182 0.0611081834246
6.571985993 0.0609919242624
6.57668834417 0.060875911264
6.58139069535 0.0607601444293
6.58609304652 0.0606446237583
6.5907953977 0.0605293492511
6.59549774887 0.0604143209076
6.60020010005 0.0602995387278
6.60490245123 0.0601850027117
6.6096048024 0.0600707128594
6.61430715358 0.0599566691708
6.61900950475 0.0598428716459
6.62371185593 0.0597293202847
6.6284142071 0.0596160150873
6.63311655828 0.0595029560536
6.63781890945 0.0593901431836
6.64252126063 0.0592775764773
6.64722361181 0.0591652559348
6.65192596298 0.059053181556
6.65662831416 0.0589413533409
6.66133066533 0.0588297712895
6.66603301651 0.0587184354019
6.67073536768 0.0586073456779
6.67543771886 0.0584965021178
6.68014007003 0.0583859047213
6.68484242121 0.0582755534886
6.68954477239 0.0581654484195
6.69424712356 0.0580555895142
6.69894947474 0.0579459767727
6.70365182591 0.0578366101948
6.70835417709 0.0577274897807
6.71305652826 0.0576186155303
6.71775887944 0.0575099874437
6.72246123061 0.0574016055207
6.72716358179 0.0572934697615
6.73186593297 0.057185580166
6.73656828414 0.0570779367343
6.74127063532 0.0569705394662
6.74597298649 0.0568633883619
6.75067533767 0.0567564834213
6.75537768884 0.0566498246445
6.76008004002 0.0565434120313
6.7647823912 0.0564372455819
6.76948474237 0.0563313252962
6.77418709355 0.0562256511743
6.77888944472 0.056120223216
6.7835917959 0.0560150414215
6.78829414707 0.0559101057907
6.79299649825 0.0558054163237
6.79769884942 0.0557009730203
6.8024012006 0.0555967758807
6.80710355178 0.0554928249048
6.81180590295 0.0553891200927
6.81650825413 0.0552856614442
6.8212106053 0.0551824489595
6.82591295648 0.0550794826385
6.83061530765 0.0549767624813
6.83531765883 0.0548742884877
6.84002001 0.0547720606579
6.84472236118 0.0546700789918
6.84942471236 0.0545683434895
6.85412706353 0.0544668541508
6.85882941471 0.0543656109759
6.86353176588 0.0542646139647
6.86823411706 0.0541638631173
6.87293646823 0.0540633584335
6.87763881941 0.0539630999135
6.88234117058 0.0538630875572
6.88704352176 0.0537633213647
6.89174587294 0.0536638013358
6.89644822411 0.0535645274707
6.90115057529 0.0534654997693
6.90585292646 0.0533667182317
6.91055527764 0.0532681828578
6.91525762881 0.0531698936475
6.91995997999 0.0530718506011
6.92466233117 0.0529740537183
6.92936468234 0.0528765029993
6.93406703352 0.052779198444
6.93876938469 0.0526821400524
6.94347173587 0.0525853278245
6.94817408704 0.0524887617604
6.95287643822 0.05239244186
6.95757878939 0.0522963681233
6.96228114057 0.0522005405503
6.96698349175 0.0521049591411
6.97168584292 0.0520096238956
6.9763881941 0.0519145348138
6.98109054527 0.0518196918957
6.98579289645 0.0517250951414
6.99049524762 0.0516307445508
6.9951975988 0.0515366401239
6.99989994997 0.0514427818607
7.00460230115 0.0513491697613
7.00930465233 0.0512558038256
7.0140070035 0.0511626840536
7.01870935468 0.0510698104454
7.02341170585 0.0509771830008
7.02811405703 0.05088480172
7.0328164082 0.0507926666029
7.03751875938 0.0507007776496
7.04222111055 0.0506091348599
7.04692346173 0.050517738234
7.05162581291 0.0504265877718
7.05632816408 0.0503356834734
7.06103051526 0.0502450253387
7.06573286643 0.0501546133676
7.07043521761 0.0500644475604
7.07513756878 0.0499745279168
7.07983991996 0.049884854437
7.08454227114 0.0497954271209
7.08924462231 0.0497062459685
7.09394697349 0.0496173109798
7.09864932466 0.0495286221549
7.10335167584 0.0494401794937
7.10805402701 0.0493519829962
7.11275637819 0.0492640326624
7.11745872936 0.0491763284924
7.12216108054 0.0490888704861
7.12686343172 0.0490016586435
7.13156578289 0.0489146929647
7.13626813407 0.0488279734495
7.14097048524 0.0487415000981
7.14567283642 0.0486552729105
7.15037518759 0.0485692918865
7.15507753877 0.0484835570263
7.15977988994 0.0483980683298
7.16448224112 0.048312825797
7.1691845923 0.0482278294279
7.17388694347 0.0481430792226
7.17858929465 0.048058575181
7.18329164582 0.0479743173031
7.187993997 0.0478903055889
7.19269634817 0.0478065400385
7.19739869935 0.0477230206518
7.20210105052 0.0476397474288
7.2068034017 0.0475567203696
7.21150575288 0.047473939474
7.21620810405 0.0473914047422
7.22091045523 0.0473091161742
7.2256128064 0.0472270737698
7.23031515758 0.0471452775292
7.23501750875 0.0470637274523
7.23971985993 0.0469824235391
7.24442221111 0.0469013657896
7.24912456228 0.0468205542039
7.25382691346 0.0467399887819
7.25852926463 0.0466596695236
7.26323161581 0.0465795964291
7.26793396698 0.0464997694982
7.27263631816 0.0464201887311
7.27733866933 0.0463408541278
7.28204102051 0.0462617656881
7.28674337169 0.0461829234122
7.29144572286 0.0461043273
7.29614807404 0.0460259773515
7.30085042521 0.0459478735667
7.30555277639 0.0458700159457
7.31025512756 0.0457924044884
7.31495747874 0.0457150391948
7.31965982991 0.045637920065
7.32436218109 0.0455610470988
7.32906453227 0.0454844202964
7.33376688344 0.0454080396578
7.33846923462 0.0453319051828
7.34317158579 0.0452560168716
7.34787393697 0.0451803747241
7.35257628814 0.0451049787403
7.35727863932 0.0450298289202
7.36198099049 0.0449549252639
7.36668334167 0.0448802677713
7.37138569285 0.0448058564424
7.37608804402 0.0447316912773
7.3807903952 0.0446577722759
7.38549274637 0.0445840994382
7.39019509755 0.0445106727642
7.39489744872 0.0444374922539
7.3995997999 0.0443645579074
7.40430215108 0.0442918697246
7.40900450225 0.0442194277055
7.41370685343 0.0441472318502
7.4184092046 0.0440752821585
7.42311155578 0.0440035786306
7.42781390695 0.0439321212665
7.43251625813 0.043860910066
7.4372186093 0.0437899450293
7.44192096048 0.0437192261563
7.44662331166 0.043648753447
7.45132566283 0.0435785269014
7.45602801401 0.0435085465196
7.46073036518 0.0434388123015
7.46543271636 0.0433693242471
7.47013506753 0.0433000823565
7.47483741871 0.0432310866296
7.47953976988 0.0431623370664
7.48424212106 0.0430938336669
7.48894447224 0.0430255764311
7.49364682341 0.0429575653591
7.49834917459 0.0428898004508
7.50305152576 0.0428222817062
7.50775387694 0.0427550091254
7.51245622811 0.0426879827083
7.51715857929 0.0426212024549
7.52186093046 0.0425546683652
7.52656328164 0.0424883804392
7.53126563282 0.042422338677
7.53596798399 0.0423565430785
7.54067033517 0.0422909936437
7.54537268634 0.0422256903727
7.55007503752 0.0421606332654
7.55477738869 0.0420958223218
7.55947973987 0.0420312575419
7.56418209105 0.0419669389257
7.56888444222 0.0419028664733
7.5735867934 0.0418390401846
7.57828914457 0.0417754600596
7.58299149575 0.0417121260984
7.58769384692 0.0416490383009
7.5923961981 0.0415861966671
7.59709854927 0.041523601197
7.60180090045 0.0414612518907
7.60650325163 0.041399148748
7.6112056028 0.0413372917691
7.61590795398 0.041275680954
7.62061030515 0.0412143163025
7.62531265633 0.0411531978148
7.6300150075 0.0410923254908
7.63471735868 0.0410316993305
7.63941970985 0.040971319334
7.64412206103 0.0409111855011
7.64882441221 0.040851297832
7.65352676338 0.0407916563267
7.65822911456 0.040732260985
7.66293146573 0.0406731118071
7.66763381691 0.0406142087929
7.67233616808 0.0405555519424
7.67703851926 0.0404971412557
7.68174087043 0.0404389767327
7.68644322161 0.0403810583734
7.69114557279 0.0403233861778
7.69584792396 0.0402659601459
7.70055027514 0.0402087802778
7.70525262631 0.0401518465734
7.70995497749 0.0400951590328
7.71465732866 0.0400387176558
7.71935967984 0.0399825224426
7.72406203102 0.0399265733931
7.72876438219 0.0398708705073
7.73346673337 0.0398154137853
7.73816908454 0.0397602032269
7.74287143572 0.0397052388324
7.74757378689 0.0396505206015
7.75227613807 0.0395960485343
7.75697848924 0.0395418226309
7.76168084042 0.0394878428912
7.7663831916 0.0394341093152
7.77108554277 0.039380621903
7.77578789395 0.0393273806545
7.78049024512 0.0392743855697
7.7851925963 0.0392216366486
7.78989494747 0.0391691338913
7.79459729865 0.0391168772976
7.79929964982 0.0390648668678
7.804002001 0.0390131026016
7.80870435218 0.0389615844991
7.81340670335 0.0389103125604
7.81810905453 0.0388592867854
7.8228114057 0.0388085071742
7.82751375688 0.0387579737266
7.83221610805 0.0387076864428
7.83691845923 0.0386576453227
7.8416208104 0.0386078503663
7.84632316158 0.0385583015737
7.85102551276 0.0385089989448
7.85572786393 0.0384599424796
7.86043021511 0.0384111321781
7.86513256628 0.0383625680404
7.86983491746 0.0383142500663
7.87453726863 0.038266178256
7.87923961981 0.0382183526095
7.88394197099 0.0381707731266
7.88864432216 0.0381234398075
7.89334667334 0.0380763526521
7.89804902451 0.0380295116604
7.90275137569 0.0379829168325
7.90745372686 0.0379365681683
7.91215607804 0.0378904656678
7.91685842921 0.037844609331
7.92156078039 0.037798999158
7.92626313157 0.0377536351487
7.93096548274 0.0377085173031
7.93566783392 0.0376636456212
7.94037018509 0.0376190201031
7.94507253627 0.0375746407486
7.94977488744 0.0375305075579
7.95447723862 0.037486620531
7.95917958979 0.0374429796677
7.96388194097 0.0373995849682
7.96858429215 0.0373564364324
7.97328664332 0.0373135340604
7.9779889945 0.037270877852
7.98269134567 0.0372284678074
7.98739369685 0.0371863039265
7.99209604802 0.0371443862093
7.9967983992 0.0371027146559
8.00150075037 0.0370612892662
8.00620310155 0.0370201100402
8.01090545273 0.0369791769779
8.0156078039 0.0369384900794
8.02031015508 0.0368980493446
8.02501250625 0.0368578547735
8.02971485743 0.0368179063661
8.0344172086 0.0367782041225
8.03911955978 0.0367387480425
8.04382191096 0.0366995381264
8.04852426213 0.0366605743739
8.05322661331 0.0366218567852
8.05792896448 0.0365833853601
8.06263131566 0.0365451600988
8.06733366683 0.0365071810013
8.07203601801 0.0364694480674
8.07673836918 0.0364319612973
8.08144072036 0.0363947206909
8.08614307154 0.0363577262483
8.09084542271 0.0363209779693
8.09554777389 0.0362844758541
8.10025012506 0.0362482199026
8.10495247624 0.0362122101149
8.10965482741 0.0361764464908
8.11435717859 0.0361409290305
8.11905952976 0.0361056577339
8.12376188094 0.036070632601
8.12846423212 0.0360358536319
8.13316658329 0.0360013208265
8.13786893447 0.0359670341848
8.14257128564 0.0359329937068
8.14727363682 0.0358991993926
8.15197598799 0.0358656512421
8.15667833917 0.0358323492553
8.16138069034 0.0357992934322
8.16608304152 0.0357664837729
8.1707853927 0.0357339202773
8.17548774387 0.0357016029454
8.18019009505 0.0356695317772
8.18489244622 0.0356377067728
8.1895947974 0.0356061279321
8.19429714857 0.0355747952551
8.19899949975 0.0355437087418
8.20370185093 0.0355128683923
8.2084042021 0.0354822742065
8.21310655328 0.0354519261844
8.21780890445 0.035421824326
8.22251125563 0.0353919686314
8.2272136068 0.0353623591005
8.23191595798 0.0353329957333
8.23661830915 0.0353038785298
8.24132066033 0.0352750074901
8.24602301151 0.0352463826141
8.25072536268 0.0352180039018
8.25542771386 0.0351898713532
8.26013006503 0.0351619849684
8.26483241621 0.0351343447473
8.26953476738 0.0351069506899
8.27423711856 0.0350798027962
8.27893946973 0.0350529010663
8.28364182091 0.0350262455001
8.28834417209 0.0349998360976
8.29304652326 0.0349736728588
8.29774887444 0.0349477557838
8.30245122561 0.0349220848725
8.30715357679 0.0348966601249
8.31185592796 0.034871481541
8.31655827914 0.0348465491209
8.32126063031 0.0348218628645
8.32596298149 0.0347974227718
8.33066533267 0.0347732288428
8.33536768384 0.0347492810776
8.34007003502 0.0347255794761
8.34477238619 0.0347021240383
8.34947473737 0.0346789147642
8.35417708854 0.0346559516539
8.35887943972 0.0346332347073
8.3635817909 0.0346107639244
8.36828414207 0.0345885393052
8.37298649325 0.0345665608498
8.37768884442 0.0345448285581
8.3823911956 0.0345233424301
8.38709354677 0.0345021024659
8.39179589795 0.0344811086653
8.39649824912 0.0344603610285
8.4012006003 0.0344398595554
8.40590295148 0.0344196042461
8.41060530265 0.0343995951004
8.41530765383 0.0343798321185
8.420010005 0.0343603153003
8.42471235618 0.0343410446459
8.42941470735 0.0343220201551
8.43411705853 0.0343032418281
8.4388194097 0.0342847096648
8.44352176088 0.0342664236653
8.44822411206 0.0342483838294
8.45292646323 0.0342305901573
8.45762881441 0.034213042649
8.46233116558 0.0341957413043
8.46703351676 0.0341786861234
8.47173586793 0.0341618771062
8.47643821911 0.0341453142527
8.48114057028 0.0341289975629
8.48584292146 0.0341129270369
8.49054527264 0.0340971026746
8.49524762381 0.034081524476
8.49994997499 0.0340661924411
8.50465232616 0.03405110657
8.50935467734 0.0340362668626
8.51405702851 0.0340216733189
8.51875937969 0.0340073259389
8.52346173087 0.0339932247227
8.52816408204 0.0339793696702
8.53286643322 0.0339657607814
8.53756878439 0.0339523980564
8.54227113557 0.033939281495
8.54697348674 0.0339264110974
8.55167583792 0.0339137868635
8.55637818909 0.0339014087934
8.56108054027 0.033889276887
8.56578289145 0.0338773911442
8.57048524262 0.0338657515653
8.5751875938 0.03385435815
8.57988994497 0.0338432108985
8.58459229615 0.0338323098107
8.58929464732 0.0338216548866
8.5939969985 0.0338112461262
8.59869934967 0.0338010835296
8.60340170085 0.0337911670967
8.60810405203 0.0337814968275
8.6128064032 0.0337720727221
8.61750875438 0.0337628947803
8.62221110555 0.0337539630023
8.62691345673 0.033745277388
8.6316158079 0.0337368379375
8.63631815908 0.0337286446506
8.64102051025 0.0337206975275
8.64572286143 0.0337129965682
8.65042521261 0.0337055417725
8.65512756378 0.0336983331406
8.65982991496 0.0336913706724
8.66453226613 0.0336846543679
8.66923461731 0.0336781842271
8.67393696848 0.0336719602501
8.67863931966 0.0336659824368
8.68334167084 0.0336602507872
8.68804402201 0.0336547653014
8.69274637319 0.0336495259792
8.69744872436 0.0336445328208
8.70215107554 0.0336397858261
8.70685342671 0.0336352849952
8.71155577789 0.033631030328
8.71625812906 0.0336270218245
8.72096048024 0.0336232594847
8.72566283142 0.0336197433086
8.73036518259 0.0336164732963
8.73506753377 0.0336134494477
8.73976988494 0.0336106717628
8.74447223612 0.0336081402417
8.74917458729 0.0336058548842
8.75387693847 0.0336038156905
8.75857928964 0.0336020226605
8.76328164082 0.0336004757943
8.767983992 0.0335991750918
8.77268634317 0.033598120553
8.77738869435 0.0335973121779
8.78209104552 0.0335967499665
8.7867933967 0.0335964339189
8.79149574787 0.033596364035
8.79619809905 0.0335965403148
8.80090045022 0.0335969627584
8.8056028014 0.0335976313656
8.81030515258 0.0335985461366
8.81500750375 0.0335997070714
8.81970985493 0.0336011141698
8.8244122061 0.033602767432
8.82911455728 0.0336046668579
8.83381690845 0.0336068124475
8.83851925963 0.0336092042008
8.84322161081 0.0336118421179
8.84792396198 0.0336147261987
8.85262631316 0.0336178564432
8.85732866433 0.0336212328515
8.86203101551 0.0336248554235
8.86673336668 0.0336287241592
8.87143571786 0.0336328390586
8.87613806903 0.0336372001217
8.88084042021 0.0336418073486
8.88554277139 0.0336466607392
8.89024512256 0.0336517602935
8.89494747374 0.0336571060116
8.89964982491 0.0336626978933
8.90435217609 0.0336685359388
8.90905452726 0.0336746201481
8.91375687844 0.033680950521
8.91845922961 0.0336875270577
8.92316158079 0.0336943497581
8.92786393197 0.0337014186222
8.93256628314 0.0337087336501
8.93726863432 0.0337162948416
8.94197098549 0.0337241021969
8.94667333667 0.033732155716
8.95137568784 0.0337404553987
8.95607803902 0.0337490012452
8.96078039019 0.0337577932554
8.96548274137 0.0337668314293
8.97018509255 0.033776115767
8.97488744372 0.0337856462683
8.9795897949 0.0337954229334
8.98429214607 0.0338054457623
8.98899449725 0.0338157147548
8.99369684842 0.0338262299111
8.9983991996 0.0338369912311
9.00310155078 0.0338479987148
9.00780390195 0.0338592523623
9.01250625313 0.0338707521734
9.0172086043 0.0338824981483
9.02191095548 0.033894490287
9.02661330665 0.0339067285893
9.03131565783 0.0339192130554
9.036018009 0.0339319436852
9.04072036018 0.0339449204787
9.04542271136 0.033958143436
9.05012506253 0.0339716125569
9.05482741371 0.0339853278416
9.05952976488 0.0339992892901
9.06423211606 0.0340134969022
9.06893446723 0.0340279506781
9.07363681841 0.0340426506177
9.07833916958 0.034057596721
9.08304152076 0.0340727889881
9.08774387194 0.0340882274189
9.09244622311 0.0341039120134
9.09714857429 0.0341198427716
9.10185092546 0.0341360196935
9.10655327664 0.0341524427792
9.11125562781 0.0341691120286
9.11595797899 0.0341860274417
9.12066033016 0.0342031890186
9.12536268134 0.0342205967592
9.13006503252 0.0342382506635
9.13476738369 0.0342561507315
9.13946973487 0.0342742969633
9.14417208604 0.0342926893587
9.14887443722 0.0343113279179
9.15357678839 0.0343302126409
9.15827913957 0.0343493435275
9.16298149075 0.0343687205779
9.16768384192 0.034388343792
9.1723861931 0.0344082131698
9.17708854427 0.0344283287114
9.18179089545 0.0344486904167
9.18649324662 0.0344692982857
9.1911955978 0.0344901523184
9.19589794897 0.0345112525148
9.20060030015 0.034532598875
9.20530265133 0.0345541913989
9.2100050025 0.0345760300866
9.21470735368 0.0345981149379
9.21940970485 0.034620445953
9.22411205603 0.0346430231318
9.2288144072 0.0346658464743
9.23351675838 0.0346889159806
9.23821910955 0.0347122316506
9.24292146073 0.0347357934843
9.24762381191 0.0347596014817
9.25232616308 0.0347836556428
9.25702851426 0.0348079559677
9.26173086543 0.0348325024563
9.26643321661 0.0348572951087
9.27113556778 0.0348823339247
9.27583791896 0.0349076189045
9.28054027013 0.034933150048
9.28524262131 0.0349589273552
9.28994497249 0.0349849508262
9.29464732366 0.0350112204609
9.29934967484 0.0350377362593
9.30405202601 0.0350644982214
9.30875437719 0.0350915063473
9.31345672836 0.0351187606368
9.31815907954 0.0351462610901
9.32286143072 0.0351740077072
9.32756378189 0.0352020004879
9.33226613307 0.0352302394324
9.33696848424 0.0352587245406
9.34167083542 0.0352874558125
9.34637318659 0.0353164332482
9.35107553777 0.0353456568476
9.35577788894 0.0353751266107
9.36048024012 0.0354048425375
9.3651825913 0.0354348046281
9.36988494247 0.0354650128824
9.37458729365 0.0354954673004
9.37928964482 0.0355261678821
9.383991996 0.0355571146276
9.38869434717 0.0355883075367
9.39339669835 0.0356197466096
9.39809904952 0.0356514318463
9.4028014007 0.0356833632466
9.40750375188 0.0357155408107
9.41220610305 0.0357479645385
9.41690845423 0.0357806344301
9.4216108054 0.0358135504853
9.42631315658 0.0358467127043
9.43101550775 0.035880121087
9.43571785893 0.0359137756334
9.4404202101 0.0359476763436
9.44512256128 0.0359818232175
9.44982491246 0.0360162162551
9.45452726363 0.0360508554564
9.45922961481 0.0360857408215
9.46393196598 0.0361208723503
9.46863431716 0.0361562500428
9.47333666833 0.036191873899
9.47803901951 0.036227743919
9.48274137069 0.0362638601026
9.48744372186 0.0363002224501
9.49214607304 0.0363368309612
9.49684842421 0.036373685636
9.50155077539 0.0364107864746
9.50625312656 0.0364481334769
9.51095547774 0.036485726643
9.51565782891 0.0365235659727
9.52036018009 0.0365616514662
9.52506253127 0.0365999831234
9.52976488244 0.0366385609444
9.53446723362 0.036677384929
9.53916958479 0.0367164550774
9.54387193597 0.0367557713895
9.54857428714 0.0367953338653
9.55327663832 0.0368351425049
9.55797898949 0.0368751973082
9.56268134067 0.0369154982752
9.56738369185 0.0369560454059
9.57208604302 0.0369968387004
9.5767883942 0.0370378781586
9.58149074537 0.0370791637805
9.58619309655 0.0371206955661
9.59089544772 0.0371624735155
9.5955977989 0.0372044976286
9.60030015007 0.0372467679054
9.60500250125 0.0372892843459
9.60970485243 0.0373320469502
9.6144072036 0.0373750557182
9.61910955478 0.0374183106499
9.62381190595 0.0374618117453
9.62851425713 0.0375055590045
9.6332166083 0.0375495524274
9.63791895948 0.037593792014
9.64262131066 0.0376382777643
9.64732366183 0.0376830096784
9.65202601301 0.0377279877562
9.65672836418 0.0377732119977
9.66143071536 0.0378186824029
9.66613306653 0.0378643989719
9.67083541771 0.0379103617046
9.67553776888 0.037956570601
9.68024012006 0.0380030256611
9.68494247124 0.038049726885
9.68964482241 0.0380966742726
9.69434717359 0.0381438678239
9.69904952476 0.0381913075389
9.70375187594 0.0382389934177
9.70845422711 0.0382869254602
9.71315657829 0.0383351036664
9.71785892946 0.0383835280363
9.72256128064 0.03843219857
9.72726363182 0.0384811152674
9.73196598299 0.0385302781285
9.73666833417 0.0385796871533
9.74137068534 0.0386293423419
9.74607303652 0.0386792436942
9.75077538769 0.0387293912102
9.75547773887 0.0387797848899
9.76018009004 0.0388304247334
9.76488244122 0.0388813107406
9.7695847924 0.0389324429115
9.77428714357 0.0389838212461
9.77898949475 0.0390354457445
9.78369184592 0.0390873164066
9.7883941971 0.0391394332324
9.79309654827 0.0391917962219
9.79779889945 0.0392444053752
9.80250125063 0.0392972606922
9.8072036018 0.0393503621729
9.81190595298 0.0394037098173
9.81660830415 0.0394573036255
9.82131065533 0.0395111435974
9.8260130065 0.039565229733
9.83071535768 0.0396195620323
9.83541770885 0.0396741404954
9.84012006003 0.0397289651222
9.84482241121 0.0397840359127
9.84952476238 0.0398393528669
9.85422711356 0.0398949159849
9.85892946473 0.0399507252666
9.86363181591 0.040006780712
9.86833416708 0.0400630823212
9.87303651826 0.040119630094
9.87773886943 0.0401764240306
9.88244122061 0.0402334641309
9.88714357179 0.040290750395
9.89184592296 0.0403482828227
9.89654827414 0.0404060614142
9.90125062531 0.0404640861694
9.90595297649 0.0405223570884
9.91065532766 0.040580874171
9.91535767884 0.0406396374174
9.92006003001 0.0406986468275
9.92476238119 0.0407579024014
9.92946473237 0.040817404139
9.93416708354 0.0408771520402
9.93886943472 0.0409371461053
9.94357178589 0.040997386334
9.94827413707 0.0410578727265
9.95297648824 0.0411186052827
9.95767883942 0.0411795840026
9.9623811906 0.0412408088862
9.96708354177 0.0413022799336
9.97178589295 0.0413639971447
9.97648824412 0.0414259605195
9.9811905953 0.041488170058
9.98589294647 0.0415506257603
9.99059529765 0.0416133276263
9.99529764882 0.041676275656
10.0 0.0417394698495


==> Supplementary/filled/extrap/U4/Cv-EU4n9.dat <==
0.599999999999 0.228657253018
0.604702351175 0.23313584325
0.60940470235 0.237558721848
0.614107053526 0.241925888813
0.618809404701 0.246237344144
0.623511755877 0.250493087842
0.628214107053 0.254693119907
0.632916458228 0.258837440338
0.637618809404 0.262926049135
0.642321160579 0.2669589463
0.647023511755 0.270936131831
0.65172586293 0.274857605728
0.656428214106 0.278723367992
0.661130565282 0.282533418623
0.665832916457 0.28628775762
0.670535267633 0.289986384984
0.675237618808 0.293629300714
0.679939969984 0.297216504811
0.68464232116 0.300747997274
0.689344672335 0.304223778105
0.694047023511 0.307643847301
0.698749374686 0.311008204864
0.703451725862 0.314316850794
0.708154077038 0.317569785091
0.712856428213 0.320767007754
0.717558779389 0.323908518783
0.722261130564 0.326994318179
0.72696348174 0.330024405942
0.731665832915 0.332998782071
0.736368184091 0.335917446567
0.741070535267 0.33878039943
0.745772886442 0.341587640659
0.750475237618 0.344339170254
0.755177588793 0.347034988217
0.759879939969 0.349675094545
0.764582291145 0.352259489241
0.76928464232 0.354788172303
0.773986993496 0.357261143731
0.778689344671 0.359678403526
0.783391695847 0.362039951688
0.788094047023 0.364345788216
0.792796398198 0.366595913111
0.797498749374 0.368790326372
0.802201100549 0.370929028
0.806903451725 0.373012017995
0.8116058029 0.375039296356
0.816308154076 0.377010863084
0.821010505252 0.378926718178
0.825712856427 0.380786861639
0.830415207603 0.382591293466
0.835117558778 0.38434001366
0.839819909954 0.386033022221
0.84452226113 0.387670319148
0.849224612305 0.389251904442
0.853926963481 0.390777778102
0.858629314656 0.392247940129
0.863331665832 0.393662390522
0.868034017008 0.395021129282
0.872736368183 0.396324156409
0.877438719359 0.397571471902
0.882141070534 0.398763075762
0.88684342171 0.399898967989
0.891545772885 0.400979148581
0.896248124061 0.402003617541
0.900950475237 0.402972374867
0.905652826412 0.40388542056
0.910355177588 0.404742754619
0.915057528763 0.405544377045
0.919759879939 0.406290287837
0.924462231115 0.406980486996
0.92916458229 0.407614974522
0.933866933466 0.408193750414
0.938569284641 0.408716814673
0.943271635817 0.409184167298
0.947973986993 0.40959580829
0.952676338168 0.409951737649
0.957378689344 0.410251955374
0.962081040519 0.410496461465
0.966783391695 0.410685255923
0.97148574287 0.410818338748
0.976188094046 0.41089570994
0.980890445222 0.410917369498
0.985592796397 0.410883317422
0.990295147573 0.410793553713
0.994997498748 0.410648078371
0.999699849924 0.410446891395
1.0044022011 0.410213657101
1.00910455228 0.409978603718
1.01380690345 0.409741841255
1.01850925463 0.409503369712
1.0232116058 0.40926318909
1.02791395698 0.409021299389
1.03261630815 0.408777700608
1.03731865933 0.408532392747
1.0420210105 0.408285375807
1.04672336168 0.408036649787
1.05142571286 0.407786214687
1.05612806403 0.407534070508
1.06083041521 0.40728021725
1.06553276638 0.407024654911
1.07023511756 0.406767383494
1.07493746873 0.406508402996
1.07963981991 0.40624771342
1.08434217108 0.405985314763
1.08904452226 0.405721207027
1.09374687344 0.405455390212
1.09844922461 0.405187864316
1.10315157579 0.404918629342
1.10785392696 0.404647685287
1.11255627814 0.404375032154
1.11725862931 0.40410066994
1.12196098049 0.403824598647
1.12666333166 0.403546818275
1.13136568284 0.403267328823
1.13606803402 0.402986130291
1.14077038519 0.40270322268
1.14547273637 0.402418605989
1.15017508754 0.402132280218
1.15487743872 0.401844245368
1.15957978989 0.401554501439
1.16428214107 0.40126304843
1.16898449225 0.400969886341
1.17368684342 0.400675015173
1.1783891946 0.400378434925
1.18309154577 0.400080145598
1.18779389695 0.399780147191
1.19249624812 0.399478439704
1.1971985993 0.399175023138
1.20190095047 0.398869897493
1.20660330165 0.398563062767
1.21130565283 0.398254518963
1.216008004 0.397944266078
1.22071035518 0.397632304114
1.22541270635 0.397318633071
1.23011505753 0.397003252948
1.2348174087 0.396686163745
1.23951975988 0.396367365463
1.24422211105 0.396046858101
1.24892446223 0.39572464166
1.25362681341 0.395400716139
1.25832916458 0.395075081539
1.26303151576 0.394747737858
1.26773386693 0.394418685099
1.27243621811 0.39408792326
1.27713856928 0.393755452341
1.28184092046 0.393421272343
1.28654327163 0.393085383265
1.29124562281 0.392747785107
1.29594797399 0.39240847787
1.30065032516 0.392067461554
1.30535267634 0.391724736158
1.31005502751 0.391380301682
1.31475737869 0.391034158127
1.31945972986 0.390686305492
1.32416208104 0.390336743777
1.32886443222 0.389985472983
1.33356678339 0.38963249311
1.33826913457 0.389277804157
1.34297148574 0.388921406124
1.34767383692 0.388563299012
1.35237618809 0.38820348282
1.35707853927 0.387841957548
1.36178089044 0.387478723197
1.36648324162 0.387113779767
1.3711855928 0.386747127257
1.37588794397 0.386378765667
1.38059029515 0.386008694998
1.38529264632 0.385636915249
1.3899949975 0.385263426421
1.39469734867 0.384888228513
1.39939969985 0.384511321525
1.40410205102 0.384132705458
1.4088044022 0.383752380311
1.41350675338 0.383370346085
1.41820910455 0.382986602779
1.42291145573 0.382601150394
1.4276138069 0.382213988929
1.43231615808 0.381825118384
1.43701850925 0.38143453876
1.44172086043 0.381042250057
1.4464232116 0.380648252274
1.45112556278 0.380252545411
1.45582791396 0.379855129468
1.46053026513 0.379456004447
1.46523261631 0.379055170345
1.46993496748 0.378652627164
1.47463731866 0.378248374903
1.47933966983 0.377842413563
1.48404202101 0.377434743143
1.48874437219 0.377025363644
1.49344672336 0.376614275065
1.49814907454 0.376201477407
1.50285142571 0.375786970669
1.50755377689 0.375370754851
1.51225612806 0.374952829954
1.51695847924 0.374533195977
1.52166083041 0.374111852921
1.52636318159 0.373688800785
1.53106553277 0.37326403957
1.53576788394 0.372837569275
1.54047023512 0.3724093899
1.54517258629 0.371979501446
1.54987493747 0.371547903912
1.55457728864 0.371114597299
1.55927963982 0.370679581606
1.56398199099 0.370242856833
1.56868434217 0.369804422981
1.57338669335 0.36936428005
1.57808904452 0.368922428039
1.5827913957 0.368478866948
1.58749374687 0.368033596778
1.59219609805 0.367586617528
1.59689844922 0.367137929199
1.6016008004 0.36668753179
1.60630315157 0.366235425301
1.61100550275 0.365781609733
1.61570785393 0.365326085085
1.6204102051 0.364868851358
1.62511255628 0.364409908551
1.62981490745 0.363949256665
1.63451725863 0.363486895699
1.6392196098 0.363022825653
1.64392196098 0.362557046528
1.64862431216 0.362089558324
1.65332666333 0.361620361039
1.65802901451 0.361149454676
1.66273136568 0.360676839232
1.66743371686 0.360202514709
1.67213606803 0.359726481107
1.67683841921 0.359248738425
1.68154077038 0.358769286663
1.68624312156 0.358288125822
1.69094547274 0.357805255901
1.69564782391 0.357320676901
1.70035017509 0.356834388821
1.70505252626 0.356346391661
1.70975487744 0.355856685422
1.71445722861 0.355365270104
1.71915957979 0.354872145705
1.72386193096 0.354377312228
1.72856428214 0.35388076967
1.73326663332 0.353382518033
1.73796898449 0.352882557317
1.74267133567 0.352380887521
1.74737368684 0.351877508645
1.75207603802 0.35137242069
1.75677838919 0.350865623655
1.76148074037 0.350357117541
1.76618309154 0.349846902347
1.77088544272 0.349334978074
1.7755877939 0.348821344721
1.78029014507 0.348306002288
1.78499249625 0.347788950776
1.78969484742 0.347270190184
1.7943971986 0.346749720513
1.79909954977 0.346227541762
1.80380190095 0.345703653932
1.80850425213 0.345178057022
1.8132066033 0.344650751032
1.81790895448 0.344121735963
1.82261130565 0.343591011814
1.82731365683 0.343058578586
1.832016008 0.342524436278
1.83671835918 0.341988584891
1.84142071035 0.341451024424
1.84612306153 0.340911754877
1.85082541271 0.340370776251
1.85552776388 0.339828088546
1.86023011506 0.33928369176
1.86493246623 0.338737585896
1.86963481741 0.338189770951
1.87433716858 0.337640246927
1.87903951976 0.337089013824
1.88374187093 0.336536071641
1.88844422211 0.335981420378
1.89314657329 0.335425060036
1.89784892446 0.334866990614
1.90255127564 0.334307212113
1.90725362681 0.333745724532
1.91195597799 0.333182527871
1.91665832916 0.332617622131
1.92136068034 0.332051007311
1.92606303151 0.331482683412
1.93076538269 0.330912650433
1.93546773387 0.330340908375
1.94017008504 0.329767457237
1.94487243622 0.32919229702
1.94957478739 0.328615427723
1.95427713857 0.328036849346
1.95897948974 0.32745656189
1.96368184092 0.326874565354
1.9683841921 0.326290859739
1.97308654327 0.325705445044
1.97778889445 0.325118321269
1.98249124562 0.324529488415
1.9871935968 0.323938946482
1.99189594797 0.323346695469
1.99659829915 0.322752735376
2.00130065032 0.322157162498
2.0060030015 0.321561739194
2.01070535268 0.320967124141
2.01540770385 0.320373317339
2.02011005503 0.319780318787
2.0248124062 0.319188128486
2.02951475738 0.318596746436
2.03421710855 0.318006172636
2.03891945973 0.317416407087
2.0436218109 0.316827449789
2.04832416208 0.316239300742
2.05302651326 0.315651959945
2.05772886443 0.315065427399
2.06243121561 0.314479703104
2.06713356678 0.313894787059
2.07183591796 0.313310679265
2.07653826913 0.312727379722
2.08124062031 0.31214488843
2.08594297148 0.311563205388
2.09064532266 0.310982330597
2.09534767384 0.310402264057
2.10005002501 0.309823005767
2.10475237619 0.309244555728
2.10945472736 0.30866691394
2.11415707854 0.308090080403
2.11885942971 0.307514055116
2.12356178089 0.30693883808
2.12826413207 0.306364429295
2.13296648324 0.305790828761
2.13766883442 0.305218036477
2.14237118559 0.304646052444
2.14707353677 0.304074876662
2.15177588794 0.30350450913
2.15647823912 0.302934949849
2.16118059029 0.302366198819
2.16588294147 0.301798256039
2.17058529265 0.301231121511
2.17528764382 0.300664795233
2.179989995 0.300099277205
2.18469234617 0.299534567429
2.18939469735 0.298970665903
2.19409704852 0.298407572628
2.1987993997 0.297845287603
2.20350175087 0.297283810829
2.20820410205 0.296723142306
2.21290645323 0.296163282034
2.2176088044 0.295604230013
2.22231115558 0.295045986242
2.22701350675 0.294488550722
2.23171585793 0.293931923452
2.2364182091 0.293376104433
2.24112056028 0.292821093665
2.24582291145 0.292266891148
2.25052526263 0.291713496882
2.25522761381 0.291160910866
2.25992996498 0.290609133101
2.26463231616 0.290058163586
2.26933466733 0.289508002323
2.27403701851 0.28895864931
2.27873936968 0.288410104547
2.28344172086 0.287862368036
2.28814407204 0.287315439775
2.29284642321 0.286769319765
2.29754877439 0.286224008006
2.30225112556 0.285679504497
2.30695347674 0.285135809239
2.31165582791 0.284592922232
2.31635817909 0.284050843475
2.32106053026 0.283509572969
2.32576288144 0.282969110714
2.33046523262 0.28242945671
2.33516758379 0.281890610956
2.33986993497 0.281352573454
2.34457228614 0.280815344201
2.34927463732 0.2802789232
2.35397698849 0.279743310449
2.35867933967 0.279208505949
2.36338169084 0.2786745097
2.36808404202 0.278141321701
2.3727863932 0.277608941953
2.37748874437 0.277077370456
2.38219109555 0.27654660721
2.38689344672 0.276016652214
2.3915957979 0.275487505469
2.39629814907 0.274959166975
2.40100050025 0.274431636731
2.40570285142 0.273904914738
2.4104052026 0.273379000996
2.41510755378 0.272853895505
2.41980990495 0.272329598264
2.42451225613 0.271806109274
2.4292146073 0.271283428535
2.43391695848 0.270761556046
2.43861930965 0.270240491808
2.44332166083 0.269720235821
2.44802401201 0.269200788085
2.45272636318 0.268682148599
2.45742871436 0.268164317364
2.46213106553 0.26764729438
2.46683341671 0.267131079646
2.47153576788 0.266615673164
2.47623811906 0.266101074932
2.48094047023 0.26558728495
2.48564282141 0.26507430322
2.49034517259 0.26456212974
2.49504752376 0.26405076451
2.49974987494 0.263540207532
2.50445222611 0.263030458804
2.50915457729 0.262521518327
2.51385692846 0.262013386101
2.51855927964 0.261506062125
2.52326163081 0.2609995464
2.52796398199 0.260493838926
2.53266633317 0.259988939703
2.53736868434 0.25948484873
2.54207103552 0.258981566008
2.54677338669 0.258479091536
2.55147573787 0.257977425316
2.55617808904 0.257476567346
2.56088044022 0.256976517627
2.56558279139 0.256477276158
2.57028514257 0.255978842941
2.57498749375 0.255481217974
2.57968984492 0.254984401257
2.5843921961 0.254488392792
2.58909454727 0.253993192577
2.59379689845 0.253498800613
2.59849924962 0.253005216899
2.6032016008 0.252512441437
2.60790395198 0.252020474225
2.61260630315 0.251529315263
2.61730865433 0.251038964553
2.6220110055 0.250549422093
2.62671335668 0.250060687884
2.63141570785 0.249572761925
2.63611805903 0.249085644218
2.6408204102 0.248599334761
2.64552276138 0.248113833555
2.65022511256 0.247629140599
2.65492746373 0.247145255894
2.65962981491 0.24666217944
2.66433216608 0.246179911237
2.66903451726 0.245698451284
2.67373686843 0.245217799582
2.67843921961 0.244737956131
2.68314157078 0.244258920931
2.68784392196 0.243780693981
2.69254627314 0.243303275282
2.69724862431 0.242826664833
2.70195097549 0.242350862636
2.70665332666 0.241875868689
2.71135567784 0.241401682993
2.71605802901 0.240928305547
2.72076038019 0.240455736352
2.72546273136 0.239983975408
2.73016508254 0.239513022715
2.73486743372 0.239042878272
2.73956978489 0.238573542081
2.74427213607 0.238105014139
2.74897448724 0.237637294449
2.75367683842 0.237170383009
2.75837918959 0.23670427982
2.76308154077 0.236238984882
2.76778389195 0.235774498194
2.77248624312 0.235310819758
2.7771885943 0.234847949571
2.78189094547 0.234385887636
2.78659329665 0.233924633951
2.79129564782 0.233464188517
2.795997999 0.233004551334
2.80070035017 0.232545722401
2.80540270135 0.23208770172
2.81010505253 0.231630489289
2.8148074037 0.231174085108
2.81950975488 0.230718489178
2.82421210605 0.2302637015
2.82891445723 0.229809722071
2.8336168084 0.229356550894
2.83831915958 0.228904187967
2.84302151075 0.228452633291
2.84772386193 0.228001886865
2.85242621311 0.227551948691
2.85712856428 0.227102818767
2.86183091546 0.226654497094
2.86653326663 0.226206983671
2.87123561781 0.225760278499
2.87593796898 0.225314381578
2.88064032016 0.224869292908
2.88534267133 0.224425012488
2.89004502251 0.22398154032
2.89474737369 0.223538876401
2.89944972486 0.223097020734
2.90415207604 0.222655973317
2.90885442721 0.222215734151
2.91355677839 0.221776303236
2.91825912956 0.221337680571
2.92296148074 0.220899866157
2.92766383192 0.220462859994
2.93236618309 0.220026662082
2.93706853427 0.21959127242
2.94177088544 0.219156691009
2.94647323662 0.218722917849
2.95117558779 0.218289952939
2.95587793897 0.21785779628
2.96058029014 0.217426447872
2.96528264132 0.216995907715
2.9699849925 0.216566175808
2.97468734367 0.216137252152
2.97938969485 0.215709136747
2.98409204602 0.215281829592
2.9887943972 0.214855330688
2.99349674837 0.214429640035
2.99819909955 0.214004757633
3.00290145072 0.213580688929
3.0076038019 0.213157454993
3.01230615308 0.212735057924
3.01700850425 0.212313497722
3.02171085543 0.211892774388
3.0264132066 0.21147288792
3.03111555778 0.21105383832
3.03581790895 0.210635625586
3.04052026013 0.21021824972
3.0452226113 0.209801710721
3.04992496248 0.209386008589
3.05462731366 0.208971143324
3.05932966483 0.208557114926
3.06403201601 0.208143923395
3.06873436718 0.207731568731
3.07343671836 0.207320050935
3.07813906953 0.206909370005
3.08284142071 0.206499525943
3.08754377189 0.206090518747
3.09224612306 0.205682348419
3.09694847424 0.205275014958
3.10165082541 0.204868518364
3.10635317659 0.204462858637
3.11105552776 0.204058035777
3.11575787894 0.203654049784
3.12046023011 0.203250900658
3.12516258129 0.2028485884
3.12986493247 0.202447113008
3.13456728364 0.202046474484
3.13926963482 0.201646672826
3.14397198599 0.201247708036
3.14867433717 0.200849580113
3.15337668834 0.200452289057
3.15807903952 0.200055834868
3.16278139069 0.199660217546
3.16748374187 0.199265437091
3.17218609305 0.198871493503
3.17688844422 0.198478386782
3.1815907954 0.198086116929
3.18629314657 0.197694683942
3.19099549775 0.197304087823
3.19569784892 0.19691432857
3.2004002001 0.196525406185
3.20510255127 0.196137320667
3.20980490245 0.195750072016
3.21450725363 0.195363660232
3.2192096048 0.194978085315
3.22391195598 0.194593347265
3.22861430715 0.194209446083
3.23331665833 0.193826381767
3.2380190095 0.193444154318
3.24272136068 0.193062763737
3.24742371186 0.192682210023
3.25212606303 0.192302493175
3.25682841421 0.191923613195
3.26153076538 0.191545570082
3.26623311656 0.191168363836
3.27093546773 0.190791994457
3.27563781891 0.190416461945
3.28034017008 0.1900417663
3.28504252126 0.189667907523
3.28974487244 0.189294885612
3.29444722361 0.188922700569
3.29914957479 0.188551352392
3.30385192596 0.188180841083
3.30855427714 0.187811166641
3.31325662831 0.187442329066
3.31795897949 0.187074328358
3.32266133066 0.186707164517
3.32736368184 0.186340837543
3.33206603302 0.185975347436
3.33676838419 0.185610694196
3.34147073537 0.185246877824
3.34617308654 0.184883898318
3.35087543772 0.18452175568
3.35557778889 0.184160449908
3.36028014007 0.183799981004
3.36498249124 0.183440348967
3.36968484242 0.183081553797
3.3743871936 0.182723595494
3.37908954477 0.182366474058
3.38379189595 0.182010189489
3.38849424712 0.181654741787
3.3931965983 0.181300130953
3.39789894947 0.180946356985
3.40260130065 0.180593419885
3.40730365183 0.180241319651
3.412006003 0.179890056285
3.41670835418 0.179539629786
3.42141070535 0.179190040154
3.42611305653 0.178841287389
3.4308154077 0.178493371491
3.43551775888 0.17814629246
3.44022011005 0.177800050296
3.44492246123 0.177454645
3.44962481241 0.17711007657
3.45432716358 0.176766345007
3.45902951476 0.176423450312
3.46373186593 0.176081392484
3.46843421711 0.175740171523
3.47313656828 0.175399787428
3.47783891946 0.175060240201
3.48254127063 0.174721529841
3.48724362181 0.174383656348
3.49194597299 0.174046619723
3.49664832416 0.173710419964
3.50135067534 0.173375057072
3.50605302651 0.173040531048
3.51075537769 0.17270684189
3.51545772886 0.1723739896
3.52016008004 0.172041974177
3.52486243121 0.171710795621
3.52956478239 0.171380453932
3.53426713357 0.17105094911
3.53896948474 0.170722281155
3.54367183592 0.170394450067
3.54837418709 0.170067455846
3.55307653827 0.169741298492
3.55777888944 0.169415978006
3.56248124062 0.169091494386
3.5671835918 0.168767847634
3.57188594297 0.168445037749
3.57658829415 0.168123064731
3.58129064532 0.167801928579
3.5859929965 0.167481629295
3.59069534767 0.167162166878
3.59539769885 0.166843541329
3.60010005002 0.166525752646
3.6048024012 0.16620880083
3.60950475238 0.165892685882
3.61420710355 0.1655774078
3.61890945473 0.165262966586
3.6236118059 0.164949362238
3.62831415708 0.164636594758
3.63301650825 0.164324664145
3.63771885943 0.164013570399
3.6424212106 0.16370331352
3.64712356178 0.163393893508
3.65182591296 0.163085310363
3.65652826413 0.162777564086
3.66123061531 0.162470654675
3.66593296648 0.162164582131
3.67063531766 0.161859346455
3.67533766883 0.161554947646
3.68004002001 0.161251385703
3.68474237118 0.160948660628
3.68944472236 0.16064677242
3.69414707354 0.160345721079
3.69884942471 0.160045506605
3.70355177589 0.159746128998
3.70825412706 0.159447588259
3.71295647824 0.159149884386
3.71765882941 0.15885301738
3.72236118059 0.158556987242
3.72706353177 0.158261793971
3.73176588294 0.157967437566
3.73646823412 0.157673918029
3.74117058529 0.157381235359
3.74587293647 0.157089389556
3.75057528764 0.15679838062
3.75527763882 0.156508208551
3.75997998999 0.156218873349
3.76468234117 0.155930375015
3.76938469235 0.155642713547
3.77408704352 0.155355888947
3.7787893947 0.155069901213
3.78349174587 0.154784750347
3.78819409705 0.154500436348
3.79289644822 0.154216959215
3.7975987994 0.15393431895
3.80230115057 0.153652515552
3.80700350175 0.153371549022
3.81170585293 0.153091419358
3.8164082041 0.152812126561
3.82111055528 0.152533670631
3.82581290645 0.152256051569
3.83051525763 0.151979269373
3.8352176088 0.151703324045
3.83991995998 0.151428215584
3.84462231115 0.15115394399
3.84932466233 0.150880509262
3.85402701351 0.150607911402
3.85872936468 0.15033615041
3.86343171586 0.150065226284
3.86813406703 0.149795139025
3.87283641821 0.149525888633
3.87753876938 0.149257475109
3.88224112056 0.148989898451
3.88694347174 0.148723158661
3.89164582291 0.148457255738
3.89634817409 0.148192189681
3.90105052526 0.147927960492
3.90575287644 0.14766456817
3.91045522761 0.147402012715
3.91515757879 0.147140294127
3.91985992996 0.146879412407
3.92456228114 0.146619367553
3.92926463232 0.146360159566
3.93396698349 0.146101788447
3.93866933467 0.145844254194
3.94337168584 0.145587556809
3.94807403702 0.145331696291
3.95277638819 0.14507667264
3.95747873937 0.144822485856
3.96218109054 0.144569135939
3.96688344172 0.144316622889
3.9715857929 0.144064946706
3.97628814407 0.14381410739
3.98099049525 0.143564104942
3.98569284642 0.14331493936
3.9903951976 0.143066610646
3.99509754877 0.142819118798
3.99979989995 0.142572463818
4.00450225112 0.142326447524
4.0092046023 0.142080836111
4.01390695348 0.141835629188
4.01860930465 0.141590826755
4.02331165583 0.141346428812
4.028014007 0.141102435359
4.03271635818 0.140858846396
4.03741870935 0.140615661923
4.04212106053 0.140372881939
4.04682341171 0.140130506446
4.05152576288 0.139888535443
4.05622811406 0.139646968929
4.06093046523 0.139405806906
4.06563281641 0.139165049372
4.07033516758 0.138924696328
4.07503751876 0.138684747775
4.07973986993 0.138445203711
4.08444222111 0.138206064137
4.08914457229 0.137967329053
4.09384692346 0.137728998459
4.09854927464 0.137491072355
4.10325162581 0.137253550741
4.10795397699 0.137016433617
4.11265632816 0.136779720982
4.11735867934 0.136543412838
4.12206103051 0.136307509184
4.12676338169 0.136072010019
4.13146573287 0.135836915345
4.13616808404 0.13560222516
4.14087043522 0.135367939465
4.14557278639 0.135134058261
4.15027513757 0.134900581546
4.15497748874 0.134667509321
4.15967983992 0.134434841586
4.16438219109 0.134202578341
4.16908454227 0.133970719586
4.17378689345 0.133739265321
4.17848924462 0.133508215546
4.1831915958 0.13327757026
4.18789394697 0.133047329465
4.19259629815 0.13281749316
4.19729864932 0.132588061344
4.2020010005 0.132359034019
4.20670335168 0.132130411183
4.21140570285 0.131902192837
4.21610805403 0.131674378982
4.2208104052 0.131446969616
4.22551275638 0.13121996474
4.23021510755 0.130993364354
4.23491745873 0.130767168458
4.2396198099 0.130541377052
4.24432216108 0.130315990136
4.24902451226 0.13009100771
4.25372686343 0.129866429773
4.25842921461 0.129642256327
4.26313156578 0.129418487371
4.26783391696 0.129195122904
4.27253626813 0.128972162928
4.27723861931 0.128749607441
4.28194097048 0.128527456444
4.28664332166 0.128305709937
4.29134567284 0.128084367921
4.29604802401 0.127863430394
4.30075037519 0.127642897357
4.30545272636 0.12742276881
4.31015507754 0.127203044753
4.31485742871 0.126983725186
4.31955977989 0.126764810108
4.32426213106 0.126546299521
4.32896448224 0.126328193424
4.33366683342 0.126110491816
4.33836918459 0.125893194699
4.34307153577 0.125676302071
4.34777388694 0.125459813934
4.35247623812 0.125243730286
4.35717858929 0.125028051128
4.36188094047 0.124812776461
4.36658329165 0.124597906283
4.37128564282 0.124383440595
4.375987994 0.124169379397
4.38069034517 0.123955722689
4.38539269635 0.123742470471
4.39009504752 0.123529622742
4.3947973987 0.123317179504
4.39949974987 0.123105140756
4.40420210105 0.122893506497
4.40890445223 0.122682276729
4.4136068034 0.12247145145
4.41830915458 0.122261030662
4.42301150575 0.122051014363
4.42771385693 0.121841402554
4.4324162081 0.121632195236
4.43711855928 0.121423392407
4.44182091045 0.121214994068
4.44652326163 0.121007000219
4.45122561281 0.12079941086
4.45592796398 0.120592225991
4.46063031516 0.120385445611
4.46533266633 0.120179069722
4.47003501751 0.119973098323
4.47473736868 0.119767531413
4.47943971986 0.119562368994
4.48414207103 0.119357611064
4.48884442221 0.119153257625
4.49354677339 0.118949308675
4.49824912456 0.118745764215
4.50295147574 0.118542624245
4.50765382691 0.118339888766
4.51235617809 0.118137557776
4.51705852926 0.117935631276
4.52176088044 0.117734109266
4.52646323162 0.117532991745
4.53116558279 0.117332278715
4.53586793397 0.117131970175
4.54057028514 0.116932066125
4.54527263632 0.116732566564
4.54997498749 0.116533471494
4.55467733867 0.116334780913
4.55937968984 0.116136494823
4.56408204102 0.115938613222
4.5687843922 0.115741136111
4.57348674337 0.11554406349
4.57818909455 0.115347395359
4.58289144572 0.115151131719
4.5875937969 0.114955272568
4.59229614807 0.114759817906
4.59699849925 0.114564767735
4.60170085042 0.114370122054
4.6064032016 0.114175880863
4.61110555278 0.113982044162
4.61580790395 0.11378861195
4.62051025513 0.113595584229
4.6252126063 0.113402960997
4.62991495748 0.113210742255
4.63461730865 0.113018928004
4.63931965983 0.112827518242
4.644022011 0.11263651297
4.64872436218 0.112445912188
4.65342671336 0.112255715896
4.65812906453 0.112065924094
4.66283141571 0.111876536782
4.66753376688 0.11168755396
4.67223611806 0.111498975628
4.67693846923 0.111310801786
4.68164082041 0.111123032433
4.68634317159 0.110935667571
4.69104552276 0.110748707199
4.69574787394 0.110562151316
4.70045022511 0.110375999923
4.70515257629 0.110190253021
4.70985492746 0.110004910608
4.71455727864 0.109819972685
4.71925962981 0.109635439252
4.72396198099 0.109451310309
4.72866433217 0.109267585856
4.73336668334 0.109084265893
4.73806903452 0.10890135042
4.74277138569 0.108718839437
4.74747373687 0.108536732944
4.75217608804 0.10835503094
4.75687843922 0.108173733427
4.76158079039 0.107992840403
4.76628314157 0.10781235187
4.77098549275 0.107632267826
4.77568784392 0.107452588273
4.7803901951 0.107273313209
4.78509254627 0.107094442635
4.78979489745 0.106915976551
4.79449724862 0.106737914957
4.7991995998 0.106560257853
4.80390195097 0.106383005239
4.80860430215 0.106206157115
4.81330665333 0.106029713481
4.8180090045 0.105853674337
4.82271135568 0.105678039682
4.82741370685 0.105502809518
4.83211605803 0.105327983843
4.8368184092 0.105153562659
4.84152076038 0.104979545964
4.84622311156 0.104805933759
4.85092546273 0.104632726045
4.85562781391 0.10445992282
4.86033016508 0.104287524085
4.86503251626 0.10411552984
4.86973486743 0.103943940085
4.87443721861 0.10377275482
4.87913956978 0.103601974045
4.88384192096 0.10343159776
4.88854427214 0.103261625964
4.89324662331 0.103092058659
4.89794897449 0.102922895844
4.90265132566 0.102754137518
4.90735367684 0.102585783683
4.91205602801 0.102417834337
4.91675837919 0.102250289481
4.92146073036 0.102083149116
4.92616308154 0.10191641324
4.93086543272 0.101750081854
4.93556778389 0.101584154958
4.94027013507 0.101418632552
4.94497248624 0.101253514636
4.94967483742 0.10108880121
4.95437718859 0.100924492274
4.95907953977 0.100760587827
4.96378189094 0.100597087871
4.96848424212 0.100433992405
4.9731865933 0.100271301428
4.97788894447 0.100109014942
4.98259129565 0.0999471329449
4.98729364682 0.0997856554383
4.991995998 0.0996245824215
4.99669834917 0.0994639138947
5.00140070035 0.0993036498578
5.00610305153 0.0991437903109
5.0108054027 0.0989843352539
5.01550775388 0.0988252846868
5.02021010505 0.0986666386097
5.02491245623 0.0985083970225
5.0296148074 0.0983505599252
5.03431715858 0.0981931273179
5.03901950975 0.0980360992004
5.04372186093 0.097879475573
5.04842421211 0.0977232564354
5.05312656328 0.0975674417878
5.05782891446 0.0974120316301
5.06253126563 0.0972570259624
5.06723361681 0.0971024247846
5.07193596798 0.0969482280967
5.07663831916 0.0967944358988
5.08134067033 0.0966410481908
5.08604302151 0.0964880649727
5.09074537269 0.0963354862446
5.09544772386 0.0961833120064
5.10015007504 0.0960315422581
5.10485242621 0.0958801769997
5.10955477739 0.0957292162313
5.11425712856 0.0955786599529
5.11895947974 0.0954285081643
5.12366183091 0.0952787608657
5.12836418209 0.095129418057
5.13306653327 0.0949804797383
5.13776888444 0.0948319459095
5.14247123562 0.0946838165706
5.14717358679 0.0945360917217
5.15187593797 0.0943887713626
5.15657828914 0.0942418554936
5.16128064032 0.0940953441144
5.1659829915 0.0939492372252
5.17068534267 0.0938035348259
5.17538769385 0.0936582369166
5.18009004502 0.0935133434972
5.1847923962 0.0933688545677
5.18949474737 0.0932247701282
5.19419709855 0.0930810901786
5.19889944972 0.0929378147189
5.2036018009 0.0927949437492
5.20830415208 0.0926524772693
5.21300650325 0.0925104152795
5.21770885443 0.0923687577795
5.2224112056 0.0922275047695
5.22711355678 0.0920866562494
5.23181590795 0.0919462122193
5.23651825913 0.0918061726791
5.2412206103 0.0916665376288
5.24592296148 0.0915273070685
5.25062531266 0.0913884809981
5.25532766383 0.0912500594176
5.26003001501 0.091112042327
5.26473236618 0.0909744297264
5.26943471736 0.0908372216158
5.27413706853 0.090700417995
5.27883941971 0.0905640188642
5.28354177088 0.0904280242233
5.28824412206 0.0902924340724
5.29294647324 0.0901572484114
5.29764882441 0.0900224672403
5.30235117559 0.0898880905592
5.30705352676 0.089754118368
5.31175587794 0.0896205506667
5.31645822911 0.0894873874553
5.32116058029 0.0893546287339
5.32586293147 0.0892222745025
5.33056528264 0.0890903247609
5.33526763382 0.0889587795093
5.33996998499 0.0888276387476
5.34467233617 0.0886969024759
5.34937468734 0.0885665706941
5.35407703852 0.0884366434022
5.35877938969 0.0883071206003
5.36348174087 0.0881780022882
5.36818409205 0.0880492884662
5.37288644322 0.087920979134
5.3775887944 0.0877930742918
5.38229114557 0.0876655739395
5.38699349675 0.0875384780772
5.39169584792 0.0874117867048
5.3963981991 0.0872854998223
5.40110055027 0.0871596174298
5.40580290145 0.0870341395272
5.41050525263 0.0869090661145
5.4152076038 0.0867843971917
5.41990995498 0.0866601327589
5.42461230615 0.0865362728161
5.42931465733 0.0864128173631
5.4340170085 0.0862897664001
5.43871935968 0.086167119927
5.44342171085 0.0860448779439
5.44812406203 0.0859230404507
5.45282641321 0.0858016074474
5.45752876438 0.0856805789341
5.46223111556 0.0855599549106
5.46693346673 0.0854397353772
5.47163581791 0.0853199203336
5.47633816908 0.08520050978
5.48104052026 0.0850815037163
5.48574287144 0.0849629021426
5.49044522261 0.0848447050588
5.49514757379 0.0847269124649
5.49984992496 0.084609524361
5.50455227614 0.084492540747
5.50925462731 0.0843759616229
5.51395697849 0.0842597869887
5.51865932966 0.0841440168445
5.52336168084 0.0840286511903
5.52806403202 0.0839136900259
5.53276638319 0.0837991333515
5.53746873437 0.083684981167
5.54217108554 0.0835712334725
5.54687343672 0.0834578902679
5.55157578789 0.0833449515532
5.55627813907 0.0832324173284
5.56098049024 0.0831202875936
5.56568284142 0.0830085623488
5.5703851926 0.0828972415938
5.57508754377 0.0827863253288
5.57978989495 0.0826758135537
5.58449224612 0.0825657062686
5.5891945973 0.0824560034734
5.59389694847 0.0823467051681
5.59859929965 0.0822378113528
5.60330165082 0.0821293220273
5.608004002 0.0820212371919
5.61270635318 0.0819135568463
5.61740870435 0.0818062809907
5.62211105553 0.081699409625
5.6268134067 0.0815929427493
5.63151575788 0.0814868803635
5.63621810905 0.0813812224676
5.64092046023 0.0812759690617
5.64562281141 0.0811711201457
5.65032516258 0.0810666757196
5.65502751376 0.0809626357834
5.65972986493 0.0808590003372
5.66443221611 0.0807557693809
5.66913456728 0.0806529429146
5.67383691846 0.0805505209382
5.67853926963 0.0804485034517
5.68324162081 0.0803468904552
5.68794397199 0.0802456819486
5.69264632316 0.0801448779319
5.69734867434 0.0800444784051
5.70205102551 0.0799444833683
5.70675337669 0.0798448928214
5.71145572786 0.0797457067645
5.71615807904 0.0796469251975
5.72086043021 0.0795485481204
5.72556278139 0.0794505755333
5.73026513257 0.0793530074361
5.73496748374 0.0792558438288
5.73966983492 0.0791590847114
5.74437218609 0.079062730084
5.74907453727 0.0789667799465
5.75377688844 0.078871234299
5.75847923962 0.0787760931414
5.76318159079 0.0786813564737
5.76788394197 0.078587024296
5.77258629315 0.0784930966082
5.77728864432 0.0783995734103
5.7819909955 0.0783064547023
5.78669334667 0.0782137404843
5.79139569785 0.0781214307562
5.79609804902 0.0780295255181
5.8008004002 0.0779380247699
5.80550275138 0.0778469285116
5.81020510255 0.0777562367433
5.81490745373 0.0776659494649
5.8196098049 0.0775760666764
5.82431215608 0.0774865883778
5.82901450725 0.0773975145692
5.83371685843 0.0773088452505
5.8384192096 0.0772205804218
5.84312156078 0.077132720083
5.84782391196 0.0770452642341
5.85252626313 0.0769582128752
5.85722861431 0.0768715660062
5.86193096548 0.0767853236271
5.86663331666 0.0766994857379
5.87133566783 0.0766140523387
5.87603801901 0.0765290234294
5.88074037018 0.0764443990101
5.88544272136 0.0763601790807
5.89014507254 0.0762763636412
5.89484742371 0.0761929526917
5.89954977489 0.0761099462321
5.90425212606 0.0760273442624
5.90895447724 0.0759451467826
5.91365682841 0.0758633537928
5.91835917959 0.0757819652929
5.92306153076 0.075700981283
5.92776388194 0.075620401763
5.93246623312 0.0755402267329
5.93716858429 0.0754604561928
5.94187093547 0.0753810901426
5.94657328664 0.0753021285823
5.95127563782 0.0752235715119
5.95597798899 0.0751454189315
5.96068034017 0.075067670841
5.96538269135 0.0749903272405
5.97008504252 0.0749133881299
5.9747873937 0.0748368535092
5.97948974487 0.0747607233785
5.98419209605 0.0746849977376
5.98889444722 0.0746096765868
5.9935967984 0.0745347599258
5.99829914957 0.0744602477548
6.00300150075 0.0743860653779
6.00770385193 0.0743119448032
6.0124062031 0.0742378620451
6.01710855428 0.0741638171035
6.02181090545 0.0740898099784
6.02651325663 0.0740158406698
6.0312156078 0.0739419091778
6.03591795898 0.0738680155024
6.04062031015 0.0737941596434
6.04532266133 0.073720341601
6.05002501251 0.0736465613752
6.05472736368 0.0735728189659
6.05942971486 0.0734991143731
6.06413206603 0.0734254475969
6.06883441721 0.0733518186371
6.07353676838 0.073278227494
6.07823911956 0.0732046741673
6.08294147073 0.0731311586573
6.08764382191 0.0730576809637
6.09234617309 0.0729842410867
6.09704852426 0.0729108390262
6.10175087544 0.0728374747823
6.10645322661 0.0727641483549
6.11115557779 0.072690859744
6.11585792896 0.0726176089497
6.12056028014 0.0725443959719
6.12526263132 0.0724712208106
6.12996498249 0.0723980834659
6.13466733367 0.0723249839377
6.13936968484 0.0722519222261
6.14407203602 0.072178898331
6.14877438719 0.0721059122524
6.15347673837 0.0720329639904
6.15817908954 0.0719600535449
6.16288144072 0.0718871809159
6.1675837919 0.0718143461035
6.17228614307 0.0717415491076
6.17698849425 0.0716687899283
6.18169084542 0.0715960685655
6.1863931966 0.0715233850192
6.19109554777 0.0714507392895
6.19579789895 0.0713781313763
6.20050025012 0.0713055612796
6.2052026013 0.0712330289995
6.20990495248 0.0711605345359
6.21460730365 0.0710880778889
6.21930965483 0.0710156590584
6.224012006 0.0709432780444
6.22871435718 0.070870934847
6.23341670835 0.0707986294661
6.23811905953 0.0707263619017
6.2428214107 0.0706541321539
6.24752376188 0.0705819402226
6.25222611306 0.0705097861079
6.25692846423 0.0704376698097
6.26163081541 0.070365591328
6.26633316658 0.0702935506629
6.27103551776 0.0702215478143
6.27573786893 0.0701495827822
6.28044022011 0.0700776555667
6.28514257129 0.0700057661677
6.28984492246 0.0699339145853
6.29454727364 0.0698621008194
6.29924962481 0.06979032487
6.30395197599 0.0697185867372
6.30865432716 0.0696468864209
6.31335667834 0.0695752239211
6.31805902951 0.0695035992379
6.32276138069 0.0694320123712
6.32746373187 0.0693604633211
6.33216608304 0.0692889520875
6.33686843422 0.0692174786704
6.34157078539 0.0691460430699
6.34627313657 0.0690746452859
6.35097548774 0.0690032853184
6.35567783892 0.0689319631675
6.36038019009 0.0688606788331
6.36508254127 0.0687894323153
6.36978489245 0.068718223614
6.37448724362 0.0686470527292
6.3791895948 0.068575919661
6.38389194597 0.0685048244093
6.38859429715 0.0684337669741
6.39329664832 0.0683627473555
6.3979989995 0.0682917655534
6.40270135067 0.0682208215679
6.40740370185 0.0681499153989
6.41210605303 0.0680790470464
6.4168084042 0.0680082165105
6.42151075538 0.0679374237911
6.42621310655 0.0678666688882
6.43091545773 0.0677959518019
6.4356178089 0.0677252725321
6.44032016008 0.0676546310789
6.44502251126 0.0675840274422
6.44972486243 0.067513461622
6.45442721361 0.0674429336184
6.45912956478 0.0673724434313
6.46383191596 0.0673019910607
6.46853426713 0.0672315765067
6.47323661831 0.0671611997692
6.47793896948 0.0670908608483
6.48264132066 0.0670205597439
6.48734367184 0.066950296456
6.49204602301 0.0668800709846
6.49674837419 0.0668098833299
6.50145072536 0.0667397334916
6.50615307654 0.0666696214699
6.51085542771 0.0665995472647
6.51555777889 0.0665295108761
6.52026013006 0.0664595123039
6.52496248124 0.0663895515484
6.52966483242 0.0663196286093
6.53436718359 0.0662497434868
6.53906953477 0.0661798961809
6.54377188594 0.0661100866915
6.54847423712 0.0660403150186
6.55317658829 0.0659705811622
6.55787893947 0.0659008851224
6.56258129064 0.0658312268992
6.56728364182 0.0657616064924
6.571985993 0.0656920239022
6.57668834417 0.0656224791286
6.58139069535 0.0655529721715
6.58609304652 0.0654835030309
6.5907953977 0.0654140717068
6.59549774887 0.0653446781993
6.60020010005 0.0652753225084
6.60490245123 0.0652060046339
6.6096048024 0.065136724576
6.61430715358 0.0650674823347
6.61900950475 0.0649982779098
6.62371185593 0.0649291113016
6.6284142071 0.0648599825098
6.63311655828 0.0647908915346
6.63781890945 0.0647218383759
6.64252126063 0.0646528230338
6.64722361181 0.0645838455082
6.65192596298 0.0645149057992
6.65662831416 0.0644460039066
6.66133066533 0.0643771398306
6.66603301651 0.0643083135712
6.67073536768 0.0642395251283
6.67543771886 0.0641707745019
6.68014007003 0.0641020616921
6.68484242121 0.0640333866988
6.68954477239 0.063964749522
6.69424712356 0.0638961501618
6.69894947474 0.0638275886181
6.70365182591 0.063759064891
6.70835417709 0.0636905789804
6.71305652826 0.0636221308863
6.71775887944 0.0635537206088
6.72246123061 0.0634853481478
6.72716358179 0.0634170135033
6.73186593297 0.0633487166754
6.73656828414 0.063280457664
6.74127063532 0.0632122364692
6.74597298649 0.0631440530909
6.75067533767 0.0630759075291
6.75537768884 0.0630077997839
6.76008004002 0.0629397298552
6.7647823912 0.062871697743
6.76948474237 0.0628037034474
6.77418709355 0.0627357469683
6.77888944472 0.0626678283058
6.7835917959 0.0625999474597
6.78829414707 0.0625321044303
6.79299649825 0.0624642992173
6.79769884942 0.0623965318209
6.8024012006 0.0623288022411
6.80710355178 0.0622611104778
6.81180590295 0.062193456531
6.81650825413 0.0621258404007
6.8212106053 0.062058262087
6.82591295648 0.0619907215899
6.83061530765 0.0619232189092
6.83531765883 0.0618557540451
6.84002001 0.0617883269976
6.84472236118 0.0617209377665
6.84942471236 0.0616535863521
6.85412706353 0.0615862727541
6.85882941471 0.0615189969727
6.86353176588 0.0614517590078
6.86823411706 0.0613845588595
6.87293646823 0.0613173965277
6.87763881941 0.0612502720124
6.88234117058 0.0611831853137
6.88704352176 0.0611161364315
6.89174587294 0.0610491253659
6.89644822411 0.0609821521168
6.90115057529 0.0609152166842
6.90585292646 0.0608483190682
6.91055527764 0.0607814592687
6.91525762881 0.0607146372857
6.91995997999 0.0606478531193
6.92466233117 0.0605811067694
6.92936468234 0.0605143982361
6.93406703352 0.0604477275193
6.93876938469 0.060381094619
6.94347173587 0.0603144995352
6.94817408704 0.0602479422681
6.95287643822 0.0601814228174
6.95757878939 0.0601149411833
6.96228114057 0.0600484973657
6.96698349175 0.0599820913646
6.97168584292 0.0599157231801
6.9763881941 0.0598493928122
6.98109054527 0.0597831002607
6.98579289645 0.0597168455258
6.99049524762 0.0596506286075
6.9951975988 0.0595844495056
6.99989994997 0.0595183082204
7.00460230115 0.0594522047516
7.00930465233 0.0593861390994
7.0140070035 0.0593201112637
7.01870935468 0.0592541212446
7.02341170585 0.059188169042
7.02811405703 0.0591222546559
7.0328164082 0.0590563780864
7.03751875938 0.0589905393334
7.04222111055 0.058924738397
7.04692346173 0.0588589752771
7.05162581291 0.0587932499737
7.05632816408 0.0587275624869
7.06103051526 0.0586619128166
7.06573286643 0.0585963009628
7.07043521761 0.0585307269256
7.07513756878 0.0584651907049
7.07983991996 0.0583996923008
7.08454227114 0.0583342317131
7.08924462231 0.0582688089421
7.09394697349 0.0582034239875
7.09864932466 0.0581380768495
7.10335167584 0.0580727675281
7.10805402701 0.0580074960232
7.11275637819 0.0579422623348
7.11745872936 0.0578770664629
7.12216108054 0.0578119084076
7.12686343172 0.0577467881688
7.13156578289 0.0576817057466
7.13626813407 0.0576166611409
7.14097048524 0.0575516543517
7.14567283642 0.0574866853791
7.15037518759 0.057421754223
7.15507753877 0.0573568608835
7.15977988994 0.0572920053605
7.16448224112 0.057227187654
7.1691845923 0.0571624077641
7.17388694347 0.0570976656907
7.17858929465 0.0570329614338
7.18329164582 0.0569682949935
7.187993997 0.0569036663697
7.19269634817 0.0568390755625
7.19739869935 0.0567745225717
7.20210105052 0.0567100073976
7.2068034017 0.0566455300399
7.21150575288 0.0565810904988
7.21620810405 0.0565166887743
7.22091045523 0.0564523248663
7.2256128064 0.0563879987748
7.23031515758 0.0563237104998
7.23501750875 0.0562594600414
7.23971985993 0.0561952473995
7.24442221111 0.0561310725742
7.24912456228 0.0560669355654
7.25382691346 0.0560028363731
7.25852926463 0.0559387749974
7.26323161581 0.0558747514382
7.26793396698 0.0558107656956
7.27263631816 0.0557468177695
7.27733866933 0.0556829076599
7.28204102051 0.0556190353669
7.28674337169 0.0555552008904
7.29144572286 0.0554914042304
7.29614807404 0.055427645387
7.30085042521 0.0553639243601
7.30555277639 0.0553002411497
7.31025512756 0.0552365957559
7.31495747874 0.0551729881787
7.31965982991 0.0551094184179
7.32436218109 0.0550458864737
7.32906453227 0.0549823923461
7.33376688344 0.0549189360349
7.33846923462 0.0548555175403
7.34317158579 0.0547921368623
7.34787393697 0.0547287940008
7.35257628814 0.0546654889558
7.35727863932 0.0546022217274
7.36198099049 0.0545389923155
7.36668334167 0.0544758007201
7.37138569285 0.0544126469413
7.37608804402 0.054349530979
7.3807903952 0.0542864528333
7.38549274637 0.054223412504
7.39019509755 0.0541604099914
7.39489744872 0.0540974452952
7.3995997999 0.0540345184156
7.40430215108 0.0539716293526
7.40900450225 0.0539087781061
7.41370685343 0.0538459646761
7.4184092046 0.0537831890626
7.42311155578 0.0537204512657
7.42781390695 0.0536577512853
7.43251625813 0.0535950891215
7.4372186093 0.0535324647742
7.44192096048 0.0534698782434
7.44662331166 0.0534073295292
7.45132566283 0.0533448186315
7.45602801401 0.0532823455504
7.46073036518 0.0532199102858
7.46543271636 0.0531575128377
7.47013506753 0.0530951532061
7.47483741871 0.0530328313911
7.47953976988 0.0529705473927
7.48424212106 0.0529083012108
7.48894447224 0.0528460928454
7.49364682341 0.0527839222965
7.49834917459 0.0527217895642
7.50305152576 0.0526596946484
7.50775387694 0.0525976375492
7.51245622811 0.0525356182665
7.51715857929 0.0524736368003
7.52186093046 0.0524116931507
7.52656328164 0.0523497873176
7.53126563282 0.0522879193011
7.53596798399 0.0522260891011
7.54067033517 0.0521642967176
7.54537268634 0.0521025421507
7.55007503752 0.0520408254003
7.55477738869 0.0519791464664
7.55947973987 0.0519175053491
7.56418209105 0.0518559020483
7.56888444222 0.051794336564
7.5735867934 0.0517328088963
7.57828914457 0.0516713190451
7.58299149575 0.0516098670105
7.58769384692 0.0515484527924
7.5923961981 0.0514870763908
7.59709854927 0.0514257378058
7.60180090045 0.0513644370373
7.60650325163 0.0513031740854
7.6112056028 0.05124194895
7.61590795398 0.0511807616311
7.62061030515 0.0511196121288
7.62531265633 0.051058500443
7.6300150075 0.0509974265737
7.63471735868 0.050936390521
7.63941970985 0.0508753922848
7.64412206103 0.0508144318651
7.64882441221 0.050753509262
7.65352676338 0.0506926244754
7.65822911456 0.0506317775054
7.66293146573 0.0505709683519
7.66763381691 0.0505101970149
7.67233616808 0.0504494634945
7.67703851926 0.0503887677906
7.68174087043 0.0503281099033
7.68644322161 0.0502674898325
7.69114557279 0.0502069075782
7.69584792396 0.0501463631404
7.70055027514 0.0500858565192
7.70525262631 0.0500253877146
7.70995497749 0.0499649567265
7.71465732866 0.0499045635549
7.71935967984 0.0498442081998
7.72406203102 0.0497838906613
7.72876438219 0.0497236109393
7.73346673337 0.0496633690339
7.73816908454 0.049603164945
7.74287143572 0.0495429986726
7.74757378689 0.0494828702168
7.75227613807 0.0494227795775
7.75697848924 0.0493627267548
7.76168084042 0.0493027117485
7.7663831916 0.0492427345589
7.77108554277 0.0491827951857
7.77578789395 0.0491228936291
7.78049024512 0.0490630298891
7.7851925963 0.0490032039655
7.78989494747 0.0489434158586
7.79459729865 0.0488836655681
7.79929964982 0.0488239530942
7.804002001 0.0487642784368
7.80870435218 0.048704641596
7.81340670335 0.0486450425717
7.81810905453 0.0485854813639
7.8228114057 0.0485259579727
7.82751375688 0.048466472398
7.83221610805 0.0484070246398
7.83691845923 0.0483476146982
7.8416208104 0.0482882425732
7.84632316158 0.0482289082646
7.85102551276 0.0481696117726
7.85572786393 0.0481103530971
7.86043021511 0.0480511322382
7.86513256628 0.0479919491958
7.86983491746 0.04793280397
7.87453726863 0.0478736965607
7.87923961981 0.0478146269679
7.88394197099 0.0477555951917
7.88864432216 0.047696601232
7.89334667334 0.0476376450888
7.89804902451 0.0475787267622
7.90275137569 0.0475198462521
7.90745372686 0.0474610035585
7.91215607804 0.0474021986815
7.91685842921 0.047343431621
7.92156078039 0.0472847023771
7.92626313157 0.0472260109497
7.93096548274 0.0471673573388
7.93566783392 0.0471087415445
7.94037018509 0.0470501635667
7.94507253627 0.0469916234055
7.94977488744 0.0469331210607
7.95447723862 0.0468746565326
7.95917958979 0.0468162298209
7.96388194097 0.0467578409258
7.96858429215 0.0466994898473
7.97328664332 0.0466411765852
7.9779889945 0.0465829011397
7.98269134567 0.0465246635108
7.98739369685 0.0464664636984
7.99209604802 0.0464083017025
7.9967983992 0.0463501775232
8.00150075037 0.0462920911604
8.00620310155 0.0462340426141
8.01090545273 0.0461760318844
8.0156078039 0.0461180589712
8.02031015508 0.0460601238745
8.02501250625 0.0460022265944
8.02971485743 0.0459443671308
8.0344172086 0.0458865454838
8.03911955978 0.0458287616533
8.04382191096 0.0457710156393
8.04852426213 0.0457133074419
8.05322661331 0.045655637061
8.05792896448 0.0455980044967
8.06263131566 0.0455404097488
8.06733366683 0.0454828528176
8.07203601801 0.0454253337028
8.07673836918 0.0453678524046
8.08144072036 0.045310408923
8.08614307154 0.0452530032578
8.09084542271 0.0451956354092
8.09554777389 0.0451383053772
8.10025012506 0.0450810131617
8.10495247624 0.0450237587627
8.10965482741 0.0449665421803
8.11435717859 0.0449093634143
8.11905952976 0.044852222465
8.12376188094 0.0447951193322
8.12846423212 0.0447380540159
8.13316658329 0.0446810265161
8.13786893447 0.0446240368329
8.14257128564 0.0445670849662
8.14727363682 0.0445101709161
8.15197598799 0.0444532946825
8.15667833917 0.0443964562654
8.16138069034 0.0443396556649
8.16608304152 0.0442828928809
8.1707853927 0.0442261679134
8.17548774387 0.0441694807625
8.18019009505 0.0441128314281
8.18489244622 0.0440562199103
8.1895947974 0.043999646209
8.19429714857 0.0439431103242
8.19899949975 0.043886612256
8.20370185093 0.0438301520043
8.2084042021 0.0437737295692
8.21310655328 0.0437173449506
8.21780890445 0.0436609981485
8.22251125563 0.0436046891629
8.2272136068 0.0435484179939
8.23191595798 0.0434921846415
8.23661830915 0.0434359891055
8.24132066033 0.0433798313861
8.24602301151 0.0433237114833
8.25072536268 0.043267629397
8.25542771386 0.0432115851272
8.26013006503 0.043155578674
8.26483241621 0.0430996100373
8.26953476738 0.0430436792171
8.27423711856 0.0429877862135
8.27893946973 0.0429319310264
8.28364182091 0.0428761136558
8.28834417209 0.0428203341018
8.29304652326 0.0427645923643
8.29774887444 0.0427088884434
8.30245122561 0.042653222339
8.30715357679 0.0425975940511
8.31185592796 0.0425420035798
8.31655827914 0.042486450925
8.32126063031 0.0424309360867
8.32596298149 0.042375459065
8.33066533267 0.0423200198598
8.33536768384 0.0422646184712
8.34007003502 0.0422092548991
8.34477238619 0.0421539291435
8.34947473737 0.0420986412045
8.35417708854 0.042043391082
8.35887943972 0.0419881787761
8.3635817909 0.0419330042866
8.36828414207 0.0418778676138
8.37298649325 0.0418227687574
8.37768884442 0.0417677077176
8.3823911956 0.0417126844943
8.38709354677 0.0416576990876
8.39179589795 0.0416027514974
8.39649824912 0.0415478417238
8.4012006003 0.0414929697667
8.40590295148 0.0414381356261
8.41060530265 0.041383339302
8.41530765383 0.0413285807945
8.420010005 0.0412738601036
8.42471235618 0.0412191772291
8.42941470735 0.0411645321712
8.43411705853 0.0411099249299
8.4388194097 0.0410553555051
8.44352176088 0.0410008238968
8.44822411206 0.0409463301051
8.45292646323 0.0408918741298
8.45762881441 0.0408374559712
8.46233116558 0.0407830756291
8.46703351676 0.0407287331035
8.47173586793 0.0406744283944
8.47643821911 0.0406201615019
8.48114057028 0.0405659324259
8.48584292146 0.0405117411665
8.49054527264 0.0404575877236
8.49524762381 0.0404034720972
8.49994997499 0.0403493942874
8.50465232616 0.0402953542941
8.50935467734 0.0402413521173
8.51405702851 0.0401873877571
8.51875937969 0.0401334612134
8.52346173087 0.0400795724863
8.52816408204 0.0400257215757
8.53286643322 0.0399719084816
8.53756878439 0.0399181332041
8.54227113557 0.0398643957431
8.54697348674 0.0398106960986
8.55167583792 0.0397570342707
8.55637818909 0.0397034102593
8.56108054027 0.0396498240645
8.56578289145 0.0395962756862
8.57048524262 0.0395427651244
8.5751875938 0.0394892923792
8.57988994497 0.0394358574505
8.58459229615 0.0393824603383
8.58929464732 0.0393291010427
8.5939969985 0.0392757795636
8.59869934967 0.0392224959011
8.60340170085 0.0391692500551
8.60810405203 0.0391160420256
8.6128064032 0.0390628718127
8.61750875438 0.0390097394163
8.62221110555 0.0389566448365
8.62691345673 0.0389035880731
8.6316158079 0.0388505691264
8.63631815908 0.0387975879961
8.64102051025 0.0387446446824
8.64572286143 0.0386917391852
8.65042521261 0.0386388715046
8.65512756378 0.0385860416405
8.65982991496 0.038533249593
8.66453226613 0.0384804953619
8.66923461731 0.0384277789475
8.67393696848 0.0383751003495
8.67863931966 0.0383224595681
8.68334167084 0.0382698566032
8.68804402201 0.0382172914549
8.69274637319 0.0381647641231
8.69744872436 0.0381122746079
8.70215107554 0.0380598229092
8.70685342671 0.038007409027
8.71155577789 0.0379550329613
8.71625812906 0.0379026947122
8.72096048024 0.0378503942797
8.72566283142 0.0377981316636
8.73036518259 0.0377459068641
8.73506753377 0.0376937198812
8.73976988494 0.0376415707148
8.74447223612 0.0375894593649
8.74917458729 0.0375373858315
8.75387693847 0.0374853501147
8.75857928964 0.0374333522145
8.76328164082 0.0373813921307
8.767983992 0.0373294698635
8.77268634317 0.0372775854129
8.77738869435 0.0372257387788
8.78209104552 0.0371739299612
8.7867933967 0.0371221589601
8.79149574787 0.0370704257756
8.79619809905 0.0370187304077
8.80090045022 0.0369670728562
8.8056028014 0.0369154531213
8.81030515258 0.036863871203
8.81500750375 0.0368123271012
8.81970985493 0.0367608208159
8.8244122061 0.0367093523471
8.82911455728 0.0366579216949
8.83381690845 0.0366065288593
8.83851925963 0.0365551738401
8.84322161081 0.0365038566375
8.84792396198 0.0364525772515
8.85262631316 0.036401335682
8.85732866433 0.036350131929
8.86203101551 0.0362989659925
8.86673336668 0.0362478378726
8.87143571786 0.0361967475693
8.87613806903 0.0361456950824
8.88084042021 0.0360946804121
8.88554277139 0.0360437035584
8.89024512256 0.0359927645212
8.89494747374 0.0359418633005
8.89964982491 0.0358909998963
8.90435217609 0.0358401743087
8.90905452726 0.0357893865377
8.91375687844 0.0357386365831
8.91845922961 0.0356879244451
8.92316158079 0.0356372501237
8.92786393197 0.0355866136188
8.93256628314 0.0355360149304
8.93726863432 0.0354854540585
8.94197098549 0.0354349310032
8.94667333667 0.0353844457645
8.95137568784 0.0353339983422
8.95607803902 0.0352835887365
8.96078039019 0.0352332169474
8.96548274137 0.0351828829748
8.97018509255 0.0351325868187
8.97488744372 0.0350823284791
8.9795897949 0.0350321079561
8.98429214607 0.0349819252497
8.98899449725 0.0349317803597
8.99369684842 0.0348816732863
8.9983991996 0.0348316040295
9.00310155078 0.0347815725892
9.00780390195 0.0347315789654
9.01250625313 0.0346816231581
9.0172086043 0.0346317051674
9.02191095548 0.0345818249932
9.02661330665 0.0345319826356
9.03131565783 0.0344821780945
9.036018009 0.03443241137
9.04072036018 0.0343826824619
9.04542271136 0.0343329913705
9.05012506253 0.0342833380955
9.05482741371 0.0342337226371
9.05952976488 0.0341841449952
9.06423211606 0.0341346051699
9.06893446723 0.0340851031611
9.07363681841 0.0340356389689
9.07833916958 0.0339862125931
9.08304152076 0.033936824034
9.08774387194 0.0338874732913
9.09244622311 0.0338381603652
9.09714857429 0.0337888852556
9.10185092546 0.0337396479626
9.10655327664 0.0336904484861
9.11125562781 0.0336412868261
9.11595797899 0.0335921629827
9.12066033016 0.0335430769558
9.12536268134 0.0334940287455
9.13006503252 0.0334450183517
9.13476738369 0.0333960457744
9.13946973487 0.0333471110137
9.14417208604 0.0332982140695
9.14887443722 0.0332493549418
9.15357678839 0.0332005336307
9.15827913957 0.0331517501361
9.16298149075 0.0331030044581
9.16768384192 0.0330542965966
9.1723861931 0.0330056265516
9.17708854427 0.0329569943232
9.18179089545 0.0329083999113
9.18649324662 0.0328598433159
9.1911955978 0.0328113245371
9.19589794897 0.0327628435748
9.20060030015 0.0327144004291
9.20530265133 0.0326659950999
9.2100050025 0.0326176275872
9.21470735368 0.0325692978911
9.21940970485 0.0325210060115
9.22411205603 0.0324727519484
9.2288144072 0.0324245357019
9.23351675838 0.0323763572719
9.23821910955 0.0323282166585
9.24292146073 0.0322801138616
9.24762381191 0.0322320488812
9.25232616308 0.0321840217173
9.25702851426 0.0321360323701
9.26173086543 0.0320880808393
9.26643321661 0.0320401671251
9.27113556778 0.0319922912274
9.27583791896 0.0319444531462
9.28054027013 0.0318966528816
9.28524262131 0.0318488904336
9.28994497249 0.031801165802
9.29464732366 0.031753478987
9.29934967484 0.0317058299886
9.30405202601 0.0316582188067
9.30875437719 0.0316106454413
9.31345672836 0.0315631098924
9.31815907954 0.0315156121601
9.32286143072 0.0314681522443
9.32756378189 0.0314207301451
9.33226613307 0.0313733458624
9.33696848424 0.0313259993963
9.34167083542 0.0312786907466
9.34637318659 0.0312314199136
9.35107553777 0.031184186897
9.35577788894 0.031136991697
9.36048024012 0.0310898343135
9.3651825913 0.0310427147466
9.36988494247 0.0309956329962
9.37458729365 0.0309485890623
9.37928964482 0.030901582945
9.383991996 0.0308546146442
9.38869434717 0.03080768416
9.39339669835 0.0307607914923
9.39809904952 0.0307139366411
9.4028014007 0.0306671196065
9.40750375188 0.0306203403884
9.41220610305 0.0305735989868
9.41690845423 0.0305268954018
9.4216108054 0.0304802296333
9.42631315658 0.0304336016814
9.43101550775 0.030387011546
9.43571785893 0.0303404592271
9.4404202101 0.0302939447248
9.44512256128 0.030247468039
9.44982491246 0.0302010291697
9.45452726363 0.030154628117
9.45922961481 0.0301082648808
9.46393196598 0.0300619394611
9.46863431716 0.030015651858
9.47333666833 0.0299694020715
9.47803901951 0.0299231901014
9.48274137069 0.0298770159479
9.48744372186 0.029830879611
9.49214607304 0.0297847810906
9.49684842421 0.0297387203867
9.50155077539 0.0296926974993
9.50625312656 0.0296467124285
9.51095547774 0.0296007651742
9.51565782891 0.0295548557365
9.52036018009 0.0295089841153
9.52506253127 0.0294631503106
9.52976488244 0.0294173543225
9.53446723362 0.0293715961509
9.53916958479 0.0293258757959
9.54387193597 0.0292801932574
9.54857428714 0.0292345485354
9.55327663832 0.02918894163
9.55797898949 0.0291433725411
9.56268134067 0.0290978412687
9.56738369185 0.0290523478129
9.57208604302 0.0290068921736
9.5767883942 0.0289614743509
9.58149074537 0.0289160943447
9.58619309655 0.028870752155
9.59089544772 0.0288254477819
9.5955977989 0.0287801812253
9.60030015007 0.0287349524852
9.60500250125 0.0286897615617
9.60970485243 0.0286446084547
9.6144072036 0.0285994931642
9.61910955478 0.0285544156903
9.62381190595 0.028509376033
9.62851425713 0.0284643741921
9.6332166083 0.0284194101678
9.63791895948 0.0283744839601
9.64262131066 0.0283295955688
9.64732366183 0.0282847449942
9.65202601301 0.028239932236
9.65672836418 0.0281951572944
9.66143071536 0.0281504201693
9.66613306653 0.0281057208608
9.67083541771 0.0280610593688
9.67553776888 0.0280164356933
9.68024012006 0.0279718498344
9.68494247124 0.027927301792
9.68964482241 0.0278827915662
9.69434717359 0.0278383191569
9.69904952476 0.0277938845641
9.70375187594 0.0277494877879
9.70845422711 0.0277051288282
9.71315657829 0.027660807685
9.71785892946 0.0276165243584
9.72256128064 0.0275722788483
9.72726363182 0.0275280711547
9.73196598299 0.0274839012777
9.73666833417 0.0274397692173
9.74137068534 0.0273956749733
9.74607303652 0.0273516185459
9.75077538769 0.0273075999351
9.75547773887 0.0272636191407
9.76018009004 0.027219676163
9.76488244122 0.0271757710017
9.7695847924 0.027131903657
9.77428714357 0.0270880741288
9.77898949475 0.0270442824172
9.78369184592 0.0270005285221
9.7883941971 0.0269568124435
9.79309654827 0.0269131341815
9.79779889945 0.026869493736
9.80250125063 0.0268258911071
9.8072036018 0.0267823262947
9.81190595298 0.0267387992988
9.81660830415 0.0266953101195
9.82131065533 0.0266518587567
9.8260130065 0.0266084452104
9.83071535768 0.0265650694807
9.83541770885 0.0265217315675
9.84012006003 0.0264784314708
9.84482241121 0.0264351691907
9.84952476238 0.0263919447271
9.85422711356 0.0263487580801
9.85892946473 0.0263056092496
9.86363181591 0.0262624982357
9.86833416708 0.0262194250382
9.87303651826 0.0261763896573
9.87773886943 0.026133392093
9.88244122061 0.0260904323452
9.88714357179 0.0260475104139
9.89184592296 0.0260046262992
9.89654827414 0.025961780001
9.90125062531 0.0259189715193
9.90595297649 0.0258762008542
9.91065532766 0.0258334680056
9.91535767884 0.0257907729736
9.92006003001 0.025748115758
9.92476238119 0.0257054963591
9.92946473237 0.0256629147766
9.93416708354 0.0256203710107
9.93886943472 0.0255778650614
9.94357178589 0.0255353969285
9.94827413707 0.0254929666123
9.95297648824 0.0254505741125
9.95767883942 0.0254082194293
9.9623811906 0.0253659025626
9.96708354177 0.0253236235125
9.97178589295 0.0252813822789
9.97648824412 0.0252391788618
9.9811905953 0.0251970132613
9.98589294647 0.0251548854773
9.99059529765 0.0251127955099
9.99529764882 0.025070743359
10.0 0.0250287290246


==> Supplementary/filled/extrap/U4/Cv-EU4n95.dat <==
0.599999999999 0.369761197717
0.604702351175 0.370568607847
0.60940470235 0.371366040265
0.614107053526 0.372153494969
0.618809404701 0.372930971961
0.623511755877 0.37369847124
0.628214107053 0.374455992806
0.632916458228 0.375203536659
0.637618809404 0.375941102799
0.642321160579 0.376668691226
0.647023511755 0.377386301941
0.65172586293 0.378093934942
0.656428214106 0.378791590231
0.661130565282 0.379479267807
0.665832916457 0.38015696767
0.670535267633 0.38082468982
0.675237618808 0.381482434257
0.679939969984 0.382130200982
0.68464232116 0.382767989993
0.689344672335 0.383395801292
0.694047023511 0.384013634878
0.698749374686 0.38462149075
0.703451725862 0.38521936891
0.708154077038 0.385807269358
0.712856428213 0.386385192092
0.717558779389 0.386953137113
0.722261130564 0.387511104422
0.72696348174 0.388059094018
0.731665832915 0.388597105901
0.736368184091 0.38912514007
0.741070535267 0.389643196528
0.745772886442 0.390151275272
0.750475237618 0.390649376303
0.755177588793 0.391137499622
0.759879939969 0.391615645227
0.764582291145 0.39208381312
0.76928464232 0.3925420033
0.773986993496 0.392990215767
0.778689344671 0.393428450521
0.783391695847 0.393856707562
0.788094047023 0.394274986891
0.792796398198 0.394683288506
0.797498749374 0.395081612409
0.802201100549 0.395469958599
0.806903451725 0.395848327076
0.8116058029 0.39621671784
0.816308154076 0.396575130891
0.821010505252 0.39692356623
0.825712856427 0.397262023855
0.830415207603 0.397590503768
0.835117558778 0.397909005967
0.839819909954 0.398217530454
0.84452226113 0.398516077228
0.849224612305 0.398804646289
0.853926963481 0.399083237638
0.858629314656 0.399351851273
0.863331665832 0.399610487196
0.868034017008 0.399859145405
0.872736368183 0.400097825902
0.877438719359 0.400326528686
0.882141070534 0.400545253757
0.88684342171 0.400754001115
0.891545772885 0.400952770761
0.896248124061 0.401141562693
0.900950475237 0.401320376913
0.905652826412 0.401489213419
0.910355177588 0.401648072213
0.915057528763 0.401796953294
0.919759879939 0.401935856662
0.924462231115 0.402064782318
0.92916458229 0.40218373026
0.933866933466 0.40229270049
0.938569284641 0.402391693006
0.943271635817 0.40248070781
0.947973986993 0.402559744901
0.952676338168 0.402628804279
0.957378689344 0.402687885944
0.962081040519 0.402736989897
0.966783391695 0.402776116136
0.97148574287 0.402805264663
0.976188094046 0.402824435476
0.980890445222 0.402833628577
0.985592796397 0.402832843965
0.990295147573 0.40282208164
0.994997498748 0.402801341602
0.999699849924 0.402770623852
1.0044022011 0.402733031517
1.00910455228 0.402692528458
1.01380690345 0.402649129103
1.01850925463 0.40260283345
1.0232116058 0.4025536415
1.02791395698 0.402501553253
1.03261630815 0.402446568709
1.03731865933 0.402388687867
1.0420210105 0.402327910728
1.04672336168 0.402264237292
1.05142571286 0.402197667559
1.05612806403 0.402128201528
1.06083041521 0.4020558392
1.06553276638 0.401980580575
1.07023511756 0.401902425653
1.07493746873 0.401821374433
1.07963981991 0.401737426916
1.08434217108 0.401650583102
1.08904452226 0.401560842991
1.09374687344 0.401468206582
1.09844922461 0.401372673877
1.10315157579 0.401274244874
1.10785392696 0.401172919573
1.11255627814 0.401068697976
1.11725862931 0.400961580081
1.12196098049 0.400851565889
1.12666333166 0.4007386554
1.13136568284 0.400622848613
1.13606803402 0.400504145529
1.14077038519 0.400382546148
1.14547273637 0.40025805047
1.15017508754 0.400130658495
1.15487743872 0.400000370222
1.15957978989 0.399867185652
1.16428214107 0.399731104785
1.16898449225 0.39959212762
1.17368684342 0.399450254159
1.1783891946 0.3993054844
1.18309154577 0.399157818344
1.18779389695 0.39900725599
1.19249624812 0.398853797339
1.1971985993 0.398697442392
1.20190095047 0.398538191146
1.20660330165 0.398376043604
1.21130565283 0.398210999764
1.216008004 0.398043059627
1.22071035518 0.397872223193
1.22541270635 0.397698490462
1.23011505753 0.397521861433
1.2348174087 0.397342336107
1.23951975988 0.397159914484
1.24422211105 0.396974596564
1.24892446223 0.396786382346
1.25362681341 0.396595271832
1.25832916458 0.396401265019
1.26303151576 0.39620436191
1.26773386693 0.396004562504
1.27243621811 0.3958018668
1.27713856928 0.395596274799
1.28184092046 0.3953877865
1.28654327163 0.395176401905
1.29124562281 0.394962121012
1.29594797399 0.394744943822
1.30065032516 0.394524870335
1.30535267634 0.39430190055
1.31005502751 0.394076034469
1.31475737869 0.39384727209
1.31945972986 0.393615613413
1.32416208104 0.39338105844
1.32886443222 0.393143607169
1.33356678339 0.392903259601
1.33826913457 0.392660015736
1.34297148574 0.392413875573
1.34767383692 0.392164839114
1.35237618809 0.391912906357
1.35707853927 0.391658077303
1.36178089044 0.391400351951
1.36648324162 0.391139730302
1.3711855928 0.390876212357
1.37588794397 0.390609798113
1.38059029515 0.390340487573
1.38529264632 0.390068280735
1.3899949975 0.3897931776
1.39469734867 0.389515178168
1.39939969985 0.389234282439
1.40410205102 0.388950490412
1.4088044022 0.388663802088
1.41350675338 0.388374217467
1.41820910455 0.388081736549
1.42291145573 0.387786359333
1.4276138069 0.387488085821
1.43231615808 0.38718691601
1.43701850925 0.386882849903
1.44172086043 0.386575887499
1.4464232116 0.386266028797
1.45112556278 0.385953273798
1.45582791396 0.385637622501
1.46053026513 0.385319074908
1.46523261631 0.384997631017
1.46993496748 0.384673290829
1.47463731866 0.384346054344
1.47933966983 0.384015921561
1.48404202101 0.383682892481
1.48874437219 0.383346967104
1.49344672336 0.38300814543
1.49814907454 0.382666427459
1.50285142571 0.38232181319
1.50755377689 0.381974302624
1.51225612806 0.381623895761
1.51695847924 0.3812705926
1.52166083041 0.380914393143
1.52636318159 0.380555297388
1.53106553277 0.380193305335
1.53576788394 0.379828416986
1.54047023512 0.379460632339
1.54517258629 0.379089951395
1.54987493747 0.378716374154
1.55457728864 0.378339900616
1.55927963982 0.37796053078
1.56398199099 0.377578264647
1.56868434217 0.377193102217
1.57338669335 0.37680504349
1.57808904452 0.376414088465
1.5827913957 0.376020237143
1.58749374687 0.375623489524
1.59219609805 0.375223845608
1.59689844922 0.374821305394
1.6016008004 0.374415868883
1.60630315157 0.374007536075
1.61100550275 0.37359630697
1.61570785393 0.373182181567
1.6204102051 0.372765159868
1.62511255628 0.372345241871
1.62981490745 0.371922427576
1.63451725863 0.371496716985
1.6392196098 0.371068110096
1.64392196098 0.37063660691
1.64862431216 0.370202207427
1.65332666333 0.369764911646
1.65802901451 0.369324719568
1.66273136568 0.368881631193
1.66743371686 0.368435646521
1.67213606803 0.367986765552
1.67683841921 0.367534988285
1.68154077038 0.367080314721
1.68624312156 0.36662274486
1.69094547274 0.366162278701
1.69564782391 0.365698916245
1.70035017509 0.365232657492
1.70505252626 0.364763502442
1.70975487744 0.364291451095
1.71445722861 0.36381650345
1.71915957979 0.363338659508
1.72386193096 0.362857919269
1.72856428214 0.362374282733
1.73326663332 0.361887749899
1.73796898449 0.361398320768
1.74267133567 0.36090599534
1.74737368684 0.360410773615
1.75207603802 0.359912655592
1.75677838919 0.359411641272
1.76148074037 0.358907730655
1.76618309154 0.358400923741
1.77088544272 0.357891220529
1.7755877939 0.35737862102
1.78029014507 0.356863125214
1.78499249625 0.356344733111
1.78969484742 0.35582344471
1.7943971986 0.355299260012
1.79909954977 0.354772179017
1.80380190095 0.354242201725
1.80850425213 0.353709328135
1.8132066033 0.353173558249
1.81790895448 0.352634892065
1.82261130565 0.352093329583
1.82731365683 0.351548870805
1.832016008 0.351001515729
1.83671835918 0.350451264356
1.84142071035 0.349898116686
1.84612306153 0.349342072718
1.85082541271 0.348783132453
1.85552776388 0.348221295891
1.86023011506 0.347656563032
1.86493246623 0.347088933876
1.86963481741 0.346518408422
1.87433716858 0.345944986671
1.87903951976 0.345368668623
1.88374187093 0.344789454277
1.88844422211 0.344207343635
1.89314657329 0.343622336695
1.89784892446 0.343034433458
1.90255127564 0.342443633923
1.90725362681 0.341849938092
1.91195597799 0.341253345963
1.91665832916 0.340653857537
1.92136068034 0.340051472813
1.92606303151 0.339446191792
1.93076538269 0.338838014475
1.93546773387 0.338226940859
1.94017008504 0.337612970947
1.94487243622 0.336996104738
1.94957478739 0.336376342231
1.95427713857 0.335753683427
1.95897948974 0.335128128325
1.96368184092 0.334499676927
1.9683841921 0.333868329231
1.97308654327 0.333234085238
1.97778889445 0.332596944947
1.98249124562 0.33195690836
1.9871935968 0.331313975475
1.99189594797 0.330668146293
1.99659829915 0.330019420814
2.00130065032 0.329367951943
2.0060030015 0.328716538117
2.01070535268 0.328066225246
2.01540770385 0.327417013328
2.02011005503 0.326768902365
2.0248124062 0.326121892355
2.02951475738 0.325475983299
2.03421710855 0.324831175198
2.03891945973 0.32418746805
2.0436218109 0.323544861857
2.04832416208 0.322903356617
2.05302651326 0.322262952331
2.05772886443 0.321623649
2.06243121561 0.320985446622
2.06713356678 0.320348345198
2.07183591796 0.319712344729
2.07653826913 0.319077445213
2.08124062031 0.318443646651
2.08594297148 0.317810949044
2.09064532266 0.31717935239
2.09534767384 0.31654885669
2.10005002501 0.315919461944
2.10475237619 0.315291168153
2.10945472736 0.314663975315
2.11415707854 0.314037883431
2.11885942971 0.313412892501
2.12356178089 0.312789002525
2.12826413207 0.312166213503
2.13296648324 0.311544525435
2.13766883442 0.310923938322
2.14237118559 0.310304452162
2.14707353677 0.309686066956
2.15177588794 0.309068782704
2.15647823912 0.308452599406
2.16118059029 0.307837517062
2.16588294147 0.307223535672
2.17058529265 0.306610655236
2.17528764382 0.305998875754
2.179989995 0.305388197226
2.18469234617 0.304778619652
2.18939469735 0.304170143032
2.19409704852 0.303562767366
2.1987993997 0.302956492654
2.20350175087 0.302351318895
2.20820410205 0.301747246091
2.21290645323 0.301144274241
2.2176088044 0.300542403345
2.22231115558 0.299941633403
2.22701350675 0.299341964415
2.23171585793 0.29874339638
2.2364182091 0.2981459293
2.24112056028 0.297549563174
2.24582291145 0.296954298002
2.25052526263 0.296360133783
2.25522761381 0.295767070519
2.25992996498 0.295175108209
2.26463231616 0.294584246853
2.26933466733 0.29399448645
2.27403701851 0.293405827002
2.27873936968 0.292818268508
2.28344172086 0.292231810967
2.28814407204 0.291646454381
2.29284642321 0.291062198748
2.29754877439 0.29047904407
2.30225112556 0.289896990346
2.30695347674 0.289316037575
2.31165582791 0.288736185759
2.31635817909 0.288157434896
2.32106053026 0.287579784988
2.32576288144 0.287003236033
2.33046523262 0.286427788033
2.33516758379 0.285853440986
2.33986993497 0.285280194894
2.34457228614 0.284708049755
2.34927463732 0.284137005571
2.35397698849 0.28356706234
2.35867933967 0.282998220063
2.36338169084 0.282430478741
2.36808404202 0.281863838372
2.3727863932 0.281298298957
2.37748874437 0.280733860497
2.38219109555 0.28017052299
2.38689344672 0.279608286437
2.3915957979 0.279047150839
2.39629814907 0.278487116194
2.40100050025 0.277928182503
2.40570285142 0.277370349766
2.4104052026 0.276813617984
2.41510755378 0.276257987155
2.41980990495 0.27570345728
2.42451225613 0.275150028359
2.4292146073 0.274597700392
2.43391695848 0.27404647338
2.43861930965 0.273496347321
2.44332166083 0.272947322216
2.44802401201 0.272399398065
2.45272636318 0.271852574868
2.45742871436 0.271306852625
2.46213106553 0.270762231336
2.46683341671 0.270218711001
2.47153576788 0.26967629162
2.47623811906 0.269134973193
2.48094047023 0.26859475572
2.48564282141 0.268055639201
2.49034517259 0.267517623636
2.49504752376 0.266980709025
2.49974987494 0.266444895368
2.50445222611 0.265910182665
2.50915457729 0.265376570916
2.51385692846 0.264844060121
2.51855927964 0.26431265028
2.52326163081 0.263782341393
2.52796398199 0.26325313346
2.53266633317 0.26272502648
2.53736868434 0.262198020455
2.54207103552 0.261672115384
2.54677338669 0.261147311267
2.55147573787 0.260623608104
2.55617808904 0.260101005894
2.56088044022 0.259579504639
2.56558279139 0.259059104338
2.57028514257 0.258539804991
2.57498749375 0.258021606597
2.57968984492 0.257504509158
2.5843921961 0.256988512673
2.58909454727 0.256473617141
2.59379689845 0.255959822564
2.59849924962 0.255447128941
2.6032016008 0.254935536271
2.60790395198 0.254425044556
2.61260630315 0.253915653794
2.61730865433 0.253407363987
2.6220110055 0.252900175133
2.62671335668 0.252394087234
2.63141570785 0.251889100289
2.63611805903 0.251385214297
2.6408204102 0.25088242926
2.64552276138 0.250380745176
2.65022511256 0.249880162047
2.65492746373 0.249380679871
2.65962981491 0.248882298649
2.66433216608 0.248385018382
2.66903451726 0.247888839068
2.67373686843 0.247393760709
2.67843921961 0.246899783303
2.68314157078 0.246406906851
2.68784392196 0.245915131354
2.69254627314 0.24542445681
2.69724862431 0.24493488322
2.70195097549 0.244446410585
2.70665332666 0.243959038903
2.71135567784 0.243472768175
2.71605802901 0.242987598401
2.72076038019 0.242503529582
2.72546273136 0.242020561716
2.73016508254 0.241538694804
2.73486743372 0.241057928846
2.73956978489 0.240578263842
2.74427213607 0.240099699793
2.74897448724 0.239622236697
2.75367683842 0.239145874555
2.75837918959 0.238670613367
2.76308154077 0.238196453133
2.76778389195 0.237723393853
2.77248624312 0.237251435527
2.7771885943 0.236780578155
2.78189094547 0.236310821737
2.78659329665 0.235842166273
2.79129564782 0.235374611763
2.795997999 0.234908158207
2.80070035017 0.234442805605
2.80540270135 0.233978553957
2.81010505253 0.233515403263
2.8148074037 0.233053353523
2.81950975488 0.232592404737
2.82421210605 0.232132556905
2.82891445723 0.231673810027
2.8336168084 0.231216164103
2.83831915958 0.230759619133
2.84302151075 0.230304175117
2.84772386193 0.229849832054
2.85242621311 0.229396589946
2.85712856428 0.228944448792
2.86183091546 0.228493408592
2.86653326663 0.228043469346
2.87123561781 0.227594631053
2.87593796898 0.227146893715
2.88064032016 0.226700257331
2.88534267133 0.2262547219
2.89004502251 0.225810287424
2.89474737369 0.225366953902
2.89944972486 0.224924721334
2.90415207604 0.224483589719
2.90885442721 0.224043559059
2.91355677839 0.223604629352
2.91825912956 0.2231668006
2.92296148074 0.222730072802
2.92766383192 0.222294445957
2.93236618309 0.221859920067
2.93706853427 0.22142649513
2.94177088544 0.220994171148
2.94647323662 0.220562948119
2.95117558779 0.220132826045
2.95587793897 0.219703804924
2.96058029014 0.219275884758
2.96528264132 0.218849065545
2.9699849925 0.218423347287
2.97468734367 0.217998729982
2.97938969485 0.217575213632
2.98409204602 0.217152798235
2.9887943972 0.216731483792
2.99349674837 0.216311270304
2.99819909955 0.215892157769
3.00290145072 0.215474089167
3.0076038019 0.215056843939
3.01230615308 0.214640400118
3.01700850425 0.214224757703
3.02171085543 0.213809916694
3.0264132066 0.213395877092
3.03111555778 0.212982638896
3.03581790895 0.212570202107
3.04052026013 0.212158566723
3.0452226113 0.211747732747
3.04992496248 0.211337700176
3.05462731366 0.210928469012
3.05932966483 0.210520039254
3.06403201601 0.210112410903
3.06873436718 0.209705583958
3.07343671836 0.209299558419
3.07813906953 0.208894334287
3.08284142071 0.208489911561
3.08754377189 0.208086290241
3.09224612306 0.207683470328
3.09694847424 0.207281451821
3.10165082541 0.206880234721
3.10635317659 0.206479819027
3.11105552776 0.206080204739
3.11575787894 0.205681391858
3.12046023011 0.205283380383
3.12516258129 0.204886170314
3.12986493247 0.204489761652
3.13456728364 0.204094154396
3.13926963482 0.203699348546
3.14397198599 0.203305344103
3.14867433717 0.202912141066
3.15337668834 0.202519739435
3.15807903952 0.202128139211
3.16278139069 0.201737340394
3.16748374187 0.201347342982
3.17218609305 0.200958146977
3.17688844422 0.200569752378
3.1815907954 0.200182159186
3.18629314657 0.1997953674
3.19099549775 0.199409377021
3.19569784892 0.199024188047
3.2004002001 0.198639800481
3.20510255127 0.19825621432
3.20980490245 0.197873429566
3.21450725363 0.197491446218
3.2192096048 0.197110264277
3.22391195598 0.196729883742
3.22861430715 0.196350304613
3.23331665833 0.195971526891
3.2380190095 0.195593550575
3.24272136068 0.195216375665
3.24742371186 0.194840002162
3.25212606303 0.194464430065
3.25682841421 0.194089659375
3.26153076538 0.193715690091
3.26623311656 0.193342522213
3.27093546773 0.192970155741
3.27563781891 0.192598590676
3.28034017008 0.192227827018
3.28504252126 0.191857864765
3.28974487244 0.191488703919
3.29444722361 0.19112034448
3.29914957479 0.190752786447
3.30385192596 0.19038602982
3.30855427714 0.190020074599
3.31325662831 0.189654920785
3.31795897949 0.189290568377
3.32266133066 0.188927017376
3.32736368184 0.188564267781
3.33206603302 0.188202319592
3.33676838419 0.18784117281
3.34147073537 0.187480827434
3.34617308654 0.187121283464
3.35087543772 0.186762540901
3.35557778889 0.186404599744
3.36028014007 0.186047459994
3.36498249124 0.185691121649
3.36968484242 0.185335584712
3.3743871936 0.18498084918
3.37908954477 0.184626915055
3.38379189595 0.184273782337
3.38849424712 0.183921451024
3.3931965983 0.183569921118
3.39789894947 0.183219192619
3.40260130065 0.182869265525
3.40730365183 0.182520139838
3.412006003 0.182171815558
3.41670835418 0.181824292684
3.42141070535 0.181477571216
3.42611305653 0.181131651155
3.4308154077 0.1807865325
3.43551775888 0.180442215251
3.44022011005 0.180098699409
3.44492246123 0.179755984973
3.44962481241 0.179414071943
3.45432716358 0.17907296032
3.45902951476 0.178732650103
3.46373186593 0.178393141292
3.46843421711 0.178054433888
3.47313656828 0.17771652789
3.47783891946 0.177379423299
3.48254127063 0.177043120114
3.48724362181 0.176707618335
3.49194597299 0.176372917963
3.49664832416 0.176039018997
3.50135067534 0.175705921437
3.50605302651 0.175373625284
3.51075537769 0.175042130537
3.51545772886 0.174711437197
3.52016008004 0.174381545262
3.52486243121 0.174052454735
3.52956478239 0.173724165613
3.53426713357 0.173396677898
3.53896948474 0.173069991589
3.54367183592 0.172744106687
3.54837418709 0.172419023191
3.55307653827 0.172094741101
3.55777888944 0.171771260418
3.56248124062 0.171448581141
3.5671835918 0.171126703271
3.57188594297 0.170805626807
3.57658829415 0.170485351749
3.58129064532 0.170165878097
3.5859929965 0.169847205852
3.59069534767 0.169529335014
3.59539769885 0.169212265581
3.60010005002 0.168895997555
3.6048024012 0.168580530936
3.60950475238 0.168265865722
3.61420710355 0.167952001916
3.61890945473 0.167638939515
3.6236118059 0.167326678521
3.62831415708 0.167015218933
3.63301650825 0.166704560752
3.63771885943 0.166394703977
3.6424212106 0.166085648608
3.64712356178 0.165777394645
3.65182591296 0.165469942089
3.65652826413 0.16516329094
3.66123061531 0.164857441197
3.66593296648 0.16455239286
3.67063531766 0.164248145929
3.67533766883 0.163944700405
3.68004002001 0.163642056287
3.68474237118 0.163340213576
3.68944472236 0.163039172271
3.69414707354 0.162738932372
3.69884942471 0.16243949388
3.70355177589 0.162140856794
3.70825412706 0.161843021114
3.71295647824 0.161545986841
3.71765882941 0.161249753974
3.72236118059 0.160954322513
3.72706353177 0.160659692459
3.73176588294 0.160365863811
3.73646823412 0.16007283657
3.74117058529 0.159780610735
3.74587293647 0.159489186306
3.75057528764 0.159198563284
3.75527763882 0.158908741668
3.75997998999 0.158619721458
3.76468234117 0.158331502655
3.76938469235 0.158044085258
3.77408704352 0.157757469267
3.7787893947 0.157471654683
3.78349174587 0.157186641505
3.78819409705 0.156902429734
3.79289644822 0.156619019369
3.7975987994 0.15633641041
3.80230115057 0.156054602858
3.80700350175 0.155773596712
3.81170585293 0.155493391972
3.8164082041 0.155213988639
3.82111055528 0.154935386712
3.82581290645 0.154657586191
3.83051525763 0.154380587077
3.8352176088 0.154104389369
3.83991995998 0.153828993068
3.84462231115 0.153554398173
3.84932466233 0.153280604684
3.85402701351 0.153007612601
3.85872936468 0.152735421925
3.86343171586 0.152464032656
3.86813406703 0.152193444793
3.87283641821 0.151923658336
3.87753876938 0.151654673285
3.88224112056 0.151386489641
3.88694347174 0.151119107403
3.89164582291 0.150852526572
3.89634817409 0.150586747146
3.90105052526 0.150321769128
3.90575287644 0.150057592515
3.91045522761 0.149794217309
3.91515757879 0.14953164351
3.91985992996 0.149269871116
3.92456228114 0.149008900129
3.92926463232 0.148748730549
3.93396698349 0.148489362375
3.93866933467 0.148230795607
3.94337168584 0.147973030245
3.94807403702 0.14771606629
3.95277638819 0.147459903742
3.95747873937 0.147204542599
3.96218109054 0.146949982863
3.96688344172 0.146696224533
3.9715857929 0.14644326761
3.97628814407 0.146191112093
3.98099049525 0.145939757983
3.98569284642 0.145689205278
3.9903951976 0.145439453981
3.99509754877 0.145190504089
3.99979989995 0.144942355604
4.00450225112 0.1446948146
4.0092046023 0.144447652292
4.01390695348 0.144200868298
4.01860930465 0.143954462617
4.02331165583 0.143708435249
4.028014007 0.143462786195
4.03271635818 0.143217515455
4.03741870935 0.142972623028
4.04212106053 0.142728108914
4.04682341171 0.142483973114
4.05152576288 0.142240215627
4.05622811406 0.141996836454
4.06093046523 0.141753835594
4.06563281641 0.141511213048
4.07033516758 0.141268968815
4.07503751876 0.141027102896
4.07973986993 0.14078561529
4.08444222111 0.140544505998
4.08914457229 0.140303775019
4.09384692346 0.140063422353
4.09854927464 0.139823448001
4.10325162581 0.139583851962
4.10795397699 0.139344634237
4.11265632816 0.139105794825
4.11735867934 0.138867333727
4.12206103051 0.138629250942
4.12676338169 0.138391546471
4.13146573287 0.138154220313
4.13616808404 0.137917272469
4.14087043522 0.137680702938
4.14557278639 0.13744451172
4.15027513757 0.137208698816
4.15497748874 0.136973264225
4.15967983992 0.136738207948
4.16438219109 0.136503529985
4.16908454227 0.136269230334
4.17378689345 0.136035308998
4.17848924462 0.135801765974
4.1831915958 0.135568601264
4.18789394697 0.135335814868
4.19259629815 0.135103406785
4.19729864932 0.134871377016
4.2020010005 0.13463972556
4.20670335168 0.134408452417
4.21140570285 0.134177557588
4.21610805403 0.133947041072
4.2208104052 0.13371690287
4.22551275638 0.133487142981
4.23021510755 0.133257761406
4.23491745873 0.133028758144
4.2396198099 0.132800133196
4.24432216108 0.132571886561
4.24902451226 0.132344018239
4.25372686343 0.132116528232
4.25842921461 0.131889416537
4.26313156578 0.131662683156
4.26783391696 0.131436328088
4.27253626813 0.131210351334
4.27723861931 0.130984752893
4.28194097048 0.130759532766
4.28664332166 0.130534690952
4.29134567284 0.130310227452
4.29604802401 0.130086142265
4.30075037519 0.129862435392
4.30545272636 0.129639106832
4.31015507754 0.129416156585
4.31485742871 0.129193584652
4.31955977989 0.128971391033
4.32426213106 0.128749575727
4.32896448224 0.128528138734
4.33366683342 0.128307080055
4.33836918459 0.128086399689
4.34307153577 0.127866097637
4.34777388694 0.127646173898
4.35247623812 0.127426628472
4.35717858929 0.127207461361
4.36188094047 0.126988672562
4.36658329165 0.126770262077
4.37128564282 0.126552229906
4.375987994 0.126334576047
4.38069034517 0.126117300503
4.38539269635 0.125900403272
4.39009504752 0.125683884354
4.3947973987 0.12546774375
4.39949974987 0.125251981459
4.40420210105 0.125036597482
4.40890445223 0.124821591818
4.4136068034 0.124606964467
4.41830915458 0.12439271543
4.42301150575 0.124178844707
4.42771385693 0.123965352297
4.4324162081 0.1237522382
4.43711855928 0.123539502417
4.44182091045 0.123327144947
4.44652326163 0.123115165791
4.45122561281 0.122903564948
4.45592796398 0.122692342419
4.46063031516 0.122481498203
4.46533266633 0.122271032301
4.47003501751 0.122060944712
4.47473736868 0.121851235436
4.47943971986 0.121641904474
4.48414207103 0.121432951826
4.48884442221 0.121224377491
4.49354677339 0.121016181469
4.49824912456 0.120808363761
4.50295147574 0.120600924366
4.50765382691 0.120393863285
4.51235617809 0.120187180517
4.51705852926 0.119980876063
4.52176088044 0.119774949922
4.52646323162 0.119569402094
4.53116558279 0.11936423258
4.53586793397 0.11915944138
4.54057028514 0.118955028493
4.54527263632 0.118750993919
4.54997498749 0.118547337659
4.55467733867 0.118344059712
4.55937968984 0.118141160079
4.56408204102 0.117938638759
4.5687843922 0.117736495753
4.57348674337 0.11753473106
4.57818909455 0.117333344681
4.58289144572 0.117132336615
4.5875937969 0.116931706862
4.59229614807 0.116731455423
4.59699849925 0.116531582298
4.60170085042 0.116332087485
4.6064032016 0.116132970987
4.61110555278 0.115934232802
4.61580790395 0.11573587293
4.62051025513 0.115537891372
4.6252126063 0.115340288127
4.62991495748 0.115143063195
4.63461730865 0.114946216577
4.63931965983 0.114749748273
4.644022011 0.114553658282
4.64872436218 0.114357946605
4.65342671336 0.11416261324
4.65812906453 0.11396765819
4.66283141571 0.113773081453
4.66753376688 0.113578883029
4.67223611806 0.113385062919
4.67693846923 0.113191621122
4.68164082041 0.112998557639
4.68634317159 0.112805872469
4.69104552276 0.112613565612
4.69574787394 0.112421637069
4.70045022511 0.11223008684
4.70515257629 0.112038914924
4.70985492746 0.111848121321
4.71455727864 0.111657706032
4.71925962981 0.111467669056
4.72396198099 0.111278010394
4.72866433217 0.111088730045
4.73336668334 0.11089982801
4.73806903452 0.110711304288
4.74277138569 0.11052315888
4.74747373687 0.110335391785
4.75217608804 0.110148003003
4.75687843922 0.109960992535
4.76158079039 0.109774360381
4.76628314157 0.10958810654
4.77098549275 0.109402231012
4.77568784392 0.109216733798
4.7803901951 0.109031614897
4.78509254627 0.10884687431
4.78979489745 0.108662512036
4.79449724862 0.108478528076
4.7991995998 0.108294922429
4.80390195097 0.108111695095
4.80860430215 0.107928846076
4.81330665333 0.107746375369
4.8180090045 0.107564282976
4.82271135568 0.107382568896
4.82741370685 0.10720123313
4.83211605803 0.107020275678
4.8368184092 0.106839696538
4.84152076038 0.106659495713
4.84622311156 0.1064796732
4.85092546273 0.106300229001
4.85562781391 0.106121163116
4.86033016508 0.105942475544
4.86503251626 0.105764166286
4.86973486743 0.10558623534
4.87443721861 0.105408682709
4.87913956978 0.105231508391
4.88384192096 0.105054712386
4.88854427214 0.104878294695
4.89324662331 0.104702255317
4.89794897449 0.104526594253
4.90265132566 0.104351311502
4.90735367684 0.104176407065
4.91205602801 0.104001880941
4.91675837919 0.10382773313
4.92146073036 0.103653963633
4.92616308154 0.10348057245
4.93086543272 0.10330755958
4.93556778389 0.103134925023
4.94027013507 0.10296266878
4.94497248624 0.10279079085
4.94967483742 0.102619291234
4.95437718859 0.102448169931
4.95907953977 0.102277426942
4.96378189094 0.102107062266
4.96848424212 0.101937075904
4.9731865933 0.101767467855
4.97788894447 0.101598238119
4.98259129565 0.101429386697
4.98729364682 0.101260913589
4.991995998 0.101092818793
4.99669834917 0.100925102312
5.00140070035 0.100757764144
5.00610305153 0.100590804289
5.0108054027 0.100424222748
5.01550775388 0.10025801952
5.02021010505 0.100092194605
5.02491245623 0.0999267480044
5.0296148074 0.099761679717
5.03431715858 0.099596989743
5.03901950975 0.0994326780824
5.04372186093 0.0992687447353
5.04842421211 0.0991051897017
5.05312656328 0.0989420129815
5.05782891446 0.0987792145748
5.06253126563 0.0986167944816
5.06723361681 0.0984547527017
5.07193596798 0.0982930892354
5.07663831916 0.0981318040825
5.08134067033 0.0979708972431
5.08604302151 0.0978103687171
5.09074537269 0.0976502185046
5.09544772386 0.0974904466056
5.10015007504 0.09733105302
5.10485242621 0.0971720377478
5.10955477739 0.0970134007891
5.11425712856 0.0968551421439
5.11895947974 0.0966972618122
5.12366183091 0.0965397597938
5.12836418209 0.096382636089
5.13306653327 0.0962258906976
5.13776888444 0.0960695236197
5.14247123562 0.0959135348552
5.14717358679 0.0957579244042
5.15187593797 0.0956026922666
5.15657828914 0.0954478384425
5.16128064032 0.0952933629319
5.1659829915 0.0951392657347
5.17068534267 0.0949855468509
5.17538769385 0.0948322062807
5.18009004502 0.0946792440239
5.1847923962 0.0945266600805
5.18949474737 0.0943744544506
5.19419709855 0.0942226271342
5.19889944972 0.0940711781312
5.2036018009 0.0939201074417
5.20830415208 0.0937694150656
5.21300650325 0.093619101003
5.21770885443 0.0934691652538
5.2224112056 0.0933196078181
5.22711355678 0.0931704286959
5.23181590795 0.0930216278871
5.23651825913 0.0928732053918
5.2412206103 0.0927251612099
5.24592296148 0.0925774953415
5.25062531266 0.0924302077866
5.25532766383 0.0922832985451
5.26003001501 0.092136767617
5.26473236618 0.0919906150025
5.26943471736 0.0918448407014
5.27413706853 0.0916994447137
5.27883941971 0.0915544270395
5.28354177088 0.0914097876787
5.28824412206 0.0912655266315
5.29294647324 0.0911216438976
5.29764882441 0.0909781394773
5.30235117559 0.0908350133703
5.30705352676 0.0906922655769
5.31175587794 0.0905498960969
5.31645822911 0.0904079049304
5.32116058029 0.0902662920773
5.32586293147 0.0901250575376
5.33056528264 0.0899842013115
5.33526763382 0.0898437233988
5.33996998499 0.0897036237995
5.34467233617 0.0895639025137
5.34937468734 0.0894245595414
5.35407703852 0.0892855948825
5.35877938969 0.0891470085371
5.36348174087 0.0890088005051
5.36818409205 0.0888709707866
5.37288644322 0.0887335193816
5.3775887944 0.08859644629
5.38229114557 0.0884597515119
5.38699349675 0.0883234350472
5.39169584792 0.088187496896
5.3963981991 0.0880519370582
5.40110055027 0.0879167555339
5.40580290145 0.0877819523231
5.41050525263 0.0876475274257
5.4152076038 0.0875134808418
5.41990995498 0.0873798125713
5.42461230615 0.0872465226143
5.42931465733 0.0871136109707
5.4340170085 0.0869810776406
5.43871935968 0.086848922624
5.44342171085 0.0867171459208
5.44812406203 0.0865857475311
5.45282641321 0.0864547274548
5.45752876438 0.086324085692
5.46223111556 0.0861938222427
5.46693346673 0.0860639371068
5.47163581791 0.0859344302843
5.47633816908 0.0858053017753
5.48104052026 0.0856765515798
5.48574287144 0.0855481796978
5.49044522261 0.0854201861292
5.49514757379 0.085292570874
5.49984992496 0.0851653339323
5.50455227614 0.0850384753041
5.50925462731 0.0849119949893
5.51395697849 0.084785892988
5.51865932966 0.0846601693002
5.52336168084 0.0845348239258
5.52806403202 0.0844098568648
5.53276638319 0.0842852681173
5.53746873437 0.0841610576833
5.54217108554 0.0840372255627
5.54687343672 0.0839137717556
5.55157578789 0.083790696262
5.55627813907 0.0836679990818
5.56098049024 0.083545680215
5.56568284142 0.0834237396618
5.5703851926 0.0833021774219
5.57508754377 0.0831809934956
5.57978989495 0.0830601878827
5.58449224612 0.0829397605832
5.5891945973 0.0828197115972
5.59389694847 0.0827000409247
5.59859929965 0.0825807485656
5.60330165082 0.08246183452
5.608004002 0.0823432987878
5.61270635318 0.0822251413691
5.61740870435 0.0821073622639
5.62211105553 0.0819899614721
5.6268134067 0.0818729389938
5.63151575788 0.0817562948289
5.63621810905 0.0816400289775
5.64092046023 0.0815241414395
5.64562281141 0.081408632215
5.65032516258 0.081293501304
5.65502751376 0.0811787487064
5.65972986493 0.0810643744223
5.66443221611 0.0809503784516
5.66913456728 0.0808367607944
5.67383691846 0.0807235214507
5.67853926963 0.0806106604204
5.68324162081 0.0804981777035
5.68794397199 0.0803860733001
5.69264632316 0.0802743472102
5.69734867434 0.0801629994338
5.70205102551 0.0800520299708
5.70675337669 0.0799414388212
5.71145572786 0.0798312259851
5.71615807904 0.0797213914625
5.72086043021 0.0796119352533
5.72556278139 0.0795028573576
5.73026513257 0.0793941577753
5.73496748374 0.0792858365065
5.73966983492 0.0791778935512
5.74437218609 0.0790703289093
5.74907453727 0.0789631425809
5.75377688844 0.0788563345659
5.75847923962 0.0787499048644
5.76318159079 0.0786438534763
5.76788394197 0.0785381804017
5.77258629315 0.0784328856406
5.77728864432 0.0783279691929
5.7819909955 0.0782234310587
5.78669334667 0.0781192712379
5.79139569785 0.0780154897306
5.79609804902 0.0779120865368
5.8008004002 0.0778090616564
5.80550275138 0.0777064150895
5.81020510255 0.077604146836
5.81490745373 0.077502256896
5.8196098049 0.0774007452694
5.82431215608 0.0772996119563
5.82901450725 0.0771988569566
5.83371685843 0.0770984802705
5.8384192096 0.0769984818977
5.84312156078 0.0768988618385
5.84782391196 0.0767996200926
5.85252626313 0.0767007566603
5.85722861431 0.0766022715414
5.86193096548 0.0765041647359
5.86663331666 0.076406436244
5.87133566783 0.0763090860654
5.87603801901 0.0762121142004
5.88074037018 0.0761155206487
5.88544272136 0.0760193054106
5.89014507254 0.0759234684859
5.89484742371 0.0758280098747
5.89954977489 0.0757329295769
5.90425212606 0.0756382275926
5.90895447724 0.0755439039217
5.91365682841 0.0754499585643
5.91835917959 0.0753563915203
5.92306153076 0.0752632027898
5.92776388194 0.0751703923728
5.93246623312 0.0750779602692
5.93716858429 0.0749859064791
5.94187093547 0.0748942310025
5.94657328664 0.0748029338393
5.95127563782 0.0747120149895
5.95597798899 0.0746214744532
5.96068034017 0.0745313122304
5.96538269135 0.074441528321
5.97008504252 0.0743521227251
5.9747873937 0.0742630954426
5.97948974487 0.0741744464737
5.98419209605 0.0740861758181
5.98889444722 0.073998283476
5.9935967984 0.0739107694474
5.99829914957 0.0738236337322
6.00300150075 0.0737368154964
6.00770385193 0.0736500964805
6.0124062031 0.0735634571501
6.01710855428 0.0734768975052
6.02181090545 0.0733904175458
6.02651325663 0.0733040172718
6.0312156078 0.0732176966833
6.03591795898 0.0731314557802
6.04062031015 0.0730452945626
6.04532266133 0.0729592130305
6.05002501251 0.0728732111839
6.05472736368 0.0727872890227
6.05942971486 0.072701446547
6.06413206603 0.0726156837567
6.06883441721 0.0725300006519
6.07353676838 0.0724443972326
6.07823911956 0.0723588734988
6.08294147073 0.0722734294504
6.08764382191 0.0721880650875
6.09234617309 0.0721027804101
6.09704852426 0.0720175754181
6.10175087544 0.0719324501116
6.10645322661 0.0718474044906
6.11115557779 0.071762438555
6.11585792896 0.0716775523049
6.12056028014 0.0715927457403
6.12526263132 0.0715080188611
6.12996498249 0.0714233716674
6.13466733367 0.0713388041592
6.13936968484 0.0712543163364
6.14407203602 0.0711699081991
6.14877438719 0.0710855797473
6.15347673837 0.0710013309809
6.15817908954 0.0709171619
6.16288144072 0.0708330725046
6.1675837919 0.0707490627947
6.17228614307 0.0706651327702
6.17698849425 0.0705812824311
6.18169084542 0.0704975117776
6.1863931966 0.0704138208095
6.19109554777 0.0703302095269
6.19579789895 0.0702466779297
6.20050025012 0.0701632260181
6.2052026013 0.0700798537918
6.20990495248 0.0699965612511
6.21460730365 0.0699133483958
6.21930965483 0.069830215226
6.224012006 0.0697471617417
6.22871435718 0.0696641879428
6.23341670835 0.0695812938294
6.23811905953 0.0694984794014
6.2428214107 0.069415744659
6.24752376188 0.069333089602
6.25222611306 0.0692505142304
6.25692846423 0.0691680185444
6.26163081541 0.0690856025438
6.26633316658 0.0690032662286
6.27103551776 0.068921009599
6.27573786893 0.0688388326548
6.28044022011 0.068756735396
6.28514257129 0.0686747178228
6.28984492246 0.068592779935
6.29454727364 0.0685109217327
6.29924962481 0.0684291432158
6.30395197599 0.0683474443844
6.30865432716 0.0682658252385
6.31335667834 0.068184285778
6.31805902951 0.068102826003
6.32276138069 0.0680214459135
6.32746373187 0.0679401455095
6.33216608304 0.0678589247909
6.33686843422 0.0677777837578
6.34157078539 0.0676967224101
6.34627313657 0.0676157407479
6.35097548774 0.0675348387712
6.35567783892 0.06745401648
6.36038019009 0.0673732738742
6.36508254127 0.0672926109539
6.36978489245 0.067212027719
6.37448724362 0.0671315241697
6.3791895948 0.0670511003058
6.38389194597 0.0669707561273
6.38859429715 0.0668904916344
6.39329664832 0.0668103068268
6.3979989995 0.0667302017048
6.40270135067 0.0666501762682
6.40740370185 0.0665702305171
6.41210605303 0.0664903644515
6.4168084042 0.0664105780713
6.42151075538 0.0663308713766
6.42621310655 0.0662512443674
6.43091545773 0.0661716970437
6.4356178089 0.0660922294054
6.44032016008 0.0660128414525
6.44502251126 0.0659335331852
6.44972486243 0.0658543046033
6.45442721361 0.0657751557069
6.45912956478 0.0656960864959
6.46383191596 0.0656170969704
6.46853426713 0.0655381871304
6.47323661831 0.0654593569758
6.47793896948 0.0653806065068
6.48264132066 0.0653019357231
6.48734367184 0.065223344625
6.49204602301 0.0651448332123
6.49674837419 0.0650664014851
6.50145072536 0.0649880494433
6.50615307654 0.0649097770871
6.51085542771 0.0648315844163
6.51555777889 0.0647534714309
6.52026013006 0.064675438131
6.52496248124 0.0645974845166
6.52966483242 0.0645196105877
6.53436718359 0.0644418163442
6.53906953477 0.0643641017862
6.54377188594 0.0642864669137
6.54847423712 0.0642089117266
6.55317658829 0.064131436225
6.55787893947 0.0640540404089
6.56258129064 0.0639767242782
6.56728364182 0.063899487833
6.571985993 0.0638223310733
6.57668834417 0.063745253999
6.58139069535 0.0636682566102
6.58609304652 0.0635913389069
6.5907953977 0.063514500889
6.59549774887 0.0634377425566
6.60020010005 0.0633610639097
6.60490245123 0.0632844649483
6.6096048024 0.0632079456723
6.61430715358 0.0631315060818
6.61900950475 0.0630551461767
6.62371185593 0.0629788659571
6.6284142071 0.062902665423
6.63311655828 0.0628265445744
6.63781890945 0.0627505034112
6.64252126063 0.0626745419335
6.64722361181 0.0625986601412
6.65192596298 0.0625228580344
6.65662831416 0.0624471356131
6.66133066533 0.0623714928773
6.66603301651 0.0622959298269
6.67073536768 0.062220446462
6.67543771886 0.0621450427826
6.68014007003 0.0620697187886
6.68484242121 0.0619944744801
6.68954477239 0.061919309857
6.69424712356 0.0618442249195
6.69894947474 0.0617692196674
6.70365182591 0.0616942941007
6.70835417709 0.0616194482196
6.71305652826 0.0615446820239
6.71775887944 0.0614699955136
6.72246123061 0.0613953886889
6.72716358179 0.0613208615496
6.73186593297 0.0612464140958
6.73656828414 0.0611720463274
6.74127063532 0.0610977582445
6.74597298649 0.0610235498471
6.75067533767 0.0609494211351
6.75537768884 0.0608753721086
6.76008004002 0.0608014027676
6.7647823912 0.0607275131121
6.76948474237 0.060653703142
6.77418709355 0.0605799728574
6.77888944472 0.0605063222582
6.7835917959 0.0604327513445
6.78829414707 0.0603592601163
6.79299649825 0.0602858485736
6.79769884942 0.0602125167163
6.8024012006 0.0601392645445
6.80710355178 0.0600660920581
6.81180590295 0.0599929992573
6.81650825413 0.0599199861418
6.8212106053 0.0598470527119
6.82591295648 0.0597741989674
6.83061530765 0.0597014249084
6.83531765883 0.0596287305349
6.84002001 0.0595561158468
6.84472236118 0.0594835808442
6.84942471236 0.0594111255271
6.85412706353 0.0593387498954
6.85882941471 0.0592664539492
6.86353176588 0.0591942376885
6.86823411706 0.0591221011132
6.87293646823 0.0590500442234
6.87763881941 0.0589780670191
6.88234117058 0.0589061695002
6.88704352176 0.0588343516669
6.89174587294 0.0587626135189
6.89644822411 0.0586909550565
6.90115057529 0.0586193762795
6.90585292646 0.058547877188
6.91055527764 0.0584764577819
6.91525762881 0.0584051180613
6.91995997999 0.0583338580262
6.92466233117 0.0582626776766
6.92936468234 0.0581915770124
6.93406703352 0.0581205560337
6.93876938469 0.0580496147404
6.94347173587 0.0579787531326
6.94817408704 0.0579079712103
6.95287643822 0.0578372689735
6.95757878939 0.0577666464221
6.96228114057 0.0576961035562
6.96698349175 0.0576256403757
6.97168584292 0.0575552568808
6.9763881941 0.0574849530713
6.98109054527 0.0574147289472
6.98579289645 0.0573445845087
6.99049524762 0.0572745197556
6.9951975988 0.0572045346879
6.99989994997 0.0571346293058
7.00460230115 0.0570648036091
7.00930465233 0.0569950575978
7.0140070035 0.0569253912721
7.01870935468 0.0568558046318
7.02341170585 0.0567862976769
7.02811405703 0.0567168704076
7.0328164082 0.0566475228237
7.03751875938 0.0565782549253
7.04222111055 0.0565090667123
7.04692346173 0.0564399581848
7.05162581291 0.0563709293428
7.05632816408 0.0563019801862
7.06103051526 0.0562331107152
7.06573286643 0.0561643209295
7.07043521761 0.0560956108294
7.07513756878 0.0560269804147
7.07983991996 0.0559584296855
7.08454227114 0.0558899586417
7.08924462231 0.0558215672835
7.09394697349 0.0557532556107
7.09864932466 0.0556850236233
7.10335167584 0.0556168713214
7.10805402701 0.055548798705
7.11275637819 0.0554808057741
7.11745872936 0.0554128925286
7.12216108054 0.0553450589686
7.12686343172 0.0552773050941
7.13156578289 0.055209630905
7.13626813407 0.0551420364014
7.14097048524 0.0550745215833
7.14567283642 0.0550070864506
7.15037518759 0.0549397310034
7.15507753877 0.0548724552417
7.15977988994 0.0548052591654
7.16448224112 0.0547381427746
7.1691845923 0.0546711060693
7.17388694347 0.0546041490494
7.17858929465 0.054537271715
7.18329164582 0.0544704740661
7.187993997 0.0544037561026
7.19269634817 0.0543371178247
7.19739869935 0.0542705592321
7.20210105052 0.0542040803251
7.2068034017 0.0541376811035
7.21150575288 0.0540713615674
7.21620810405 0.0540051217167
7.22091045523 0.0539389615515
7.2256128064 0.0538728810718
7.23031515758 0.0538068802776
7.23501750875 0.0537409591688
7.23971985993 0.0536751177455
7.24442221111 0.0536093560076
7.24912456228 0.0535436739553
7.25382691346 0.0534780715884
7.25852926463 0.0534125489069
7.26323161581 0.0533471059109
7.26793396698 0.0532817426004
7.27263631816 0.0532164589754
7.27733866933 0.0531512550358
7.28204102051 0.0530861307817
7.28674337169 0.0530210862131
7.29144572286 0.0529561213299
7.29614807404 0.0528912361322
7.30085042521 0.05282643062
7.30555277639 0.0527617047932
7.31025512756 0.0526970586519
7.31495747874 0.0526324921961
7.31965982991 0.0525680054257
7.32436218109 0.0525035983408
7.32906453227 0.0524392709414
7.33376688344 0.0523750232275
7.33846923462 0.052310855199
7.34317158579 0.052246766856
7.34787393697 0.0521827581984
7.35257628814 0.0521188292263
7.35727863932 0.0520549799397
7.36198099049 0.0519912103385
7.36668334167 0.0519275204229
7.37138569285 0.0518639101926
7.37608804402 0.0518003796479
7.3807903952 0.0517369287886
7.38549274637 0.0516735576148
7.39019509755 0.0516102661265
7.39489744872 0.0515470543236
7.3995997999 0.0514839222062
7.40430215108 0.0514208697742
7.40900450225 0.0513578970278
7.41370685343 0.0512950039668
7.4184092046 0.0512321905912
7.42311155578 0.0511694569011
7.42781390695 0.0511068028965
7.43251625813 0.0510442285774
7.4372186093 0.0509817339437
7.44192096048 0.0509193189955
7.44662331166 0.0508569837328
7.45132566283 0.0507947281555
7.45602801401 0.0507325522637
7.46073036518 0.0506704560574
7.46543271636 0.0506084395366
7.47013506753 0.0505465027012
7.47483741871 0.0504846455512
7.47953976988 0.0504228680868
7.48424212106 0.0503611703078
7.48894447224 0.0502995522143
7.49364682341 0.0502380138062
7.49834917459 0.0501765550836
7.50305152576 0.0501151760465
7.50775387694 0.0500538766949
7.51245622811 0.0499926570287
7.51715857929 0.049931517048
7.52186093046 0.0498704567527
7.52656328164 0.0498094761429
7.53126563282 0.0497485752186
7.53596798399 0.0496877539798
7.54067033517 0.0496270124264
7.54537268634 0.0495663505585
7.55007503752 0.049505768376
7.55477738869 0.0494452658791
7.55947973987 0.0493848430676
7.56418209105 0.0493244999415
7.56888444222 0.049264236501
7.5735867934 0.0492040527459
7.57828914457 0.0491439486762
7.58299149575 0.0490839242921
7.58769384692 0.0490239795934
7.5923961981 0.0489641145801
7.59709854927 0.0489043292524
7.60180090045 0.0488446236101
7.60650325163 0.0487849976532
7.6112056028 0.0487254513819
7.61590795398 0.048665984796
7.62061030515 0.0486065978955
7.62531265633 0.0485472906806
7.6300150075 0.0484880631511
7.63471735868 0.0484289153071
7.63941970985 0.0483698471485
7.64412206103 0.0483108586754
7.64882441221 0.0482519498878
7.65352676338 0.0481931207857
7.65822911456 0.048134371369
7.66293146573 0.0480757016378
7.66763381691 0.048017111592
7.67233616808 0.0479586012317
7.67703851926 0.0479001705569
7.68174087043 0.0478418195676
7.68644322161 0.0477835482637
7.69114557279 0.0477253566453
7.69584792396 0.0476672447124
7.70055027514 0.0476092124649
7.70525262631 0.0475512599029
7.70995497749 0.0474933870263
7.71465732866 0.0474355938353
7.71935967984 0.0473778803297
7.72406203102 0.0473202465095
7.72876438219 0.0472626923749
7.73346673337 0.0472052179257
7.73816908454 0.0471478231619
7.74287143572 0.0470905080837
7.74757378689 0.0470332726909
7.75227613807 0.0469761169835
7.75697848924 0.0469190409617
7.76168084042 0.0468620446253
7.7663831916 0.0468051279744
7.77108554277 0.0467482910089
7.77578789395 0.0466915337289
7.78049024512 0.0466348561344
7.7851925963 0.0465782582253
7.78989494747 0.0465217400017
7.79459729865 0.0464653014636
7.79929964982 0.046408942611
7.804002001 0.0463526634438
7.80870435218 0.0462964639621
7.81340670335 0.0462403441658
7.81810905453 0.046184304055
7.8228114057 0.0461283436297
7.82751375688 0.0460724628899
7.83221610805 0.0460166618355
7.83691845923 0.0459609404666
7.8416208104 0.0459052987831
7.84632316158 0.0458497367852
7.85102551276 0.0457942544727
7.85572786393 0.0457388518456
7.86043021511 0.0456835289041
7.86513256628 0.045628285648
7.86983491746 0.0455731220773
7.87453726863 0.0455180381921
7.87923961981 0.0454630339924
7.88394197099 0.0454081094782
7.88864432216 0.0453532646495
7.89334667334 0.0452984995062
7.89804902451 0.0452438140483
7.90275137569 0.045189208276
7.90745372686 0.0451346821891
7.91215607804 0.0450802357876
7.91685842921 0.0450258690717
7.92156078039 0.0449715820412
7.92626313157 0.0449173746962
7.93096548274 0.0448632470366
7.93566783392 0.0448091990625
7.94037018509 0.0447552307739
7.94507253627 0.0447013421708
7.94977488744 0.0446475332531
7.95447723862 0.0445938040209
7.95917958979 0.0445401544741
7.96388194097 0.0444865846128
7.96858429215 0.044433094437
7.97328664332 0.0443796839467
7.9779889945 0.0443263531418
7.98269134567 0.0442731020224
7.98739369685 0.0442199305884
7.99209604802 0.04416683884
7.9967983992 0.044113826777
8.00150075037 0.0440608943994
8.00620310155 0.0440080417073
8.01090545273 0.0439552687007
8.0156078039 0.0439025753796
8.02031015508 0.0438499617439
8.02501250625 0.0437974277937
8.02971485743 0.043744973529
8.0344172086 0.0436925989497
8.03911955978 0.0436403040559
8.04382191096 0.0435880888476
8.04852426213 0.0435359533247
8.05322661331 0.0434838974874
8.05792896448 0.0434319213354
8.06263131566 0.043380024869
8.06733366683 0.043328208088
8.07203601801 0.0432764709925
8.07673836918 0.0432248135824
8.08144072036 0.0431732358578
8.08614307154 0.0431217378187
8.09084542271 0.043070319465
8.09554777389 0.0430189807969
8.10025012506 0.0429677218141
8.10495247624 0.0429165425169
8.10965482741 0.0428654429051
8.11435717859 0.0428144229788
8.11905952976 0.0427634827379
8.12376188094 0.0427126221826
8.12846423212 0.0426618413127
8.13316658329 0.0426111401282
8.13786893447 0.0425605186292
8.14257128564 0.0425099768157
8.14727363682 0.0424595146877
8.15197598799 0.0424091322451
8.15667833917 0.042358829488
8.16138069034 0.0423086064164
8.16608304152 0.0422584630302
8.1707853927 0.0422083993295
8.17548774387 0.0421584153143
8.18019009505 0.0421085109845
8.18489244622 0.0420586863402
8.1895947974 0.0420089413814
8.19429714857 0.041959276108
8.19899949975 0.0419096905201
8.20370185093 0.0418601846177
8.2084042021 0.0418107584007
8.21310655328 0.0417614118693
8.21780890445 0.0417121450232
8.22251125563 0.0416629578627
8.2272136068 0.0416138503876
8.23191595798 0.041564822598
8.23661830915 0.0415158744938
8.24132066033 0.0414670060751
8.24602301151 0.0414182173419
8.25072536268 0.0413695082942
8.25542771386 0.0413208789319
8.26013006503 0.0412723292551
8.26483241621 0.0412238592637
8.26953476738 0.0411754689578
8.27423711856 0.0411271583374
8.27893946973 0.0410789274025
8.28364182091 0.041030776153
8.28834417209 0.040982704589
8.29304652326 0.0409347127105
8.29774887444 0.0408868005174
8.30245122561 0.0408389680098
8.30715357679 0.0407912151877
8.31185592796 0.040743542051
8.31655827914 0.0406959485998
8.32126063031 0.0406484348341
8.32596298149 0.0406010007538
8.33066533267 0.040553646359
8.33536768384 0.0405063716497
8.34007003502 0.0404591766258
8.34477238619 0.0404120612874
8.34947473737 0.0403650256345
8.35417708854 0.040318069667
8.35887943972 0.040271193385
8.3635817909 0.0402243967885
8.36828414207 0.0401776798774
8.37298649325 0.0401310426519
8.37768884442 0.0400844851117
8.3823911956 0.0400380072571
8.38709354677 0.0399916090879
8.39179589795 0.0399452906042
8.39649824912 0.0398990518059
8.4012006003 0.0398528926932
8.40590295148 0.0398068132658
8.41060530265 0.039760813524
8.41530765383 0.0397148934676
8.420010005 0.0396690530967
8.42471235618 0.0396232924113
8.42941470735 0.0395776114113
8.43411705853 0.0395320100968
8.4388194097 0.0394864884677
8.44352176088 0.0394410465242
8.44822411206 0.0393956842661
8.45292646323 0.0393504016934
8.45762881441 0.0393051988063
8.46233116558 0.0392600756046
8.46703351676 0.0392150320883
8.47173586793 0.0391700682576
8.47643821911 0.0391251841123
8.48114057028 0.0390803796524
8.48584292146 0.0390356548781
8.49054527264 0.0389910097892
8.49524762381 0.0389464443857
8.49994997499 0.0389019586678
8.50465232616 0.0388575526353
8.50935467734 0.0388132262883
8.51405702851 0.0387689796267
8.51875937969 0.0387248126506
8.52346173087 0.03868072536
8.52816408204 0.0386367177548
8.53286643322 0.0385927898352
8.53756878439 0.0385489416009
8.54227113557 0.0385051730522
8.54697348674 0.0384614841889
8.55167583792 0.0384178750111
8.55637818909 0.0383743455188
8.56108054027 0.0383308957119
8.56578289145 0.0382875255905
8.57048524262 0.0382442351545
8.5751875938 0.038201024404
8.57988994497 0.038157893339
8.58459229615 0.0381148419595
8.58929464732 0.0380718702654
8.5939969985 0.0380289782568
8.59869934967 0.0379861659337
8.60340170085 0.037943433296
8.60810405203 0.0379007803438
8.6128064032 0.0378582070771
8.61750875438 0.0378157134958
8.62221110555 0.0377732996
8.62691345673 0.0377309653897
8.6316158079 0.0376887108648
8.63631815908 0.0376465360254
8.64102051025 0.0376044408715
8.64572286143 0.037562425403
8.65042521261 0.03752048962
8.65512756378 0.0374786335225
8.65982991496 0.0374368571105
8.66453226613 0.0373951603839
8.66923461731 0.0373535433428
8.67393696848 0.0373120059871
8.67863931966 0.0372705483169
8.68334167084 0.0372291703322
8.68804402201 0.0371878720329
8.69274637319 0.0371466534192
8.69744872436 0.0371055144908
8.70215107554 0.037064455248
8.70685342671 0.0370234756906
8.71155577789 0.0369825758187
8.71625812906 0.0369417556323
8.72096048024 0.0369010151313
8.72566283142 0.0368603543158
8.73036518259 0.0368197731857
8.73506753377 0.0367792717412
8.73976988494 0.0367388499821
8.74447223612 0.0366985079084
8.74917458729 0.0366582455203
8.75387693847 0.0366180628176
8.75857928964 0.0365779598003
8.76328164082 0.0365379364686
8.767983992 0.0364979928223
8.77268634317 0.0364581288614
8.77738869435 0.0364183445861
8.78209104552 0.0363786399962
8.7867933967 0.0363390150917
8.79149574787 0.0362994698728
8.79619809905 0.0362600043393
8.80090045022 0.0362206184913
8.8056028014 0.0361813123287
8.81030515258 0.0361420858516
8.81500750375 0.03610293906
8.81970985493 0.0360638719538
8.8244122061 0.0360248845332
8.82911455728 0.0359859767979
8.83381690845 0.0359471487482
8.83851925963 0.0359084003839
8.84322161081 0.0358697317051
8.84792396198 0.0358311427117
8.85262631316 0.0357926334039
8.85732866433 0.0357542037815
8.86203101551 0.0357158538445
8.86673336668 0.035677583593
8.87143571786 0.035639393027
8.87613806903 0.0356012821465
8.88084042021 0.0355632509514
8.88554277139 0.0355252994418
8.89024512256 0.0354874276177
8.89494747374 0.035449635479
8.89964982491 0.0354119230258
8.90435217609 0.0353742902581
8.90905452726 0.0353367371758
8.91375687844 0.035299263779
8.91845922961 0.0352618700677
8.92316158079 0.0352245560418
8.92786393197 0.0351873217014
8.93256628314 0.0351501670465
8.93726863432 0.035113092077
8.94197098549 0.035076096793
8.94667333667 0.0350391811945
8.95137568784 0.0350023452814
8.95607803902 0.0349655890539
8.96078039019 0.0349289125117
8.96548274137 0.0348923156551
8.97018509255 0.0348557984839
8.97488744372 0.0348193609982
8.9795897949 0.0347830031979
8.98429214607 0.0347467250831
8.98899449725 0.0347105266538
8.99369684842 0.03467440791
8.9983991996 0.0346383688516
9.00310155078 0.0346024094787
9.00780390195 0.0345665297912
9.01250625313 0.0345307297893
9.0172086043 0.0344950094728
9.02191095548 0.0344593688417
9.02661330665 0.0344238078961
9.03131565783 0.034388326636
9.036018009 0.0343529250614
9.04072036018 0.0343176031722
9.04542271136 0.0342823609685
9.05012506253 0.0342471984503
9.05482741371 0.0342121156175
9.05952976488 0.0341771124702
9.06423211606 0.0341421890084
9.06893446723 0.034107345232
9.07363681841 0.0340725811411
9.07833916958 0.0340378967357
9.08304152076 0.0340032920158
9.08774387194 0.0339687669813
9.09244622311 0.0339343216322
9.09714857429 0.0338999559687
9.10185092546 0.0338656699906
9.10655327664 0.033831463698
9.11125562781 0.0337973370908
9.11595797899 0.0337632901691
9.12066033016 0.0337293229329
9.12536268134 0.0336954353822
9.13006503252 0.0336616275169
9.13476738369 0.0336278993371
9.13946973487 0.0335942508427
9.14417208604 0.0335606820338
9.14887443722 0.0335271929104
9.15357678839 0.0334937834725
9.15827913957 0.03346045372
9.16298149075 0.033427203653
9.16768384192 0.0333940332714
9.1723861931 0.0333609425754
9.17708854427 0.0333279315648
9.18179089545 0.0332950002396
9.18649324662 0.0332621486
9.1911955978 0.0332293766458
9.19589794897 0.033196684377
9.20060030015 0.0331640717938
9.20530265133 0.033131538896
9.2100050025 0.0330990856836
9.21470735368 0.0330667121568
9.21940970485 0.0330344183154
9.22411205603 0.0330022041594
9.2288144072 0.032970069689
9.23351675838 0.032938014904
9.23821910955 0.0329060398045
9.24292146073 0.0328741443904
9.24762381191 0.0328423286618
9.25232616308 0.0328105926187
9.25702851426 0.032778936261
9.26173086543 0.0327473595888
9.26643321661 0.0327158626021
9.27113556778 0.0326844453009
9.27583791896 0.0326531076851
9.28054027013 0.0326218497548
9.28524262131 0.0325906715099
9.28994497249 0.0325595729505
9.29464732366 0.0325285540766
9.29934967484 0.0324976148882
9.30405202601 0.0324667553852
9.30875437719 0.0324359755677
9.31345672836 0.0324052754357
9.31815907954 0.0323746549891
9.32286143072 0.032344114228
9.32756378189 0.0323136531523
9.33226613307 0.0322832717622
9.33696848424 0.0322529700575
9.34167083542 0.0322227480382
9.34637318659 0.0321926057045
9.35107553777 0.0321625430562
9.35577788894 0.0321325600933
9.36048024012 0.032102656816
9.3651825913 0.0320728332241
9.36988494247 0.0320430893176
9.37458729365 0.0320134250967
9.37928964482 0.0319838405612
9.383991996 0.0319543357112
9.38869434717 0.0319249105466
9.39339669835 0.0318955650675
9.39809904952 0.0318662992739
9.4028014007 0.0318371131657
9.40750375188 0.0318080067431
9.41220610305 0.0317789800058
9.41690845423 0.0317500329541
9.4216108054 0.0317211655878
9.42631315658 0.031692377907
9.43101550775 0.0316636699116
9.43571785893 0.0316350416018
9.4404202101 0.0316064929773
9.44512256128 0.0315780240384
9.44982491246 0.0315496347849
9.45452726363 0.0315213252169
9.45922961481 0.0314930953344
9.46393196598 0.0314649451373
9.46863431716 0.0314368746257
9.47333666833 0.0314088837996
9.47803901951 0.0313809726589
9.48274137069 0.0313531412037
9.48744372186 0.0313253894339
9.49214607304 0.0312977173497
9.49684842421 0.0312701249509
9.50155077539 0.0312426122375
9.50625312656 0.0312151792097
9.51095547774 0.0311878258673
9.51565782891 0.0311605522104
9.52036018009 0.0311333582389
9.52506253127 0.0311062439529
9.52976488244 0.0310792093524
9.53446723362 0.0310522544373
9.53916958479 0.0310253792077
9.54387193597 0.0309985836636
9.54857428714 0.030971867805
9.55327663832 0.0309452316318
9.55797898949 0.030918675144
9.56268134067 0.0308921983418
9.56738369185 0.030865801225
9.57208604302 0.0308394837937
9.5767883942 0.0308132460478
9.58149074537 0.0307870879875
9.58619309655 0.0307610096126
9.59089544772 0.0307350109231
9.5955977989 0.0307090919191
9.60030015007 0.0306832526006
9.60500250125 0.0306574929676
9.60970485243 0.03063181302
9.6144072036 0.0306062127579
9.61910955478 0.0305806921813
9.62381190595 0.0305552512901
9.62851425713 0.0305298900844
9.6332166083 0.0305046085641
9.63791895948 0.0304794067294
9.64262131066 0.0304542845801
9.64732366183 0.0304292421162
9.65202601301 0.0304042793379
9.65672836418 0.030379396245
9.66143071536 0.0303545928376
9.66613306653 0.0303298691156
9.67083541771 0.0303052250791
9.67553776888 0.0302806607281
9.68024012006 0.0302561760625
9.68494247124 0.0302317710824
9.68964482241 0.0302074457878
9.69434717359 0.0301832001786
9.69904952476 0.030159034255
9.70375187594 0.0301349480167
9.70845422711 0.030110941464
9.71315657829 0.0300870145967
9.71785892946 0.0300631674149
9.72256128064 0.0300393999185
9.72726363182 0.0300157121077
9.73196598299 0.0299921039822
9.73666833417 0.0299685755423
9.74137068534 0.0299451267878
9.74607303652 0.0299217577188
9.75077538769 0.0298984683353
9.75547773887 0.0298752586372
9.76018009004 0.0298521286246
9.76488244122 0.0298290782975
9.7695847924 0.0298061076558
9.77428714357 0.0297832166996
9.77898949475 0.0297604054288
9.78369184592 0.0297376738436
9.7883941971 0.0297150219438
9.79309654827 0.0296924497294
9.79779889945 0.0296699572006
9.80250125063 0.0296475443572
9.8072036018 0.0296252111992
9.81190595298 0.0296029577268
9.81660830415 0.0295807839398
9.82131065533 0.0295586898383
9.8260130065 0.0295366754222
9.83071535768 0.0295147406916
9.83541770885 0.0294928856465
9.84012006003 0.0294711102868
9.84482241121 0.0294494146127
9.84952476238 0.0294277986239
9.85422711356 0.0294062623207
9.85892946473 0.0293848057029
9.86363181591 0.0293634287706
9.86833416708 0.0293421315237
9.87303651826 0.0293209139623
9.87773886943 0.0292997760864
9.88244122061 0.029278717896
9.88714357179 0.029257739391
9.89184592296 0.0292368405715
9.89654827414 0.0292160214375
9.90125062531 0.0291952819889
9.90595297649 0.0291746222258
9.91065532766 0.0291540421481
9.91535767884 0.029133541756
9.92006003001 0.0291131210493
9.92476238119 0.029092780028
9.92946473237 0.0290725186923
9.93416708354 0.029052337042
9.93886943472 0.0290322350771
9.94357178589 0.0290122127978
9.94827413707 0.0289922702039
9.95297648824 0.0289724072954
9.95767883942 0.0289526240725
9.9623811906 0.028932920535
9.96708354177 0.028913296683
9.97178589295 0.0288937525164
9.97648824412 0.0288742880353
9.9811905953 0.0288549032397
9.98589294647 0.0288355981295
9.99059529765 0.0288163727048
9.99529764882 0.0287972269656
10.0 0.0287781609119


==> Supplementary/filled/extrap/U4/EvsT-U4-n85.dat <==
0.599999999999 -0.874690779644 0.0081143863331
0.8 -0.798923035538 0.00792050975804
1.0 -0.720335756698 0.00766570295321
2.0 -0.374376533294 0.000160601529346
3.0 -0.114765824141 -0.00114765824141
4.0 0.0569895311825 8.10539310147e-05
5.99999999999 0.275609427067 0.0500821140265
8.0 0.382201846034 0.00754671839257
10.0 0.453594111545 0.00829855694028


==> Supplementary/filled/extrap/U4/EvsT-U4-n9.dat <==
0.599999999999 -0.822494034369 0.00499314730068
0.8 -0.760955150026 0.000209466602751
1.0 -0.68123877517 0.000125789654772
2.0 -0.308420733045 4.27333005448e-05
3.0 -0.043384643204 -0.00043384643204
4.0 0.13166359569 7.02909664889e-05
5.99999999999 0.336463850927 5.79366292116e-05
8.0 0.456067726557 0.00347581101911
10.0 0.526266935055 0.00278368903352


==> Supplementary/filled/extrap/U4/EvsT-U4-n95.dat <==
0.599999999999 -0.763166942103 0.00128595465135
0.8 -0.686361058144 0.000418433593367
1.0 -0.606254461519 0.000209951833621
2.0 -0.229180935311 2.15597397966e-05
3.0 0.0393100588014 0.000393100588014
4.0 0.216621695044 8.17946146492e-05
5.99999999999 0.423939796234 9.08029073435e-05
8.0 0.539407316258 0.000974833587134
10.0 0.609860787469 0.00103682245897


==> Supplementary/filled/extrap/U4/SU4n85.dat <==
0.604702351175 -0.662030952129 0.0136537148025
0.60940470235 -0.659220919909 0.0136230288079
0.614107053526 -0.656424805502 0.0135928161161
0.618809404701 -0.65364180209 0.0135630664694
0.623511755877 -0.650872552273 0.0135337648609
0.628214107053 -0.648116295977 0.0135049017664
0.632916458228 -0.645373637008 0.0134764632483
0.637618809404 -0.642643858679 0.0134484404606
0.642321160579 -0.639927528856 0.0134208204533
0.647023511755 -0.63722397116 0.0133935950083
0.65172586293 -0.634533720114 0.0133667520886
0.656428214106 -0.631856136842 0.0133402840575
0.661130565282 -0.629191724905 0.0133141797229
0.665832916457 -0.626539880341 0.0132884319872
0.670535267633 -0.623901077937 0.0132630304405
0.675237618808 -0.621274746275 0.0132379684858
0.679939969984 -0.618661333364 0.0132132364383
0.68464232116 -0.616060298155 0.0131888281656
0.689344672335 -0.613472063715 0.0131647346556
0.694047023511 -0.610896117356 0.013140950208
0.698749374686 -0.608332858897 0.0131174664351
0.703451725862 -0.60578180216 0.0130942780387
0.708154077038 -0.603243325265 0.0130713772114
0.712856428213 -0.600716966845 0.0130487590288
0.717558779389 -0.598203084755 0.0130264162237
0.722261130564 -0.595701240862 0.0130043442201
0.72696348174 -0.593211774074 0.012982536253
0.731665832915 -0.590734268037 0.0129609880715
0.736368184091 -0.588269043938 0.0129396933784
0.741070535267 -0.58581570585 0.0129186482258
0.745772886442 -0.58337455836 0.012897846753
0.750475237618 -0.58094522473 0.0128772852947
0.755177588793 -0.578527993988 0.0128569583971
0.759879939969 -0.576122507424 0.0128368626591
0.764582291145 -0.573729039476 0.0128169930066
0.76928464232 -0.571347248385 0.0127973462856
0.773986993496 -0.568977394897 0.0127779177763
0.778689344671 -0.566619153202 0.0127587045557
0.783391695847 -0.564272771188 0.0127397022353
0.788094047023 -0.56193793807 0.0127209081079
0.792796398198 -0.559614889642 0.0127023180947
0.797498749374 -0.557303329281 0.0126839296908
0.802201100549 -0.555003481406 0.0126657391067
0.806903451725 -0.552715062755 0.0126477440269
0.8116058029 -0.550438287034 0.0126299409327
0.816308154076 -0.54817288359 0.0126123276857
0.821010505252 -0.545919056044 0.0125949010206
0.825712856427 -0.543676545649 0.0125776589651
0.830415207603 -0.541445546514 0.0125605984909
0.835117558778 -0.539225811149 0.0125437177812
0.839819909954 -0.537017524695 0.0125270140296
0.84452226113 -0.534820450304 0.0125104855649
0.849224612305 -0.53263476465 0.0124941297886
0.853926963481 -0.530460240956 0.0124779451655
0.858629314656 -0.528297047903 0.0124619292918
0.863331665832 -0.526144968251 0.0124460807598
0.868034017008 -0.524004163122 0.0124303973476
0.872736368183 -0.521874424316 0.0124148777671
0.877438719359 -0.519755905806 0.0123995199664
0.882141070534 -0.517648407961 0.0123843227692
0.88684342171 -0.515552077994 0.0123692842825
0.891545772885 -0.513466724401 0.0123544034346
0.896248124061 -0.511392487992 0.0123396784812
0.900950475237 -0.509329184979 0.0123251084479
0.905652826412 -0.507276950109 0.0123106917292
0.910355177588 -0.505235606918 0.0122964274418
0.915057528763 -0.503205284406 0.0122823141094
0.919759879939 -0.501185813073 0.0122683509336
0.924462231115 -0.499177316468 0.0122545365585
0.92916458229 -0.497179631708 0.0122408702645
0.933866933466 -0.495192877174 0.0122273508078
0.938569284641 -0.493216896275 0.012213977542
0.943271635817 -0.491251802488 0.0122007493272
0.947973986993 -0.48929744521 0.0121876655849
0.952676338168 -0.487353933256 0.0121747252715
0.957378689344 -0.485421121728 0.0121619278711
0.962081040519 -0.483499115013 0.012149272429
0.966783391695 -0.481587773648 0.0121367584871
0.97148574287 -0.479687197806 0.0121243851726
0.976188094046 -0.477797253203 0.0121121520803
0.980890445222 -0.475918036011 0.0121000584125
0.985592796397 -0.474049416882 0.0120881038124
0.990295147573 -0.472191488178 0.0120762875511
0.994997498748 -0.47034412526 0.0120646093156
0.999699849924 -0.468507416862 0.0120530684394
1.0044022011 -0.466681231429 0.0120416646502
1.00910455228 -0.464865587664 0.0120303973086
1.01380690345 -0.463060287597 0.0120192661263
1.01850925463 -0.461265331947 0.0120082704176
1.0232116058 -0.45948052922 0.0119974098563
1.02791395698 -0.457705879102 0.0119866837097
1.03261630815 -0.45594119631 0.0119760916152
1.03731865933 -0.454186479571 0.0119656327954
1.0420210105 -0.452441549552 0.0119553068535
1.04672336168 -0.45070640409 0.0119451129699
1.05142571286 -0.448980869557 0.0119350507151
1.05612806403 -0.447264942966 0.0119251192297
1.06083041521 -0.445558456158 0.0119153180535
1.06553276638 -0.443861405383 0.0119056462896
1.07023511756 -0.442173627728 0.0118961034485
1.07493746873 -0.440495118734 0.0118866885984
1.07963981991 -0.438825720528 0.0118774012223
1.08434217108 -0.437165427993 0.0118682403552
1.08904452226 -0.435514088092 0.0118592054543
1.09374687344 -0.433871695101 0.0118502955239
1.09844922461 -0.432238100631 0.011841509997
1.10315157579 -0.430613298392 0.0118328478492
1.10785392696 -0.428997144462 0.0118243084904
1.11255627814 -0.427389632029 0.0118158908699
1.11725862931 -0.425790621465 0.0118075943764
1.12196098049 -0.424200105477 0.0117994179345
1.12666333166 -0.422617948563 0.0117913609128
1.13136568284 -0.421044142989 0.0117834222136
1.13606803402 -0.41947855722 0.011775601187
1.14077038519 -0.417921183115 0.0117678967143
1.14547273637 -0.41637189296 0.0117603081289
1.15017508754 -0.414830678238 0.011752834293
1.15487743872 -0.413297414911 0.0117454745242
1.15957978989 -0.411772094116 0.0117382276678
1.16428214107 -0.410254595358 0.0117310930269
1.16898449225 -0.408744909457 0.0117240694312
1.17368684342 -0.407242919327 0.0117171561709
1.1783891946 -0.405748615498 0.011710352062
1.18309154577 -0.40426188417 0.0117036563825
1.18779389695 -0.40278271561 0.0116970679365
1.19249624812 -0.401310999183 0.0116905859914
1.1971985993 -0.399846724916 0.0116842093406
1.20190095047 -0.398389785225 0.011677937242
1.20660330165 -0.396940169917 0.01167176848
1.21130565283 -0.395497774357 0.0116657023041
1.216008004 -0.394062588149 0.0116597374912
1.22071035518 -0.392634509498 0.0116538732834
1.22541270635 -0.391213527833 0.0116481084514
1.23011505753 -0.389799544096 0.0116424422312
1.2348174087 -0.388392547553 0.0116368733887
1.23951975988 -0.386992441794 0.0116314011548
1.24422211105 -0.385599215941 0.0116260242918
1.24892446223 -0.384212776138 0.0116207420265
1.25362681341 -0.382833111375 0.0116155531188
1.25832916458 -0.381460130266 0.0116104567925
1.26303151576 -0.380093821687 0.0116054518066
1.26773386693 -0.378734096632 0.0116005373825
1.27243621811 -0.377380943879 0.0115957122792
1.27713856928 -0.376034276724 0.0115909757169
1.28184092046 -0.374694083859 0.0115863264562
1.28654327163 -0.373360280805 0.0115817637163
1.29124562281 -0.372032856177 0.0115772862605
1.29594797399 -0.37071172765 0.0115728933083
1.30065032516 -0.369396883776 0.0115685836264
1.30535267634 -0.368088244308 0.0115643564356
1.31005502751 -0.366785797746 0.0115602105067
1.31475737869 -0.365489465857 0.0115561450628
1.31945972986 -0.364199237096 0.01155215888
1.32416208104 -0.362915035178 0.0115482511838
1.32886443222 -0.361636848526 0.011544420757
1.33356678339 -0.360364602738 0.0115406668283
1.33826913457 -0.359098286212 0.0115369881876
1.34297148574 -0.357837826369 0.0115333840678
1.34767383692 -0.356583211592 0.0115298532668
1.35237618809 -0.35533437107 0.0115263950222
1.35707853927 -0.354091293173 0.0115230081406
1.36178089044 -0.352853908802 0.0115196918652
1.36648324162 -0.351622206325 0.011516445012
1.3711855928 -0.350396118301 0.01151326683
1.37588794397 -0.349175633101 0.0115101561458
1.38059029515 -0.34796068489 0.0115071122147
1.38529264632 -0.346751262051 0.0115041338743
1.3899949975 -0.345547300302 0.011501220387
1.39469734867 -0.344348788044 0.011498370602
1.39939969985 -0.343155662506 0.0114955837892
1.40410205102 -0.341967912106 0.0114928588099
1.4088044022 -0.340785475539 0.0114901949423
1.41350675338 -0.339608341249 0.0114875910605
1.41820910455 -0.338436449347 0.011485046451
1.42291145573 -0.33726978831 0.0114825600014
1.4276138069 -0.336108299626 0.011480131007
1.43231615808 -0.334951971807 0.0114777583692
1.43701850925 -0.333800747674 0.0114754413929
1.44172086043 -0.332654615781 0.0114731789937
1.4464232116 -0.331513520243 0.011470970486
1.45112556278 -0.330377449656 0.0114688148006
1.45582791396 -0.329246349395 0.0114667112617
1.46053026513 -0.328120208103 0.0114646588153
1.46523261631 -0.326998972373 0.0114626567961
1.46993496748 -0.325882630898 0.0114607041657
1.47463731866 -0.324771131459 0.0114588002694
1.47933966983 -0.3236644628 0.0114569440848
1.48404202101 -0.322562573852 0.0114551349684
1.48874437219 -0.321465453416 0.0114533719138
1.49344672336 -0.320373051543 0.0114516542887
1.49814907454 -0.319285357089 0.0114499811037
1.50285142571 -0.318202321191 0.0114483517378
1.50755377689 -0.317123932768 0.0114467652184
1.51225612806 -0.316050144012 0.0114452209363
1.51695847924 -0.314980943904 0.011443717936
1.52166083041 -0.313916285663 0.0114422556204
1.52636318159 -0.312856158333 0.0114408330512
1.53106553277 -0.31180051613 0.0114394496433
1.53576788394 -0.310749348167 0.0114381044763
1.54047023512 -0.309702609628 0.0114367969772
1.54517258629 -0.308660289694 0.0114355262433
1.54987493747 -0.307622344493 0.0114342917141
1.55457728864 -0.306588763275 0.0114330925049
1.55927963982 -0.305559503085 0.0114319280678
1.56398199099 -0.304534553244 0.0114307975359
1.56868434217 -0.30351387169 0.0114297003741
1.57338669335 -0.302497447814 0.0114286357338
1.57808904452 -0.301485240424 0.0114276030925
1.5827913957 -0.300477238985 0.01142660162
1.58749374687 -0.299473403148 0.0114256308066
1.59219609805 -0.298473722454 0.0114246898404
1.59689844922 -0.297478157375 0.0114237782248
1.6016008004 -0.296486697526 0.0114228951662
1.60630315157 -0.295499304183 0.0114220401808
1.61100550275 -0.294515967035 0.0114212124937
1.61570785393 -0.293536648136 0.0114204116341
1.6204102051 -0.292561337253 0.0114196368454
1.62511255628 -0.2915899972 0.0114188876699
1.62981490745 -0.290622617819 0.0114181633695
1.63451725863 -0.289659162666 0.0114174634996
1.6392196098 -0.288699621658 0.0114167873405
1.64392196098 -0.287743959071 0.0114161344606
1.64862431216 -0.286792164902 0.0114155041588
1.65332666333 -0.285844204129 0.0114148960163
1.65802901451 -0.284900066826 0.0114143093505
1.66273136568 -0.283959718654 0.0114137437557
1.66743371686 -0.283023149768 0.0114131985674
1.67213606803 -0.282090326494 0.0114126733931
1.67683841921 -0.281161239064 0.0114121675865
1.68154077038 -0.280235854457 0.0114116807678
1.68624312156 -0.279314162982 0.0114112123091
1.69094547274 -0.278396132252 0.0114107618435
1.69564782391 -0.277481752655 0.011410328761
1.70035017509 -0.276570992422 0.0114099127076
1.70505252626 -0.275663842019 0.0114095130911
1.70975487744 -0.274760270278 0.0114091295704
1.71445722861 -0.273860267748 0.0114087615711
1.71915957979 -0.272963803845 0.0114084087646
1.72386193096 -0.272070869198 0.0114080705942
1.72856428214 -0.271181433796 0.0114077467439
1.73326663332 -0.270295488346 0.0114074366747
1.73796898449 -0.269413003399 0.0114071400827
1.74267133567 -0.268533969738 0.0114068564464
1.74737368684 -0.267658358459 0.0114065854744
1.75207603802 -0.266786160425 0.0114063266621
1.75677838919 -0.265917347263 0.0114060797304
1.76148074037 -0.265051909917 0.0114058441919
1.76618309154 -0.264189820532 0.0114056197793
1.77088544272 -0.263331070128 0.0114054060221
1.7755877939 -0.262475631361 0.0114052026652
1.78029014507 -0.261623495326 0.0114050092543
1.78499249625 -0.260774635174 0.0114048255463
1.78969484742 -0.259929042081 0.0114046511034
1.7943971986 -0.259086689677 0.0114044856939
1.79909954977 -0.258247569217 0.0114043288963
1.80380190095 -0.257411654805 0.0114041804906
1.80850425213 -0.256578937769 0.011404040071
1.8132066033 -0.255749392677 0.0114039074289
1.81790895448 -0.254923010935 0.0114037821742
1.82261130565 -0.254099767556 0.0114036641095
1.82731365683 -0.253279654025 0.0114035528602
1.832016008 -0.252462645798 0.0114034482398
1.83671835918 -0.251648734431 0.011403349889
1.84142071035 -0.250837895811 0.0114032576321
1.84612306153 -0.250030121571 0.0114031711248
1.85082541271 -0.249225388017 0.0114030902018
1.85552776388 -0.248423686857 0.0114030145339
1.86023011506 -0.247624994806 0.011402943966
1.86493246623 -0.246829303648 0.0114028781833
1.86963481741 -0.2460365905 0.011402817041
1.87433716858 -0.245246847219 0.0114027602384
1.87903951976 -0.244460051313 0.0114027076408
1.88374187093 -0.243676194712 0.0114026589615
1.88844422211 -0.24289525531 0.0114026140754
1.89314657329 -0.24211722511 0.0114025727094
1.89784892446 -0.241342082379 0.0114025347483
1.90255127564 -0.240569819191 0.011402499932
1.90725362681 -0.239800414183 0.0114024681547
1.91195597799 -0.2390338595 0.0114024391695
1.91665832916 -0.238270134134 0.0114024128798
1.92136068034 -0.237509230306 0.0114023890512
1.92606303151 -0.236751127358 0.0114023675961
1.93076538269 -0.23599581758 0.0114023482926
1.93546773387 -0.235243280657 0.0114023310617
1.94017008504 -0.23449350895 0.0114023156937
1.94487243622 -0.23374648248 0.0114023021181
1.94957478739 -0.233002193677 0.0114022901368
1.95427713857 -0.23226062289 0.0114022796877
1.95897948974 -0.231521762618 0.0114022705842
1.96368184092 -0.230785593534 0.0114022627722
1.9683841921 -0.230052108202 0.011402256076
1.97308654327 -0.229321287611 0.0114022504494
1.97778889445 -0.228593124394 0.0114022457277
1.98249124562 -0.227867599845 0.011402241872
1.9871935968 -0.227144706667 0.0114022387281
1.99189594797 -0.226424426455 0.0114022362645
1.99659829915 -0.225706751977 0.0114022343369
2.00130065032 -0.224991665129 0.011402232921
2.0060030015 -0.224279159252 0.0114022318823
2.01070535268 -0.223569217925 0.0114022312033
2.01540770385 -0.22286183554 0.0114022307589
2.02011005503 -0.222156996031 0.0114022305384
2.0248124062 -0.221454693834 0.0114022304252
2.02951475738 -0.220754913142 0.0114022304149
2.03421710855 -0.220057648433 0.0114022303993
2.03891945973 -0.21936288415 0.0114022303793
2.0436218109 -0.218670614817 0.0114022302543
2.04832416208 -0.217980825122 0.0114022300307
2.05302651326 -0.217293509635 0.0114022296148
2.05772886443 -0.21660865328 0.0114022290177
2.06243121561 -0.215926250674 0.0114022281524
2.06713356678 -0.215246286977 0.0114022270344
2.07183591796 -0.214568756848 0.0114022255827
2.07653826913 -0.213893645678 0.0114022238168
2.08124062031 -0.213220948169 0.0114022216612
2.08594297148 -0.212550649939 0.0114022191394
2.09064532266 -0.211882745734 0.0114022161807
2.09534767384 -0.21121722139 0.0114022128122
2.10005002501 -0.210554071699 0.0114022089679
2.10475237619 -0.209893282714 0.011402204678
2.10945472736 -0.209234849267 0.0114021998807
2.11415707854 -0.208578757625 0.0114021946091
2.11885942971 -0.207925002663 0.0114021888053
2.12356178089 -0.207273570856 0.011402182505
2.12826413207 -0.206624457121 0.011402175654
2.13296648324 -0.205977648136 0.0114021682902
2.13766883442 -0.205333138862 0.0114021603626
2.14237118559 -0.204690916176 0.0114021519115
2.14707353677 -0.20405097508 0.0114021428885
2.15177588794 -0.203413302649 0.011402133336
2.15647823912 -0.202777893924 0.0114021232081
2.16118059029 -0.202144736173 0.0114021125491
2.16588294147 -0.20151382448 0.0114021013154
2.17058529265 -0.200885146299 0.0114020895528
2.17528764382 -0.200258696755 0.0114020772199
2.179989995 -0.199634463488 0.0114020643637
2.18469234617 -0.199012441664 0.0114020509448
2.18939469735 -0.198392619103 0.0114020370115
2.19409704852 -0.197774991011 0.0114020225259
2.1987993997 -0.197159545386 0.0114020075375
2.20350175087 -0.196546277475 0.0114019920097
2.20820410205 -0.195935175449 0.011401975993
2.21290645323 -0.195326234596 0.0114019594521
2.2176088044 -0.194719443257 0.0114019424382
2.22231115558 -0.194114796758 0.0114019249172
2.22701350675 -0.193512283611 0.0114019069409
2.23171585793 -0.192911899179 0.0114018884761
2.2364182091 -0.192313632138 0.0114018695753
2.24112056028 -0.191717477891 0.0114018502061
2.24582291145 -0.191123425275 0.0114018304212
2.25052526263 -0.190531469732 0.011401810189
2.25522761381 -0.189941600257 0.0114017895627
2.25992996498 -0.189353812329 0.0114017685109
2.26463231616 -0.1887680951 0.0114017470874
2.26933466733 -0.188184444087 0.011401725261
2.27403701851 -0.187602848593 0.0114017030856
2.27873936968 -0.187023304174 0.0114016805306
2.28344172086 -0.186445800283 0.01140165765
2.28814407204 -0.185870332511 0.011401634413
2.29284642321 -0.18529689046 0.011401610874
2.29754877439 -0.184725469758 0.0114015870023
2.30225112556 -0.18415606015 0.0114015628521
2.30695347674 -0.183588657301 0.0114015383929
2.31165582791 -0.183023251098 0.0114015136788
2.31635817909 -0.182459837242 0.0114014886791
2.32106053026 -0.18189840576 0.011401463448
2.32576288144 -0.181338952388 0.0114014379546
2.33046523262 -0.18078146729 0.0114014122529
2.33516758379 -0.180225946238 0.0114013863119
2.33986993497 -0.179672379529 0.0114013601854
2.34457228614 -0.17912076297 0.0114013338421
2.34927463732 -0.178571086991 0.0114013073356
2.35397698849 -0.178023347435 0.0114012806343
2.35867933967 -0.17747753486 0.0114012537915
2.36338169084 -0.176933645143 0.0114012267754
2.36808404202 -0.176391668971 0.0114011996391
2.3727863932 -0.175851602254 0.0114011723502
2.37748874437 -0.175313435803 0.0114011449615
2.38219109555 -0.174777165564 0.0114011174403
2.38689344672 -0.17424278247 0.0114010898391
2.3915957979 -0.173710282501 0.0114010621247
2.39629814907 -0.173179656711 0.0114010343493
2.40100050025 -0.172650901111 0.0114010064793
2.40570285142 -0.172124006875 0.0114009785664
2.4104052026 -0.171598970049 0.0114009505766
2.41510755378 -0.171075781921 0.0114009225613
2.41980990495 -0.17055443857 0.0114008944859
2.42451225613 -0.1700349314 0.0114008664015
2.4292146073 -0.16951725652 0.0114008382729
2.43391695848 -0.169001405448 0.011400810151
2.43861930965 -0.168487374326 0.0114007819999
2.44332166083 -0.16797515478 0.0114007538702
2.44802401201 -0.167464742986 0.0114007257255
2.45272636318 -0.166956130679 0.0114006976159
2.45742871436 -0.166449314065 0.0114006695046
2.46213106553 -0.165944284986 0.0114006414412
2.46683341671 -0.165441039679 0.0114006133885
2.47153576788 -0.164939570094 0.0114005853957
2.47623811906 -0.164439872496 0.011400557425
2.48094047023 -0.163941938937 0.0114005295251
2.48564282141 -0.163445765716 0.0114005016578
2.49034517259 -0.162951344985 0.0114004738716
2.49504752376 -0.162458673073 0.0114004461275
2.49974987494 -0.161967742233 0.0114004184736
2.50445222611 -0.161478548823 0.0114003908706
2.50915457729 -0.160991085194 0.0114003633661
2.51385692846 -0.160505347735 0.0114003359203
2.51855927964 -0.160021328893 0.0114003085805
2.52326163081 -0.159539025087 0.0114002813063
2.52796398199 -0.159058428857 0.0114002541447
2.53266633317 -0.158579536653 0.0114002270548
2.53736868434 -0.158102341109 0.0114002000832
2.54207103552 -0.157626838701 0.0114001731886
2.54677338669 -0.157153022158 0.0114001464171
2.55147573787 -0.156680887984 0.0114001197271
2.55617808904 -0.156210428997 0.0114000931643
2.56088044022 -0.155741641729 0.0114000666865
2.56558279139 -0.155274519089 0.0114000403394
2.57028514257 -0.154809057638 0.0114000140801
2.57498749375 -0.154345250369 0.011399987954
2.57968984492 -0.153883093872 0.0113999619178
2.5843921961 -0.153422581228 0.0113999360165
2.58909454727 -0.152963709053 0.0113999102066
2.59379689845 -0.152506470511 0.0113998845327
2.59849924962 -0.152050862249 0.0113998589507
2.6032016008 -0.151596877512 0.0113998335051
2.60790395198 -0.151144512974 0.0113998081515
2.61260630315 -0.150693761964 0.0113997829339
2.61730865433 -0.15024462118 0.0113997578075
2.6220110055 -0.149797084033 0.0113997328161
2.62671335668 -0.149351147247 0.0113997079146
2.63141570785 -0.148906804314 0.0113996831466
2.63611805903 -0.148464051983 0.0113996584664
2.6408204102 -0.148022883824 0.0113996339175
2.64552276138 -0.147583296612 0.0113996094538
2.65022511256 -0.147145283995 0.0113995851185
2.65492746373 -0.146708842774 0.0113995608654
2.65962981491 -0.14627396667 0.0113995367371
2.66433216608 -0.145840652512 0.0113995126873
2.66903451726 -0.145408894095 0.0113994887584
2.67373686843 -0.144978688273 0.0113994649036
2.67843921961 -0.144550028915 0.0113994411653
2.68314157078 -0.144122912899 0.0113994174962
2.68784392196 -0.143697334167 0.0113993939385
2.69254627314 -0.143273289622 0.0113993704448
2.69724862431 -0.142850773276 0.0113993470568
2.70195097549 -0.142429782058 0.0113993237269
2.70665332666 -0.142010310049 0.0113993004968
2.71135567784 -0.141592354203 0.0113992773184
2.71605802901 -0.14117590867 0.0113992542332
2.72076038019 -0.140760970426 0.0113992311928
2.72546273136 -0.140347533692 0.0113992082386
2.73016508254 -0.139935595467 0.011399185322
2.73486743372 -0.139525150037 0.011399162484
2.73956978489 -0.139116194428 0.0113991396758
2.74427213607 -0.138708722989 0.0113991169383
2.74897448724 -0.138302732769 0.0113990942223
2.75367683842 -0.137898218185 0.0113990715685
2.75837918959 -0.137495176306 0.0113990489276
2.76308154077 -0.137093601615 0.01139902634
2.76778389195 -0.136693491204 0.011399003756
2.77248624312 -0.136294839617 0.0113989812159
2.7771885943 -0.13589764397 0.0113989586699
2.78189094547 -0.135501898869 0.011398936158
2.78659329665 -0.135107601452 0.01139891363
2.79129564782 -0.134714746387 0.0113988911258
2.795997999 -0.134323330835 0.0113988685949
2.80070035017 -0.133933349521 0.0113988460771
2.80540270135 -0.133544799631 0.0113988235215
2.81010505253 -0.133157675949 0.0113988009677
2.8148074037 -0.132771975681 0.0113987783646
2.81950975488 -0.13238769367 0.0113987557516
2.82421210605 -0.132004827145 0.0113987330771
2.82891445723 -0.131623371008 0.0113987103804
2.8336168084 -0.131243322506 0.0113986876098
2.83831915958 -0.130864676597 0.0113986648041
2.84302151075 -0.130487430553 0.0113986419113
2.84772386193 -0.130111579386 0.0113986189701
2.85242621311 -0.129737120389 0.0113985959281
2.85712856428 -0.12936404863 0.0113985728238
2.86183091546 -0.128992361422 0.0113985496045
2.86653326663 -0.128622053887 0.0113985263084
2.87123561781 -0.128253123359 0.0113985028823
2.87593796898 -0.127885565014 0.0113984793643
2.88064032016 -0.127519376206 0.0113984557008
2.88534267133 -0.127154552164 0.0113984319295
2.89004502251 -0.126791090261 0.0113984079967
2.89474737369 -0.12642898578 0.0113983839396
2.89944972486 -0.126068236113 0.0113983597039
2.90415207604 -0.125708836593 0.0113983353269
2.90885442721 -0.125350784634 0.0113983107537
2.91355677839 -0.12499407562 0.0113982860211
2.91825912956 -0.124638706982 0.0113982610739
2.92296148074 -0.124284674155 0.0113982359487
2.92766383192 -0.12393197459 0.0113982105896
2.93236618309 -0.12358060377 0.0113981850327
2.93706853427 -0.123230559167 0.011398159222
2.94177088544 -0.122881836312 0.0113981331931
2.94647323662 -0.122534432694 0.0113981068892
2.95117558779 -0.122188343893 0.0113980803457
2.95587793897 -0.121843567419 0.0113980535053
2.96058029014 -0.121500098897 0.0113980264029
2.96528264132 -0.121157935856 0.0113979989805
2.9699849925 -0.120817073967 0.0113979712726
2.97468734367 -0.120477510777 0.0113979432207
2.97938969485 -0.120139242004 0.0113979148588
2.98409204602 -0.119802265215 0.0113978861276
2.9887943972 -0.119466576171 0.0113978570607
2.99349674837 -0.119132172456 0.011397827598
2.99819909955 -0.118799049878 0.0113977977727
3.00290145072 -0.118467205918 0.011397767524
3.0076038019 -0.118136634623 0.0113977368844
3.01230615308 -0.117807330579 0.0113977057932
3.01700850425 -0.117479286635 0.0113976742828
3.02171085543 -0.117152497392 0.0113976422928
3.0264132066 -0.11682695577 0.011397609856
3.03111555778 -0.116502656416 0.011397576912
3.03581790895 -0.116179592321 0.0113975434939
3.04052026013 -0.115857758177 0.0113975095417
3.0452226113 -0.115537147045 0.0113974750885
3.04992496248 -0.115217753658 0.0113974400747
3.05462731366 -0.11489957115 0.0113974045336
3.05932966483 -0.114582594296 0.011397368406
3.06403201601 -0.114266816298 0.0113973317254
3.06873436718 -0.113952231975 0.011397294433
3.07343671836 -0.113638834595 0.0113972565625
3.07813906953 -0.113326619019 0.0113972180553
3.08284142071 -0.113015578583 0.0113971789458
3.08754377189 -0.11270570819 0.0113971391755
3.09224612306 -0.112397001241 0.0113970987791
3.09694847424 -0.11208945268 0.0113970576989
3.10165082541 -0.111783055974 0.0113970159695
3.10635317659 -0.111477806108 0.0113969735338
3.11105552776 -0.111173696613 0.0113969304269
3.11575787894 -0.110870722513 0.0113968865922
3.12046023011 -0.110568877403 0.0113968420651
3.12516258129 -0.110268156348 0.0113967967895
3.12986493247 -0.109968553006 0.0113967508014
3.13456728364 -0.109670062481 0.0113967040452
3.13926963482 -0.109372678491 0.0113966565573
3.14397198599 -0.10907639618 0.0113966082829
3.14867433717 -0.108781209328 0.0113965592587
3.15337668834 -0.108487113117 0.0113965094306
3.15807903952 -0.108194101388 0.011396458836
3.16278139069 -0.107902169361 0.0113964074213
3.16748374187 -0.107611310936 0.0113963552246
3.17218609305 -0.10732152137 0.011396302193
3.17688844422 -0.107032794622 0.0113962483651
3.1815907954 -0.106745125989 0.0113961936889
3.18629314657 -0.106458509486 0.0113961382035
3.19099549775 -0.106172940446 0.0113960818579
3.19569784892 -0.105888412944 0.0113960246919
3.2004002001 -0.105604922347 0.0113959666551
3.20510255127 -0.105322462788 0.0113959077881
3.20980490245 -0.10504102967 0.0113958480415
3.21450725363 -0.104760617182 0.0113957874565
3.2192096048 -0.104481220763 0.0113957259847
3.22391195598 -0.104202834656 0.011395663668
3.22861430715 -0.103925454337 0.011395600459
3.23331665833 -0.103649074103 0.0113955364004
3.2380190095 -0.103373689464 0.0113954714458
3.24272136068 -0.103099294773 0.0113954056387
3.24742371186 -0.102825885573 0.0113953389338
3.25212606303 -0.102553456271 0.0113952713753
3.25682841421 -0.102282002445 0.0113952029191
3.26153076538 -0.102011518551 0.0113951336101
3.26623311656 -0.101742000206 0.0113950634054
3.27093546773 -0.101473441916 0.0113949923509
3.27563781891 -0.10120583933 0.0113949204047
3.28034017008 -0.100939187006 0.0113948476135
3.28504252126 -0.100673480628 0.0113947739368
3.28974487244 -0.100408714803 0.011394699422
3.29444722361 -0.100144885248 0.0113946240299
3.29914957479 -0.0998819866219 0.0113945478089
3.30385192596 -0.0996200146717 0.0113944707209
3.30855427714 -0.0993589641069 0.0113943928151
3.31325662831 -0.0990988307072 0.0113943140549
3.31795897949 -0.0988396092303 0.0113942344903
3.32266133066 -0.0985812954882 0.011394154086
3.32736368184 -0.0983238842867 0.0113940728931
3.33206603302 -0.0980673714695 0.0113939908773
3.33676838419 -0.0978117518901 0.0113939080908
3.34147073537 -0.0975570214234 0.0113938245006
3.34617308654 -0.0973031749699 0.0113937401598
3.35087543772 -0.0970502084359 0.0113936550368
3.35557778889 -0.096798116768 0.0113935691856
3.36028014007 -0.0965468959035 0.0113934825759
3.36498249124 -0.0962965408349 0.0113933952627
3.36968484242 -0.0960470475297 0.011393307217
3.3743871936 -0.0957984110259 0.0113932184947
3.37908954477 -0.0955506273213 0.0113931290682
3.38379189595 -0.0953036914985 0.0113930389943
3.38849424712 -0.0950575995853 0.0113929482467
3.3931965983 -0.0948123467085 0.0113928568832
3.39789894947 -0.0945679289255 0.0113927648789
3.40260130065 -0.0943243414068 0.0113926722923
3.40730365183 -0.0940815802392 0.0113925790998
3.412006003 -0.0938396406364 0.0113924853611
3.41670835418 -0.093598518714 0.0113923910537
3.42141070535 -0.0933582097285 0.0113922962381
3.42611305653 -0.0931187098244 0.0113922008932
3.4308154077 -0.0928800143003 0.0113921050804
3.43551775888 -0.092642119329 0.0113920087798
3.44022011005 -0.092405020251 0.0113919120537
3.44492246123 -0.0921687132673 0.0113918148834
3.44962481241 -0.0919331937594 0.0113917173319
3.45432716358 -0.0916984579563 0.0113916193818
3.45902951476 -0.0914645012803 0.0113915210971
3.46373186593 -0.091231319988 0.0113914224612
3.46843421711 -0.0909989095419 0.0113913235391
3.47313656828 -0.0907672662259 0.0113912243154
3.47783891946 -0.0905363855425 0.0113911248555
3.48254127063 -0.0903062638027 0.0113910251454
3.48724362181 -0.0900768965479 0.0113909252511
3.49194597299 -0.0898482801164 0.0113908251596
3.49664832416 -0.0896204100885 0.0113907249377
3.50135067534 -0.0893932828288 0.0113906245731
3.50605302651 -0.0891668939561 0.0113905241336
3.51075537769 -0.0889412398614 0.0113904236076
3.51545772886 -0.0887163162015 0.0113903230634
3.52016008004 -0.0884921193935 0.0113902224905
3.52486243121 -0.0882686451315 0.0113901219576
3.52956478239 -0.0880458898587 0.011390021455
3.53426713357 -0.0878238493063 0.0113899210519
3.53896948474 -0.087602519943 0.0113898207394
3.54367183592 -0.0873818975367 0.011389720587
3.54837418709 -0.0871619785814 0.0113896205865
3.55307653827 -0.0869427588815 0.011389520808
3.55777888944 -0.086724234956 0.0113894212435
3.56248124062 -0.0865064026449 0.0113893219637
3.5671835918 -0.0862892584924 0.011389222961
3.57188594297 -0.0860727983739 0.0113891243063
3.57658829415 -0.0858570188582 0.0113890259925
3.58129064532 -0.0856419158557 0.0113889280906
3.5859929965 -0.0854274859597 0.0113888305939
3.59069534767 -0.0852137251152 0.0113887335737
3.59539769885 -0.0850006299397 0.0113886370231
3.60010005002 -0.0847881964126 0.0113885410137
3.6048024012 -0.0845764211752 0.0113884455388
3.60950475238 -0.0843653002407 0.0113883506697
3.61420710355 -0.0841548302743 0.0113882563999
3.61890945473 -0.0839450073229 0.0113881628007
3.6236118059 -0.0837358280748 0.0113880698653
3.62831415708 -0.0835272886102 0.0113879776649
3.63301650825 -0.0833193856409 0.0113878861925
3.63771885943 -0.0831121152796 0.011387795519
3.6424212106 -0.0829054742613 0.0113877056371
3.64712356178 -0.0826994587311 0.0113876166173
3.65182591296 -0.0824940654468 0.0113875284518
3.65652826413 -0.0822892905857 0.0113874412108
3.66123061531 -0.0820851309282 0.0113873548859
3.66593296648 -0.0818815826831 0.0113872695466
3.67063531766 -0.0816786426535 0.0113871851838
3.67533766883 -0.0814763070796 0.0113871018665
3.68004002001 -0.0812745727865 0.0113870195847
3.68474237118 -0.0810734360456 0.0113869384066
3.68944472236 -0.0808728937039 0.0113868583212
3.69414707354 -0.0806729420634 0.011386779396
3.69884942471 -0.0804735779932 0.0113867016186
3.70355177589 -0.0802747978255 0.0113866250558
3.70825412706 -0.0800765984511 0.0113865496937
3.71295647824 -0.0798789762321 0.0113864755981
3.71765882941 -0.0796819280808 0.0113864027537
3.72236118059 -0.079485450389 0.011386331225
3.72706353177 -0.0792895400901 0.0113862609953
3.73176588294 -0.0790941936054 0.0113861921277
3.73646823412 -0.0788994078895 0.0113861246034
3.74117058529 -0.0787051793925 0.0113860584846
3.74587293647 -0.0785115050899 0.0113859937503
3.75057528764 -0.0783183814606 0.0113859304611
3.75527763882 -0.0781258055008 0.0113858685939
3.75997998999 -0.0779337737178 0.0113858082077
3.76468234117 -0.0777422831281 0.011385749277
3.76938469235 -0.0775513302675 0.0113856918592
3.77408704352 -0.0773609121725 0.0113856359261
3.7787893947 -0.0771710254068 0.0113855815331
3.78349174587 -0.0769816670272 0.0113855286496
3.78819409705 -0.0767928336246 0.0113854773287
3.79289644822 -0.076604522276 0.0113854275369
3.7975987994 -0.0764167295995 0.0113853793254
3.80230115057 -0.0762294526917 0.0113853326572
3.80700350175 -0.0760426881978 0.0113852875814
3.81170585293 -0.075856433234 0.0113852440577
3.8164082041 -0.075670684472 0.0113852021327
3.82111055528 -0.0754854390476 0.0113851617625
3.82581290645 -0.0753006936589 0.0113851229912
3.83051525763 -0.0751164454608 0.0113850857711
3.8352176088 -0.0749326911776 0.0113850501434
3.83991995998 -0.0747494279832 0.0113850160568
3.84462231115 -0.0745666526277 0.0113849835493
3.84932466233 -0.074384362304 0.0113849525655
3.85402701351 -0.0742025537878 0.0113849231403
3.85872936468 -0.0740212242907 0.0113848952138
3.86343171586 -0.0738403706136 0.011384868818
3.86813406703 -0.0736599899867 0.011384843888
3.87283641821 -0.0734800792361 0.0113848204525
3.87753876938 -0.0733006356102 0.0113847984418
3.88224112056 -0.0731216559599 0.011384777881
3.88694347174 -0.072943137552 0.0113847586953
3.89164582291 -0.0727650772619 0.011384740906
3.89634817409 -0.0725874723743 0.011384724433
3.90105052526 -0.072410319789 0.0113847092936
3.90575287644 -0.0722336168086 0.0113846954023
3.91045522761 -0.0720573603569 0.0113846827721
3.91515757879 -0.0718815477545 0.0113846713116
3.91985992996 -0.0717061759486 0.0113846610298
3.92456228114 -0.0715312422775 0.0113846518291
3.92926463232 -0.0713567437122 0.0113846437138
3.93396698349 -0.0711826776083 0.0113846365801
3.93866933467 -0.07100904096 0.0113846304277
3.94337168584 -0.0708358311403 0.0113846251461
3.94807403702 -0.0706630451665 0.0113846207303
3.95277638819 -0.0704906804286 0.0113846170626
3.95747873937 -0.0703187339669 0.0113846141332
3.96218109054 -0.0701472031884 0.0113846118172
3.96688344172 -0.0699760851558 0.0113846100995
3.9715857929 -0.0698053772931 0.0113846088478
3.97628814407 -0.0696350766854 0.0113846080415
3.98099049525 -0.0694651807735 0.0113846075407
3.98569284642 -0.0692956866644 0.0113846073191
3.9903951976 -0.0691265918156 0.0113846072287
3.99509754877 -0.0689578933561 0.0113846072374
3.99979989995 -0.0687895887597 0.011384607189
4.00450225112 -0.0686216754267 0.0113846070453
4.0092046023 -0.0684541522303 0.0113846066414
4.01390695348 -0.0682870180416 0.0113846059331
4.01860930465 -0.0681202720615 0.0113846047467
4.02331165583 -0.06795391317 0.011384603032
4.028014007 -0.0677879405725 0.0113846006067
4.03271635818 -0.0676223531578 0.0113845974142
4.03741870935 -0.067457150136 0.0113845932639
4.04212106053 -0.0672923304044 0.011384588093
4.04682341171 -0.0671278931781 0.0113845817022
4.05152576288 -0.0669638373625 0.0113845740228
4.05622811406 -0.0668001621775 0.011384564847
4.06093046523 -0.0666368665369 0.0113845540999
4.06563281641 -0.0664739496652 0.0113845415654
4.07033516758 -0.0663114104846 0.0113845271625
4.07503751876 -0.0661492482241 0.0113845106667
4.07973986993 -0.0659874618141 0.0113844919911
4.08444222111 -0.0658260504882 0.0113844709029
4.08914457229 -0.065665013185 0.0113844473093
4.09384692346 -0.0655043491425 0.0113844209692
4.09854927464 -0.0653440573074 0.011384391784
4.10325162581 -0.0651841369222 0.0113843595046
4.10795397699 -0.0650245869416 0.0113843240264
4.11265632816 -0.0648654066126 0.0113842850923
4.11735867934 -0.0647065948976 0.0113842425922
4.12206103051 -0.0645481510481 0.0113841962609
4.12676338169 -0.0643900740344 0.0113841459826
4.13146573287 -0.0642323631125 0.0113840914844
4.13616808404 -0.0640750172602 0.0113840326449
4.14087043522 -0.0639180357379 0.0113839691834
4.14557278639 -0.063761417531 0.0113839009733
4.15027513757 -0.0636051619044 0.0113838277261
4.15497748874 -0.063449267851 0.0113837493098
4.15967983992 -0.06329373464 0.0113836654286
4.16438219109 -0.0631385612719 0.0113835759451
4.16908454227 -0.0629837470199 0.0113834805562
4.17378689345 -0.0628292908921 0.0113833791192
4.17848924462 -0.062675192166 0.0113832713239
4.1831915958 -0.062521449857 0.0113831570227
4.18789394697 -0.0623680632467 0.0113830358981
4.19259629815 -0.0622150313578 0.0113829077975
4.19729864932 -0.0620623534763 0.0113827723966
4.2020010005 -0.0619100286319 0.0113826295379
4.20670335168 -0.0617580561146 0.0113824788904
4.21140570285 -0.0616064349616 0.0113823202917
4.21610805403 -0.0614551644668 0.0113821534043
4.2208104052 -0.0613042436744 0.0113819780612
4.22551275638 -0.0611536718826 0.0113817939182
4.23021510755 -0.0610034481424 0.0113816008039
4.23491745873 -0.0608535717562 0.011381398368
4.2396198099 -0.0607040417817 0.0113811864344
4.24432216108 -0.0605548575256 0.0113809646468
4.24902451226 -0.0604060180524 0.0113807328247
4.25372686343 -0.0602575226726 0.0113804906059
4.25842921461 -0.0601093704576 0.0113802378058
4.26313156578 -0.0599615607219 0.0113799740563
4.26783391696 -0.0598140925438 0.0113796991688
4.27253626813 -0.0596669652414 0.0113794127694
4.27723861931 -0.0595201778998 0.0113791146657
4.28194097048 -0.0593737298411 0.0113788044785
4.28664332166 -0.0592276201568 0.0113784820112
4.29134567284 -0.0590818481731 0.0113781468797
4.29604802401 -0.058936412988 0.0113777988835
4.30075037519 -0.0587913139313 0.0113774376334
4.30545272636 -0.0586465501077 0.0113770629255
4.31015507754 -0.0585021208509 0.0113766743655
4.31485742871 -0.0583580252718 0.0113762717461
4.31955977989 -0.058214262708 0.0113758546684
4.32426213106 -0.0580708322768 0.0113754229215
4.32896448224 -0.0579277333196 0.0113749761021
4.33366683342 -0.0577849649595 0.0113745139963
4.33836918459 -0.0576425265421 0.0113740361961
4.34307153577 -0.057500417197 0.0113735424846
4.34777388694 -0.0573586362732 0.0113730324499
4.35247623812 -0.0572171829062 0.0113725058719
4.35717858929 -0.0570760564486 0.0113719623346
4.36188094047 -0.0569352560428 0.0113714016153
4.36658329165 -0.0567947810446 0.0113708232942
4.37128564282 -0.0566546306021 0.0113702271458
4.375987994 -0.0565148040753 0.0113696127467
4.38069034517 -0.0563753006183 0.0113689798688
4.38539269635 -0.0562361195942 0.0113683280854
4.39009504752 -0.0560972601634 0.0113676571658
4.3947973987 -0.0559587216926 0.0113669666801
4.39949974987 -0.0558205033478 0.0113662563953
4.40420210105 -0.0556826044994 0.0113655258784
4.40890445223 -0.0555450243196 0.0113647748943
4.4136068034 -0.0554077621817 0.0113640030071
4.41830915458 -0.0552708172641 0.0113632099795
4.42301150575 -0.0551341889436 0.0113623953731
4.42771385693 -0.0549978764042 0.0113615589485
4.4324162081 -0.0548618790262 0.0113607002648
4.43711855928 -0.054726195999 0.011359819081
4.44182091045 -0.0545908267067 0.0113589149537
4.44652326163 -0.0544557703443 0.0113579876401
4.45122561281 -0.0543210262992 0.0113570366948
4.45592796398 -0.0541865937721 0.0113560618735
4.46063031516 -0.0540524721538 0.0113550627288
4.46533266633 -0.0539186606502 0.0113540390148
4.47003501751 -0.0537851586559 0.0113529902824
4.47473736868 -0.0536519653822 0.0113519162844
4.47943971986 -0.0535190802266 0.0113508165701
4.48414207103 -0.0533865024063 0.0113496908912
4.48884442221 -0.053254231322 0.0113485387955
4.49354677339 -0.0531222661961 0.0113473600334
4.49824912456 -0.0529906064333 0.0113461541517
4.50295147574 -0.0528592512603 0.0113449208999
4.50765382691 -0.0527282000853 0.0113436598235
4.51235617809 -0.0525974521411 0.0113423706713
4.51705852926 -0.0524670068383 0.0113410529878
4.52176088044 -0.0523368634153 0.0113397065211
4.52646323162 -0.0522070212859 0.0113383308151
4.53116558279 -0.0520774796934 0.0113369256172
4.53586793397 -0.051948238055 0.0113354904706
4.54057028514 -0.0518192956192 0.0113340251223
4.54527263632 -0.0516906518067 0.0113325291153
4.54997498749 -0.0515623058705 0.011331002196
4.55467733867 -0.0514342572344 0.0113294439072
4.55937968984 -0.0513065051568 0.011327853995
4.56408204102 -0.0511790490649 0.0113262320022
4.5687843922 -0.0510518882217 0.0113245776748
4.57348674337 -0.0509250220575 0.0113228905556
4.57818909455 -0.0507984498404 0.0113211703905
4.58289144572 -0.0506721710035 0.0113194167228
4.5875937969 -0.0505461848201 0.0113176292982
4.59229614807 -0.0504204907266 0.0113158076604
4.59699849925 -0.0502950880007 0.0113139515555
4.60170085042 -0.0501699760819 0.0113120605277
4.6064032016 -0.0500451542529 0.0113101343232
4.61110555278 -0.0499206219563 0.0113081724871
4.61580790395 -0.0497963784795 0.0113061747659
4.62051025513 -0.0496724232677 0.0113041407056
4.6252126063 -0.0495487556137 0.0113020700532
4.62991495748 -0.0494253749655 0.0112999623557
4.63461730865 -0.0493022806203 0.0112978173607
4.63931965983 -0.0491794720292 0.0112956346163
4.644022011 -0.0490569484942 0.0112934138708
4.64872436218 -0.0489347094691 0.0112911546738
4.65342671336 -0.0488127542608 0.0112888567742
4.65812906453 -0.048691082326 0.0112865197231
4.66283141571 -0.048569692976 0.0112841432701
4.66753376688 -0.0484485856703 0.0112817269682
4.67223611806 -0.0483277597249 0.0112792705679
4.67693846923 -0.0482072146025 0.0112767736238
4.68164082041 -0.048086949623 0.0112742358875
4.68634317159 -0.0479669642521 0.0112716569157
4.69104552276 -0.0478472578144 0.0112690364608
4.69574787394 -0.0477278297785 0.0112663740818
4.70045022511 -0.0476086794733 0.0112636695322
4.70515257629 -0.0474898063698 0.0112609223731
4.70985492746 -0.0473712098019 0.0112581323595
4.71455727864 -0.0472528892432 0.0112552990547
4.71925962981 -0.0471348440319 0.011252422215
4.72396198099 -0.0470170736442 0.0112495014063
4.72866433217 -0.0468995774228 0.0112465363863
4.73336668334 -0.0467823548469 0.0112435267235
4.73806903452 -0.0466654052631 0.011240472177
4.74277138569 -0.0465487281532 0.0112373723181
4.74747373687 -0.0464323228686 0.0112342269076
4.75217608804 -0.0463161888935 0.0112310355195
4.75687843922 -0.0462003255832 0.0112277979163
4.76158079039 -0.0460847324254 0.0112245136752
4.76628314157 -0.0459694087788 0.0112211825601
4.77098549275 -0.045854354134 0.0112178041513
4.77568784392 -0.0457395678541 0.0112143782149
4.7803901951 -0.0456250494319 0.0112109043341
4.78509254627 -0.045510798235 0.0112073822769
4.78979489745 -0.0453968137588 0.01120381163
4.79449724862 -0.0452830953747 0.0112001921632
4.7991995998 -0.0451696425809 0.0111965234668
4.80390195097 -0.0450564547526 0.0111928053124
4.80860430215 -0.0449435313911 0.0111890372939
4.81330665333 -0.0448308718755 0.0111852191852
4.8180090045 -0.0447184757091 0.0111813505838
4.82271135568 -0.0446063422754 0.0111774312657
4.82741370685 -0.0444944710805 0.0111734608322
4.83211605803 -0.0443828615114 0.0111694390614
4.8368184092 -0.0442715130767 0.0111653655586
4.84152076038 -0.0441604251677 0.0111612401042
4.84622311156 -0.0440495972954 0.0111570623075
4.85092546273 -0.0439390288548 0.0111528319513
4.85562781391 -0.0438287193596 0.0111485486488
4.86033016508 -0.0437186682087 0.0111442121853
4.86503251626 -0.0436088749178 0.0111398221783
4.86973486743 -0.0434993388901 0.0111353784154
4.87443721861 -0.0433900596437 0.0111308805184
4.87913956978 -0.0432810365853 0.0111263282775
4.88384192096 -0.0431722692359 0.011121721319
4.88854427214 -0.0430637570058 0.0111170594355
4.89324662331 -0.0429554994181 0.0111123422577
4.89794897449 -0.0428474958869 0.011107569581
4.90265132566 -0.0427397459381 0.0111027410408
4.90735367684 -0.0426322489894 0.0110978564349
4.91205602801 -0.042525004569 0.0110929154034
4.91675837919 -0.0424180120981 0.011087917747
4.92146073036 -0.0423112711074 0.0110828631105
4.92616308154 -0.0422047810217 0.0110777512973
4.93086543272 -0.0420985413742 0.0110725819571
4.93556778389 -0.041992551593 0.0110673548962
4.94027013507 -0.0418868112141 0.0110620697692
4.94497248624 -0.0417813196691 0.0110567263852
4.94967483742 -0.0416760764959 0.0110513244039
4.95437718859 -0.0415710811301 0.0110458636372
4.95907953977 -0.0414663331117 0.0110403437501
4.96378189094 -0.0413618318798 0.0110347645573
4.96848424212 -0.0412575769767 0.0110291257291
4.9731865933 -0.041153567845 0.0110234270832
4.97788894447 -0.0410498040296 0.011017668295
4.98259129565 -0.0409462849761 0.0110118491854
4.98729364682 -0.0408430102319 0.0110059694352
4.991995998 -0.0407399792461 0.0110000288684
4.99669834917 -0.0406371915681 0.0109940271711
5.00140070035 -0.0405346466505 0.0109879641704
5.00610305153 -0.0404323440452 0.010981839558
5.0108054027 -0.040330283208 0.0109756531643
5.01550775388 -0.0402284636928 0.0109694046863
5.02021010505 -0.0401268849589 0.0109630939577
5.02491245623 -0.0400255465626 0.0109567206813
5.0296148074 -0.0399244479664 0.010950284694
5.03431715858 -0.0398235887288 0.0109437857042
5.03901950975 -0.0397229683156 0.0109372235522
5.04372186093 -0.0396225862873 0.0109305979521
5.04842421211 -0.0395224421132 0.0109239087476
5.05312656328 -0.039422535356 0.0109171556586
5.05782891446 -0.039322865488 0.0109103385322
5.06253126563 -0.0392234320741 0.0109034570942
5.06723361681 -0.0391242345901 0.0108965111952
5.07193596798 -0.0390252726029 0.0108895005669
5.07663831916 -0.0389265455914 0.0108824250632
5.08134067033 -0.0388280531245 0.0108752844221
5.08604302151 -0.0387297946845 0.0108680785009
5.09074537269 -0.0386317698424 0.0108608070437
5.09544772386 -0.0385339780834 0.0108534699112
5.10015007504 -0.038436418981 0.0108460668538
5.10485242621 -0.0383390920232 0.0108385977357
5.10955477739 -0.0382419967859 0.0108310623134
5.11425712856 -0.0381451327598 0.010823460455
5.11895947974 -0.0380484995229 0.0108157919231
5.12366183091 -0.0379520965693 0.0108080565893
5.12836418209 -0.0378559234788 0.0108002542227
5.13306653327 -0.0377599797487 0.0107923846985
5.13776888444 -0.0376642649606 0.0107844477922
5.14247123562 -0.0375687786149 0.0107764433828
5.14717358679 -0.0374735202955 0.010768371252
5.15187593797 -0.0373784895057 0.0107602312827
5.15657828914 -0.0372836858312 0.0107520232631
5.16128064032 -0.0371891087782 0.0107437470797
5.1659829915 -0.0370947579348 0.0107354025274
5.17068534267 -0.03700063281 0.0107269894966
5.17538769385 -0.0369067329936 0.0107185077885
5.18009004502 -0.0368130579979 0.0107099572975
5.1847923962 -0.0367196074147 0.0107013378316
5.18949474737 -0.0366263807589 0.0106926492887
5.19419709855 -0.0365333776242 0.0106838914837
5.19889944972 -0.0364405975288 0.0106750643185
5.2036018009 -0.036348040068 0.0106661676146
5.20830415208 -0.036255704763 0.0106572012777
5.21300650325 -0.0361635912114 0.0106481651364
5.21770885443 -0.0360716989365 0.0106390591002
5.2224112056 -0.0359800275383 0.0106298830045
5.22711355678 -0.0358885765429 0.0106206367629
5.23181590795 -0.0357973455519 0.0106113202175
5.23651825913 -0.0357063340945 0.0106019332861
5.2412206103 -0.0356155417743 0.0105924758178
5.24592296148 -0.0355249681229 0.0105829477342
5.25062531266 -0.0354346127461 0.0105733488915
5.25532766383 -0.0353444751782 0.0105636792155
5.26003001501 -0.0352545550268 0.0105539385692
5.26473236618 -0.0351648518289 0.0105441268828
5.26943471736 -0.0350753651937 0.0105342440262
5.27413706853 -0.0349860946617 0.0105242899336
5.27883941971 -0.0348970398434 0.0105142644823
5.28354177088 -0.0348082002818 0.0105041676105
5.28824412206 -0.0347195755897 0.0104939992027
5.29294647324 -0.0346311653125 0.0104837592015
5.29764882441 -0.0345429690648 0.0104734474983
5.30235117559 -0.0344549863948 0.01046306404
5.30705352676 -0.0343672169192 0.0104526087256
5.31175587794 -0.0342796601881 0.0104420815058
5.31645822911 -0.0341923158205 0.010431482287
5.32116058029 -0.0341051833692 0.0104208110245
5.32586293147 -0.0340182624545 0.0104100676318
5.33056528264 -0.0339315526323 0.0103992520686
5.33526763382 -0.0338450535246 0.0103883642557
5.33996998499 -0.0337587646895 0.0103774041572
5.34467233617 -0.0336726857511 0.0103663717014
5.34937468734 -0.0335868162698 0.0103552668567
5.35407703852 -0.0335011558718 0.010344089559
5.35877938969 -0.0334157041201 0.0103328397811
5.36348174087 -0.0333304606421 0.0103215174663
5.36818409205 -0.0332454250036 0.010310122592
5.37288644322 -0.0331605968338 0.010298655109
5.3775887944 -0.033075975701 0.0102871149992
5.38229114557 -0.0329915612361 0.010275502221
5.38699349675 -0.03290735301 0.0102638167607
5.39169584792 -0.0328233506549 0.0102520585847
5.3963981991 -0.0327395537445 0.0102402276836
5.40110055027 -0.0326559619129 0.0102283240314
5.40580290145 -0.0325725747356 0.0102163476236
5.41050525263 -0.0324893918489 0.0102042984418
5.4152076038 -0.0324064128306 0.0101921764861
5.41990995498 -0.0323236373187 0.0101799817459
5.42461230615 -0.0322410648935 0.0101677142259
5.42931465733 -0.0321586951944 0.0101553739234
5.4340170085 -0.0320765278044 0.010142960848
5.43871935968 -0.0319945623642 0.0101304750046
5.44342171085 -0.0319127984592 0.0101179164075
5.44812406203 -0.0318312357322 0.0101052850697
5.45282641321 -0.0317498737706 0.0100925810103
5.45752876438 -0.031668712219 0.0100798042502
5.46223111556 -0.031587750667 0.0100669548134
5.46693346673 -0.0315069887608 0.0100540327286
5.47163581791 -0.0314264260925 0.0100410380248
5.47633816908 -0.0313460623098 0.0100279707388
5.48104052026 -0.0312658970069 0.0100148309044
5.48574287144 -0.0311859298335 0.0100016185665
5.49044522261 -0.0311061603858 0.00998833376408
5.49514757379 -0.0310265883154 0.00997497654998
5.49984992496 -0.0309472132206 0.00996154696814
5.50455227614 -0.0308680347543 0.00994804507967
5.50925462731 -0.0307890525174 0.00993447093356
5.51395697849 -0.0307102661643 0.00992082459911
5.51865932966 -0.0306316752982 0.00990710613044
5.52336168084 -0.030553279575 0.00989331560511
5.52806403202 -0.0304750786002 0.00987945308236
5.53276638319 -0.0303970720309 0.00986551864815
5.53746873437 -0.0303192594751 0.00985151236686
5.54217108554 -0.0302416405918 0.00983743433281
5.54687343672 -0.0301642149907 0.00982328461564
5.55157578789 -0.0300869823322 0.00980906331808
5.55627813907 -0.0300099422285 0.0097947705151
5.56098049024 -0.0299330943417 0.00978040631785
5.56568284142 -0.0298564382857 0.0097659708067
5.5703851926 -0.0297799737244 0.00975146410125
5.57508754377 -0.0297037002738 0.00973688628739
5.57978989495 -0.0296276175992 0.00972223749316
5.58449224612 -0.029551725319 0.00970751781
5.5891945973 -0.0294760230997 0.00969272737452
5.59389694847 -0.0294005105619 0.00967786628373
5.59859929965 -0.0293251873737 0.00966293468285
5.60330165082 -0.0292500531577 0.00964793267452
5.608004002 -0.0291751075835 0.00963286041267
5.61270635318 -0.0291003502757 0.00961771800555
5.61740870435 -0.0290257809055 0.00960250561594
5.62211105553 -0.0289513990996 0.00958722335776
5.6268134067 -0.0288772045306 0.00957187140259
5.63151575788 -0.0288031968271 0.00955644987016
5.63621810905 -0.0287293756635 0.00954095894091
5.64092046023 -0.0286557406701 0.00952539874045
5.64562281141 -0.0285822915228 0.00950976945808
5.65032516258 -0.0285090278542 0.00949407122546
5.65502751376 -0.0284359493415 0.00947830424076
5.65972986493 -0.0283630556191 0.00946246864169
5.66443221611 -0.0282903463657 0.00944656463543
5.66913456728 -0.0282178212178 0.00943059236579
5.67383691846 -0.0281454798556 0.00941455204902
5.67853926963 -0.0280733219177 0.00939844383512
5.68324162081 -0.0280013470852 0.00938226794946
5.68794397199 -0.0279295549989 0.00936602454824
5.69264632316 -0.0278579453414 0.00934971386616
5.69734867434 -0.0277865177555 0.00933333606564
5.70205102551 -0.0277152719252 0.00931689139066
5.70675337669 -0.0276442074951 0.00930038001005
5.71145572786 -0.0275733241507 0.00928380217714
5.71615807904 -0.0275026215382 0.00926715806723
5.72086043021 -0.0274320993449 0.00925044794303
5.72556278139 -0.0273617572188 0.00923367198645
5.73026513257 -0.0272915948486 0.00921683046962
5.73496748374 -0.0272216118841 0.00919992358121
5.73966983492 -0.0271518080152 0.00918295160278
5.74437218609 -0.0270821828939 0.00916591472979
5.74907453727 -0.0270127362113 0.00914881325339
5.75377688844 -0.0269434676212 0.00913164737591
5.75847923962 -0.0268743768164 0.00911441739817
5.76318159079 -0.0268054634523 0.00909712352944
5.76788394197 -0.0267367272227 0.00907976608028
5.77258629315 -0.0266681677855 0.00906234526698
5.77728864432 -0.0265997848356 0.00904486141002
5.7819909955 -0.0265315780325 0.00902731473274
5.78669334667 -0.0264635470725 0.00900970556555
5.79139569785 -0.0263956916169 0.00899203413904
5.79609804902 -0.0263280113638 0.00897430079359
5.8008004002 -0.0262605059757 0.00895650576715
5.80550275138 -0.0261931751522 0.00893864941013
5.81020510255 -0.0261260185578 0.00892073196806
5.81490745373 -0.026059035893 0.00890275380136
5.8196098049 -0.0259922268244 0.00888471516319
5.82431215608 -0.0259255910537 0.0088666164242
5.82901450725 -0.0258591282493 0.00884845784523
5.83371685843 -0.0257928381142 0.00883023980724
5.8384192096 -0.0257267203185 0.00881196257891
5.84312156078 -0.0256607745666 0.00879362655157
5.84782391196 -0.02559500053 0.00877523200181
5.85252626313 -0.0255293979147 0.00875677933157
5.85722861431 -0.0254639663939 0.00873826882537
5.86193096548 -0.0253987056748 0.00871970089578
5.86663331666 -0.0253336154323 0.0087010758355
5.87133566783 -0.0252686953748 0.00868239406779
5.87603801901 -0.025203945179 0.00866365589367
5.88074037018 -0.0251393645547 0.00864486174715
5.88544272136 -0.0250749531803 0.00862601193772
5.89014507254 -0.0250107107663 0.00860710691022
5.89484742371 -0.0249466369933 0.00858814698287
5.89954977489 -0.024882731573 0.00856913261134
5.90425212606 -0.0248189941875 0.00855006412262
5.90895447724 -0.0247554245499 0.00853094198346
5.91365682841 -0.0246920223439 0.00851176652975
5.91835917959 -0.0246287872837 0.0084925382394
5.92306153076 -0.0245657190546 0.00847325745734
5.92776388194 -0.0245028173724 0.00845392467275
5.93246623312 -0.0244400819237 0.00843454023973
5.93716858429 -0.0243775124256 0.00841510465895
5.94187093547 -0.0243151085663 0.00839561829373
5.94657328664 -0.0242528700643 0.00837608165631
5.95127563782 -0.0241907966093 0.00835649511951
5.95597798899 -0.0241288879207 0.00833685920716
5.96068034017 -0.02406714369 0.00831717430177
5.96538269135 -0.0240055636381 0.00829744093886
5.97008504252 -0.0239441474579 0.0082776595109
5.9747873937 -0.0238828948712 0.00825783056514
5.97948974487 -0.0238218055726 0.00823795450409
5.98419209605 -0.0237608792854 0.00821803188698
5.98889444722 -0.0237001157055 0.00819806312652
5.9935967984 -0.0236395145574 0.00817804879402
5.99829914957 -0.0235790755388 0.00815798931258
6.00300150075 -0.023518798368 0.00813788526557
6.00770385193 -0.0234586826487 0.00811773708557
6.0124062031 -0.0233987279502 0.00809754535976
6.01710855428 -0.0233389338151 0.00807731052178
6.02181090545 -0.0232792998131 0.0080570331567
6.02651325663 -0.0232198254894 0.00803671369849
6.0312156078 -0.0231605104156 0.00801635272996
6.03591795898 -0.0231013541389 0.00799595068537
6.04062031015 -0.0230423562328 0.00797550814521
6.04532266133 -0.0229835162469 0.00795502554402
6.05002501251 -0.0229248337566 0.00793450345984
6.05472736368 -0.0228663083136 0.00791394232759
6.05942971486 -0.0228079394951 0.00789334272268
6.06413206603 -0.022749726855 0.00787270508035
6.06883441721 -0.0226916699725 0.00785202997343
6.07353676838 -0.0226337684038 0.00783131783741
6.07823911956 -0.0225760217296 0.00781056924247
6.08294147073 -0.0225184295085 0.00778978462432
6.08764382191 -0.0224609913228 0.00776896455047
6.09234617309 -0.0224037067333 0.00774810945677
6.09704852426 -0.0223465753245 0.00772721990809
6.10175087544 -0.0222895966591 0.00770629634038
6.10645322661 -0.0222327703232 0.0076853393157
6.11115557779 -0.0221760958818 0.00766434927019
6.11585792896 -0.0221195729229 0.00764332676303
6.12056028014 -0.0220632010135 0.00762227223057
6.12526263132 -0.0220069797434 0.00760118622894
6.12996498249 -0.0219509086818 0.00758006919485
6.13466733367 -0.0218949874201 0.00755892168127
6.13936968484 -0.0218392155296 0.00753774412515
6.14407203602 -0.0217835926035 0.00751653707636
6.14877438719 -0.0217281182154 0.00749530097206
6.15347673837 -0.0216727919599 0.00747403635899
6.15817908954 -0.0216176134131 0.0074527436745
6.16288144072 -0.021562582171 0.00743142346213
6.1675837919 -0.0215076978114 0.00741007615938
6.17228614307 -0.0214529599328 0.00738870230669
6.17698849425 -0.021398368115 0.00736730234164
6.18169084542 -0.0213439219576 0.00734587680141
6.1863931966 -0.0212896210425 0.00732442612377
6.19109554777 -0.0212354649716 0.00730295084257
6.19579789895 -0.0211814533286 0.00728145139581
6.20050025012 -0.0211275857166 0.00725992831393
6.2052026013 -0.0210738617217 0.00723838203515
6.20990495248 -0.021020280949 0.00721681308644
6.21460730365 -0.0209668429863 0.00719522190637
6.21930965483 -0.02091354744 0.00717360901831
6.224012006 -0.0208603939002 0.00715197486111
6.22871435718 -0.0208073819752 0.0071303199546
6.23341670835 -0.0207545112569 0.00710864473791
6.23811905953 -0.0207017813549 0.00708694972729
6.2428214107 -0.0206491918635 0.00706523536213
6.24752376188 -0.0205967423941 0.00704350215508
6.25222611306 -0.0205444325425 0.00702175054576
6.25692846423 -0.0204922619219 0.0069999810433
6.26163081541 -0.02044023013 0.00697819408751
6.26633316658 -0.0203883367814 0.00695639018386
6.27103551776 -0.0203365814763 0.00693456977245
6.27573786893 -0.0202849638307 0.00691273335508
6.28044022011 -0.0202334834464 0.00689088137214
6.28514257129 -0.0201821399414 0.00686901432163
6.28984492246 -0.020130932919 0.00684713264443
6.29454727364 -0.020079861999 0.00682523683463
6.29924962481 -0.020028926787 0.0068033273335
6.30395197599 -0.0199781269036 0.00678140463132
6.30865432716 -0.0199274619568 0.00675946916973
6.31335667834 -0.0198769315687 0.00673752143518
6.31805902951 -0.019826535349 0.0067155618697
6.32276138069 -0.0197762729217 0.00669359095586
6.32746373187 -0.0197261438979 0.00667160913608
6.33216608304 -0.0196761479035 0.00664961688915
6.33686843422 -0.0196262845515 0.00662761465781
6.34157078539 -0.0195765534691 0.00660560291696
6.34627313657 -0.0195269542711 0.00658358210979
6.35097548774 -0.0194774865865 0.00656155270727
6.35567783892 -0.0194281500318 0.00653951515306
6.36038019009 -0.0193789442374 0.00651746991418
6.36508254127 -0.019329868822 0.00649541743478
6.36978489245 -0.0192809234172 0.00647335817784
6.37448724362 -0.0192321076433 0.00645129258819
6.3791895948 -0.0191834211339 0.00642922112464
6.38389194597 -0.0191348635109 0.00640714423264
6.38859429715 -0.0190864344093 0.00638506236697
6.39329664832 -0.0190381334528 0.00636297597365
6.3979989995 -0.018989960278 0.00634088550341
6.40270135067 -0.0189419145104 0.00631879140289
6.40740370185 -0.018893995788 0.00629669411875
6.41210605303 -0.0188462037381 0.00627459409823
6.4168084042 -0.0187985380001 0.00625249178401
6.42151075538 -0.018750998203 0.0062303876239
6.42621310655 -0.0187035839877 0.00620828205651
6.43091545773 -0.0186562949852 0.00618617553034
6.4356178089 -0.0186091308377 0.0061640684799
6.44032016008 -0.0185620911779 0.00614196135441
6.44502251126 -0.0185151756494 0.00611985458422
6.44972486243 -0.0184683838867 0.00609774861944
6.45442721361 -0.0184217155347 0.00607564388613
6.45912956478 -0.0183751702296 0.00605354083526
6.46383191596 -0.0183287476181 0.00603143988873
6.46853426713 -0.0182824473378 0.00600934149835
6.47323661831 -0.018236269037 0.00598724608184
6.47793896948 -0.0181902123549 0.0059651540919
6.48264132066 -0.0181442769409 0.00594306594205
6.48734367184 -0.0180984624363 0.00592098208586
6.49204602301 -0.0180527684919 0.00589890293281
6.49674837419 -0.0180071947505 0.00587682893727
6.50145072536 -0.0179617408643 0.00585476050456
6.50615307654 -0.0179164064778 0.00583269809005
6.51085542771 -0.0178711912446 0.00581064209486
6.51555777889 -0.0178260948111 0.00578859297537
6.52026013006 -0.0177811168319 0.00576655112849
6.52496248124 -0.017736256955 0.00574451701168
6.52966483242 -0.0176915148368 0.00572249101757
6.53436718359 -0.0176468901267 0.00570047360488
6.53906953477 -0.0176023824824 0.00567846516189
6.54377188594 -0.0175579915551 0.0056564661485
6.54847423712 -0.0175137170035 0.00563447694876
6.55317658829 -0.0174695584808 0.00561249802378
6.55787893947 -0.0174255156471 0.00559052975338
6.56258129064 -0.0173815881569 0.0055685725999
6.56728364182 -0.0173377756718 0.00554662693895
6.571985993 -0.0172940778478 0.0055246932341
6.57668834417 -0.017250494348 0.00550277185685
6.58139069535 -0.0172070248299 0.00548086327199
6.58609304652 -0.0171636689578 0.00545896784683
6.5907953977 -0.0171204263909 0.00543708604755
6.59549774887 -0.017077296795 0.00541521823721
6.60020010005 -0.0170342798306 0.00539336488342
6.60490245123 -0.0169913751648 0.00537152634499
6.6096048024 -0.01694858246 0.00534970309115
6.61430715358 -0.0169059013843 0.00532789547632
6.61900950475 -0.0168633316017 0.00530610397132
6.62371185593 -0.0168208727816 0.00528432892636
6.6284142071 -0.0167785245896 0.00526257081384
6.63311655828 -0.0167362866964 0.00524082997975
6.63781890945 -0.016694158769 0.00521910689813
6.64252126063 -0.0166521404796 0.00519740191077
6.64722361181 -0.0166102314967 0.00517571549335
6.65192596298 -0.0165684314936 0.00515404798358
6.65662831416 -0.0165267401402 0.00513239985878
6.66133066533 -0.0164851571115 0.0051107714525
6.66603301651 -0.0164436820786 0.00508916324387
6.67073536768 -0.0164023147178 0.00506757556224
6.67543771886 -0.0163610547019 0.00504600888861
6.68014007003 -0.0163199017083 0.00502446354817
6.68484242121 -0.0162788554112 0.00500294002383
6.68954477239 -0.0162379154894 0.00498143863656
6.69424712356 -0.0161970816186 0.00495995987143
6.69894947474 -0.0161563534786 0.00493850404508
6.70365182591 -0.0161157307467 0.00491707164468
6.70835417709 -0.0160752131041 0.00489566298274
6.71305652826 -0.0160348002295 0.00487427854856
6.71775887944 -0.0159944918053 0.00485291865048
6.72246123061 -0.0159542875115 0.00483158378
6.72716358179 -0.0159141870319 0.00481027424136
6.73186593297 -0.015874190048 0.00478899052824
6.73656828414 -0.0158342962446 0.00476773294091
6.74127063532 -0.0157945053047 0.00474650197525
6.74597298649 -0.0157548169144 0.00472529792747
6.75067533767 -0.0157152307584 0.00470412129586
6.75537768884 -0.0156757465234 0.00468297237254
6.76008004002 -0.0156363638959 0.00466185165826
6.7647823912 -0.0155970825638 0.00464075944104
6.76948474237 -0.0155579022148 0.00461969622432
6.77418709355 -0.0155188225383 0.00459866229193
6.77888944472 -0.015479843223 0.00457765814995
6.7835917959 -0.01544096396 0.00455668407822
6.78829414707 -0.0154021844391 0.0045357405855
6.79299649825 -0.0153635043524 0.00451482794763
6.79769884942 -0.0153249233914 0.00449394667612
6.8024012006 -0.0152864412492 0.00447309704284
6.80710355178 -0.0152480576188 0.00445227956211
6.81180590295 -0.0152097721945 0.00443149450197
6.81650825413 -0.0151715846705 0.00441074237954
6.8212106053 -0.0151334947424 0.00439002345895
6.82591295648 -0.0150955021057 0.00436933826035
6.83061530765 -0.0150576064572 0.00434868704397
6.83531765883 -0.0150198074936 0.00432807033302
6.84002001 -0.014982104913 0.00430748838386
6.84472236118 -0.0149444984135 0.00428694172289
6.84942471236 -0.0149069876944 0.00426643060256
6.85412706353 -0.0148695724548 0.00424595555267
6.85882941471 -0.0148322523952 0.0042255168217
6.86353176588 -0.0147950272166 0.00420511494286
6.86823411706 -0.0147578966201 0.00418475016083
6.87293646823 -0.014720860308 0.00416442301225
6.87763881941 -0.0146839179827 0.00414413373803
6.88234117058 -0.0146470693479 0.00412388287835
6.88704352176 -0.0146103141069 0.00410367067038
6.89174587294 -0.0145736519648 0.0040834976579
6.89644822411 -0.0145370826262 0.00406336407448
6.90115057529 -0.0145006057972 0.00404327046748
6.90585292646 -0.0144642211835 0.00402321706687
6.91055527764 -0.0144279284928 0.00400320442382
6.91525762881 -0.014391727432 0.00398323276464
6.91995997999 -0.0143556177096 0.00396330264443
6.92466233117 -0.0143195990337 0.00394341428585
6.92936468234 -0.0142836711143 0.00392356824814
6.93406703352 -0.0142478336607 0.00390376475026
6.93876938469 -0.0142120863839 0.0038840043556
6.94347173587 -0.0141764289942 0.00386428727958
6.94817408704 -0.0141408612041 0.00384461408983
6.95287643822 -0.0141053827249 0.00382498499826
6.95757878939 -0.0140699932704 0.0038054005768
6.96228114057 -0.0140346925531 0.00378586103392
6.96698349175 -0.0139994802878 0.00376636694594
6.97168584292 -0.013964356188 0.00374691851801
6.9763881941 -0.0139293199702 0.00372751633086
6.98109054527 -0.0138943713486 0.00370816058629
6.98579289645 -0.0138595100407 0.00368885186968
6.99049524762 -0.0138247357625 0.00366959037949
6.9951975988 -0.0137900482322 0.00365037670583
6.99989994997 -0.0137554471668 0.00363121104385
7.00460230115 -0.0137209322862 0.00361209398854
7.00930465233 -0.0136865033079 0.00359302573171
7.0140070035 -0.0136521599533 0.00357400687345
7.01870935468 -0.0136179019409 0.00355503760222
7.02341170585 -0.0135837289934 0.00353611852322
7.02811405703 -0.0135496408301 0.00351724982174
7.0328164082 -0.0135156371751 0.00349843210816
7.03751875938 -0.0134817177489 0.0034796655646
7.04222111055 -0.0134478822762 0.00346095080676
7.04692346173 -0.0134141304791 0.00344228801364
7.05162581291 -0.0133804620835 0.00342367780633
7.05632816408 -0.013346876812 0.00340512036087
7.06103051526 -0.013313374392 0.00338661630374
7.06573286643 -0.0132799545474 0.00336816580799
7.07043521761 -0.0132466170064 0.00334976950575
7.07513756878 -0.0132133614938 0.00333142756707
7.07983991996 -0.0131801877394 0.00331314062983
7.08454227114 -0.0131470954689 0.00329490886108
7.08924462231 -0.0131140844128 0.00327673290467
7.09394697349 -0.0130811542985 0.00325861292461
7.09864932466 -0.0130483048572 0.00324054957078
7.10335167584 -0.0130155358172 0.00322254300427
7.10805402701 -0.0129828469114 0.00320459388105
7.11275637819 -0.0129502378686 0.00318670235936
7.11745872936 -0.012917708423 0.00316886910135
7.12216108054 -0.0128852583044 0.00315109426242
7.12686343172 -0.012852887248 0.003133378511
7.13156578289 -0.0128205949849 0.00311572199978
7.13626813407 -0.0127883812512 0.00309812540347
7.14097048524 -0.0127562457789 0.00308058887204
7.14567283642 -0.0127241883055 0.00306311308669
7.15037518759 -0.0126922085637 0.00304569819461
7.15507753877 -0.0126603062922 0.00302834488361
7.15977988994 -0.0126284812249 0.00301105329814
7.16448224112 -0.0125967331013 0.00299382413269
7.1691845923 -0.0125650616563 0.00297665752896
7.17388694347 -0.0125334666308 0.00295955418831
7.17858929465 -0.0125019477603 0.0029425142496
7.18329164582 -0.0124705047868 0.0029255384211
7.187993997 -0.0124391374471 0.00290862683896
7.19269634817 -0.0124078454842 0.00289178021838
7.19739869935 -0.0123766286356 0.00287499869277
7.20210105052 -0.0123454866454 0.00285828298436
7.2068034017 -0.0123144192524 0.00284163322381
7.21150575288 -0.0122834262014 0.0028250501404
7.21620810405 -0.0122525072323 0.00280853386214
7.22091045523 -0.0122216620912 0.00279208512534
7.2256128064 -0.0121908905187 0.00277570405527
7.23031515758 -0.0121601922616 0.0027593913954
7.23501750875 -0.012129567062 0.00274314726818
7.23971985993 -0.0120990146679 0.00272697242433
7.24442221111 -0.0120685348217 0.00271086698339
7.24912456228 -0.0120381272727 0.00269483170341
7.25382691346 -0.0120077917645 0.00267886670093
7.25852926463 -0.0119775280472 0.00266297274129
7.26323161581 -0.0119473358653 0.00264714993803
7.26793396698 -0.01191721497 0.00263139906377
7.27263631816 -0.0118871651067 0.00261572022898
7.27733866933 -0.0118571860277 0.00260011421351
7.28204102051 -0.0118272774794 0.00258458112468
7.28674337169 -0.0117974392148 0.00256912174953
7.29144572286 -0.0117676709813 0.0025537361922
7.29614807404 -0.0117379725335 0.00253842524681
7.30085042521 -0.0117083436189 0.00252318901413
7.30555277639 -0.0116787839934 0.00250802829537
7.31025512756 -0.0116492934058 0.00249294318779
7.31495747874 -0.0116198716123 0.00247793449962
7.31965982991 -0.0115905183631 0.00246300232438
7.32436218109 -0.0115612334155 0.00244814747723
7.32906453227 -0.0115320165201 0.00243337004779
7.33376688344 -0.0115028674357 0.00241867085808
7.33846923462 -0.0114737859135 0.00240404999352
7.34317158579 -0.0114447717132 0.0023895082828
7.34787393697 -0.0114158245872 0.00237504580702
7.35257628814 -0.011386944296 0.00236066340131
7.35727863932 -0.011358130593 0.00234636114218
7.36198099049 -0.0113293832395 0.00233213987101
7.36668334167 -0.0113007019899 0.00231799965943
7.37138569285 -0.0112720866064 0.00230394135478
7.37608804402 -0.0112435368444 0.00228996502361
7.3807903952 -0.0112150524671 0.0022760715189
7.38549274637 -0.0111866332306 0.00226226090168
7.39019509755 -0.0111582788993 0.00224853403035
7.39489744872 -0.0111299892298 0.00223489096006
7.3995997999 -0.0111017639877 0.00222133255424
7.40430215108 -0.0110736029305 0.00220785886172
7.40900450225 -0.0110455058247 0.0021944707507
7.41370685343 -0.0110174724285 0.00218116826315
7.4184092046 -0.0109895025097 0.00216795227157
7.42311155578 -0.0109615958272 0.00215482281068
7.42781390695 -0.0109337521494 0.00214178075675
7.43251625813 -0.0109059712368 0.00212882613675
7.4372186093 -0.010878252858 0.00211595983022
7.44192096048 -0.0108505967746 0.00210318185579
7.44662331166 -0.0108230027565 0.00209049309567
7.45132566283 -0.0107954705655 0.00207789355966
7.45602801401 -0.0107679999728 0.00206538413196
7.46073036518 -0.0107405907411 0.0020529648128
7.46543271636 -0.0107132426424 0.00204063648784
7.47013506753 -0.0106859554403 0.00202839914698
7.47483741871 -0.0106587289076 0.00201625367662
7.47953976988 -0.0106315628088 0.00200420005562
7.48424212106 -0.0106044569176 0.00199223917032
7.48894447224 -0.0105774109993 0.00198037098773
7.49364682341 -0.0105504248288 0.00196859639337
7.49834917459 -0.0105234981718 0.00195691534151
7.50305152576 -0.0104966308044 0.00194532871593
7.50775387694 -0.010469822493 0.00193383645733
7.51245622811 -0.0104430730144 0.00192243944679
7.51715857929 -0.0104163821363 0.00191113761051
7.52186093046 -0.0103897496359 0.00189993182584
7.52656328164 -0.010363175282 0.00188882200349
7.53126563282 -0.0103366588529 0.00187780901603
7.53596798399 -0.0103102001176 0.00186689275768
7.54067033517 -0.0102837988557 0.00185607409509
7.54537268634 -0.0102574548371 0.00184535290484
7.55007503752 -0.0102311678418 0.00183473004655
7.55477738869 -0.010204937641 0.00182420537802
7.55947973987 -0.0101787640155 0.00181377975058
7.56418209105 -0.0101526467371 0.00180345300207
7.56888444222 -0.0101265855875 0.00179322597432
7.5735867934 -0.0101005803393 0.00178309848392
7.57828914457 -0.0100746307753 0.00177307136182
7.58299149575 -0.0100487366686 0.00176314440214
7.58769384692 -0.010022897803 0.0017533184236
7.5923961981 -0.00999711395234 0.00174359319653
7.59709854927 -0.00997138490117 0.00173396952593
7.60180090045 -0.00994571042446 0.00172444715706
7.60650325163 -0.00992009030737 0.00171502687974
7.6112056028 -0.00989452432569 0.00170570841278
7.61590795398 -0.0098690122653 0.00169649252929
7.62061030515 -0.0098435539029 0.00168737892027
7.62531265633 -0.00981814902534 0.00167836834057
7.6300150075 -0.00979279740983 0.00166946045196
7.63471735868 -0.0097674988442 0.00166065598954
7.63941970985 -0.00974225310642 0.00165195458438
7.64412206103 -0.00971705998517 0.00164335695025
7.64882441221 -0.00969191925916 0.00163486268611
7.65352676338 -0.00966683071779 0.00162647248287
7.65822911456 -0.0096417941408 0.00161818590595
7.66293146573 -0.00961680931827 0.00161000362174
7.66763381691 -0.00959187603044 0.00160192516083
7.67233616808 -0.00956699406875 0.00159395116349
7.67703851926 -0.00954216321392 0.00158608112408
7.68174087043 -0.00951738325808 0.00157831565523
7.68644322161 -0.00949265398284 0.00157065421373
7.69114557279 -0.009467975181 0.00156309738303
7.69584792396 -0.00944334663519 0.00155564458114
7.70055027514 -0.0094187681389 0.00154829636079
7.70525262631 -0.00939423947548 0.00154105209996
7.70995497749 -0.00936976043911 0.00153391231926
7.71465732866 -0.00934533081401 0.0015268763555
7.71935967984 -0.00932095039543 0.0015199446958
7.72406203102 -0.0092966189678 0.00151311663469
7.72876438219 -0.00927233632729 0.00150639262457
7.73346673337 -0.00924810225934 0.00149977191668
7.73816908454 -0.00922391656091 0.00149325492743
7.74287143572 -0.0091997790179 0.00148684086397
7.74757378689 -0.00917568942808 0.0014805301056
7.75227613807 -0.00915164757819 0.00147432181462
7.75697848924 -0.00912765326691 0.00146821633219
7.76168084042 -0.0091037062816 0.00146221277512
7.7663831916 -0.00907980642159 0.00145631144557
7.77108554277 -0.00905595347519 0.00145051141439
7.77578789395 -0.00903214724227 0.00144481294393
7.78049024512 -0.00900838751199 0.00143921505873
7.7851925963 -0.00898467408499 0.00143371798075
7.78989494747 -0.00896100675102 0.00142832068798
7.79459729865 -0.00893738531187 0.00142302336153
7.79929964982 -0.00891380955761 0.00141782493281
7.804002001 -0.00889027929069 0.00141272554176
7.80870435218 -0.00886679430237 0.0014077240733
7.81340670335 -0.00884335439563 0.00140282062609
7.81810905453 -0.00881995936231 0.00139801403885
7.8228114057 -0.00879660900638 0.00139330436891
7.82751375688 -0.00877330312013 0.00138869040931
7.83221610805 -0.00875004150831 0.00138417217622
7.83691845923 -0.00872682396415 0.00137974841762
7.8416208104 -0.00870365029302 0.00137541910886
7.84632316158 -0.00868052028884 0.0013711829537
7.85102551276 -0.00865743375774 0.00136703988716
7.85572786393 -0.0086343904942 0.0013629885698
7.86043021511 -0.00861139030534 0.00135902889698
7.86513256628 -0.00858843298608 0.00135515948716
7.86983491746 -0.00856551834442 0.00135138019695
7.87453726863 -0.00854264617608 0.00134768960404
7.87923961981 -0.00851981628953 0.00134408752725
7.88394197099 -0.00849702848119 0.00134057250498
7.88864432216 -0.00847428256052 0.00133714431948
7.89334667334 -0.0084515783246 0.00133380147145
7.89804902451 -0.00842891558326 0.00133054370783
7.90275137569 -0.0084062941345 0.00132736949347
7.90745372686 -0.008383713789 0.00132427854143
7.91215607804 -0.00836117434518 0.00132126928257
7.91685842921 -0.00833867561457 0.00131834139765
7.92156078039 -0.00831621739639 0.00131549328559
7.92626313157 -0.00829379950263 0.00131272459653
7.93096548274 -0.0082714217333 0.00131003369955
7.93566783392 -0.00824908390112 0.00130742021597
7.94037018509 -0.00822678580674 0.00130488248727
7.94507253627 -0.00820452726349 0.0013024201078
7.94977488744 -0.00818230807293 0.00130003139374
7.95447723862 -0.00816012804896 0.00129771591444
7.95917958979 -0.00813798699367 0.00129547196314
7.96388194097 -0.0081158847218 0.00129329908621
7.96858429215 -0.00809382103609 0.00129119555635
7.97328664332 -0.00807179575211 0.00128916089902
7.9779889945 -0.008049808673 0.00128719336882
7.98269134567 -0.00802785961503 0.00128529247241
7.98739369685 -0.00800594838223 0.00128345644876
7.99209604802 -0.00798407479144 0.00128168478784
7.9967983992 -0.00796223864735 0.00127997571545
8.00150075037 -0.00794043976748 0.00127832870703
8.00620310155 -0.00791867795703 0.00127674197766
8.01090545273 -0.00789695303436 0.00127521499035
8.0156078039 -0.00787526480529 0.00127374595193
8.02031015508 -0.00785361308898 0.00127233431506
8.02501250625 -0.00783199769165 0.00127097828074
8.02971485743 -0.00781041843315 0.00126967729337
8.0344172086 -0.0077888751207 0.00126842955044
8.03911955978 -0.00776736757444 0.00126723449014
8.04382191096 -0.00774589560224 0.00126609030877
8.04852426213 -0.00772445902503 0.00126499644027
8.05322661331 -0.00770305765143 0.00126395108198
8.05792896448 -0.00768169130294 0.00126295366555
8.06263131566 -0.00766035978865 0.00126200239149
8.06733366683 -0.00763906293087 0.001261096691
8.07203601801 -0.00761780053931 0.00126023476987
8.07673836918 -0.00759657243694 0.0012594160606
8.08144072036 -0.00757537843409 0.00125863877627
8.08614307154 -0.0075542183544 0.00125790235238
8.09084542271 -0.00753309200869 0.00125720501116
8.09554777389 -0.0075119992215 0.00125654619276
8.10025012506 -0.00749093980416 0.00125592413033
8.10495247624 -0.00746991358183 0.00125533827019
8.10965482741 -0.00744892036635 0.00125478685811
8.11435717859 -0.00742795998355 0.00125426934802
8.11905952976 -0.00740703224621 0.00125378399986
8.12376188094 -0.00738613698047 0.00125333027653
8.12846423212 -0.00736527399982 0.00125290645363
8.13316658329 -0.00734444313106 0.00125251200425
8.13786893447 -0.00732364418816 0.00125214522102
8.14257128564 -0.00730287699879 0.00125180558836
8.14727363682 -0.00728214137742 0.0012514914172
8.15197598799 -0.00726143715224 0.00125120220436
8.15667833917 -0.00724076413841 0.0012509362802
8.16138069034 -0.0072201221649 0.00125069315489
8.16608304152 -0.00719951104724 0.00125047117929
8.1707853927 -0.00717893061512 0.00125026987777
8.17548774387 -0.0071583806848 0.00125008762264
8.18019009505 -0.00713786108624 0.00124992395329
8.18489244622 -0.00711737163652 0.00124977726426
8.1895947974 -0.00709691216649 0.00124964711065
8.19429714857 -0.00707648249332 0.00124953191004
8.19899949975 -0.00705608244873 0.0012494312338
8.20370185093 -0.00703571185059 0.00124934352321
8.2084042021 -0.00701537053113 0.00124926836646
8.21310655328 -0.00699505830868 0.00124920422907
8.21780890445 -0.00697477501609 0.00124915071651
8.22251125563 -0.00695452047262 0.001249106319
8.2272136068 -0.00693429451138 0.0012490706597
8.23191595798 -0.00691409695223 0.00124904225392
8.23661830915 -0.0068939276291 0.0012490207428
8.24132066033 -0.00687378636231 0.00124900466709
8.24602301151 -0.0068536729863 0.00124899368612
8.25072536268 -0.00683358732207 0.00124898636635
8.25542771386 -0.00681352920478 0.00124898238549
8.26013006503 -0.0067934984559 0.00124898033588
8.26483241621 -0.00677349491106 0.00124897991375
8.26953476738 -0.00675351839228 0.00124897973741
8.27423711856 -0.00673356873607 0.0012489795217
8.27893946973 -0.00671364576488 0.00124897791098
8.28364182091 -0.00669374931581 0.00124897463869
8.28834417209 -0.00667387921187 0.00124896837528
8.29304652326 -0.00665403529076 0.00124895887277
8.29774887444 -0.00663421737594 0.00124894482762
8.30245122561 -0.00661442530582 0.0012489260104
8.30715357679 -0.00659465890441 0.00124890114348
8.31185592796 -0.00657491801071 0.00124887001588
8.31655827914 -0.0065552024494 0.00124883137578
8.32126063031 -0.00653551205985 0.00124878503049
8.32596298149 -0.0065158466674 0.00124872975381
8.33066533267 -0.00649620611199 0.00124866537122
8.33536768384 -0.00647659021941 0.00124859068195
8.34007003502 -0.0064569988303 0.00124850552942
8.34477238619 -0.00643743177111 0.00124840873806
8.34947473737 -0.00641788888294 0.00124830016905
8.35417708854 -0.00639836999268 0.00124817867174
8.35887943972 -0.00637887494211 0.00124804412482
8.3635817909 -0.00635940355865 0.00124789540231
8.36828414207 -0.00633995568469 0.00124773240017
8.37298649325 -0.00632053114817 0.00124755401672
8.37768884442 -0.00630112979205 0.00124736016497
8.3823911956 -0.00628175144482 0.00124714976724
8.38709354677 -0.00626239595 0.00124692275326
8.39179589795 -0.0062430631365 0.00124667806902
8.39649824912 -0.00622375284851 0.00124641566071
8.4012006003 -0.00620446491561 0.0012461344976
8.40590295148 -0.00618519918232 0.00124583454206
8.41060530265 -0.00616595547886 0.0012455147863
8.41530765383 -0.0061467336503 0.00124517520852
8.420010005 -0.00612753352741 0.0012448148235
8.42471235618 -0.00610835495582 0.00124443362499
8.42941470735 -0.00608919776681 0.00124403064994
8.43411705853 -0.00607006180657 0.00124360590735
8.4388194097 -0.00605094690678 0.00124315845593
8.44352176088 -0.00603185291444 0.00124268831962
8.44822411206 -0.00601277966151 0.00124219457851
8.45292646323 -0.00599372699564 0.00124167727116
8.45762881441 -0.00597469474945 0.00124113549863
8.46233116558 -0.00595568277077 0.00124056931382
8.46703351676 -0.00593669089309 0.00123997783834
8.47173586793 -0.00591771896481 0.0012393611391
8.47643821911 -0.00589876681956 0.00123871835791
8.48114057028 -0.00587983430663 0.00123804957535
8.48584292146 -0.00586092126006 0.001237353953
8.49054527264 -0.00584202752957 0.00123663158487
8.49524762381 -0.00582315294981 0.00123588165189
8.49994997499 -0.00580429737105 0.00123510426119
8.50465232616 -0.00578546062856 0.00123429861268
8.50935467734 -0.00576664257303 0.00123346482629
8.51405702851 -0.00574784304001 0.0012326021205
8.51875937969 -0.00572906188107 0.00123171062781
8.52346173087 -0.00571029893214 0.00123078958487
8.52816408204 -0.00569155404521 0.00122983913644
8.53286643322 -0.00567282705706 0.00122885853695
8.53756878439 -0.00565411781975 0.00122784794319
8.54227113557 -0.00563542617079 0.00122680662698
8.54697348674 -0.00561675196287 0.00122573475685
8.55167583792 -0.00559809503379 0.00122463162165
8.55637818909 -0.00557945523686 0.00122349740141
8.56108054027 -0.00556083241038 0.00122233140163
8.56578289145 -0.00554222640819 0.00122113381359
8.57048524262 -0.00552363706907 0.00121990395908
8.5751875938 -0.00550506424738 0.00121864204039
8.57988994497 -0.00548650778241 0.00121734739524
8.58459229615 -0.00546796752891 0.00121602023671
8.58929464732 -0.00544944332678 0.0012146599181
8.5939969985 -0.00543093503138 0.00121326666305
8.59869934967 -0.00541244248288 0.00121183984011
8.60340170085 -0.00539396553728 0.00121037968328
8.60810405203 -0.00537550403534 0.00120888557597
8.6128064032 -0.00535705783333 0.00120735776239
8.61750875438 -0.0053386267725 0.0012057956405
8.62221110555 -0.00532021070987 0.00120419946447
8.62691345673 -0.00530180948705 0.0012025686465
8.6316158079 -0.00528342296155 0.00120090345058
8.63631815908 -0.00526505097535 0.00119920330278
8.64102051025 -0.0052466933866 0.00119746847677
8.64572286143 -0.00522835003786 0.0011956984122
8.65042521261 -0.00521002078754 0.00119389339221
8.65512756378 -0.00519170547878 0.00119205286977
8.65982991496 -0.00517340397052 0.00119017713732
8.66453226613 -0.00515511610649 0.00118826566084
8.66923461731 -0.00513684174575 0.00118631874196
8.67393696848 -0.00511858073274 0.00118433585936
8.67863931966 -0.00510033292726 0.00118231732374
8.68334167084 -0.00508209817375 0.00118026262618
8.68804402201 -0.00506387633273 0.00117817208636
8.69274637319 -0.00504566724923 0.00117604520749
8.69744872436 -0.00502747078402 0.00117388231807
8.70215107554 -0.00500928678271 0.00117168293317
8.70685342671 -0.00499111510669 0.00116944739007
8.71155577789 -0.00497295560178 0.00116717521542
8.71625812906 -0.00495480812987 0.00116486675514
8.72096048024 -0.00493667253736 0.00116252154726
8.72566283142 -0.00491854868671 0.00116013994624
8.73036518259 -0.00490043642482 0.00115772150122
8.73506753377 -0.00488233561426 0.00115526657518
8.73976988494 -0.00486424610262 0.00115277472808
8.74447223612 -0.00484616775297 0.00115024633135
8.74917458729 -0.00482810041332 0.00114768095557
8.75387693847 -0.00481004394736 0.00114507898057
8.75857928964 -0.00479199820332 0.00114243998729
8.76328164082 -0.00477396304545 0.00113976436394
8.767983992 -0.00475593832248 0.0011370517016
8.77268634317 -0.00473792389899 0.00113430239681
8.77738869435 -0.00471991962427 0.00113151605057
8.78209104552 -0.00470192536351 0.00112869306775
8.7867933967 -0.00468394096631 0.00112583305904
8.79149574787 -0.00466596629822 0.00112293643762
8.79619809905 -0.0046480012094 0.00112000282369
8.80090045022 -0.00463004556599 0.00111703263872
8.8056028014 -0.00461209921836 0.00111402551223
8.81030515258 -0.0045941620331 0.00111098187398
8.81500750375 -0.00457623386128 0.0011079013626
8.81970985493 -0.00455831456982 0.00110478441619
8.8244122061 -0.00454040401023 0.00110163068229
8.82911455728 -0.0045225020499 0.00109844060734
8.83381690845 -0.00450460854065 0.00109521384762
8.83851925963 -0.00448672335046 0.00109195085798
8.84322161081 -0.00446884633159 0.00108865130321
8.84792396198 -0.00445097735244 0.00108531564667
8.85262631316 -0.00443311626585 0.00108194356146
8.85732866433 -0.00441526294046 0.00107853551949
8.86203101551 -0.00439741722951 0.00107509120203
8.86673336668 -0.00437957900233 0.00107161108959
8.87143571786 -0.00436174811249 0.00106809487146
8.87613806903 -0.00434392442977 0.00106454303683
8.88084042021 -0.00432610780804 0.00106095528284
8.88554277139 -0.00430829811765 0.00105733210747
8.89024512256 -0.00429049521302 0.00105367321555
8.89494747374 -0.0042726989647 0.00104997911394
8.89964982491 -0.00425490922767 0.00104624951501
8.90435217609 -0.00423712587293 0.00104248493464
8.90905452726 -0.00421934875586 0.00103868509257
8.91375687844 -0.00420157774791 0.00103485051383
8.91845922961 -0.0041838127049 0.0010309809254
8.92316158079 -0.00416605349859 0.00102707686162
8.92786393197 -0.00414829998544 0.00102313805652
8.93256628314 -0.00413055203756 0.00101916505394
8.93726863432 -0.0041128095116 0.00101515759484
8.94197098549 -0.00409507228043 0.0010111162327
8.94667333667 -0.00407734020113 0.00100704071528
8.95137568784 -0.00405961314676 0.0010029316059
8.95607803902 -0.00404189097495 0.000998788658988
8.96078039019 -0.0040241735592 0.000994612447909
8.96548274137 -0.00400646075742 0.000990402733632
8.97018509255 -0.00398875244377 0.000986160099763
8.97488744372 -0.00397104847647 0.000981884313729
8.9795897949 -0.00395334873011 0.000977575969593
8.98429214607 -0.0039356530632 0.000973234841102
8.98899449725 -0.00391796135087 0.000968861533057
8.99369684842 -0.00390027345205 0.000964455825398
8.9983991996 -0.00388258924228 0.000960018333933
9.00310155078 -0.00386490858091 0.000955548844682
9.00780390195 -0.00384723134391 0.000951047984772
9.01250625313 -0.00382955739101 0.000946515546176
9.0172086043 -0.00381188659851 0.000941952167632
9.02191095548 -0.00379421882678 0.000937357646994
9.02661330665 -0.0037765539524 0.000932732634923
9.03131565783 -0.00375889183604 0.000928076935065
9.036018009 -0.00374123235482 0.000923391210351
9.04072036018 -0.00372357536993 0.000918675270126
9.04542271136 -0.00370592075866 0.000913929789948
9.05012506253 -0.00368826838271 0.000909154584814
9.05482741371 -0.00367061811981 0.000904350343281
9.05952976488 -0.00365296983194 0.000899516885895
9.06423211606 -0.00363532339745 0.000894654914659
9.06893446723 -0.00361767867861 0.000889764255592
9.07363681841 -0.00360003555408 0.000884845624585
9.07833916958 -0.00358239388675 0.000879898853061
9.08304152076 -0.00356475355556 0.000874924671271
9.08774387194 -0.00354711442358 0.000869922915979
9.09244622311 -0.0035294763705 0.000864894332322
9.09714857429 -0.00351183925977 0.000859838762335
9.10185092546 -0.00349420297127 0.000854756966553
9.10655327664 -0.00347656736884 0.000849648792272
9.11125562781 -0.00345893233297 0.000844515015977
9.11595797899 -0.0034412977278 0.000839355490195
9.12066033016 -0.00342366343422 0.000834171007959
9.12536268134 -0.00340602931664 0.000828961427006
9.13006503252 -0.00338839525646 0.00082372755754
9.13476738369 -0.00337076111859 0.000818469262533
9.13946973487 -0.00335312678461 0.000813187370015
9.14417208604 -0.00333549211992 0.00080788174817
9.14887443722 -0.00331785700649 0.000802553243607
9.15357678839 -0.00330022131011 0.000797201729724
9.15827913957 -0.00328258491305 0.000791828072476
9.16298149075 -0.00326494768169 0.000786432150493
9.16768384192 -0.00324730949857 0.000781014849921
9.1723861931 -0.00322967023035 0.000775576054647
9.17708854427 -0.00321202976019 0.000770116671851
9.18179089545 -0.00319438795501 0.00076463659077
9.18649324662 -0.00317674469814 0.000759136740531
9.1911955978 -0.00315909985722 0.000753617015806
9.19589794897 -0.00314145331595 0.000748078368651
9.20060030015 -0.00312380494213 0.00074252069927
9.20530265133 -0.00310615461986 0.00073694498369
9.2100050025 -0.00308850221752 0.000731351127808
9.21470735368 -0.00307084761948 0.000725740132716
9.21940970485 -0.0030531906944 0.000720111910132
9.22411205603 -0.00303553132725 0.000714467487442
9.2288144072 -0.00301786938684 0.000708806782355
9.23351675838 -0.00300020475862 0.000703130849828
9.23821910955 -0.00298253731178 0.000697439613769
9.24292146073 -0.00296486693215 0.000691734158072
9.24762381191 -0.00294719348939 0.000686014413075
9.25232616308 -0.00292951686951 0.000680281493109
9.25702851426 -0.00291183694252 0.000674535335202
9.26173086543 -0.00289415359503 0.000668777085656
9.26643321661 -0.00287646669719 0.000663006688552
9.27113556778 -0.00285877613621 0.000657225323827
9.27583791896 -0.00284108178251 0.000651432942985
9.28054027013 -0.00282338352342 0.000645630761394
9.28524262131 -0.00280568123008 0.000639818738401
9.28994497249 -0.00278797479019 0.000633998126715
9.29464732366 -0.00277026407502 0.000628168894048
9.29934967484 -0.00275254897275 0.000622332332486
9.30405202601 -0.00273482935503 0.000616488418622
9.30875437719 -0.00271710511028 0.000610638486173
9.31345672836 -0.00269937611072 0.000604782521209
9.31815907954 -0.00268164224495 0.000598921901454
9.32286143072 -0.00266390338574 0.000593056623129
9.32756378189 -0.00264615942195 0.000587188110558
9.33226613307 -0.0026284102265 0.000581316370854
9.33696848424 -0.00261065568893 0.000575442877654
9.34167083542 -0.00259289568252 0.000569567649863
9.34637318659 -0.00257513009696 0.000563692213362
9.35107553777 -0.00255735880586 0.000557816599798
9.35577788894 -0.00253958169951 0.000551942390463
9.36048024012 -0.00252179865177 0.000546069630803
9.3651825913 -0.00250400955316 0.000540199960904
9.36988494247 -0.00248621427801 0.000534333441218
9.37458729365 -0.00246841271731 0.000528471774248
9.37928964482 -0.00245060474562 0.000522615036715
9.383991996 -0.00243279025418 0.00051676499748
9.38869434717 -0.00241496911791 0.000510921750939
9.39339669835 -0.00239714122861 0.000505087136498
9.39809904952 -0.00237930646156 0.00049926126777
9.4028014007 -0.00236146470868 0.000493446059183
9.40750375188 -0.0023436158456 0.000487641645233
9.41220610305 -0.00232575976471 0.000481850020184
9.41690845423 -0.00230789634208 0.000476071341199
9.4216108054 -0.00229002547025 0.000470307687442
9.42631315658 -0.00227214702573 0.000464559240714
9.43101550775 -0.0022542609015 0.000458828170463
9.43571785893 -0.00223636697423 0.000453114685183
9.4404202101 -0.00221846513734 0.000447421050303
9.44512256128 -0.00220055526783 0.000441747503159
9.44982491246 -0.00218263725948 0.000436096411142
9.45452726363 -0.00216471098963 0.000430468042679
9.45922961481 -0.00214677635229 0.000424864873345
9.46393196598 -0.00212883322524 0.00041928720487
9.46863431716 -0.00211088150295 0.000413737627514
9.47333666833 -0.00209292106343 0.000408216478485
9.47803901951 -0.00207495180139 0.000402726469337
9.48274137069 -0.00205697359526 0.0003972679748
9.48744372186 -0.00203898634011 0.00039184383441
9.49214607304 -0.00202098991459 0.000386454462195
9.49684842421 -0.00200298421432 0.000381102832216
9.50155077539 -0.0019849691183 0.000375789399224
9.50625312656 -0.00196694452214 0.000370517278084
9.51095547774 -0.0019489103054 0.00036528696504
9.51565782891 -0.00193086636413 0.000360101721547
9.52036018009 -0.00191281257812 0.000354962085224
9.52506253127 -0.00189474884365 0.000349871469079
9.52976488244 -0.00187667504083 0.000344830450805
9.53446723362 -0.00185859106659 0.00033984259871
9.53916958479 -0.00184049680105 0.000334908527578
9.54387193597 -0.00182239214148 0.000330031963145
9.54857428714 -0.00180427696864 0.000325213552177
9.55327663832 -0.00178615117981 0.00032045717767
9.55797898949 -0.00176801465609 0.000315763510549
9.56268134067 -0.00174986729518 0.000311136587956
9.56738369185 -0.0017317089785 0.000306577093711
9.57208604302 -0.00171353960419 0.000302089212271
9.5767883942 -0.00169535905389 0.000297673624866
9.58149074537 -0.00167716722586 0.000293334651745
9.58619309655 -0.00165896400237 0.000289072951038
9.59089544772 -0.00164074928201 0.000284892961676
9.5955977989 -0.00162252294705 0.000280795292187
9.60030015007 -0.00160428489661 0.000276784476503
9.60500250125 -0.0015860350134 0.000272861040232
9.60970485243 -0.00156777319674 0.000269029581111
9.6144072036 -0.00154949932967 0.000265290500984
9.61910955478 -0.00153121331173 0.000261648421935
9.62381190595 -0.00151291502635 0.00025810357312
9.62851425713 -0.00149460437343 0.00025466055284
9.6332166083 -0.00147628123671 0.000251319360515
9.63791895948 -0.00145794551649 0.000248084513804
9.64262131066 -0.00143959709653 0.000244955717685
9.64732366183 -0.00142123587764 0.000241937344275
9.65202601301 -0.00140286174412 0.000239028732896
9.65672836418 -0.00138447459667 0.000236234038565
9.66143071536 -0.00136607432011 0.000233552159285
9.66613306653 -0.00134766081557 0.000230986957091
9.67083541771 -0.00132923396795 0.000228536811373
9.67553776888 -0.00131079367882 0.000226205214176
9.68024012006 -0.00129233983348 0.000223989951047
9.68494247124 -0.00127387233361 0.000221894069816
9.68964482241 -0.00125539106482 0.000219914693283
9.69434717359 -0.0012368959293 0.000218054357998
9.69904952476 -0.00121838681288 0.000216309465841
9.70375187594 -0.00119986361795 0.000214681986601
9.70845422711 -0.00118132623074 0.000213167557955
9.71315657829 -0.00116277455405 0.000211767542869
9.71785892946 -0.00114420847433 0.000210476789703
9.72256128064 -0.00112562789457 0.000209296032782
9.72726363182 -0.00110703270163 0.000208219326088
9.73196598299 -0.00108842279881 0.00020724677304
9.73666833417 -0.00106979807327 0.000206371648406
9.74137068534 -0.00105115842862 0.000205593441478
9.74607303652 -0.00103250375221 0.000204904681513
9.75077538769 -0.00101383394817 0.000204304277258
9.75547773887 -0.000995148904035 0.000203784061263
9.76018009004 -0.000976448524136 0.000203342408297
9.76488244122 -0.000957732696423 0.000202970513355
9.7695847924 -0.000939001325518 0.000202666271877
9.77428714357 -0.000920254299775 0.000202420305201
9.77898949475 -0.00090149152391 0.000202230086732
9.78369184592 -0.000882712886678 0.000202085726948
9.7883941971 -0.000863918293094 0.000201984331667
9.79309654827 -0.000845107632105 0.000201915556581
9.79779889945 -0.000826280809229 0.000201876186448
9.80250125063 -0.000807437713607 0.000201855466447
9.8072036018 -0.000788578250951 0.000201849894407
9.81190595298 -0.000769702310797 0.000201848333073
9.81660830415 -0.000750809799254 0.000201847011222
9.82131065533 -0.000731900605949 0.000201834417231
9.8260130065 -0.000712974637387 0.000201806509056
9.83071535768 -0.000694031783484 0.000201751385217
9.83541770885 -0.00067507195104 0.000201664708092
9.84012006003 -0.000656095030264 0.000201534143559
9.84482241121 -0.000637100928142 0.000201355006847
9.84952476238 -0.000618089535377 0.0002011144565
9.85422711356 -0.000599060759146 0.000200807377116
9.85892946473 -0.000580014490338 0.000200420306859
9.86363181591 -0.00056095063652 0.000199947576882
9.86833416708 -0.000541869088871 0.000199374943972
9.87303651826 -0.000522769755345 0.000198696012307
9.87773886943 -0.000503652527206 0.000197895533556
9.88244122061 -0.000484517312797 0.00019696614286
9.88714357179 -0.000465364003668 0.000195891276946
9.89184592296 -0.000446192508346 0.000194662262835
9.89654827414 -0.000427002718766 0.000193260788876
9.90125062531 -0.000407794543841 0.00019167639114
9.90595297649 -0.00038856787569 0.000189888390426
9.91065532766 -0.000369322623408 0.000187883826391
9.91535767884 -0.000350058679597 0.000185638740677
9.92006003001 -0.000330775953435 0.000183136609423
9.92476238119 -0.000311474337805 0.000180348799232
9.92946473237 -0.000292153742367 0.000177253535971
9.93416708354 -0.000272814060285 0.000173815264976
9.93886943472 -0.000253455201298 0.000170004143855
9.94357178589 -0.00023407705885 0.000165773847245
9.94827413707 -0.000214679543058 0.000161081411495
9.95297648824 -0.000195262547747 0.000155862583386
9.95767883942 -0.000175825983211 0.000150051330608
9.9623811906 -0.000156369743352 0.000143550619248
9.96708354177 -0.000136893739041 0.00013624905967
9.97178589295 -0.000117397864457 0.00012798076402
9.97648824412 -9.7882030547e-05 0.000118528381707
9.9811905953 -7.83461318655e-05 0.000107544927916
9.98589294647 -5.87900796336e-05 9.44781804813e-05
9.99059529765 -3.92137685808e-05 7.8242099766e-05
9.99529764882 -1.96171104018e-05 5.61169867209e-05
10.0 0.0 0.0


==> Supplementary/filled/extrap/U4/SU4n9.dat <==
0.604702351175 -0.663939373702 0.00180454074417
0.60940470235 -0.662116146778 0.00172509079326
0.614107053526 -0.660273468715 0.00164994705369
0.618809404701 -0.658411437025 0.00157911143403
0.623511755877 -0.656531372869 0.00151237211614
0.628214107053 -0.65463337664 0.00144972515876
0.632916458228 -0.652718703853 0.00139096641432
0.637618809404 -0.650787457193 0.0013360827665
0.642321160579 -0.648840830756 0.00128487435861
0.647023511755 -0.64687892901 0.00123731538763
0.65172586293 -0.64490288853 0.00119320696272
0.656428214106 -0.642912815111 0.00115250741168
0.661130565282 -0.640909791404 0.0011150161051
0.665832916457 -0.638893924136 0.00108067334528
0.670535267633 -0.636866245353 0.00104927535285
0.675237618808 -0.634826862375 0.00102074398547
0.679939969984 -0.632776759709 0.000994872759841
0.68464232116 -0.630716044965 0.000971566870417
0.689344672335 -0.628645657961 0.000950619629135
0.694047023511 -0.626565706328 0.000931923521553
0.698749374686 -0.624477087829 0.000915275868622
0.703451725862 -0.622379909892 0.000900561981535
0.708154077038 -0.620275030669 0.00088758830023
0.712856428213 -0.618162557181 0.000876239089241
0.717558779389 -0.616043310245 0.000866334886538
0.722261130564 -0.613917396303 0.000857764586331
0.72696348174 -0.611785600947 0.000850366782236
0.731665832915 -0.609648029888 0.000844039442563
0.736368184091 -0.607505435466 0.000838641639367
0.741070535267 -0.605357922525 0.000834083269975
0.745772886442 -0.603206211985 0.000830244686036
0.750475237618 -0.601050407719 0.000827049015863
0.755177588793 -0.598891200931 0.000824397304522
0.759879939969 -0.596728694427 0.000822225949866
0.764582291145 -0.594563551292 0.000820455108767
0.76928464232 -0.592395873182 0.000819033608585
0.773986993496 -0.590226296557 0.000817898549889
0.778689344671 -0.588054921856 0.000817009836679
0.783391695847 -0.585882360302 0.000816319101194
0.788094047023 -0.583708711061 0.000815795747702
0.792796398198 -0.581534561428 0.000815403530487
0.797498749374 -0.579360009249 0.000815119753949
0.802201100549 -0.577185619107 0.00081491804144
0.806903451725 -0.575011487493 0.000814782094872
0.8116058029 -0.572838157427 0.000814693391981
0.816308154076 -0.57066572401 0.000814640689736
0.821010505252 -0.568494709775 0.000814611575125
0.825712856427 -0.56632520841 0.000814598701439
0.830415207603 -0.56415772297 0.000814594289235
0.835117558778 -0.561992345714 0.000814593913169
0.839819909954 -0.559829561164 0.000814593203661
0.84452226113 -0.557669460138 0.000814589853014
0.849224612305 -0.555512509521 0.000814581904264
0.853926963481 -0.553358798682 0.00081456851677
0.858629314656 -0.551208777702 0.000814549347429
0.863331665832 -0.5490625345 0.0008145245056
0.868034017008 -0.546920503149 0.00081449463448
0.872736368183 -0.544782770114 0.000814460391001
0.877438719359 -0.542649754202 0.000814422923135
0.882141070534 -0.540521540434 0.000814383130335
0.88684342171 -0.538398533049 0.000814342307373
0.891545772885 -0.536280815629 0.000814301373244
0.896248124061 -0.53416877851 0.00081426151526
0.900950475237 -0.532062503843 0.00081422351763
0.905652826412 -0.529962368687 0.000814188292278
0.910355177588 -0.527868453773 0.000814156391206
0.915057528763 -0.525781123474 0.000814128354085
0.919759879939 -0.523700457114 0.000814104449888
0.924462231115 -0.521626806938 0.000814084806793
0.92916458229 -0.519560250877 0.000814069397412
0.933866933466 -0.517501129576 0.00081405794492
0.938569284641 -0.51544951959 0.000814050141686
0.943271635817 -0.513405750465 0.000814045347573
0.947973986993 -0.511369897396 0.000814043013097
0.952676338168 -0.509342279303 0.000814042202384
0.957378689344 -0.507322970039 0.000814042178428
0.962081040519 -0.505312278347 0.000814041794817
0.966783391695 -0.503310276758 0.000814040191692
0.97148574287 -0.501317264263 0.000814036107695
0.976188094046 -0.499333312087 0.000814028630205
0.980890445222 -0.497358709875 0.000814016482554
0.985592796397 -0.495393527571 0.000813998770602
0.990295147573 -0.493438045851 0.00081397430056
0.994997498748 -0.491492333397 0.000813942265467
0.999699849924 -0.489556662285 0.000813901646394
1.0044022011 -0.487631065404 0.000813851788127
1.00910455228 -0.485715605114 0.000813791890589
1.01380690345 -0.483810099109 0.000813721431612
1.01850925463 -0.481914557347 0.000813639764526
1.0232116058 -0.480028803516 0.000813546469156
1.02791395698 -0.478152846335 0.000813441033416
1.03261630815 -0.476286515242 0.000813323128629
1.03731865933 -0.474429817796 0.000813192363405
1.0420210105 -0.472582588946 0.000813048490969
1.04672336168 -0.470744835165 0.000812891227921
1.05142571286 -0.468916396683 0.000812720400628
1.05612806403 -0.467097278959 0.000812535822076
1.06083041521 -0.465287327285 0.000812337383789
1.06553276638 -0.463486546171 0.000812124984541
1.07023511756 -0.461694785767 0.000811898573737
1.07493746873 -0.459912049692 0.000811658126281
1.07963981991 -0.458138192758 0.000811403642841
1.08434217108 -0.456373217754 0.000811135165642
1.08904452226 -0.454616983967 0.000810852740595
1.09374687344 -0.452869493407 0.000810556469226
1.09844922461 -0.451130609657 0.000810246437225
1.10315157579 -0.449400334 0.000809922798116
1.10785392696 -0.447678534151 0.000809585672396
1.11255627814 -0.44596521071 0.000809235258947
1.11725862931 -0.444260235358 0.000808871708568
1.12196098049 -0.442563608061 0.000808495259455
1.12666333166 -0.440875204317 0.000808106088618
1.13136568284 -0.439195023492 0.000807704468078
1.13606803402 -0.437522944757 0.000807290597342
1.14077038519 -0.435858966921 0.00080686477727
1.14547273637 -0.434202972684 0.0008064272265
1.15017508754 -0.432554960336 0.000805978270198
1.15487743872 -0.430914815975 0.000805518143087
1.15957978989 -0.429282537406 0.000805047190524
1.16428214107 -0.427658013996 0.000804565660552
1.16898449225 -0.4260412431 0.000804073914989
1.17368684342 -0.424432117232 0.000803572212696
1.1783891946 -0.422830633323 0.000803060928566
1.18309154577 -0.421236686926 0.00080254033001
1.18779389695 -0.419650274575 0.000802010801933
1.19249624812 -0.418071294748 0.000801472618241
1.1971985993 -0.416499743611 0.000800926171077
1.20190095047 -0.41493552246 0.000800371738984
1.20660330165 -0.413378627121 0.000799809718832
1.21130565283 -0.411828961606 0.000799240392121
1.216008004 -0.410286521423 0.000798664158185
1.22071035518 -0.408751213206 0.000798081299957
1.22541270635 -0.407223032165 0.000797492217185
1.23011505753 -0.405701887464 0.000796897192872
1.2348174087 -0.404187774039 0.000796296625331
1.23951975988 -0.402680603495 0.000795690796399
1.24422211105 -0.401180370511 0.000795080101296
1.24892446223 -0.399686989049 0.000794464819576
1.25362681341 -0.398200453551 0.000793845341877
1.25832916458 -0.396720680253 0.000793221944474
1.26303151576 -0.39524766338 0.000792595012083
1.26773386693 -0.393781321364 0.000791964816798
1.27243621811 -0.392321648228 0.000791331736224
1.27713856928 -0.390868564526 0.000790696037472
1.28184092046 -0.389422064095 0.000790058089974
1.28654327163 -0.387982069541 0.000789418155136
1.29124562281 -0.386548574527 0.000788776593278
1.29594797399 -0.385121503644 0.00078813365946
1.30065032516 -0.383700850394 0.000787489704065
1.30535267634 -0.382286541288 0.000786844975237
1.31005502751 -0.38087856968 0.000786199812692
1.31475737869 -0.379476863936 0.000785554457162
1.31945972986 -0.378081417279 0.000784909237062
1.32416208104 -0.376692159867 0.000784264385275
1.32886443222 -0.3753090848 0.000783620218365
1.33356678339 -0.373932123973 0.000782976960993
1.33826913457 -0.372561270376 0.000782334917401
1.34297148574 -0.371196457582 0.000781694303698
1.34767383692 -0.369837678482 0.000781055411421
1.35237618809 -0.368484868275 0.000780418447845
1.35707853927 -0.367138019758 0.000779783691477
1.36178089044 -0.365797069709 0.00077915134053
1.36648324162 -0.364462010842 0.000778521660224
1.3711855928 -0.363132781459 0.000777894839516
1.37588794397 -0.361809374199 0.000777271130144
1.38059029515 -0.360491728844 0.000776650711659
1.38529264632 -0.359179837968 0.000776033822171
1.3899949975 -0.357873642784 0.000775420631716
1.39469734867 -0.356573135806 0.000774811364679
1.39939969985 -0.355278259637 0.000774206181509
1.40410205102 -0.353989006739 0.000773605292819
1.4088044022 -0.352705321062 0.000773008849424
1.41350675338 -0.351427195022 0.000772417048166
1.41820910455 -0.350154573872 0.000771830030213
1.42291145573 -0.348887449994 0.000771247978673
1.4276138069 -0.347625769904 0.000770671025084
1.43231615808 -0.346369525952 0.000770099338897
1.43701850925 -0.345118665882 0.000769533042059
1.44172086043 -0.343873182014 0.000768972290482
1.4464232116 -0.342633023287 0.000768417196586
1.45112556278 -0.341398182 0.000767867902889
1.45582791396 -0.340168608244 0.000767324512375
1.46053026513 -0.338944294302 0.000766787154347
1.46523261631 -0.337725191391 0.000766255922462
1.46993496748 -0.336511291779 0.000765730933011
1.47463731866 -0.335302547772 0.000765212270459
1.47933966983 -0.334098951631 0.000764700038315
1.48404202101 -0.332900456718 0.000764194312004
1.48874437219 -0.331707055293 0.000763695182506
1.49344672336 -0.330518701746 0.000763202716376
1.49814907454 -0.329335388333 0.000762716992342
1.50285142571 -0.328157070445 0.000762238068273
1.50755377689 -0.326983740343 0.000761766010942
1.51225612806 -0.325815354385 0.000761300869733
1.51695847924 -0.324651904839 0.000760842699779
1.52166083041 -0.323493349008 0.000760391542194
1.52636318159 -0.322339679169 0.000759947440802
1.53106553277 -0.32119085354 0.00075951042867
1.53576788394 -0.320046864412 0.000759080538666
1.54047023512 -0.318907670894 0.000758657796049
1.54517258629 -0.317773265293 0.000758242223084
1.54987493747 -0.316643607583 0.000757833837474
1.55457728864 -0.31551869009 0.000757432651254
1.55927963982 -0.314398473631 0.000757038674831
1.56398199099 -0.313282950552 0.000756651910389
1.56868434217 -0.312172082488 0.000756272361304
1.57338669335 -0.311065861811 0.000755900020303
1.57808904452 -0.309964250952 0.000755534884007
1.5827913957 -0.308867242307 0.00075517693608
1.58749374687 -0.307774799085 0.000754826166668
1.59219609805 -0.306686913707 0.000754482550779
1.59689844922 -0.305603550137 0.000754146072367
1.6016008004 -0.304524700826 0.000753816698196
1.60630315157 -0.303450330472 0.000753494406317
1.61100550275 -0.302380431558 0.00075317915566
1.61570785393 -0.301314969497 0.000752870918668
1.6204102051 -0.300253936803 0.000752569646855
1.62511255628 -0.299197299586 0.00075227530735
1.62981490745 -0.298145050396 0.000751987844663
1.63451725863 -0.297097156019 0.000751707220911
1.6392196098 -0.296053609039 0.000751433374018
1.64392196098 -0.295014376906 0.000751166261384
1.64862431216 -0.29397945224 0.000750905814762
1.65332666333 -0.292948803133 0.000750651987135
1.65802901451 -0.291922422243 0.000750404704501
1.66273136568 -0.290900278289 0.000750163915721
1.66743371686 -0.289882363969 0.000749929541449
1.67213606803 -0.288868648612 0.00074970152672
1.67683841921 -0.287859124957 0.000749479787252
1.68154077038 -0.286853762928 0.00074926426455
1.68624312156 -0.285852555303 0.000749054869796
1.69094547274 -0.28485547259 0.000748851541255
1.69564782391 -0.283862507606 0.000748654185975
1.70035017509 -0.282873631425 0.000748462739267
1.70505252626 -0.281888836909 0.000748277104436
1.70975487744 -0.280908095682 0.000748097214122
1.71445722861 -0.279931400648 0.000747922968274
1.71915957979 -0.27895872397 0.00074775429714
1.72386193096 -0.277990058598 0.000747591097688
1.72856428214 -0.277025377218 0.000747433298049
1.73326663332 -0.276064672823 0.000747280792583
1.73796898449 -0.275107918614 0.00074713350757
1.74267133567 -0.274155107628 0.000746991335124
1.74737368684 -0.273206213564 0.000746854199936
1.75207603802 -0.272261229506 0.000746721992227
1.75677838919 -0.27132012964 0.000746594635354
1.76148074037 -0.270382907096 0.00074647201799
1.76618309154 -0.269449536536 0.000746354062407
1.77088544272 -0.268520011136 0.000746240656062
1.7755877939 -0.267594306022 0.000746131720386
1.78029014507 -0.266672414417 0.000746027141946
1.78499249625 -0.2657543119 0.000745926841562
1.78969484742 -0.26483999174 0.000745830705225
1.7943971986 -0.26392942996 0.000745738653373
1.79909954977 -0.263022619877 0.000745650571724
1.80380190095 -0.262119537943 0.000745566380554
1.80850425213 -0.261220177524 0.000745485965598
1.8132066033 -0.260324515495 0.000745409247179
1.81790895448 -0.259432545268 0.000745336111335
1.82261130565 -0.258544244132 0.000745266478639
1.82731365683 -0.257659605544 0.000745200235699
1.832016008 -0.256778607195 0.000745137303531
1.83671835918 -0.255901242594 0.000745077569575
1.84142071035 -0.255027489824 0.000745020955477
1.84612306153 -0.254157342438 0.000744967349753
1.85082541271 -0.253290778907 0.00074491667486
1.85552776388 -0.252427792832 0.000744868820626
1.86023011506 -0.251568363057 0.000744823710483
1.86493246623 -0.250712483234 0.000744781235799
1.86963481741 -0.249860132571 0.000744741321144
1.87433716858 -0.249011304769 0.000744703859637
1.87903951976 -0.248165979396 0.000744668777137
1.88374187093 -0.2473241502 0.000744635968716
1.88844422211 -0.246485797099 0.000744605361666
1.89314657329 -0.24565091389 0.000744576853202
1.89784892446 -0.244819480833 0.000744550372185
1.90255127564 -0.243991491772 0.00074452581815
1.90725362681 -0.243166927304 0.000744503121656
1.91195597799 -0.242345781321 0.000744482184724
1.91665832916 -0.241528034745 0.000744462939727
1.92136068034 -0.240713681518 0.000744445291333
1.92606303151 -0.239902702882 0.000744429173838
1.93076538269 -0.239095092825 0.000744414494698
1.93546773387 -0.238290832905 0.000744401190237
1.94017008504 -0.237489917157 0.000744389170835
1.94487243622 -0.236692327445 0.000744378374935
1.94957478739 -0.23589805785 0.000744368715965
1.95427713857 -0.235107090537 0.000744360134573
1.95897948974 -0.234319419635 0.000744352547346
1.96368184092 -0.233535027601 0.000744345897218
1.9683841921 -0.232753908612 0.000744340104038
1.97308654327 -0.231976045413 0.000744335113091
1.97778889445 -0.231201432226 0.000744330847582
1.98249124562 -0.230430052078 0.000744327255213
1.9871935968 -0.229661899238 0.00074432426262
1.99189594797 -0.228896957006 0.000744321819983
1.99659829915 -0.228135219699 0.00074431985744
2.00130065032 -0.227376670867 0.000744318327689
2.0060030015 -0.226621302884 0.00074431716445
2.01070535268 -0.225869094076 0.000744316323019
2.01540770385 -0.225120032999 0.000744315740795
2.02011005503 -0.224374097949 0.000744315375685
2.0248124062 -0.223631277606 0.000744315168664
2.02951475738 -0.222891550602 0.00074431508015
2.03421710855 -0.222154905739 0.000744315054556
2.03891945973 -0.22142132198 0.000744315054718
2.0436218109 -0.220690788245 0.000744315028355
2.04832416208 -0.219963283821 0.000744314940626
2.05302651326 -0.219238797748 0.000744314742428
2.05772886443 -0.21851730963 0.000744314401153
2.06243121561 -0.217798808622 0.000744313870756
2.06713356678 -0.217083274639 0.000744313120774
2.07183591796 -0.216370696952 0.000744312108098
2.07653826913 -0.215661055782 0.000744310804328
2.08124062031 -0.21495434051 0.000744309169174
2.08594297148 -0.214250531657 0.000744307176219
2.09064532266 -0.213549618718 0.000744304787882
2.09534767384 -0.212851582505 0.000744301979647
2.10005002501 -0.212156412624 0.000744298716536
2.10475237619 -0.211464090174 0.00074429497586
2.10945472736 -0.210774604869 0.000744290725137
2.11415707854 -0.210087938092 0.000744285943432
2.11885942971 -0.209404079663 0.000744280600661
2.12356178089 -0.208723011239 0.000744274677569
2.12826413207 -0.208044722749 0.000744268146373
2.13296648324 -0.207369196121 0.000744260989433
2.13766883442 -0.206696421387 0.00074425318117
2.14237118559 -0.206026380741 0.000744244705491
2.14707353677 -0.20535906432 0.000744235538935
2.15177588794 -0.204694454575 0.000744225666893
2.15647823912 -0.204032541747 0.000744215067931
2.16118059029 -0.203373308544 0.00074420372886
2.16588294147 -0.202716745305 0.000744191630191
2.17058529265 -0.202062834989 0.0007441787601
2.17528764382 -0.201411568036 0.000744165100957
2.179989995 -0.200762927649 0.000744150642243
2.18469234617 -0.200116904368 0.000744135368114
2.18939469735 -0.199473481636 0.000744119269297
2.19409704852 -0.198832650089 0.000744102331657
2.1987993997 -0.198194393408 0.000744084547118
2.20350175087 -0.197558702324 0.000744065903177
2.20820410205 -0.19692556075 0.000744046392903
2.21290645323 -0.196294959513 0.000744026005356
2.2176088044 -0.195666882752 0.000744004734699
2.22231115558 -0.195041321387 0.000743982571487
2.22701350675 -0.194418259783 0.000743959510928
2.23171585793 -0.19379768895 0.000743935545008
2.2364182091 -0.193179593472 0.000743910669933
2.24112056028 -0.192563964452 0.000743884879054
2.24582291145 -0.191950786687 0.000743858169532
2.25052526263 -0.191340051372 0.00074383053602
2.25522761381 -0.190731743514 0.000743801976593
2.25992996498 -0.190125854396 0.000743772487147
2.26463231616 -0.189522369235 0.000743742066625
2.26933466733 -0.1889212794 0.000743710712112
2.27403701851 -0.188322570311 0.000743678423379
2.27873936968 -0.187726233424 0.000743645198644
2.28344172086 -0.18713225436 0.000743611038467
2.28814407204 -0.18654062466 0.000743575942143
2.29284642321 -0.185951330141 0.000743539910987
2.29754877439 -0.185364362427 0.00074350294532
2.30225112556 -0.184779707531 0.000743465047174
2.30695347674 -0.184197357158 0.000743426217844
2.31165582791 -0.18361729751 0.000743386460046
2.31635817909 -0.183039520377 0.000743345776005
2.32106053026 -0.182464012144 0.000743304169081
2.32576288144 -0.181890764684 0.000743261642385
2.33046523262 -0.181319764565 0.000743218199891
2.33516758379 -0.180751003738 0.000743173845546
2.33986993497 -0.180184468952 0.00074312858391
2.34457228614 -0.179620152238 0.000743082419723
2.34927463732 -0.179058040521 0.0007430353581
2.35397698849 -0.178498125908 0.000742987404533
2.35867933967 -0.1779403955 0.00074293856466
2.36338169084 -0.177384841481 0.000742888844687
2.36808404202 -0.17683145112 0.000742838250748
2.3727863932 -0.17628021668 0.00074278678972
2.37748874437 -0.175731125596 0.000742734468208
2.38219109555 -0.175184170206 0.000742681293725
2.38689344672 -0.17463933811 0.000742627273317
2.3915957979 -0.17409662172 0.000742572415097
2.39629814907 -0.173556008798 0.000742516726529
2.40100050025 -0.17301749183 0.000742460216289
2.40570285142 -0.172481058736 0.000742402892234
2.4104052026 -0.171946702074 0.000742344763571
2.41510755378 -0.171414409922 0.000742285838526
2.41980990495 -0.170884174909 0.000742226126803
2.42451225613 -0.170355985264 0.000742165636974
2.4292146073 -0.16982983369 0.000742104379211
2.43391695848 -0.169305708566 0.000742042362407
2.43861930965 -0.168783602664 0.000741979597172
2.44332166083 -0.168263504513 0.000741916092701
2.44802401201 -0.167745406952 0.00074185186001
2.45272636318 -0.167229298657 0.000741786908577
2.45742871436 -0.166715172536 0.000741721249794
2.46213106553 -0.166203017407 0.000741654893402
2.46683341671 -0.165692826246 0.000741587851144
2.47153576788 -0.165184588013 0.000741520133004
2.47623811906 -0.164678295749 0.000741451751047
2.48094047023 -0.164173938552 0.000741382715482
2.48564282141 -0.163671509531 0.000741313038673
2.49034517259 -0.16317099792 0.000741242731035
2.49504752376 -0.162672396892 0.000741171805205
2.49974987494 -0.162175695816 0.000741100271787
2.50445222611 -0.161680887929 0.000741028143667
2.50915457729 -0.161187962731 0.000740955431622
2.51385692846 -0.160696913522 0.000740882148763
2.51855927964 -0.160207729935 0.000740808306024
2.52326163081 -0.15972040533 0.000740733916721
2.52796398199 -0.159234929467 0.000740658991926
2.53266633317 -0.158751295772 0.000740583545137
2.53736868434 -0.158269494126 0.000740507587555
2.54207103552 -0.157789518018 0.000740431132835
2.54677338669 -0.157311357453 0.000740354192289
2.55147573787 -0.15683500598 0.000740276779716
2.55617808904 -0.156360453726 0.000740198906523
2.56088044022 -0.155887694299 0.000740120586629
2.56558279139 -0.155416717946 0.000740041831525
2.57028514257 -0.154947518334 0.000739962655233
2.57498749375 -0.154480085828 0.000739883069314
2.57968984492 -0.154014414153 0.000739803087873
2.5843921961 -0.153550493791 0.000739722722528
2.58909454727 -0.153088318522 0.000739641987452
2.59379689845 -0.152627878944 0.000739560894306
2.59849924962 -0.152169168895 0.000739479457312
2.6032016008 -0.151712179083 0.000739397688166
2.60790395198 -0.151256903403 0.000739315601121
2.61260630315 -0.150803332674 0.000739233207894
2.61730865433 -0.150351460845 0.000739150522757
2.6220110055 -0.149901278846 0.000739067557436
2.62671335668 -0.149452780681 0.000738984326203
2.63141570785 -0.149005957384 0.000738900840785
2.63611805903 -0.148560803016 0.000738817115439
2.6408204102 -0.148117308717 0.000738733161881
2.64552276138 -0.147675468599 0.000738648994342
2.65022511256 -0.147235273907 0.000738564624516
2.65492746373 -0.146796718808 0.00073848006659
2.65962981491 -0.146359794646 0.000738395332228
2.66433216608 -0.145924495641 0.000738310435562
2.66903451726 -0.14549081324 0.000738225388216
2.67373686843 -0.145058741713 0.000738140204253
2.67843921961 -0.144628272606 0.000738054895245
2.68314157078 -0.144199400241 0.000737969475178
2.68784392196 -0.143772116261 0.000737883955563
2.69254627314 -0.143346415038 0.000737798350293
2.69724862431 -0.142922288313 0.000737712670812
2.70195097549 -0.142499730507 0.000737626930906
2.70665332666 -0.142078733454 0.000737541141947
2.71135567784 -0.141659291626 0.000737455317604
2.71605802901 -0.141241396951 0.000737369469162
2.72076038019 -0.14082504395 0.000737283610165
2.72546273136 -0.140410224641 0.000737197751808
2.73016508254 -0.139996933594 0.000737111907495
2.73486743372 -0.139585162918 0.000737026088321
2.73956978489 -0.139174907229 0.000736940307544
2.74427213607 -0.138766158728 0.000736854576153
2.74897448724 -0.138358912077 0.000736768907246
2.75367683842 -0.137953159563 0.000736683311699
2.75837918959 -0.137548895898 0.000736597802442
2.76308154077 -0.137146113453 0.000736512390233
2.76778389195 -0.136744806986 0.000736427087822
2.77248624312 -0.136344968955 0.000736341905842
2.7771885943 -0.135946594163 0.000736256856857
2.78189094547 -0.135549675151 0.000736171951365
2.78659329665 -0.135154206767 0.000736087201737
2.79129564782 -0.134760181637 0.000736002618332
2.795997999 -0.134367594651 0.000735918213317
2.80070035017 -0.133976438517 0.000735833996906
2.80540270135 -0.133586708172 0.000735749981055
2.81010505253 -0.1331983964 0.000735666175827
2.8148074037 -0.132811498184 0.000735582592958
2.81950975488 -0.132426006387 0.000735499242355
2.82421210605 -0.132041916035 0.000735416135528
2.82891445723 -0.131659220069 0.000735333282222
2.8336168084 -0.131277913557 0.000735250693713
2.83831915958 -0.130897989518 0.000735168379578
2.84302151075 -0.130519443062 0.000735086350854
2.84772386193 -0.130142267283 0.000735004616944
2.85242621311 -0.129766457333 0.000734923188638
2.85712856428 -0.129392006381 0.000734842075162
2.86183091546 -0.129018909619 0.000734761287052
2.86653326663 -0.128647160293 0.000734680833353
2.87123561781 -0.128276753633 0.000734600724339
2.87593796898 -0.127907682956 0.000734520968869
2.88064032016 -0.127539943536 0.000734441576952
2.88534267133 -0.12717352876 0.000734362557256
2.89004502251 -0.126808433942 0.000734283919516
2.89474737369 -0.12644465254 0.000734205672207
2.89944972486 -0.126082179905 0.000734127824786
2.90415207604 -0.125721009568 0.000734050385527
2.90885442721 -0.125361136918 0.000733973363606
2.91355677839 -0.125002555552 0.000733896767094
2.91825912956 -0.124645260902 0.000733820604877
2.92296148074 -0.124289246629 0.000733744884822
2.92766383192 -0.123934508205 0.000733669615518
2.93236618309 -0.123581039358 0.000733594804623
2.93706853427 -0.123228835595 0.00073352046043
2.94177088544 -0.122877890712 0.000733446590382
2.94647323662 -0.122528200254 0.000733373202467
2.95117558779 -0.122179758082 0.000733300303913
2.95587793897 -0.121832559776 0.000733227902401
2.96058029014 -0.121486599261 0.000733156004937
2.96528264132 -0.121141872155 0.000733084618891
2.9699849925 -0.120798372445 0.000733013751048
2.97468734367 -0.120456095786 0.000732943408459
2.97938969485 -0.120115036228 0.000732873597683
2.98409204602 -0.119775189459 0.000732804325454
2.9887943972 -0.119436549593 0.000732735598099
2.99349674837 -0.119099112352 0.00073266742203
2.99819909955 -0.118762871911 0.000732599803343
3.00290145072 -0.118427824026 0.000732532748119
3.0076038019 -0.118093962903 0.000732466262207
3.01230615308 -0.117761284292 0.000732400351231
3.01700850425 -0.117429782441 0.000732335020669
3.02171085543 -0.117099453133 0.000732270275606
3.0264132066 -0.116770290673 0.000732206121136
3.03111555778 -0.116442290879 0.000732142561817
3.03581790895 -0.116115448116 0.000732079602365
3.04052026013 -0.115789758235 0.000732017246813
3.0452226113 -0.115465215656 0.000731955499507
3.04992496248 -0.115141816266 0.000731894363967
3.05462731366 -0.114819554539 0.000731833844172
3.05932966483 -0.114498426397 0.000731773943135
3.06403201601 -0.114178426369 0.000731714664479
3.06873436718 -0.113859550409 0.000731656010717
3.07343671836 -0.113541793102 0.000731597985121
3.07813906953 -0.113225150435 0.000731540589717
3.08284142071 -0.112909617045 0.00073148382743
3.08754377189 -0.112595188952 0.000731427699809
3.09224612306 -0.112281860847 0.000731372209439
3.09694847424 -0.111969628781 0.000731317357402
3.10165082541 -0.111658487499 0.000731263145953
3.10635317659 -0.111348433081 0.000731209575715
3.11105552776 -0.111039460327 0.000731156648619
3.11575787894 -0.110731565346 0.000731104364843
3.12046023011 -0.110424742989 0.000731052725999
3.12516258129 -0.110118989398 0.000731001731831
3.12986493247 -0.109814299472 0.000730951383641
3.13456728364 -0.109510669386 0.00073090168075
3.13926963482 -0.109208094088 0.000730852624159
3.14397198599 -0.108906569782 0.000730804212773
3.14867433717 -0.108606091466 0.000730756447305
3.15337668834 -0.108306655375 0.000730709326256
3.15807903952 -0.108008256556 0.000730662850053
3.16278139069 -0.107710891271 0.000730617016809
3.16748374187 -0.107414554616 0.000730571826675
3.17218609305 -0.107119242883 0.000730527277385
3.17688844422 -0.106824951216 0.000730483368822
3.1815907954 -0.106531675935 0.000730440098355
3.18629314657 -0.10623941223 0.000730397465607
3.19099549775 -0.105948156452 0.000730355467593
3.19569784892 -0.105657903836 0.000730314103687
3.2004002001 -0.10536865076 0.000730273370559
3.20510255127 -0.105080392506 0.000730233267344
3.20980490245 -0.104793125481 0.000730193790381
3.21450725363 -0.104506845011 0.000730154938571
3.2192096048 -0.104221547531 0.000730116707938
3.22391195598 -0.103937228411 0.000730079097158
3.22861430715 -0.103653884114 0.000730042101948
3.23331665833 -0.103371510054 0.000730005720769
3.2380190095 -0.103090102721 0.000729969949048
3.24272136068 -0.102809657572 0.000729934785036
3.24742371186 -0.102530171125 0.000729900223881
3.25212606303 -0.102251638881 0.000729866263637
3.25682841421 -0.101974057381 0.000729832899183
3.26153076538 -0.101697422171 0.000729800128384
3.26623311656 -0.101421729818 0.000729767945863
3.27093546773 -0.101146975909 0.000729736349307
3.27563781891 -0.100873157039 0.000729705333094
3.28034017008 -0.100600268834 0.000729674894739
3.28504252126 -0.100328307916 0.000729645028389
3.28974487244 -0.100057269952 0.000729615731398
3.29444722361 -0.0997871515895 0.000729586997695
3.29914957479 -0.0995179485357 0.000729558824478
3.30385192596 -0.0992496574635 0.000729531205469
3.30855427714 -0.0989822741198 0.000729504137723
3.31325662831 -0.0987157952026 0.000729477614766
3.31795897949 -0.0984502164981 0.000729451633518
3.32266133066 -0.0981855347294 0.000729426187322
3.32736368184 -0.0979217457213 0.000729401272969
3.33206603302 -0.0976588462216 0.000729376883633
3.33676838419 -0.0973968320934 0.000729353015985
3.34147073537 -0.097135700109 0.00072932966304
3.34617308654 -0.0968754461695 0.000729306821359
3.35087543772 -0.096616067071 0.00072928448381
3.35557778889 -0.0963575587521 0.00072926264685
3.36028014007 -0.0960999180331 0.000729241303212
3.36498249124 -0.0958431408894 0.000729220449261
3.36968484242 -0.095587224165 0.000729200077604
3.3743871936 -0.0953321638718 0.00072918018452
3.37908954477 -0.0950779568771 0.000729160762505
3.38379189595 -0.0948245992292 0.000729141807758
3.38849424712 -0.0945720878185 0.000729123312675
3.3931965983 -0.0943204187288 0.000729105273384
3.39789894947 -0.0940695888738 0.000729087682191
3.40260130065 -0.0938195943723 0.000729070535162
3.40730365183 -0.0935704321608 0.000729053824524
3.412006003 -0.093322098393 0.000729037546288
3.41670835418 -0.0930745900279 0.000729021692612
3.42141070535 -0.0928279032536 0.000729006259461
3.42611305653 -0.0925820350515 0.000728991238933
3.4308154077 -0.0923369816436 0.000728976626955
3.43551775888 -0.0920927400335 0.000728962415578
3.44022011005 -0.0918493064768 0.000728948600696
3.44492246123 -0.0916066779989 0.000728935174321
3.44962481241 -0.0913648508887 0.000728922132324
3.45432716358 -0.0911238221934 0.000728909466689
3.45902951476 -0.0908835882345 0.00072889717327
3.46373186593 -0.0906441460807 0.000728885244031
3.46843421711 -0.090405492086 0.000728873674817
3.47313656828 -0.0901676233405 0.000728862457583
3.47783891946 -0.0899305362302 0.000728851588168
3.48254127063 -0.0896942278662 0.000728841058532
3.48724362181 -0.0894586946661 0.000728830864515
3.49194597299 -0.089223933762 0.000728820998085
3.49664832416 -0.0889899416029 0.000728811455095
3.50135067534 -0.0887567153414 0.000728802227529
3.50605302651 -0.0885242514576 0.000728793311256
3.51075537769 -0.0882925471246 0.00072878469829
3.51545772886 -0.0880615988528 0.000728776384519
3.52016008004 -0.087831403836 0.000728768361993
3.52486243121 -0.0876019586147 0.000728760626631
3.52956478239 -0.0873732604027 0.000728753170526
3.53426713357 -0.0871453057704 0.000728745989629
3.53896948474 -0.0869180919516 0.000728739076087
3.54367183592 -0.0866916155463 0.00072873242589
3.54837418709 -0.0864658738079 0.000728726031245
3.55307653827 -0.0862408633657 0.000728719888187
3.55777888944 -0.0860165814926 0.000728713988992
3.56248124062 -0.0857930248468 0.000728708329744
3.5671835918 -0.0855701907206 0.000728702902794
3.57188594297 -0.0853480758008 0.000728697704283
3.57658829415 -0.0851266773987 0.000728692726642
3.58129064532 -0.0849059922294 0.000728687966073
3.5859929965 -0.0846860176234 0.000728683415098
3.59069534767 -0.0844667503235 0.000728679069983
3.59539769885 -0.0842481876791 0.000728674923344
3.60010005002 -0.0840303264605 0.00072867097152
3.6048024012 -0.083813164036 0.000728667207228
3.60950475238 -0.083596697203 0.000728663626879
3.61420710355 -0.0833809233482 0.000728660223301
3.61890945473 -0.0831658392962 0.000728656992983
3.6236118059 -0.082951442452 0.000728653928866
3.62831415708 -0.0827377296667 0.000728651027524
3.63301650825 -0.0825246983635 0.000728648282015
3.63771885943 -0.0823123454201 0.000728645689001
3.6424212106 -0.0821006682775 0.000728643241665
3.64712356178 -0.0818896638394 0.000728640936758
3.65182591296 -0.0816793295647 0.000728638767596
3.65652826413 -0.0814696623831 0.000728636731022
3.66123061531 -0.081260659771 0.000728634820486
3.66593296648 -0.0810523186834 0.000728633032931
3.67063531766 -0.0808446366145 0.000728631361944
3.67533766883 -0.0806376105444 0.000728629804571
3.68004002001 -0.0804312379848 0.000728628354541
3.68474237118 -0.0802255159406 0.000728627009003
3.68944472236 -0.0800204419406 0.000728625761836
3.69414707354 -0.0798160130146 0.000728624610294
3.69884942471 -0.0796122267082 0.000728623548408
3.70355177589 -0.0794090800758 0.000728622573541
3.70825412706 -0.0792065706799 0.00072862167988
3.71295647824 -0.0790046955989 0.000728620864898
3.71765882941 -0.0788034524121 0.000728620122941
3.72236118059 -0.0786028382217 0.000728619451598
3.72706353177 -0.0784028506236 0.000728618845374
3.73176588294 -0.0782034867437 0.000728618301974
3.73646823412 -0.0780047441943 0.000728617816068
3.74117058529 -0.0778066201246 0.000728617385478
3.74587293647 -0.0776091121632 0.000728617005042
3.75057528764 -0.0774122174826 0.000728616672702
3.75527763882 -0.0772159337273 0.000728616383463
3.75997998999 -0.0770202580927 0.000728616135389
3.76468234117 -0.0768251882394 0.000728615923656
3.76938469235 -0.0766307213852 0.000728615746451
3.77408704352 -0.0764368552068 0.000728615599122
3.7787893947 -0.0762435869443 0.000728615479979
3.78349174587 -0.0760509142901 0.000728615384545
3.78819409705 -0.0758588345065 0.000728615311255
3.79289644822 -0.0756673453012 0.000728615255807
3.7975987994 -0.0754764439585 0.000728615216761
3.80230115057 -0.0752861282019 0.000728615189991
3.80700350175 -0.075096395337 0.000728615174184
3.81170585293 -0.0749072431026 0.000728615165389
3.8164082041 -0.0747186688262 0.000728615162422
3.82111055528 -0.0745306702612 0.000728615161508
3.82581290645 -0.0743432447561 0.000728615161589
3.83051525763 -0.0741563900801 0.00072861515907
3.8352176088 -0.0739701036023 0.000728615153016
3.83991995998 -0.073784383107 0.000728615140012
3.84462231115 -0.0735992259839 0.00072861511925
3.84932466233 -0.0734146300314 0.00072861508749
3.85402701351 -0.0732305926612 0.000728615044051
3.85872936468 -0.0730471116853 0.00072861498587
3.86343171586 -0.0728641845358 0.000728614912392
3.86813406703 -0.0726818090397 0.000728614820728
3.87283641821 -0.0724999826487 0.00072861471045
3.87753876938 -0.0723187032044 0.000728614578843
3.88224112056 -0.0721379681785 0.000728614425602
3.88694347174 -0.0719577754269 0.000728614248187
3.89164582291 -0.0717781224406 0.000728614046414
3.89634817409 -0.0715990070901 0.000728613817915
3.90105052526 -0.0714204268859 0.00072861356263
3.90575287644 -0.071242379712 0.000728613278358
3.91045522761 -0.0710648630989 0.000728612965161
3.91515757879 -0.070887874944 0.000728612621006
3.91985992996 -0.0707114127969 0.000728612246072
3.92456228114 -0.070535474569 0.000728611838491
3.92926463232 -0.0703600578287 0.000728611398562
3.93396698349 -0.0701851605014 0.000728610924577
3.93866933467 -0.0700107801735 0.00072861041695
3.94337168584 -0.0698369147842 0.000728609874136
3.94807403702 -0.0696635619393 0.000728609296658
3.95277638819 -0.0694907195903 0.000728608683127
3.95747873937 -0.0693183853612 0.000728608034181
3.96218109054 -0.069146557218 0.000728607348582
3.96688344172 -0.0689752328021 0.000728606627075
3.9715857929 -0.0688044100925 0.000728605868574
3.97628814407 -0.0686340867488 0.000728605073927
3.98099049525 -0.0684642607633 0.000728604242194
3.98569284642 -0.0682949298133 0.000728603374327
3.9903951976 -0.0681260919038 0.000728602469528
3.99509754877 -0.0679577447299 0.000728601528847
3.99979989995 -0.0677898863094 0.000728600551624
4.00450225112 -0.0676225144292 0.000728599539006
4.0092046023 -0.0674556275311 0.000728598490455
4.01390695348 -0.067289223851 0.000728597407197
4.01860930465 -0.0671233019355 0.000728596288788
4.02331165583 -0.0669578600338 0.000728595136518
4.028014007 -0.0667928967025 0.000728593950029
4.03271635818 -0.0666284102033 0.00072859273067
4.03741870935 -0.0664643991018 0.000728591478161
4.04212106053 -0.0663008616731 0.000728590193902
4.04682341171 -0.066137796492 0.000728588877684
4.05152576288 -0.0659752018465 0.000728587530955
4.05622811406 -0.0658130763201 0.000728586153566
4.06093046523 -0.0656514182136 0.000728584747011
4.06563281641 -0.0654902261196 0.000728583311195
4.07033516758 -0.0653294983517 0.000728581847648
4.07503751876 -0.0651692335109 0.000728580356326
4.07973986993 -0.0650094299238 0.000728578838791
4.08444222111 -0.0648500862003 0.00072857729504
4.08914457229 -0.0646912006787 0.000728575726665
4.09384692346 -0.064532771978 0.0007285741337
4.09854927464 -0.0643747984489 0.000728572517759
4.10325162581 -0.0642172787188 0.000728570878909
4.10795397699 -0.0640602111511 0.000728569218783
4.11265632816 -0.0639035943813 0.000728567537472
4.11735867934 -0.0637474267846 0.000728565836628
4.12206103051 -0.0635917070055 0.00072856411636
4.12676338169 -0.0634364334311 0.000728562378333
4.13146573287 -0.0632816047139 0.000728560622673
4.13616808404 -0.0631272192535 0.000728558851052
4.14087043522 -0.0629732757103 0.000728557063607
4.14557278639 -0.0628197724954 0.000728555262017
4.15027513757 -0.0626667082777 0.000728553446424
4.15497748874 -0.0625140814801 0.000728551618512
4.15967983992 -0.0623618907798 0.000728549778424
4.16438219109 -0.0622101346105 0.000728547927843
4.16908454227 -0.0620588116581 0.000728546066911
4.17378689345 -0.0619079203681 0.00072854419731
4.17848924462 -0.0617574594333 0.000728542319175
4.1831915958 -0.0616074273113 0.000728540434182
4.18789394697 -0.061457822703 0.000728538542459
4.19259629815 -0.0613086440766 0.000728536645675
4.19729864932 -0.0611598901413 0.000728534743944
4.2020010005 -0.0610115593764 0.000728532838925
4.20670335168 -0.0608636504985 0.00072853093072
4.21140570285 -0.0607161619986 0.000728529020974
4.21610805403 -0.0605690926007 0.00072852710977
4.2208104052 -0.0604224408065 0.000728525198742
4.22551275638 -0.0602762053482 0.000728523287952
4.23021510755 -0.0601303847377 0.000728521379018
4.23491745873 -0.0599849777153 0.000728519471978
4.2396198099 -0.0598399828037 0.000728517568434
4.24432216108 -0.0596953987503 0.000728515668399
4.24902451226 -0.0595512240883 0.000728513773456
4.25372686343 -0.059407457573 0.000728511883592
4.25842921461 -0.0592640977483 0.00072851000037
4.26313156578 -0.059121143377 0.000728508123745
4.26783391696 -0.0589785930125 0.000728506255261
4.27253626813 -0.0588364454255 0.000728504394843
4.27723861931 -0.0586946991802 0.000728502544011
4.28194097048 -0.0585533530542 0.000728500702659
4.28664332166 -0.0584124056216 0.000728498872281
4.29134567284 -0.0582718556677 0.000728497052739
4.29604802401 -0.0581317017767 0.000728495245504
4.30075037519 -0.0579919427408 0.000728493450401
4.30545272636 -0.0578525771546 0.000728491668876
4.31015507754 -0.0577136038174 0.000728489900718
4.31485742871 -0.0575750213334 0.000728488147347
4.31955977989 -0.0574368285093 0.000728486408514
4.32426213106 -0.057299023959 0.000728484685614
4.32896448224 -0.0571616064963 0.00072848297836
4.33366683342 -0.0570245747451 0.000728481288118
4.33836918459 -0.0568879275256 0.000728479614564
4.34307153577 -0.0567516634717 0.000728477959035
4.34777388694 -0.0566157814109 0.000728476321168
4.35247623812 -0.0564802799858 0.000728474702273
4.35717858929 -0.0563451580314 0.000728473101946
4.36188094047 -0.0562104142 0.000728471521469
4.36658329165 -0.0560760473327 0.000728469960397
4.37128564282 -0.0559420560916 0.000728468419985
4.375987994 -0.0558084393246 0.000728466899748
4.38069034517 -0.0556751957028 0.000728465400909
4.38539269635 -0.0555423240813 0.000728463922944
4.39009504752 -0.0554098231402 0.000728462467049
4.3947973987 -0.0552776917411 0.000728461032658
4.39949974987 -0.0551459285735 0.000728459620937
4.40420210105 -0.0550145325056 0.00072845823128
4.40890445223 -0.0548835022356 0.000728456864824
4.4136068034 -0.0547528366384 0.000728455520924
4.41830915458 -0.0546225344215 0.000728454200687
4.42301150575 -0.0544925944662 0.000728452903428
4.42771385693 -0.0543630154887 0.000728451630225
4.4324162081 -0.0542337963767 0.000728450380352
4.43711855928 -0.0541049358553 0.000728449154861
4.44182091045 -0.053976432819 0.000728447952985
4.44652326163 -0.053848286001 0.000728446775748
4.45122561281 -0.0537204943025 0.000728445622344
4.45592796398 -0.0535930564656 0.000728444493769
4.46063031516 -0.0534659713973 0.000728443389179
4.46533266633 -0.0533392378485 0.000728442309541
4.47003501751 -0.0532128547323 0.000728441253974
4.47473736868 -0.0530868208086 0.000728440223418
4.47943971986 -0.0529611349963 0.000728439216954
4.48414207103 -0.0528357960636 0.000728438235497
4.48884442221 -0.0527108029359 0.000728437278089
4.49354677339 -0.0525861543897 0.00072843634562
4.49824912456 -0.0524618493564 0.000728435437097
4.50295147574 -0.0523378866209 0.000728434553382
4.50765382691 -0.0522142651207 0.00072843369345
4.51235617809 -0.0520909836484 0.000728432858136
4.51705852926 -0.051968041148 0.00072843204638
4.52176088044 -0.0518454364203 0.000728431258995
4.52646323162 -0.0517231684152 0.000728430494885
4.53116558279 -0.0516012359414 0.000728429754842
4.53586793397 -0.0514796379549 0.000728429037736
4.54057028514 -0.0513583732724 0.000728428344336
4.54527263632 -0.0512374408555 0.000728427673481
4.54997498749 -0.0511168395291 0.000728427025916
4.55467733867 -0.0509965682607 0.000728426400453
4.55937968984 -0.0508766258826 0.000728425797813
4.56408204102 -0.0507570113687 0.000728425216778
4.5687843922 -0.0506377235589 0.00072842465805
4.57348674337 -0.0505187614325 0.000728424120382
4.57818909455 -0.0504001238374 0.000728423604456
4.58289144572 -0.0502818097589 0.000728423108998
4.5875937969 -0.050163818052 0.000728422634671
4.59229614807 -0.0500461477077 0.000728422180173
4.59699849925 -0.049928797589 0.000728421746151
4.60170085042 -0.0498117666926 0.000728421331278
4.6064032016 -0.0496950538885 0.000728420936182
4.61110555278 -0.0495786581791 0.000728420559514
4.61580790395 -0.049462578442 0.000728420201884
4.62051025513 -0.049346813685 0.000728419861921
4.6252126063 -0.0492313627935 0.00072841954022
4.62991495748 -0.0491162247803 0.000728419235388
4.63461730865 -0.0490013985384 0.000728418948004
4.63931965983 -0.048886883086 0.000728418676657
4.644022011 -0.0487726773232 0.000728418421911
4.64872436218 -0.048658780274 0.000728418182336
4.65342671336 -0.0485451908452 0.000728417958485
4.65812906453 -0.0484319080666 0.000728417748908
4.66283141571 -0.0483189308519 0.000728417554147
4.66753376688 -0.0482062582363 0.000728417372736
4.67223611806 -0.0480938891408 0.000728417205205
4.67693846923 -0.0479818226055 0.000728417050074
4.68164082041 -0.0478700575586 0.000728416907861
4.68634317159 -0.0477585930456 0.000728416777075
4.69104552276 -0.0476474280012 0.000728416658223
4.69574787394 -0.0475365614768 0.000728416549801
4.70045022511 -0.0474259924134 0.000728416452311
4.70515257629 -0.0473157198681 0.000728416364234
4.70985492746 -0.0472057427884 0.000728416286065
4.71455727864 -0.0470960602363 0.000728416216278
4.71925962981 -0.0469866711666 0.00072841615536
4.72396198099 -0.0468775746464 0.000728416101776
4.72866433217 -0.0467687696369 0.000728416056008
4.73336668334 -0.0466602552101 0.000728416016513
4.73806903452 -0.0465520303345 0.00072841598377
4.74277138569 -0.0464440940868 0.00072841595623
4.74747373687 -0.0463364454419 0.000728415934366
4.75217608804 -0.0462290834818 0.000728415916626
4.75687843922 -0.046122007188 0.000728415903481
4.76158079039 -0.0460152156471 0.000728415893375
4.76628314157 -0.0459087078474 0.000728415886776
4.77098549275 -0.0458024828804 0.000728415882127
4.77568784392 -0.0456965397408 0.000728415879897
4.7803901951 -0.0455908775248 0.000728415878525
4.78509254627 -0.0454854952338 0.00072841587848
4.78979489745 -0.0453803919689 0.000728415878204
4.79449724862 -0.0452755667374 0.000728415878166
4.7991995998 -0.0451710186455 0.000728415876808
4.80390195097 -0.0450667467069 0.000728415874602
4.80860430215 -0.0449627500326 0.000728415869994
4.81330665333 -0.044859027642 0.000728415863456
4.8180090045 -0.0447555786515 0.00072841585344
4.82271135568 -0.0446524020864 0.000728415840422
4.82741370685 -0.044549497068 0.000728415822858
4.83211605803 -0.0444468626275 0.000728415801228
4.8368184092 -0.0443444978905 0.000728415773995
4.84152076038 -0.0442424018952 0.000728415741644
4.84622311156 -0.0441405737715 0.000728415702646
4.85092546273 -0.0440390125631 0.000728415657493
4.85562781391 -0.0439377174051 0.000728415604662
4.86033016508 -0.0438366873471 0.000728415544653
4.86503251626 -0.0437359215287 0.000728415475954
4.86973486743 -0.0436354190054 0.000728415399071
4.87443721861 -0.0435351789213 0.000728415312504
4.87913956978 -0.043435200338 0.000728415216766
4.88384192096 -0.0433354824039 0.00072841511037
4.88854427214 -0.0432360241865 0.000728414993838
4.89324662331 -0.0431368248389 0.000728414865696
4.89794897449 -0.043037883434 0.000728414726475
4.90265132566 -0.0429391991294 0.000728414574716
4.90735367684 -0.0428407710042 0.00072841441096
4.91205602801 -0.0427425982201 0.000728414233762
4.91675837919 -0.0426446798616 0.000728414043676
4.92146073036 -0.0425470150954 0.000728413839272
4.92616308154 -0.0424496030115 0.000728413621116
4.93086543272 -0.0423524427805 0.000728413387796
4.93556778389 -0.0422555334983 0.000728413139888
4.94027013507 -0.04215887434 0.000728412875998
4.94497248624 -0.0420624644068 0.000728412596717
4.94967483742 -0.0419663028783 0.000728412300669
4.95437718859 -0.0418703888609 0.000728411988459
4.95907953977 -0.041774721539 0.00072841165873
4.96378189094 -0.0416793000241 0.0007284113121
4.96848424212 -0.0415841235047 0.000728410947234
4.9731865933 -0.0414891910982 0.000728410564764
4.97788894447 -0.0413945019969 0.000728410163377
4.98259129565 -0.0413000553234 0.000728409743719
4.98729364682 -0.041205850275 0.000728409304499
4.991995998 -0.041111885979 0.000728408846381
4.99669834917 -0.0410181616367 0.000728408368094
5.00140070035 -0.0409246763813 0.000728407870318
5.00610305153 -0.0408314294179 0.000728407351807
5.0108054027 -0.0407384198847 0.000728406813258
5.01550775388 -0.0406456469913 0.000728406253446
5.02021010505 -0.0405531098812 0.000728405673088
5.02491245623 -0.0404608077676 0.000728405070982
5.0296148074 -0.0403687397994 0.000728404447863
5.03431715858 -0.0402769051939 0.000728403802555
5.03901950975 -0.0401853031052 0.000728403135808
5.04372186093 -0.0400939327542 0.000728402446474
5.04842421211 -0.0400027933004 0.000728401735321
5.05312656328 -0.0399118839692 0.000728401001227
5.05782891446 -0.0398212039241 0.000728400244978
5.06253126563 -0.039730752395 0.000728399465478
5.06723361681 -0.0396405285506 0.000728398663533
5.07193596798 -0.0395505316241 0.000728397838073
5.07663831916 -0.0394607607899 0.000728396989924
5.08134067033 -0.0393712152848 0.000728396118042
5.08604302151 -0.0392818942881 0.000728395223273
5.09074537269 -0.0391927970405 0.000728394304602
5.09544772386 -0.039103922726 0.000728393362892
5.10015007504 -0.0390152705894 0.000728392397157
5.10485242621 -0.0389268398194 0.00072839140828
5.10955477739 -0.038838629665 0.000728390395303
5.11425712856 -0.0387506393192 0.000728389359129
5.11895947974 -0.0386628680351 0.000728388298827
5.12366183091 -0.0385753150103 0.000728387215321
5.12836418209 -0.0384879795019 0.000728386107709
5.13306653327 -0.0384008607122 0.000728384976934
5.13776888444 -0.0383139579017 0.000728383822123
5.14247123562 -0.0382272702777 0.00072838264424
5.14717358679 -0.0381407971044 0.000728381442438
5.15187593797 -0.038054537594 0.000728380217704
5.15657828914 -0.037968491014 0.000728378969219
5.16128064032 -0.0378826565813 0.000728377697989
5.1659829915 -0.0377970335672 0.000728376403224
5.17068534267 -0.0377116211932 0.000728375085951
5.17538769385 -0.0376264187342 0.000728373745408
5.18009004502 -0.0375414254161 0.000728372382642
5.1847923962 -0.0374566405177 0.00072837099692
5.18949474737 -0.0373720632694 0.000728369589308
5.19419709855 -0.0372876929534 0.000728368159101
5.19889944972 -0.0372035288047 0.000728366707386
5.2036018009 -0.0371195701092 0.000728365233486
5.20830415208 -0.0370358161059 0.000728363738507
5.21300650325 -0.0369522660849 0.000728362221801
5.21770885443 -0.0368689192893 0.000728360684492
5.2224112056 -0.0367857750124 0.00072835912596
5.22711355678 -0.0367028325024 0.000728357547349
5.23181590795 -0.0366200910557 0.000728355948065
5.23651825913 -0.0365375499246 0.000728354329272
5.2412206103 -0.0364552084095 0.000728352690403
5.24592296148 -0.0363730657666 0.00072835103264
5.25062531266 -0.0362911213 0.000728349355442
5.25532766383 -0.0362093742702 0.000728347660011
5.26003001501 -0.0361278239845 0.00072834594583
5.26473236618 -0.036046469708 0.000728344214121
5.26943471736 -0.0359653107512 0.000728342464391
5.27413706853 -0.0358843463833 0.000728340697879
5.27883941971 -0.0358035759186 0.000728338914118
5.28354177088 -0.0357229986301 0.000728337114365
5.28824412206 -0.0356426138355 0.000728335298177
5.29294647324 -0.0355624208122 0.000728333466825
5.29764882441 -0.0354824188811 0.000728331619892
5.30235117559 -0.0354026073237 0.000728329758665
5.30705352676 -0.0353229854642 0.00072832788275
5.31175587794 -0.0352435525884 0.000728325993449
5.31645822911 -0.0351643080237 0.00072832409039
5.32116058029 -0.0350852510597 0.000728322174892
5.32586293147 -0.0350063810274 0.000728320246602
5.33056528264 -0.0349276972204 0.000728318306854
5.33526763382 -0.034849198973 0.000728316355315
5.33996998499 -0.0347708855826 0.000728314393336
5.34467233617 -0.0346927563868 0.0007283124206
5.34937468734 -0.0346148106872 0.000728310438472
5.35407703852 -0.0345370478242 0.000728308446656
5.35877938969 -0.0344594671037 0.000728306446526
5.36348174087 -0.0343820678694 0.000728304437805
5.36818409205 -0.0343048494308 0.000728302421881
5.37288644322 -0.0342278111348 0.00072830039849
5.3775887944 -0.0341509522949 0.000728298369032
5.38229114557 -0.0340742722611 0.00072829633326
5.38699349675 -0.0339977703507 0.000728294292583
5.39169584792 -0.0339214459171 0.000728292246769
5.3963981991 -0.0338452982812 0.000728290197236
5.40110055027 -0.0337693267997 0.000728288143764
5.40580290145 -0.0336935307969 0.000728286087781
5.41050525263 -0.033617909633 0.000728284029079
5.4152076038 -0.0335424626361 0.000728281969093
5.41990995498 -0.0334671891692 0.000728279907624
5.42461230615 -0.0333920885642 0.000728277846117
5.42931465733 -0.033317160187 0.00072827578438
5.4340170085 -0.0332424033737 0.000728273723863
5.43871935968 -0.0331678174931 0.000728271664383
5.44342171085 -0.0330934018848 0.000728269607396
5.44812406203 -0.0330191559207 0.000728267552724
5.45282641321 -0.0329450789437 0.000728265501825
5.45752876438 -0.0328711703292 0.000728263454527
5.46223111556 -0.0327974294239 0.000728261412293
5.46693346673 -0.0327238556057 0.000728259374952
5.47163581791 -0.032650448225 0.000728257343967
5.47633816908 -0.0325772066628 0.000728255319172
5.48104052026 -0.0325041302728 0.000728253302028
5.48574287144 -0.0324312184394 0.00072825129237
5.49044522261 -0.0323584705197 0.000728249291659
5.49514757379 -0.0322858859006 0.000728247299726
5.49984992496 -0.0322134639433 0.000728245318031
5.50455227614 -0.0321412040374 0.000728243346403
5.50925462731 -0.0320691055474 0.000728241386297
5.51395697849 -0.0319971678661 0.000728239437536
5.51865932966 -0.0319253903614 0.000728237501573
5.52336168084 -0.0318537724289 0.000728235578223
5.52806403202 -0.03178231344 0.000728233668932
5.53276638319 -0.031711012793 0.000728231773506
5.53746873437 -0.0316398698629 0.000728229893386
5.54217108554 -0.0315688840509 0.000728228028365
5.54687343672 -0.0314980547352 0.000728226179875
5.55157578789 -0.0314273813199 0.000728224347698
5.55627813907 -0.0313568631866 0.000728222533255
5.56098049024 -0.0312864997423 0.000728220736312
5.56568284142 -0.0312162903718 0.000728218958279
5.5703851926 -0.031146234485 0.000728217198906
5.57508754377 -0.0310763314697 0.000728215459591
5.57978989495 -0.0310065807389 0.000728213740061
5.58449224612 -0.0309369816838 0.000728212041702
5.5891945973 -0.0308675337198 0.00072821036422
5.59389694847 -0.0307982362417 0.000728208708983
5.59859929965 -0.0307290886676 0.000728207075675
5.60330165082 -0.0306600903953 0.000728205465645
5.608004002 -0.0305912408457 0.000728203878553
5.61270635318 -0.0305225394198 0.000728202315727
5.61740870435 -0.0304539855416 0.000728200776798
5.62211105553 -0.030385578615 0.000728199263075
5.6268134067 -0.0303173180664 0.000728197774157
5.63151575788 -0.0302492033035 0.000728196311331
5.63621810905 -0.030181233755 0.000728194874164
5.64092046023 -0.0301134088316 0.000728193463916
5.64562281141 -0.030045727965 0.000728192080119
5.65032516258 -0.029978190569 0.000728190724008
5.65502751376 -0.0299107960778 0.000728189395076
5.65972986493 -0.0298435439083 0.00072818809453
5.66443221611 -0.0297764334974 0.000728186821823
5.66913456728 -0.0297094642652 0.000728185578132
5.67383691846 -0.0296426356509 0.000728184362865
5.67853926963 -0.0295759470778 0.000728183177169
5.68324162081 -0.0295093979881 0.000728182020407
5.68794397199 -0.0294429878075 0.00072818089369
5.69264632316 -0.0293767159811 0.000728179796332
5.69734867434 -0.0293105819377 0.00072817872941
5.70205102551 -0.0292445851249 0.000728177692186
5.70675337669 -0.0291787249746 0.0007281766857
5.71145572786 -0.0291130009363 0.000728175709159
5.71615807904 -0.0290474124458 0.000728174763563
5.72086043021 -0.0289819589548 0.000728173848062
5.72556278139 -0.0289166399016 0.000728172963615
5.73026513257 -0.0288514547412 0.000728172109312
5.73496748374 -0.0287864029144 0.000728171286067
5.73966983492 -0.0287214838785 0.000728170492907
5.74437218609 -0.0286566970776 0.000728169730702
5.74907453727 -0.0285920419716 0.000728168998411
5.75377688844 -0.0285275180069 0.000728168296857
5.75847923962 -0.0284631246463 0.00072816762493
5.76318159079 -0.0283988613393 0.0007281669834
5.76788394197 -0.0283347275507 0.000728166371089
5.77258629315 -0.028270722733 0.000728165788713
5.77728864432 -0.0282068463534 0.000728165235017
5.7819909955 -0.0281430978672 0.000728164710664
5.78669334667 -0.0280794767444 0.000728164214321
5.79139569785 -0.0280159824429 0.000728163746592
5.79609804902 -0.0279526144348 0.000728163306062
5.8008004002 -0.0278893721813 0.000728162893278
5.80550275138 -0.0278262551568 0.000728162506739
5.81020510255 -0.0277632628249 0.000728162146929
5.81490745373 -0.0277003946625 0.000728161812261
5.8196098049 -0.0276376501363 0.000728161503153
5.82431215608 -0.0275750287253 0.000728161217926
5.82901450725 -0.0275125298992 0.000728160956933
5.83371685843 -0.0274501531391 0.000728160718399
5.8384192096 -0.0273878979173 0.000728160502608
5.84312156078 -0.0273257637177 0.000728160307686
5.84782391196 -0.0272637500149 0.000728160133846
5.85252626313 -0.0272018562952 0.000728159979112
5.85722861431 -0.0271400820362 0.000728159843622
5.86193096548 -0.0270784267261 0.000728159725295
5.86663331666 -0.0270168898452 0.000728159624194
5.87133566783 -0.0269554708844 0.000728159538125
5.87603801901 -0.0268941693263 0.000728159467074
5.88074037018 -0.0268329846641 0.000728159408735
5.88544272136 -0.0267719163832 0.00072815936301
5.89014507254 -0.0267109639789 0.000728159327478
5.89484742371 -0.0266501269394 0.000728159301956
5.89954977489 -0.0265894047623 0.000728159283901
5.90425212606 -0.026528796938 0.000728159273046
5.90895447724 -0.0264683029667 0.000728159266722
5.91365682841 -0.0264079223414 0.000728159264571
5.91835917959 -0.0263476545641 0.000728159263798
5.92306153076 -0.0262874991308 0.000728159263951
5.92776388194 -0.0262274555458 0.000728159262104
5.93246623312 -0.0261675233073 0.000728159257709
5.93716858429 -0.026107701922 0.000728159247705
5.94187093547 -0.0260479908906 0.000728159231444
5.94657328664 -0.0259883897218 0.000728159205727
5.95127563782 -0.0259288979193 0.000728159169805
5.95597798899 -0.0258695149935 0.000728159120333
5.96068034017 -0.0258102404505 0.00072815905646
5.96538269135 -0.0257510738035 0.000728158974692
5.97008504252 -0.0256920145607 0.000728158874072
5.9747873937 -0.0256330622373 0.000728158750953
5.97948974487 -0.025574216344 0.000728158604269
5.98419209605 -0.0255154763985 0.000728158430218
5.98889444722 -0.0254568419138 0.000728158227619
5.9935967984 -0.0253983124093 0.00072815799251
5.99829914957 -0.025339887401 0.000728157723595
6.00300150075 -0.0252815664226 0.000728157416748
6.00770385193 -0.0252233491656 0.000728157070553
6.0124062031 -0.0251652354377 0.000728156680721
6.01710855428 -0.0251072250457 0.000728156245721
6.02181090545 -0.0250493178004 0.000728155761104
6.02651325663 -0.0249915135091 0.000728155225224
6.0312156078 -0.0249338119842 0.00072815463347
6.03591795898 -0.0248762130336 0.00072815398408
6.04062031015 -0.0248187164702 0.000728153272282
6.04532266133 -0.0247613221035 0.0007281524962
6.05002501251 -0.0247040297467 0.0007281516509
6.05472736368 -0.0246468392103 0.000728150734392
6.05942971486 -0.0245897503085 0.000728149741579
6.06413206603 -0.0245327628527 0.000728148670356
6.06883441721 -0.0244758766578 0.000728147515467
6.07353676838 -0.0244190915362 0.000728146274692
6.07823911956 -0.0243624073039 0.000728144942612
6.08294147073 -0.0243058237736 0.000728143516893
6.08764382191 -0.0242493407624 0.000728141991958
6.09234617309 -0.0241929580841 0.000728140365358
6.09704852426 -0.0241366755564 0.000728138631356
6.10175087544 -0.0240804929939 0.000728136787388
6.10645322661 -0.0240244102153 0.000728134827559
6.11115557779 -0.0239684270364 0.000728132749192
6.11585792896 -0.0239125432759 0.000728130546233
6.12056028014 -0.0238567587511 0.000728128215893
6.12526263132 -0.0238010732815 0.000728125751959
6.12996498249 -0.0237454866847 0.000728123151531
6.13466733367 -0.0236899987817 0.000728120408239
6.13936968484 -0.0236346093906 0.000728117519071
6.14407203602 -0.023579318333 0.000728114477502
6.14877438719 -0.0235241254285 0.000728111280408
6.15347673837 -0.0234690304991 0.00072810792111
6.15817908954 -0.0234140333651 0.000728104396374
6.16288144072 -0.0233591338494 0.000728100699367
6.1675837919 -0.0233043317732 0.000728096826746
6.17228614307 -0.0232496269604 0.000728092771525
6.17698849425 -0.0231950192327 0.000728088530252
6.18169084542 -0.0231405084148 0.000728084095792
6.1863931966 -0.0230860943296 0.000728079464583
6.19109554777 -0.0230317768021 0.000728074629341
6.19579789895 -0.0229775556563 0.000728069586398
6.20050025012 -0.0229234307178 0.000728064328321
6.2052026013 -0.0228694018118 0.000728058851336
6.20990495248 -0.0228154687644 0.000728053147862
6.21460730365 -0.0227616314013 0.000728047214023
6.21930965483 -0.0227078895498 0.000728041042092
6.224012006 -0.0226542430365 0.000728034628087
6.22871435718 -0.0226006916892 0.000728027964138
6.23341670835 -0.0225472353354 0.000728021046162
6.23811905953 -0.0224938738036 0.000728013866146
6.2428214107 -0.022440606922 0.000728006419905
6.24752376188 -0.02238743452 0.000727998699286
6.25222611306 -0.0223343564266 0.000727990700004
6.25692846423 -0.022281372472 0.000727982413766
6.26163081541 -0.022228482486 0.000727973836189
6.26633316658 -0.0221756862994 0.000727964958844
6.27103551776 -0.0221229837429 0.000727955777249
6.27573786893 -0.0220703746478 0.00072794628284
6.28044022011 -0.0220178588457 0.000727936471038
6.28514257129 -0.0219654361688 0.000727926333145
6.28984492246 -0.0219131064495 0.00072791586449
6.29454727364 -0.0218608695207 0.000727905056242
6.29924962481 -0.0218087252153 0.000727893903635
6.30395197599 -0.0217566733672 0.00072788239771
6.30865432716 -0.0217047138098 0.000727870533608
6.31335667834 -0.0216528463779 0.000727858302243
6.31805902951 -0.021601070906 0.000727845698665
6.32276138069 -0.0215493872289 0.000727832713662
6.32746373187 -0.0214977951824 0.000727819342196
6.33216608304 -0.021446294602 0.00072780557493
6.33686843422 -0.0213948853239 0.000727791406739
6.34157078539 -0.0213435671844 0.000727776828165
6.34627313657 -0.0212923400208 0.000727761833994
6.35097548774 -0.0212412036699 0.000727746414652
6.35567783892 -0.0211901579695 0.00072773056484
6.36038019009 -0.0211392027573 0.000727714274864
6.36508254127 -0.021088337872 0.000727697539344
6.36978489245 -0.0210375631519 0.000727680348472
6.37448724362 -0.0209868784364 0.000727662696783
6.3791895948 -0.0209362835644 0.000727644574359
6.38389194597 -0.020885778376 0.000727625975653
6.38859429715 -0.0208353627109 0.000727606890638
6.39329664832 -0.0207850364101 0.00072758731369
6.3979989995 -0.0207347993138 0.00072756723467
6.40270135067 -0.0206846512637 0.000727546647878
6.40740370185 -0.0206345921007 0.00072752554307
6.41210605303 -0.0205846216672 0.000727503914471
6.4168084042 -0.0205347398049 0.000727481751734
6.42151075538 -0.0204849463567 0.000727459049009
6.42621310655 -0.0204352411651 0.000727435795847
6.43091545773 -0.0203856240738 0.000727411986326
6.4356178089 -0.0203360949259 0.0007273876099
6.44032016008 -0.0202866535658 0.000727362660576
6.44502251126 -0.0202372998372 0.000727337127711
6.44972486243 -0.0201880335851 0.000727311005241
6.45442721361 -0.0201388546541 0.000727284282433
6.45912956478 -0.0200897628901 0.000727256953154
6.46383191596 -0.0200407581378 0.000727229006577
6.46853426713 -0.019991840244 0.000727200436507
6.47323661831 -0.0199430090542 0.000727171232027
6.47793896948 -0.0198942644158 0.000727141386877
6.48264132066 -0.019845606175 0.000727110890053
6.48734367184 -0.0197970341798 0.000727079735233
6.49204602301 -0.0197485482771 0.000727047911331
6.49674837419 -0.0197001483156 0.000727015411961
6.50145072536 -0.0196518341428 0.000726982225956
6.50615307654 -0.019603605608 0.000726948346872
6.51085542771 -0.0195554625595 0.000726913763462
6.51555777889 -0.0195074048473 0.000726878469225
6.52026013006 -0.01945943232 0.000726842452838
6.52496248124 -0.0194115448286 0.000726805707743
6.52966483242 -0.0193637422223 0.000726768222542
6.53436718359 -0.0193160243528 0.000726729990624
6.53906953477 -0.0192683910698 0.00072669100052
6.54377188594 -0.0192208422254 0.000726651245566
6.54847423712 -0.0191733776705 0.000726610714222
6.55317658829 -0.0191259972575 0.000726569399774
6.55787893947 -0.019078700838 0.000726527290617
6.56258129064 -0.0190314882652 0.000726484379987
6.56728364182 -0.0189843593907 0.000726440656214
6.571985993 -0.0189373140692 0.000726396112486
6.57668834417 -0.0188903521526 0.000726350737071
6.58139069535 -0.018843473496 0.000726304523114
6.58609304652 -0.0187966779521 0.000726257458822
6.5907953977 -0.0187499653767 0.000726209537294
6.59549774887 -0.018703335623 0.000726160746682
6.60020010005 -0.0186567885475 0.000726111080042
6.60490245123 -0.0186103240041 0.000726060525472
6.6096048024 -0.0185639418497 0.000726009075988
6.61430715358 -0.0185176419388 0.000725956719634
6.61900950475 -0.0184714241291 0.000725903449387
6.62371185593 -0.0184252882757 0.000725849253243
6.6284142071 -0.0183792342369 0.000725794124141
6.63311655828 -0.0183332618685 0.000725738050029
6.63781890945 -0.0182873710292 0.000725681023811
6.64252126063 -0.0182415615753 0.00072562303339
6.64722361181 -0.0181958333665 0.000725564071635
6.65192596298 -0.0181501862594 0.000725504126408
6.65662831416 -0.0181046201144 0.000725443190544
6.66133066533 -0.0180591347888 0.000725381251867
6.66603301651 -0.0180137301435 0.00072531830318
6.67073536768 -0.0179684060363 0.000725254332269
6.67543771886 -0.0179231623288 0.000725189331908
6.68014007003 -0.0178779988795 0.000725123289848
6.68484242121 -0.0178329155505 0.000725056198836
6.68954477239 -0.0177879122006 0.000724988046589
6.69424712356 -0.0177429886929 0.000724918825828
6.69894947474 -0.0176981448869 0.000724848524241
6.70365182591 -0.0176533806456 0.000724777134524
6.70835417709 -0.0176086958296 0.000724704644335
6.71305652826 -0.0175640903026 0.000724631046348
6.71775887944 -0.0175195639254 0.000724556328197
6.72246123061 -0.0174751165625 0.000724480482533
6.72716358179 -0.0174307480751 0.000724403496967
6.73186593297 -0.0173864583286 0.000724325364129
6.73656828414 -0.0173422471845 0.00072424607161
6.74127063532 -0.0172981145089 0.000724165612022
6.74597298649 -0.0172540601638 0.000724083972938
6.75067533767 -0.0172100840157 0.000724001146951
6.75537768884 -0.0171661859275 0.000723917121619
6.76008004002 -0.0171223657661 0.000723831889518
6.7647823912 -0.0170786233949 0.000723745438192
6.76948474237 -0.0170349586816 0.000723657760206
6.77418709355 -0.01699137149 0.00072356884309
6.77888944472 -0.0169478616882 0.000723478679396
6.7835917959 -0.0169044291407 0.000723387256645
6.78829414707 -0.0168610737162 0.000723294567378
6.79299649825 -0.0168177952798 0.000723200599109
6.79769884942 -0.0167745937008 0.000723105344368
6.8024012006 -0.0167314688447 0.000723008790665
6.80710355178 -0.0166884205812 0.000722910930521
6.81180590295 -0.0166454487765 0.000722811751444
6.81650825413 -0.0166025533012 0.000722711245948
6.8212106053 -0.0165597340216 0.00072260940154
6.82591295648 -0.0165169908086 0.000722506210728
6.83061530765 -0.0164743235297 0.000722401661021
6.83531765883 -0.0164317320563 0.000722295744922
6.84002001 -0.0163892162558 0.000722188449945
6.84472236118 -0.0163467760007 0.00072207976859
6.84942471236 -0.0163044111588 0.000721969688375
6.85412706353 -0.0162621216029 0.000721858201799
6.85882941471 -0.0162199072017 0.00072174529639
6.86353176588 -0.0161777678285 0.000721630964645
6.86823411706 -0.0161357033522 0.000721515194101
6.87293646823 -0.0160937136467 0.000721397977258
6.87763881941 -0.0160517985817 0.000721279301665
6.88234117058 -0.0160099580316 0.000721159159823
6.88704352176 -0.0159681918664 0.000721037539295
6.89174587294 -0.0159264999611 0.000720914432586
6.89644822411 -0.0158848821862 0.000720789827277
6.90115057529 -0.0158433384173 0.000720663715875
6.90585292646 -0.0158018685255 0.00072053608598
6.91055527764 -0.0157604723867 0.000720406930106
6.91525762881 -0.0157191498726 0.000720276235872
6.91995997999 -0.0156779008598 0.000720143995799
6.92466233117 -0.0156367252202 0.000720010197529
6.92936468234 -0.015595622831 0.000719874833591
6.93406703352 -0.0155545935648 0.000719737891652
6.93876938469 -0.0155136372993 0.000719599364249
6.94347173587 -0.0154727539073 0.000719459239075
6.94817408704 -0.0154319432671 0.000719317508679
6.95287643822 -0.0153912052524 0.00071917416078
6.95757878939 -0.0153505397415 0.000719029187941
6.96228114057 -0.0153099466088 0.00071888257791
6.96698349175 -0.0152694257332 0.000718734323262
6.97168584292 -0.0152289769895 0.000718584411778
6.9763881941 -0.0151886002572 0.000718432836045
6.98109054527 -0.0151482954112 0.000718279583879
6.98579289645 -0.015108062332 0.000718124647882
6.99049524762 -0.0150679008948 0.000717968015906
6.9951975988 -0.0150278109805 0.000717809680567
6.99989994997 -0.0149877924651 0.000717649629756
7.00460230115 -0.0149478452297 0.000717487856105
7.00930465233 -0.0149079691507 0.000717324347544
7.0140070035 -0.0148681641098 0.000717159096725
7.01870935468 -0.014828429984 0.000716992091616
7.02341170585 -0.0147887666557 0.000716823324889
7.02811405703 -0.0147491740018 0.000716652784556
7.0328164082 -0.0147096519054 0.000716480463307
7.03751875938 -0.0146702002443 0.000716306349197
7.04222111055 -0.0146308189016 0.000716130434941
7.04692346173 -0.0145915077555 0.000715952708638
7.05162581291 -0.01455226669 0.000715773163023
7.05632816408 -0.0145130955837 0.000715591786246
7.06103051526 -0.0144739943209 0.000715408571063
7.06573286643 -0.0144349627806 0.000715223505672
7.07043521761 -0.0143960008476 0.000715036582855
7.07513756878 -0.0143571084017 0.00071484779086
7.07983991996 -0.014318285328 0.000714657122492
7.08454227114 -0.0142795315064 0.000714464566053
7.08924462231 -0.014240846823 0.000714270114376
7.09394697349 -0.0142022311579 0.000714073755813
7.09864932466 -0.0141636843977 0.000713875483223
7.10335167584 -0.0141252064229 0.000713675285017
7.10805402701 -0.0140867971207 0.00071347315408
7.11275637819 -0.0140484563721 0.000713269078879
7.11745872936 -0.0140101840644 0.000713063052328
7.12216108054 -0.0139719800794 0.000712855062952
7.12686343172 -0.0139338443049 0.000712645103693
7.13156578289 -0.0138957766229 0.000712433163138
7.13626813407 -0.0138577769219 0.000712219234259
7.14097048524 -0.0138198450842 0.000712003305702
7.14567283642 -0.0137819809987 0.00071178537047
7.15037518759 -0.0137441845482 0.000711565417273
7.15507753877 -0.0137064556222 0.000711343439146
7.15977988994 -0.013668794104 0.000711119424862
7.16448224112 -0.013631199883 0.000710893367487
7.1691845923 -0.0135936728435 0.000710665255861
7.17388694347 -0.0135562128754 0.000710435083084
7.17858929465 -0.0135188198629 0.000710202838061
7.18329164582 -0.0134814936968 0.000709968513925
7.187993997 -0.0134442342617 0.000709732099651
7.19269634817 -0.0134070414487 0.000709493588407
7.19739869935 -0.0133699151427 0.000709252969235
7.20210105052 -0.0133328552355 0.000709010235339
7.2068034017 -0.0132958616127 0.000708765375833
7.21150575288 -0.013258934166 0.000708518383954
7.21620810405 -0.0132220727814 0.000708269248892
7.22091045523 -0.0131852773513 0.000708017963918
7.2256128064 -0.0131485477624 0.000707764518294
7.23031515758 -0.0131118839073 0.000707508905331
7.23501750875 -0.0130752856727 0.000707251114364
7.23971985993 -0.0130387529521 0.000706991138741
7.24442221111 -0.0130022856327 0.000706728967874
7.24912456228 -0.0129658836082 0.00070646459515
7.25382691346 -0.0129295467662 0.000706198010056
7.25852926463 -0.0128932750007 0.000705929206017
7.26323161581 -0.0128570682003 0.000705658172601
7.26793396698 -0.012820926259 0.000705384903273
7.27263631816 -0.0127848490656 0.000705109387677
7.27733866933 -0.0127488365151 0.000704831619319
7.28204102051 -0.0127128884962 0.000704551587924
7.28674337169 -0.0126770049046 0.000704269287038
7.29144572286 -0.0126411856294 0.000703984706471
7.29614807404 -0.0126054305666 0.000703697839805
7.30085042521 -0.0125697396058 0.000703408676934
7.30555277639 -0.0125341126435 0.000703117211483
7.31025512756 -0.0124985495695 0.00070282343343
7.31495747874 -0.0124630502808 0.000702527336441
7.31965982991 -0.0124276146677 0.000702228910577
7.32436218109 -0.0123922426275 0.00070192814955
7.32906453227 -0.012356934051 0.000701625043505
7.33376688344 -0.0123216888358 0.000701319586198
7.33846923462 -0.0122865068732 0.000701011767861
7.34317158579 -0.0122513880611 0.000700701582291
7.34787393697 -0.0122163322913 0.00070038901981
7.35257628814 -0.0121813394622 0.000700074074259
7.35727863932 -0.0121464094658 0.000699756736047
7.36198099049 -0.012111542201 0.000699436999062
7.36668334167 -0.0120767375602 0.000699114853802
7.37138569285 -0.0120419954427 0.000698790294199
7.37608804402 -0.0120073157412 0.000698463310842
7.3807903952 -0.0119726983555 0.000698133897707
7.38549274637 -0.0119381431787 0.000697802045478
7.39019509755 -0.0119036501109 0.000697467748174
7.39489744872 -0.0118692190457 0.000697130996572
7.3995997999 -0.0118348498838 0.000696791784737
7.40430215108 -0.0118005425188 0.000696450103539
7.40900450225 -0.0117662968518 0.000696105947092
7.41370685343 -0.011732112777 0.000695759306356
7.4184092046 -0.0116979901959 0.000695410175496
7.42311155578 -0.011663929003 0.000695058545565
7.42781390695 -0.0116299291003 0.000694704410774
7.43251625813 -0.0115959903825 0.000694347762274
7.4372186093 -0.011562112752 0.000693988594323
7.44192096048 -0.011528296104 0.000693626898169
7.44662331166 -0.0114945403413 0.000693262668116
7.45132566283 -0.0114608453594 0.000692895895513
7.45602801401 -0.0114272110614 0.000692526574709
7.46073036518 -0.0113936373434 0.000692154697153
7.46543271636 -0.0113601241089 0.000691780257241
7.47013506753 -0.0113266712541 0.000691403246522
7.47483741871 -0.0112932786829 0.000691023659442
7.47953976988 -0.0112599462922 0.000690641487648
7.48424212106 -0.011226673986 0.000690256725635
7.48894447224 -0.0111934616617 0.000689869365151
7.49364682341 -0.0111603092235 0.000689479400743
7.49834917459 -0.0111272165694 0.000689086824256
7.50305152576 -0.0110941836041 0.000688691630288
7.50775387694 -0.0110612102254 0.000688293810787
7.51245622811 -0.0110282963388 0.000687893360401
7.51715857929 -0.0109954418425 0.000687490271179
7.52186093046 -0.0109626466421 0.00068708453782
7.52656328164 -0.0109299106364 0.000686676152477
7.53126563282 -0.0108972337313 0.000686265109897
7.53596798399 -0.010864615826 0.000685851402341
7.54067033517 -0.0108320568267 0.000685435024604
7.54537268634 -0.0107995566329 0.000685015969051
7.55007503752 -0.0107671151513 0.000684594230528
7.55477738869 -0.0107347322816 0.000684169801507
7.55947973987 -0.0107024079311 0.000683742676883
7.56418209105 -0.0106701419998 0.000683312849234
7.56888444222 -0.0106379343952 0.00068288031351
7.5735867934 -0.0106057850176 0.00068244506239
7.57828914457 -0.0105736937752 0.000682007090878
7.58299149575 -0.0105416605684 0.00068156639176
7.58769384692 -0.0105096853059 0.00068112296009
7.5923961981 -0.0104777678884 0.000680676788764
7.59709854927 -0.0104459082246 0.000680227872886
7.60180090045 -0.0104141062161 0.000679776205461
7.60650325163 -0.0103823617719 0.000679321781644
7.6112056028 -0.0103506747937 0.000678864594551
7.61590795398 -0.0103190451908 0.000678404639386
7.62061030515 -0.0102874728655 0.000677941909375
7.62531265633 -0.0102559577274 0.000677476399775
7.6300150075 -0.0102244996788 0.000677008103921
7.63471735868 -0.0101930986301 0.000676537017124
7.63941970985 -0.0101617544838 0.000676063132827
7.64412206103 -0.0101304671506 0.000675586446394
7.64882441221 -0.0100992365334 0.000675106951378
7.65352676338 -0.0100680625432 0.000674624643198
7.65822911456 -0.0100369450832 0.000674139515517
7.66293146573 -0.0100058840649 0.000673651563807
7.66763381691 -0.00997487939163 0.00067316078184
7.67233616808 -0.00994393097532 0.000672667165143
7.67703851926 -0.00991303871981 0.000672170707601
7.68174087043 -0.00988220253713 0.000671671404793
7.68644322161 -0.00985142233148 0.000671169250715
7.69114557279 -0.00982069801526 0.000670664240999
7.69584792396 -0.00979002949326 0.000670156369758
7.70055027514 -0.00975941667794 0.000669645632672
7.70525262631 -0.0097288594743 0.000669132023971
7.70995497749 -0.0096983577954 0.000668615539386
7.71465732866 -0.00966791154657 0.00066809617326
7.71935967984 -0.00963752064108 0.00066757392138
7.72406203102 -0.00960718498457 0.000667048778201
7.72876438219 -0.00957690449066 0.000666520739565
7.73346673337 -0.00954667906544 0.00066598980004
7.73816908454 -0.00951650862275 0.000665455955521
7.74287143572 -0.00948639306898 0.000664919200691
7.74757378689 -0.00945633231856 0.0006643795315
7.75227613807 -0.00942632627783 0.000663836942745
7.75697848924 -0.00939637486169 0.00066329143043
7.76168084042 -0.00936647797703 0.000662742989466
7.7663831916 -0.0093366355387 0.00066219161591
7.77108554277 -0.00930684745405 0.000661637304794
7.77578789395 -0.00927711363837 0.000661080052223
7.78049024512 -0.00924743399921 0.000660519853346
7.7851925963 -0.00921780845232 0.000659956704324
7.78989494747 -0.00918823690542 0.000659390600421
7.79459729865 -0.00915871927473 0.00065882153785
7.79929964982 -0.00912925546814 0.000658249511995
7.804002001 -0.00909984540206 0.00065767451912
7.80870435218 -0.00907048898498 0.000657096554726
7.81340670335 -0.00904118613361 0.000656515615134
7.81810905453 -0.00901193675673 0.000655931695957
7.8228114057 -0.00898274077116 0.000655344793574
7.82751375688 -0.00895359808622 0.000654754903714
7.83221610805 -0.00892450861891 0.000654162022809
7.83691845923 -0.00889547227888 0.000653566146706
7.8416208104 -0.00886648898356 0.000652967271892
7.84632316158 -0.00883755864278 0.00065236539433
7.85102551276 -0.00880868117443 0.00065176051056
7.85572786393 -0.00877985648849 0.000651152616668
7.86043021511 -0.00875108450318 0.000650541709243
7.86513256628 -0.00872236512879 0.000649927784491
7.86983491746 -0.00869369828396 0.000649310839054
7.87453726863 -0.00866508387929 0.000648690869258
7.87923961981 -0.00863652183349 0.000648067871797
7.88394197099 -0.0086080120577 0.000647441843115
7.88864432216 -0.00857955447081 0.000646812779964
7.89334667334 -0.0085511489844 0.000646180678902
7.89804902451 -0.00852279551753 0.000645545536738
7.90275137569 -0.00849449398208 0.000644907350147
7.90745372686 -0.00846624429755 0.000644266115992
7.91215607804 -0.00843804637597 0.000643621831069
7.91685842921 -0.0084099001373 0.000642974492293
7.92156078039 -0.00838180549359 0.000642324096579
7.92626313157 -0.00835376236536 0.000641670640894
7.93096548274 -0.00832577066483 0.000641014122278
7.93566783392 -0.00829783031296 0.000640354537748
7.94037018509 -0.00826994122225 0.000639691884463
7.94507253627 -0.0082421033137 0.000639026159494
7.94977488744 -0.00821431650024 0.000638357360121
7.95447723862 -0.00818658070342 0.000637685483467
7.95917958979 -0.0081588958362 0.000637010526933
7.96388194097 -0.00813126182031 0.000636332487694
7.96858429215 -0.00810367856924 0.00063565136327
7.97328664332 -0.0080761460049 0.000634967150895
7.9779889945 -0.0080486640412 0.000634279848203
7.98269134567 -0.00802123260032 0.000633589452483
7.98739369685 -0.00799385159635 0.000632895961491
7.99209604802 -0.00796652095177 0.000632199372568
7.9967983992 -0.00793924058079 0.000631499683588
8.00150075037 -0.0079120104066 0.000630796891948
8.00620310155 -0.00788483034355 0.000630090995643
8.01090545273 -0.00785770031474 0.000629381992118
8.0156078039 -0.00783062023533 0.000628669879495
8.02031015508 -0.00780359002842 0.000627954655269
8.02501250625 -0.00777660960946 0.000627236317681
8.02971485743 -0.00774967890199 0.00062651486428
8.0344172086 -0.00772279782159 0.000625790293428
8.03911955978 -0.00769596629221 0.000625062602726
8.04382191096 -0.0076691842296 0.000624331790655
8.04852426213 -0.00764245155785 0.000623597854873
8.05322661331 -0.00761576819324 0.000622860793979
8.05792896448 -0.00758913406029 0.000622120605684
8.06263131566 -0.00756254907516 0.000621377288706
8.06733366683 -0.00753601316278 0.000620630840809
8.07203601801 -0.0075095262397 0.000619881260833
8.07673836918 -0.00748308823103 0.000619128546594
8.08144072036 -0.00745669905358 0.000618372697051
8.08614307154 -0.00743035863286 0.000617613710072
8.09084542271 -0.00740406688595 0.000616851584742
8.09554777389 -0.0073778237384 0.000616086318975
8.10025012506 -0.00735162910781 0.000615317911978
8.10495247624 -0.00732548291999 0.000614546361718
8.10965482741 -0.00729938509258 0.000613771667522
8.11435717859 -0.00727333555178 0.000612993827408
8.11905952976 -0.00724733421574 0.000612212840825
8.12376188094 -0.0072213810107 0.000611428705843
8.12846423212 -0.00719547585495 0.000610641422028
8.13316658329 -0.00716961867536 0.000609850987508
8.13786893447 -0.00714380939025 0.000609057401963
8.14257128564 -0.00711804792677 0.000608260663575
8.14727363682 -0.00709233420349 0.000607460772145
8.15197598799 -0.00706666814783 0.000606657725905
8.15667833917 -0.00704104967887 0.000605851524777
8.16138069034 -0.00701547872395 0.000605042167045
8.16608304152 -0.00698995520264 0.000604229652749
8.1707853927 -0.00696447904242 0.000603413980223
8.17548774387 -0.00693905016313 0.000602595149633
8.18019009505 -0.00691366849265 0.000601773159359
8.18489244622 -0.00688833395093 0.000600948009688
8.1895947974 -0.00686304646624 0.00060011969905
8.19429714857 -0.0068378059587 0.000599288227853
8.19899949975 -0.00681261235682 0.000598453594576
8.20370185093 -0.00678746558097 0.000597615799747
8.2084042021 -0.00676236556007 0.000596774841901
8.21310655328 -0.00673731221459 0.000595930721677
8.21780890445 -0.00671230547386 0.000595083437664
8.22251125563 -0.00668734525848 0.000594232990621
8.2272136068 -0.00666243149803 0.000593379379186
8.23191595798 -0.0066375641135 0.000592522604238
8.23661830915 -0.00661274303459 0.000591662664464
8.24132066033 -0.00658796818255 0.000590799560863
8.24602301151 -0.00656323948734 0.000589933292169
8.25072536268 -0.00653855687059 0.000589063859505
8.25542771386 -0.00651392026251 0.000588191261651
8.26013006503 -0.00648932958484 0.000587315499848
8.26483241621 -0.00646478476796 0.000586436572927
8.26953476738 -0.00644028573409 0.000585554482247
8.27423711856 -0.00641583241397 0.000584669226687
8.27893946973 -0.00639142472971 0.000583780807727
8.28364182091 -0.00636706261243 0.000582889224293
8.28834417209 -0.00634274598462 0.00058199447798
8.29304652326 -0.00631847477752 0.00058109656777
8.29774887444 -0.00629424891385 0.00058019549537
8.30245122561 -0.00627006832524 0.000579291259812
8.30715357679 -0.00624593293465 0.000578383862921
8.31185592796 -0.00622184267372 0.000577473303777
8.31655827914 -0.00619779746579 0.00057655958432
8.32126063031 -0.00617379724296 0.000575642703681
8.32596298149 -0.00614984192858 0.000574722663917
8.33066533267 -0.00612593145489 0.000573799464203
8.33536768384 -0.00610206574571 0.000572873106719
8.34007003502 -0.00607824473354 0.000571943590682
8.34477238619 -0.0060544683423 0.000571010918391
8.34947473737 -0.00603073650475 0.000570075089109
8.35417708854 -0.00600704914518 0.00056913610525
8.35887943972 -0.00598340619645 0.000568193966126
8.3635817909 -0.0059598075831 0.000567248674266
8.36828414207 -0.00593625323835 0.000566300229032
8.37298649325 -0.00591274308686 0.000565348633061
8.37768884442 -0.00588927706209 0.000564393885767
8.3823911956 -0.00586585508894 0.000563435989902
8.38709354677 -0.00584247710123 0.000562474944923
8.39179589795 -0.00581914302409 0.000561510753698
8.39649824912 -0.00579585279147 0.000560543415731
8.4012006003 -0.00577260632872 0.000559572934002
8.40590295148 -0.00574940357015 0.000558599308061
8.41060530265 -0.00572624444124 0.000557622541006
8.41530765383 -0.00570312887641 0.000556642632426
8.420010005 -0.0056800568016 0.000555659585536
8.42471235618 -0.0056570281516 0.000554673399969
8.42941470735 -0.00563404285222 0.000553684079052
8.43411705853 -0.0056111008386 0.000552691622464
8.4388194097 -0.0055882020369 0.000551696033643
8.44352176088 -0.00556534638238 0.000550697312312
8.44822411206 -0.00554253380154 0.00054969546202
8.45292646323 -0.00551976422976 0.000548690482541
8.45762881441 -0.00549703759377 0.000547682377527
8.46233116558 -0.00547435382919 0.000546671146799
8.46703351676 -0.00545171286307 0.000545656794118
8.47173586793 -0.00542911463128 0.00054463931935
8.47643821911 -0.00540655906098 0.000543618726365
8.48114057028 -0.00538404608814 0.000542595015072
8.48584292146 -0.0053615756404 0.000541568189452
8.49054527264 -0.00533914765405 0.000540538249452
8.49524762381 -0.00531676205662 0.00053950519917
8.49994997499 -0.00529441878475 0.000538469038587
8.50465232616 -0.00527211776617 0.000537429771913
8.50935467734 -0.00524985893789 0.00053638739917
8.51405702851 -0.00522764222785 0.000535341924675
8.51875937969 -0.00520546757316 0.000534293348493
8.52346173087 -0.00518333490201 0.000533241675044
8.52816408204 -0.00516124415171 0.00053218690444
8.53286643322 -0.00513919525078 0.000531129041201
8.53756878439 -0.00511718813666 0.000530068085482
8.54227113557 -0.00509522273808 0.000529004041907
8.54697348674 -0.00507329899282 0.000527936910674
8.55167583792 -0.00505141682983 0.000526866696509
8.55637818909 -0.00502957618688 0.000525793399648
8.56108054027 -0.00500777699336 0.000524717024923
8.56578289145 -0.00498601918715 0.000523637572606
8.57048524262 -0.00496430269787 0.000522555047639
8.5751875938 -0.00494262746384 0.000521469450325
8.57988994497 -0.00492099341454 0.00052038078571
8.58459229615 -0.00489940048864 0.000519289054135
8.58929464732 -0.00487784861605 0.000518194260747
8.5939969985 -0.00485633773533 0.000517096405924
8.59869934967 -0.00483486777671 0.000515995494914
8.60340170085 -0.00481343867908 0.00051489152813
8.60810405203 -0.00479205037277 0.000513784510916
8.6128064032 -0.00477070279711 0.000512674443731
8.61750875438 -0.00474939588232 0.000511561332008
8.62221110555 -0.00472812956792 0.000510445176244
8.62691345673 -0.00470690378469 0.000509325981969
8.6316158079 -0.00468571847226 0.000508203749714
8.63631815908 -0.00466457356139 0.000507078485106
8.64102051025 -0.00464346899202 0.000505950188709
8.64572286143 -0.00462240469536 0.000504818866245
8.65042521261 -0.00460138061134 0.000503684518307
8.65512756378 -0.00458039667125 0.000502547150721
8.65982991496 -0.00455945281548 0.000501406764103
8.66453226613 -0.00453854897551 0.000500263364372
8.66923461731 -0.00451768509171 0.000499116952179
8.67393696848 -0.00449686109601 0.000497967533534
8.67863931966 -0.0044760769291 0.000496815109115
8.68334167084 -0.00445533252265 0.000495659685022
8.68804402201 -0.00443462781791 0.000494501261969
8.69274637319 -0.00441396274675 0.000493339846137
8.69744872436 -0.0043933372505 0.000492175438272
8.70215107554 -0.00437275126138 0.000491008044641
8.70685342671 -0.00435220472068 0.000489837666019
8.71155577789 -0.00433169756093 0.000488664308756
8.71625812906 -0.00431122972386 0.000487487973655
8.72096048024 -0.00429080114198 0.000486308667152
8.72566283142 -0.00427041175712 0.00048512639007
8.73036518259 -0.00425006150231 0.000483941148936
8.73506753377 -0.00422975031936 0.000482752944589
8.73976988494 -0.00420947814151 0.000481561783641
8.74447223612 -0.00418924491078 0.000480367666954
8.74917458729 -0.0041690505606 0.000479170601216
8.75387693847 -0.00414889503341 0.000477970587314
8.75857928964 -0.00412877826262 0.000476767632014
8.76328164082 -0.00410870019077 0.000475561736221
8.767983992 -0.00408866075168 0.000474352906773
8.77268634317 -0.00406865988809 0.000473141144605
8.77738869435 -0.00404869753391 0.00047192645662
8.78209104552 -0.00402877363208 0.000470708843773
8.7867933967 -0.00400888811671 0.000469488313037
8.79149574787 -0.00398904093104 0.000468264865384
8.79619809905 -0.00396923200927 0.000467038507859
8.80090045022 -0.00394946129483 0.000465809241445
8.8056028014 -0.00392972872235 0.000464577073255
8.81030515258 -0.00391003423513 0.000463342004284
8.81500750375 -0.00389037776808 0.000462104041717
8.81970985493 -0.00387075926493 0.000460863186552
8.8244122061 -0.00385117866046 0.00045961944604
8.82911455728 -0.00383163589868 0.000458372821187
8.83381690845 -0.00381213091482 0.000457123319305
8.83851925963 -0.00379266365273 0.000455870941408
8.84322161081 -0.00377323404794 0.000454615694862
8.84792396198 -0.00375384204462 0.000453357580696
8.85262631316 -0.00373448757847 0.000452096606321
8.85732866433 -0.00371517059375 0.000450832772773
8.86203101551 -0.00369589102625 0.000449566087516
8.86673336668 -0.00367664882075 0.000448296551586
8.87143571786 -0.003657443913 0.000447024172495
8.87613806903 -0.00363827624786 0.000445748951281
8.88084042021 -0.0036191457616 0.0004444708955
8.88554277139 -0.00360005239906 0.000443190006185
8.89024512256 -0.0035809960967 0.000441906290943
8.89494747374 -0.00356197679965 0.000440619750792
8.89964982491 -0.00354299444444 0.000439330393381
8.90435217609 -0.00352404897639 0.000438038219721
8.90905452726 -0.00350514033222 0.000436743237497
8.91375687844 -0.00348626845757 0.000435445447707
8.91845922961 -0.0034674332892 0.00043414485807
8.92316158079 -0.00344863477295 0.00043284146957
8.92786393197 -0.00342987284601 0.00043153528995
8.93256628314 -0.00341114745403 0.000430226320187
8.93726863432 -0.00339245853451 0.000428914568039
8.94197098549 -0.00337380603353 0.000427600034467
8.94667333667 -0.00335518988843 0.000426282727248
8.95137568784 -0.00333661004556 0.00042496264732
8.95607803902 -0.00331806644258 0.000423639802475
8.96078039019 -0.00329955902602 0.000422314193625
8.96548274137 -0.0032810877336 0.000420985828573
8.97018509255 -0.00326265251205 0.000419654708197
8.97488744372 -0.00324425329925 0.000418320840316
8.9795897949 -0.00322589004213 0.000416984225764
8.98429214607 -0.00320756267885 0.000415644872365
8.98899449725 -0.00318927115652 0.000414302780913
8.99369684842 -0.00317101541338 0.000412957959229
8.9983991996 -0.00315279539672 0.000411610408066
9.00310155078 -0.00313461104506 0.000410260135229
9.00780390195 -0.00311646230564 0.000408907141434
9.01250625313 -0.0030983491174 0.000407551434464
9.0172086043 -0.00308027142775 0.000406193014983
9.02191095548 -0.0030622291757 0.000404831890753
9.02661330665 -0.00304422230883 0.000403468062382
9.03131565783 -0.00302625076633 0.000402101537605
9.036018009 -0.00300831449619 0.000400732316966
9.04072036018 -0.00299041343742 0.000399360408165
9.04542271136 -0.00297254753832 0.000397985811678
9.05012506253 -0.00295471673818 0.00039660853517
9.05482741371 -0.00293692098536 0.000395228579035
9.05952976488 -0.00291916021943 0.000393845950892
9.06423211606 -0.00290143438883 0.000392460651056
9.06893446723 -0.0028837434333 0.000391072687089
9.07363681841 -0.00286608730154 0.000389682059218
9.07833916958 -0.0028484659334 0.000388288774942
9.08304152076 -0.00283087927772 0.000386892834395
9.08774387194 -0.00281332727462 0.000385494244998
9.09244622311 -0.00279580987304 0.000384093006795
9.09714857429 -0.00277832701325 0.000382689127116
9.10185092546 -0.00276087864447 0.000381282605898
9.10655327664 -0.00274346470705 0.00037987345038
9.11125562781 -0.00272608515048 0.000378461660382
9.11595797899 -0.00270873991515 0.000377047243043
9.12066033016 -0.00269142895064 0.000375630198058
9.12536268134 -0.00267415219784 0.000374210532451
9.13006503252 -0.00265690960625 0.000372788245782
9.13476738369 -0.00263970111695 0.000371363344961
9.13946973487 -0.00262252667973 0.000369935829395
9.14417208604 -0.0026053862356 0.000368505705861
9.14887443722 -0.00258827973474 0.000367072973613
9.15357678839 -0.00257120711833 0.000365637639281
9.15827913957 -0.00255416833662 0.000364199701954
9.16298149075 -0.00253716333105 0.000362759168099
9.16768384192 -0.00252019205182 0.000361316036637
9.1723861931 -0.00250325444066 0.000359870313854
9.17708854427 -0.00248635044813 0.000358421998484
9.18179089545 -0.00246948001594 0.000356971096625
9.18649324662 -0.00245264309479 0.00035551760681
9.1911955978 -0.00243583962655 0.000354061534934
9.19589794897 -0.00241906956223 0.000352602879315
9.20060030015 -0.00240233284372 0.000351141645629
9.20530265133 -0.0023856294222 0.000349677831959
9.2100050025 -0.00236895923985 0.000348211443755
9.21470735368 -0.00235232224788 0.000346742478848
9.21940970485 -0.00233571838866 0.000345270942434
9.22411205603 -0.00231914761366 0.000343796832082
9.2288144072 -0.00230260986529 0.000342320152716
9.23351675838 -0.00228610509521 0.000340840901626
9.23821910955 -0.00226963324607 0.000339359083442
9.24292146073 -0.00225319426971 0.000337874695157
9.24762381191 -0.00223678810872 0.00033638774108
9.25232616308 -0.00222041471532 0.000334898217899
9.25702851426 -0.00220407403215 0.000333406129574
9.26173086543 -0.00218776601159 0.000331911472459
9.26643321661 -0.00217149059666 0.000330414250151
9.27113556778 -0.00215524773956 0.000328914458642
9.27583791896 -0.0021390373836 0.000327412101143
9.28054027013 -0.00212285948123 0.000325907173262
9.28524262131 -0.00210671397582 0.000324399677792
9.28994497249 -0.00209060082008 0.000322889609929
9.29464732366 -0.00207451995743 0.00032137697203
9.29934967484 -0.00205847134075 0.000319861758846
9.30405202601 -0.00204245491371 0.00031834397226
9.30875437719 -0.00202647062924 0.000316823606557
9.31345672836 -0.00201051843118 0.000315300663112
9.31815907954 -0.0019945982727 0.000313775135712
9.32286143072 -0.00197871009771 0.000312247025184
9.32756378189 -0.00196285385954 0.000310716324795
9.33226613307 -0.00194702950234 0.00030918303478
9.33696848424 -0.0019312369795 0.000307647147844
9.34167083542 -0.00191547623544 0.000306108663599
9.34637318659 -0.00189974722359 0.000304567574146
9.35107553777 -0.0018840498884 0.000303023878431
9.35577788894 -0.0018683841838 0.000301477567912
9.36048024012 -0.00185275005418 0.000299928640822
9.3651825913 -0.00183714745349 0.000298377087926
9.36988494247 -0.00182157632661 0.000296822906708
9.37458729365 -0.00180603662755 0.000295266087187
9.37928964482 -0.00179052830111 0.000293706626036
9.383991996 -0.00177505130156 0.000292144512487
9.38869434717 -0.00175960557397 0.000290579742342
9.39339669835 -0.00174419107263 0.000289012303993
9.39809904952 -0.00172880774279 0.000287442192311
9.4028014007 -0.00171345553898 0.000285869394787
9.40750375188 -0.0016981344066 0.000284293905292
9.41220610305 -0.00168284430025 0.000282715710364
9.41690845423 -0.00166758516544 0.000281134802795
9.4216108054 -0.00165235695683 0.000279551168096
9.42631315658 -0.00163715962042 0.000277964797916
9.43101550775 -0.00162199311087 0.000276375676658
9.43571785893 -0.00160685737415 0.000274783794748
9.4404202101 -0.00159175236517 0.000273189135402
9.44512256128 -0.00157667803013 0.000271591687733
9.44982491246 -0.00156163432412 0.00026999143368
9.45452726363 -0.00154662119337 0.000268388360958
9.45922961481 -0.0015316385931 0.00026678245013
9.46393196598 -0.00151668646971 0.000265173687399
9.46863431716 -0.00150176477866 0.000263562051861
9.47333666833 -0.0014868734664 0.000261947528095
9.47803901951 -0.00147201248864 0.000260330093616
9.48274137069 -0.00145718179185 0.000258709731255
9.48744372186 -0.0014423813318 0.000257086416836
9.49214607304 -0.00142761105542 0.000255460131302
9.49684842421 -0.00141287091842 0.000253830848647
9.50155077539 -0.00139816086786 0.000252198547792
9.50625312656 -0.0013834808597 0.000250563200757
9.51095547774 -0.00136883084106 0.000248924784284
9.51565782891 -0.00135421076802 0.000247283268261
9.52036018009 -0.00133962058784 0.000245638627079
9.52506253127 -0.00132506025687 0.000243990828318
9.52976488244 -0.0013105297225 0.000242339843843
9.53446723362 -0.00129602894112 0.000240685638733
9.53916958479 -0.00128155786017 0.000239028182114
9.54387193597 -0.00126711643637 0.000237367436366
9.54857428714 -0.00125270461741 0.000235703367647
9.55327663832 -0.00123832235985 0.000234035935413
9.55797898949 -0.00122396961152 0.000232365102609
9.56268134067 -0.00120964632942 0.000230690825514
9.56738369185 -0.00119535246143 0.000229013063584
9.57208604302 -0.00118108796447 0.000227331769655
9.5767883942 -0.00116685278678 0.00022564689939
9.58149074537 -0.00115264688532 0.000223958401868
9.58619309655 -0.00113847020845 0.000222266228636
9.59089544772 -0.00112432271338 0.000220570324678
9.5955977989 -0.00111020434852 0.000218870637054
9.60030015007 -0.00109611507131 0.000217167106276
9.60500250125 -0.00108205483019 0.000215459674514
9.60970485243 -0.00106802358264 0.000213748277382
9.6144072036 -0.00105402127756 0.000212032851717
9.61910955478 -0.00104004787245 0.000210313327763
9.62381190595 -0.00102610331603 0.000208589636509
9.62851425713 -0.00101218756627 0.000206861702316
9.6332166083 -0.000998300572121 0.000205129449757
9.63791895948 -0.000984442291472 0.000203392796725
9.64262131066 -0.000970612673314 0.000201651660737
9.64732366183 -0.000956811675778 0.000199905952569
9.65202601301 -0.000943039248196 0.000198155581963
9.65672836418 -0.000929295348629 0.000196400451826
9.66143071536 -0.000915579926439 0.000194640463329
9.66613306653 -0.000901892940131 0.000192875510668
9.67083541771 -0.000888234338997 0.000191105485533
9.67553776888 -0.000874604081676 0.000189330272454
9.68024012006 -0.000861002117595 0.000187549752604
9.68494247124 -0.000847428405525 0.000185763799756
9.68964482241 -0.000833882895236 0.000183972283402
9.69434717359 -0.000820365545422 0.000182175065309
9.69904952476 -0.000806876305886 0.00018037200193
9.70375187594 -0.000793415135661 0.000178562941615
9.70845422711 -0.000779981984681 0.000176747726226
9.71315657829 -0.000766576811906 0.000174926189056
9.71785892946 -0.000753199567713 0.000173098155595
9.72256128064 -0.000739850210984 0.00017126344218
9.72726363182 -0.000726528692128 0.000169421855856
9.73196598299 -0.000713234970364 0.000167573193816
9.73666833417 -0.000699968996128 0.000165717242249
9.74137068534 -0.000686730728872 0.000163853776619
9.74607303652 -0.000673520119165 0.000161982559458
9.75077538769 -0.000660337126484 0.000160103341481
9.75547773887 -0.00064718170153 0.000158215858252
9.76018009004 -0.000634053803908 0.000156319832172
9.76488244122 -0.000620953384451 0.000154414967927
9.7695847924 -0.000607880402994 0.000152500955364
9.77428714357 -0.0005948348105 0.000150577463644
9.77898949475 -0.000581816566728 0.000148644144993
9.78369184592 -0.000568825622973 0.000146700627456
9.7883941971 -0.000555861939124 0.000144746519556
9.79309654827 -0.0005429254664 0.000142781401474
9.79779889945 -0.000530016165018 0.000140804830645
9.80250125063 -0.000517133986331 0.00013881633117
9.8072036018 -0.000504278890577 0.00013681540037
9.81190595298 -0.000491450829237 0.000134801496177
9.81660830415 -0.000478649762676 0.000132774044629
9.82131065533 -0.000465875642604 0.000130732425008
9.8260130065 -0.00045312842941 0.000128675978149
9.83071535768 -0.00044040807493 0.000126603989019
9.83541770885 -0.000427714539781 0.000124515695711
9.84012006003 -0.000415047775824 0.000122410269022
9.84482241121 -0.0004024077439 0.000120286821908
9.84952476238 -0.000389794395897 0.000118144385511
9.85422711356 -0.00037720769278 0.000115981918672
9.85892946473 -0.000364647586662 0.000113798279642
9.86363181591 -0.000352114038531 0.000111592235098
9.86833416708 -0.000339607000626 0.000109362426387
9.87303651826 -0.000327126434057 0.000107107377147
9.87773886943 -0.00031467229129 0.000104825452451
9.88244122061 -0.000302244533557 0.000102514863528
9.88714357179 -0.000289843113348 0.000100173617368
9.89184592296 -0.000277467991914 9.77995160716e-05
9.89654827414 -0.000265119122072 9.53900930381e-05
9.90125062531 -0.000252796465296 9.29426027421e-05
9.90595297649 -0.000240499974122 9.04539372335e-05
9.91065532766 -0.000228229610448 8.79205988826e-05
9.91535767884 -0.000215985327034 8.53385863447e-05
9.92006003001 -0.000203767085595 8.27033366701e-05
9.92476238119 -0.000191574839117 8.00095608442e-05
9.92946473237 -0.000179408549433 7.72511289015e-05
9.93416708354 -0.000167268169852 7.44208160513e-05
9.93886943472 -0.000155153662125 7.15100759844e-05
9.94357178589 -0.000143064979585 6.85086142469e-05
9.94827413707 -0.000131002084301 6.54039252531e-05
9.95297648824 -0.000118964929627 6.21804944185e-05
9.95767883942 -0.000106953477851 5.8818779815e-05
9.9623811906 -9.49676824479e-05 5.52934979705e-05
9.96708354177 -8.3007505724e-05 5.15710853002e-05
9.97178589295 -7.10729011737e-05 4.76052355644e-05
9.97648824412 -5.91638314214e-05 4.33291127871e-05
9.9811905953 -4.72802500822e-05 3.86397285048e-05
9.98589294647 -3.54221197968e-05 3.33632131505e-05
9.99059529765 -2.35893943003e-05 2.71593167009e-05
9.99529764882 -1.17820364498e-05 1.91467304558e-05
10.0 0.0 0.0


==> Supplementary/filled/extrap/U4/SU4n95.dat <==
0.604702351175 -0.690594157949 0.000609397351247
0.60940470235 -0.687720391234 0.000593162272816
0.614107053526 -0.684862955786 0.000577568775909
0.618809404701 -0.682021025552 0.000562609213179
0.623511755877 -0.679195074528 0.000548254165398
0.628214107053 -0.676384323399 0.000534495884515
0.632916458228 -0.673589215693 0.00052130644495
0.637618809404 -0.670809015522 0.000508677957869
0.642321160579 -0.66804413826 0.000496583878402
0.647023511755 -0.665293888419 0.000485016149189
0.65172586293 -0.662558655329 0.000473949508761
0.656428214106 -0.65983778112 0.000463375717501
0.661130565282 -0.657131631013 0.000453270716552
0.665832916457 -0.654439582207 0.000443626085567
0.670535267633 -0.651761977566 0.00043441890447
0.675237618808 -0.649098227021 0.00042564058949
0.679939969984 -0.646448652693 0.000417269312213
0.68464232116 -0.643812695084 0.000409296358192
0.689344672335 -0.641190657054 0.000401700959188
0.694047023511 -0.638582007687 0.00039447431692
0.698749374686 -0.635987031938 0.000387596705528
0.703451725862 -0.63340522564 0.000381059301521
0.708154077038 -0.630836857087 0.000374843414592
0.712856428213 -0.628281447171 0.000368940263281
0.717558779389 -0.625739248668 0.000363332193644
0.722261130564 -0.623209805966 0.000358010538381
0.72696348174 -0.620693357377 0.000352958684702
0.731665832915 -0.618189469336 0.000348168152518
0.736368184091 -0.615698366661 0.000343623375322
0.741070535267 -0.613219636495 0.000339316130351
0.745772886442 -0.610753491057 0.000335231899533
0.750475237618 -0.608299536953 0.000331362781216
0.755177588793 -0.605857974634 0.000327695302234
0.759879939969 -0.60342842901 0.000324221936804
0.764582291145 -0.601011089527 0.00032093024554
0.76928464232 -0.598605598334 0.00031781312242
0.773986993496 -0.59621213457 0.000314859142055
0.778689344671 -0.59383035663 0.00031206165027
0.783391695847 -0.591460434004 0.000309410207013
0.788094047023 -0.589102040398 0.000306898630135
0.792796398198 -0.586755336261 0.000304517427863
0.797498749374 -0.584420009748 0.000302260898964
0.802201100549 -0.582096212828 0.000300120455537
0.806903451725 -0.579783647298 0.000298090875996
0.8116058029 -0.577482457167 0.000296164425978
0.816308154076 -0.575192357124 0.000294336353606
0.821010505252 -0.572913483707 0.000292599723399
0.825712856427 -0.570645563789 0.000290950236229
0.830415207603 -0.568388726886 0.000289381698169
0.835117558778 -0.566142711402 0.000287890240544
0.839819909954 -0.563907640248 0.000286470352527
0.84452226113 -0.561683262748 0.000285118569853
0.849224612305 -0.559469695597 0.000283830006612
0.853926963481 -0.557266698463 0.000282601574586
0.858629314656 -0.555074382187 0.00028142895602
0.863331665832 -0.552892516246 0.000280309409285
0.868034017008 -0.550721205969 0.000279239130381
0.872736368183 -0.548560230126 0.000278215694704
0.877438719359 -0.546409688857 0.000277235760644
0.882141070534 -0.544269369758 0.000276297191741
0.88684342171 -0.542139368066 0.000275397060918
0.891545772885 -0.54001947976 0.000274533492235
0.896248124061 -0.537909795453 0.000273703929059
0.900950475237 -0.535810119087 0.000272906729999
0.905652826412 -0.533720536909 0.000272139668661
0.910355177588 -0.531640860432 0.000271401314129
0.915057528763 -0.529571171779 0.000270689733897
0.919759879939 -0.527511289667 0.00027000368547
0.924462231115 -0.525461292316 0.000269341497595
0.92916458229 -0.523421005299 0.000268702096193
0.933866933466 -0.521390503151 0.000268084042144
0.938569284641 -0.519369617969 0.000267486411766
0.943271635817 -0.517358420802 0.000266907972203
0.947973986993 -0.515356749963 0.000266347934035
0.952676338168 -0.5133646732 0.000265805247755
0.957378689344 -0.511382034753 0.000265279243801
0.962081040519 -0.509408899243 0.00026476903574
0.966783391695 -0.50744511656 0.000264274061024
0.97148574287 -0.505490748365 0.000263793578323
0.976188094046 -0.503545649939 0.000263327120635
0.980890445222 -0.501609880134 0.000262874075746
0.985592796397 -0.499683299379 0.000262434061908
0.990295147573 -0.497765963865 0.000262006581699
0.994997498748 -0.495857738932 0.00026159132931
0.999699849924 -0.493958678247 0.000261187909148
1.0044022011 -0.492068647315 0.000260796083416
1.00910455228 -0.490187670988 0.000260415526391
1.01380690345 -0.488315591201 0.000260046024266
1.01850925463 -0.486452424696 0.000259687265974
1.0232116058 -0.484598018643 0.000259339044789
1.02791395698 -0.48275238846 0.000259001061266
1.03261630815 -0.480915386328 0.000258673115665
1.03731865933 -0.47908702642 0.000258354919871
1.0420210105 -0.47726716572 0.000258046281028
1.04672336168 -0.475455817228 0.000257746922056
1.05142571286 -0.473652842531 0.000257456656874
1.05612806403 -0.471858253525 0.00025717521915
1.06083041521 -0.47007191621 0.000256902429461
1.06553276638 -0.468293841445 0.000256638031926
1.07023511756 -0.466523899464 0.000256381853666
1.07493746873 -0.464762100146 0.000256133648962
1.07963981991 -0.463008317786 0.000255893251347
1.08434217108 -0.461262561346 0.000255660424979
1.08904452226 -0.459524709019 0.000255435009673
1.09374687344 -0.4577947689 0.000255216779176
1.09844922461 -0.456072622926 0.000255005579451
1.10315157579 -0.454358278379 0.000254801193553
1.10785392696 -0.452651620788 0.00025460347345
1.11255627814 -0.450952656669 0.000254412211227
1.11725862931 -0.449261275009 0.000254227264715
1.12196098049 -0.447577481599 0.000254048434753
1.12666333166 -0.445901168748 0.000253875584889
1.13136568284 -0.444232341567 0.000253708524443
1.13606803402 -0.442570895558 0.000253547122532
1.14077038519 -0.440916835194 0.00025339119669
1.14547273637 -0.439270059047 0.000253240621455
1.15017508754 -0.437630570987 0.000253095222309
1.15487743872 -0.435998272543 0.000252954879063
1.15957978989 -0.434373167018 0.000252819424885
1.16428214107 -0.432755158786 0.000252688744708
1.16898449225 -0.431144250615 0.000252562679133
1.17368684342 -0.429540349619 0.000252441118067
1.1783891946 -0.427943458065 0.00025232390929
1.18309154577 -0.426353485704 0.000252210947532
1.18779389695 -0.424770434328 0.000252102087507
1.19249624812 -0.423194216232 0.000251997228622
1.1971985993 -0.421624832765 0.000251896232284
1.20190095047 -0.420062198669 0.000251799002428
1.20660330165 -0.418506314873 0.000251705406918
1.21130565283 -0.416957098484 0.000251615354071
1.216008004 -0.415414550036 0.00025152871798
1.22071035518 -0.413878588913 0.000251445411198
1.22541270635 -0.412349215278 0.000251365313822
1.23011505753 -0.410826350713 0.000251288342499
1.2348174087 -0.409309995031 0.000251214383111
1.23951975988 -0.407800071935 0.00025114335626
1.24422211105 -0.406296580911 0.000251075153396
1.24892446223 -0.404799447707 0.000251009698941
1.25362681341 -0.4033086715 0.000250946889706
1.25832916458 -0.401824180014 0.000250886653794
1.26303151576 -0.400345972139 0.000250828893176
1.26773386693 -0.398873977504 0.000250773539506
1.27243621811 -0.397408194725 0.000250720499714
1.27713856928 -0.395948555279 0.000250669708877
1.28184092046 -0.394495057524 0.000250621078694
1.28654327163 -0.393047634717 0.000250574547536
1.29124562281 -0.391606284977 0.000250530031686
1.29594797399 -0.390170943281 0.000250487472684
1.30065032516 -0.388741607525 0.000250446791219
1.30535267634 -0.387318214348 0.000250407931877
1.31005502751 -0.385900761435 0.000250370819577
1.31475737869 -0.384489187036 0.000250335401837
1.31945972986 -0.383083488636 0.000250301607631
1.32416208104 -0.381683606042 0.000250269387297
1.32886443222 -0.380289536553 0.000250238673702
1.33356678339 -0.378901221483 0.000250209419889
1.33826913457 -0.377518657957 0.000250181562458
1.34297148574 -0.376141788746 0.00025015505705
1.34767383692 -0.374770610812 0.000250129843844
1.35237618809 -0.373405068336 0.000250105880971
1.35707853927 -0.372045158131 0.000250083112043
1.36178089044 -0.370690825741 0.000250061497577
1.36648324162 -0.369342067837 0.000250040984471
1.3711855928 -0.367998831289 0.000250021535533
1.37588794397 -0.366661112632 0.000250003100805
1.38059029515 -0.365328860017 0.000249985645287
1.38529264632 -0.364002069858 0.000249969122032
1.3899949975 -0.362680691546 0.000249953498141
1.39469734867 -0.361364721379 0.000249938729544
1.39939969985 -0.360054109953 0.000249924785352
1.40410205102 -0.358748853459 0.000249911624246
1.4088044022 -0.357448903656 0.000249899217259
1.41350675338 -0.356154256638 0.000249887525702
1.41820910455 -0.354864865295 0.000249876522445
1.42291145573 -0.353580725628 0.000249866171311
1.4276138069 -0.352301791622 0.000249856446923
1.43231615808 -0.351028059193 0.0002498473155
1.43701850925 -0.349759483392 0.000249838753342
1.44172086043 -0.348496060054 0.000249830728955
1.4464232116 -0.34723774526 0.000249823220235
1.45112556278 -0.345984534775 0.000249816197869
1.45582791396 -0.34473638568 0.000249809641274
1.46053026513 -0.343493293672 0.000249803523216
1.46523261631 -0.342255216803 0.000249797824564
1.46993496748 -0.341022150711 0.000249792520059
1.47463731866 -0.339794054391 0.000249787591952
1.47933966983 -0.338570923421 0.000249783016865
1.48404202101 -0.337352717714 0.000249778778364
1.48874437219 -0.336139432797 0.000249774854857
1.49344672336 -0.334931029471 0.000249771231158
1.49814907454 -0.333727503217 0.000249767887376
1.50285142571 -0.3325288157 0.00024976480951
1.50755377689 -0.331334962356 0.000249761979278
1.51225612806 -0.330145905691 0.000249759383805
1.51695847924 -0.328961641104 0.000249757006336
1.52166083041 -0.327782131915 0.000249754835061
1.52636318159 -0.326607373487 0.000249752854671
1.53106553277 -0.325437329934 0.000249751054366
1.53576788394 -0.32427199659 0.000249749420204
1.54047023512 -0.323111338335 0.000249747942337
1.54517258629 -0.321955350479 0.000249746608114
1.54987493747 -0.32080399865 0.000249745408589
1.55457728864 -0.319657278135 0.000249744332329
1.55927963982 -0.318515155289 0.000249743371235
1.56398199099 -0.317377625379 0.000249742515022
1.56868434217 -0.316244655468 0.000249741756389
1.57338669335 -0.315116240804 0.000249741086129
1.57808904452 -0.313992349141 0.000249740497691
1.5827913957 -0.312872975712 0.00024973998288
1.58749374687 -0.31175808894 0.000249739535849
1.59219609805 -0.310647684046 0.000249739149348
1.59689844922 -0.309541730106 0.000249738818191
1.6016008004 -0.308440222331 0.000249738536011
1.60630315157 -0.307343130431 0.000249738298235
1.61100550275 -0.30625044961 0.000249738099323
1.61570785393 -0.305162150197 0.000249737935271
1.6204102051 -0.30407822739 0.000249737801307
1.62511255628 -0.302998652119 0.000249737693956
1.62981490745 -0.301923419581 0.000249737609155
1.63451725863 -0.30085250129 0.00024973754392
1.6392196098 -0.299785892442 0.000249737494842
1.64392196098 -0.298723565122 0.000249737459388
1.64862431216 -0.297665514528 0.00024973743475
1.65332666333 -0.2966117133 0.000249737418809
1.65802901451 -0.295562156638 0.000249737409307
1.66273136568 -0.294516817723 0.000249737404501
1.66743371686 -0.293475691761 0.000249737402632
1.67213606803 -0.29243875246 0.0002497374023
1.67683841921 -0.291405995031 0.000249737402195
1.68154077038 -0.290377393697 0.000249737401226
1.68624312156 -0.289352943676 0.000249737398484
1.69094547274 -0.288332619692 0.000249737393153
1.69564782391 -0.287316416973 0.000249737384681
1.70035017509 -0.286304310732 0.000249737372494
1.70505252626 -0.285296296204 0.000249737356352
1.70975487744 -0.284292349079 0.00024973733589
1.71445722861 -0.283292464606 0.000249737311138
1.71915957979 -0.282296618938 0.000249737281911
1.72386193096 -0.281304807336 0.000249737248464
1.72856428214 -0.280317006406 0.000249737210762
1.73326663332 -0.279333211424 0.000249737169246
1.73796898449 -0.278353399436 0.000249737124001
1.74267133567 -0.277377565734 0.000249737075614
1.74737368684 -0.276405687793 0.000249737024261
1.75207603802 -0.275437760923 0.000249736970637
1.75677838919 -0.274473763021 0.000249736914982
1.76148074037 -0.273513689409 0.00024973685806
1.76618309154 -0.272557518395 0.000249736800149
1.77088544272 -0.271605245322 0.000249736742043
1.7755877939 -0.270656848897 0.000249736684033
1.78029014507 -0.26971232448 0.00024973662691
1.78499249625 -0.268771651168 0.00024973657095
1.78969484742 -0.267834824343 0.000249736516903
1.7943971986 -0.266901823483 0.000249736465009
1.79909954977 -0.265972643988 0.000249736415944
1.80380190095 -0.265047265709 0.000249736369884
1.80850425213 -0.264125684066 0.000249736327398
1.8132066033 -0.263207879275 0.000249736288575
1.81790895448 -0.262293846777 0.000249736253847
1.82261130565 -0.261383567143 0.000249736223191
1.82731365683 -0.260477035835 0.000249736196868
1.832016008 -0.25957423377 0.000249736174724
1.83671835918 -0.258675156435 0.000249736156815
1.84142071035 -0.257779785084 0.000249736142836
1.84612306153 -0.256888115225 0.000249736132608
1.85082541271 -0.256000128446 0.000249736125649
1.85552776388 -0.255115820278 0.00024973612152
1.86023011506 -0.25423517263 0.000249736119543
1.86493246623 -0.253358181059 0.000249736118984
1.86963481741 -0.252484827789 0.000249736118948
1.87433716858 -0.2516151084 0.000249736118384
1.87903951976 -0.250749005426 0.000249736116158
1.88374187093 -0.249886514473 0.000249736110869
1.88844422211 -0.249027618374 0.000249736101129
1.89314657329 -0.24817231276 0.000249736085161
1.89784892446 -0.24732058076 0.0002497360613
1.90255127564 -0.246472418032 0.000249736027366
1.90725362681 -0.24562780799 0.000249735981401
1.91195597799 -0.244786746317 0.000249735920797
1.91665832916 -0.243949216712 0.000249735843281
1.92136068034 -0.243115214883 0.000249735745793
1.92606303151 -0.242284724804 0.000249735625726
1.93076538269 -0.241457742208 0.000249735479543
1.93546773387 -0.24063425134 0.000249735304287
1.94017008504 -0.239814247959 0.000249735095918
1.94487243622 -0.238997716573 0.000249734851112
1.94957478739 -0.238184652968 0.000249734565301
1.95427713857 -0.237375041909 0.000249734234779
1.95897948974 -0.236568879209 0.000249733854424
1.96368184092 -0.235766149886 0.00024973342013
1.9683841921 -0.234966849779 0.000249732926203
1.97308654327 -0.234170964153 0.000249732368118
1.97778889445 -0.233378488874 0.000249731739582
1.98249124562 -0.232589409448 0.000249731035639
1.9871935968 -0.231803721768 0.000249730249376
1.99189594797 -0.231021411577 0.000249729375388
1.99659829915 -0.230242474794 0.000249728406118
2.00130065032 -0.229466897362 0.000249727335696
2.0060030015 -0.228694672073 0.000249726155911
2.01070535268 -0.227925776379 0.000249724860433
2.01540770385 -0.227160196965 0.00024972344045
2.02011005503 -0.226397911047 0.000249721889216
2.0248124062 -0.225638905459 0.000249720197342
2.02951475738 -0.224883157772 0.000249718357673
2.03421710855 -0.224130654965 0.000249716360257
2.03891945973 -0.223381374953 0.000249714197542
2.0436218109 -0.222635304862 0.000249711859031
2.04832416208 -0.221892422944 0.000249709336785
2.05302651326 -0.221152716467 0.000249706619779
2.05772886443 -0.220416164017 0.000249703699704
2.06243121561 -0.219682753001 0.000249700565025
2.06713356678 -0.218952462328 0.000249697207077
2.07183591796 -0.218225279548 0.00024969361384
2.07653826913 -0.217501183886 0.000249689776306
2.08124062031 -0.216780163028 0.000249685681991
2.08594297148 -0.216062196512 0.000249681321564
2.09064532266 -0.215347272159 0.000249676682104
2.09534767384 -0.214635369814 0.00024967175397
2.10005002501 -0.21392647743 0.00024966652383
2.10475237619 -0.21322057515 0.000249660981754
2.10945472736 -0.212517651061 0.000249655114022
2.11415707854 -0.2118176856 0.000249648910437
2.11885942971 -0.211120666982 0.00024964235692
2.12356178089 -0.210426575933 0.000249635443023
2.12826413207 -0.209735400797 0.000249628154337
2.13296648324 -0.20904712258 0.000249620480184
2.13766883442 -0.208361729753 0.000249612405852
2.14237118559 -0.2076792036 0.000249603920457
2.14707353677 -0.206999532715 0.000249595009012
2.15177588794 -0.206322698656 0.000249585660446
2.15647823912 -0.205648690139 0.000249575859531
2.16118059029 -0.204977488986 0.000249565595026
2.16588294147 -0.204309084036 0.000249554851493
2.17058529265 -0.203643457374 0.000249543617544
2.17528764382 -0.202980597957 0.000249531877559
2.179989995 -0.202320488125 0.000249519620029
2.18469234617 -0.201663116955 0.000249506829179
2.18939469735 -0.201008467038 0.000249493493399
2.19409704852 -0.200356527568 0.000249479596795
2.1987993997 -0.199707281381 0.000249465127674
2.20350175087 -0.199060717786 0.000249450070053
2.20820410205 -0.198416819864 0.000249434412181
2.21290645323 -0.197775577035 0.000249418138015
2.2176088044 -0.197136972617 0.000249401235766
2.22231115558 -0.196500996144 0.000249383689363
2.22701350675 -0.195867631166 0.000249365487001
2.23171585793 -0.195236867326 0.00024934661261
2.2364182091 -0.194608688405 0.000249327054392
2.24112056028 -0.193983084154 0.000249306796308
2.24582291145 -0.19336003858 0.000249285826585
2.25052526263 -0.19273954154 0.000249264129249
2.25522761381 -0.192121577261 0.000249241692573
2.25992996498 -0.191506135707 0.000249218500672
2.26463231616 -0.190893201322 0.00024919454189
2.26933466733 -0.190282764173 0.000249169800463
2.27403701851 -0.189674808919 0.000249144264821
2.27873936968 -0.189069325729 0.000249117919351
2.28344172086 -0.18846629947 0.000249090752592
2.28814407204 -0.187865720414 0.000249062749107
2.29284642321 -0.187267573632 0.000249033897564
2.29754877439 -0.186671849497 0.000249004182733
2.30225112556 -0.186078533282 0.000248973593428
2.30695347674 -0.185487615459 0.000248942114654
2.31165582791 -0.184899081498 0.00024890973539
2.31635817909 -0.18431292197 0.000248876440901
2.32106053026 -0.183729122539 0.000248842220354
2.32576288144 -0.18314767387 0.000248807059297
2.33046523262 -0.182568561822 0.000248770947102
2.33516758379 -0.181991777154 0.000248733869631
2.33986993497 -0.181417305911 0.000248695816475
2.34457228614 -0.180845138948 0.000248656773835
2.34927463732 -0.180275262493 0.00024861673154
2.35397698849 -0.179707667493 0.000248575676153
2.35867933967 -0.17914234036 0.000248533597759
2.36338169084 -0.178579272131 0.000248490483309
2.36808404202 -0.178018449394 0.000248446323158
2.3727863932 -0.177459863279 0.000248401104666
2.37748874437 -0.176903500549 0.000248354818479
2.38219109555 -0.176349352422 0.000248307452389
2.38689344672 -0.175797405834 0.000248258997344
2.3915957979 -0.175247652089 0.000248209441591
2.39629814907 -0.174700078293 0.000248158776399
2.40100050025 -0.174154675839 0.00024810699049
2.40570285142 -0.173611431996 0.000248054075466
2.4104052026 -0.173070338244 0.000248000020546
2.41510755378 -0.172531382016 0.00024794481768
2.41980990495 -0.171994554876 0.000247888456606
2.42451225613 -0.171459844418 0.000247830929635
2.4292146073 -0.170927242288 0.000247772227038
2.43391695848 -0.17039673624 0.000247712341505
2.43861930965 -0.169868318001 0.000247651263863
2.44332166083 -0.169341975481 0.000247588987186
2.44802401201 -0.168817700488 0.000247525502876
2.45272636318 -0.168295481084 0.000247460804409
2.45742871436 -0.16777530916 0.000247394883776
2.46213106553 -0.167257172925 0.000247327734866
2.46683341671 -0.166741064351 0.000247259350277
2.47153576788 -0.166226971795 0.000247189724324
2.47623811906 -0.165714887306 0.000247118850225
2.48094047023 -0.165204799387 0.000247046722731
2.48564282141 -0.164696700163 0.0002469733357
2.49034517259 -0.164190578282 0.000246898684329
2.49504752376 -0.163686425945 0.000246822763127
2.49974987494 -0.16318423194 0.000246745567749
2.50445222611 -0.162683988543 0.00024666709337
2.50915457729 -0.16218568468 0.000246587336111
2.51385692846 -0.161689312702 0.000246506291828
2.51855927964 -0.161194861671 0.000246423957115
2.52326163081 -0.160702324011 0.000246340328523
2.52796398199 -0.160211688919 0.00024625540313
2.53266633317 -0.159722948892 0.00024616917819
2.53736868434 -0.159236093256 0.000246081651275
2.54207103552 -0.158751114581 0.000245992820354
2.54677338669 -0.158268002323 0.000245902683499
2.55147573787 -0.157786749123 0.000245811239407
2.55617808904 -0.157307344564 0.000245718486658
2.56088044022 -0.156829781356 0.000245624424683
2.56558279139 -0.156354049209 0.000245529052578
2.57028514257 -0.155880140901 0.00024543237052
2.57498749375 -0.155408046266 0.000245334378127
2.57968984492 -0.154937758151 0.000245235076329
2.5843921961 -0.15446926651 0.000245134465272
2.58909454727 -0.154002564257 0.000245032546649
2.59379689845 -0.153537641466 0.00024492932114
2.59849924962 -0.153074491119 0.000244824791204
2.6032016008 -0.152613103408 0.000244718958062
2.60790395198 -0.152153471378 0.000244611824949
2.61260630315 -0.151695585338 0.000244503393631
2.61730865433 -0.151239438399 0.000244393668121
2.6220110055 -0.150785020984 0.000244282650736
2.62671335668 -0.150332326266 0.000244170346275
2.63141570785 -0.149881344782 0.000244056757606
2.63611805903 -0.149432069769 0.000243941890321
2.6408204102 -0.148984491874 0.000243825747845
2.64552276138 -0.148538604396 0.000243708336562
2.65022511256 -0.148094398089 0.000243589660457
2.65492746373 -0.147651866318 0.000243469726714
2.65962981491 -0.147210999943 0.000243348539878
2.66433216608 -0.146771792388 0.000243226107933
2.66903451726 -0.146334234621 0.00024310243599
2.67373686843 -0.145898320124 0.000242977532834
2.67843921961 -0.14546403997 0.000242851404144
2.68314157078 -0.145031387702 0.000242724059505
2.68784392196 -0.144600354494 0.000242595505167
2.69254627314 -0.144170933948 0.000242465751515
2.69724862431 -0.143743117339 0.00024233480537
2.70195097549 -0.143316898327 0.00024220267792
2.70665332666 -0.142892268286 0.000242069376555
2.71135567784 -0.142469220935 0.000241934913264
2.71605802901 -0.142047747745 0.000241799296007
2.72076038019 -0.141627842492 0.000241662537572
2.72546273136 -0.141209496742 0.000241524646489
2.73016508254 -0.140792704328 0.000241385636343
2.73486743372 -0.140377456913 0.000241245516233
2.73956978489 -0.139963748383 0.000241104300536
2.74427213607 -0.139551570495 0.000240961998919
2.74897448724 -0.139140917191 0.000240818626548
2.75367683842 -0.138731780318 0.000240674193657
2.75837918959 -0.138324153874 0.000240528716195
2.76308154077 -0.137918029797 0.000240382204958
2.76778389195 -0.137513402137 0.000240234676674
2.77248624312 -0.137110262923 0.000240086142702
2.7771885943 -0.136708606257 0.000239936620541
2.78189094547 -0.136308424257 0.000239786122105
2.78659329665 -0.135909711077 0.000239634665658
2.79129564782 -0.13551245892 0.000239482263669
2.795997999 -0.135116661995 0.000239328935158
2.80070035017 -0.134722312589 0.000239174693142
2.80540270135 -0.134329404961 0.000239019557389
2.81010505253 -0.133937931485 0.000238863541459
2.8148074037 -0.133547886469 0.000238706665859
2.81950975488 -0.133159262369 0.000238548944685
2.82421210605 -0.132772053545 0.000238390399173
2.82891445723 -0.132386252535 0.00023823104395
2.8336168084 -0.132001853746 0.000238070900969
2.83831915958 -0.131618849799 0.000237909985379
2.84302151075 -0.13123723515 0.000237748319837
2.84772386193 -0.130857002497 0.00023758592001
2.85242621311 -0.130478146348 0.000237422809245
2.85712856428 -0.130100659477 0.000237259003718
2.86183091546 -0.129724536439 0.000237094527451
2.86653326663 -0.129349770088 0.00023692939712
2.87123561781 -0.128976355025 0.000236763637409
2.87593796898 -0.12860428418 0.000236597265482
2.88064032016 -0.1282335522 0.00023643030667
2.88534267133 -0.127864152092 0.000236262778614
2.89004502251 -0.127496078548 0.000236094707275
2.89474737369 -0.127129324649 0.000235926110762
2.89944972486 -0.126763885133 0.000235757015646
2.90415207604 -0.126399753153 0.000235587440491
2.90885442721 -0.126036923494 0.00023541741246
2.91355677839 -0.125675389381 0.00023524695056
2.91825912956 -0.125315145642 0.000235076082525
2.92296148074 -0.124956185574 0.000234904827793
2.92766383192 -0.124598504049 0.000234733214648
2.93236618309 -0.124242094434 0.000234561262942
2.93706853427 -0.123886951645 0.000234389001486
2.94177088544 -0.123533069118 0.000234216450535
2.94647323662 -0.123180441811 0.000234043639403
2.95117558779 -0.122829063229 0.000233870588729
2.95587793897 -0.122478928374 0.000233697328308
2.96058029014 -0.122130030816 0.000233523879145
2.96528264132 -0.121782365601 0.000233350271491
2.9699849925 -0.121435926364 0.0002331765267
2.97468734367 -0.121090708193 0.000233002675451
2.97938969485 -0.12074670479 0.000232828739427
2.98409204602 -0.120403911282 0.000232654749709
2.9887943972 -0.120062321436 0.00023248072829
2.99349674837 -0.11972193042 0.000232306706623
2.99819909955 -0.119382732066 0.000232132706992
3.00290145072 -0.119044721599 0.00023195876118
3.0076038019 -0.118707893189 0.000231784891679
3.01230615308 -0.118372242547 0.000231611130022
3.01700850425 -0.118037764093 0.000231437498329
3.02171085543 -0.117704453578 0.000231264027474
3.0264132066 -0.117372305479 0.000231090739134
3.03111555778 -0.117041315581 0.000230917663498
3.03581790895 -0.116711478417 0.000230744821783
3.04052026013 -0.116382789808 0.00023057224348
3.0452226113 -0.116055244341 0.000230399949331
3.04992496248 -0.115728837871 0.000230227968109
3.05462731366 -0.115403565039 0.000230056320068
3.05932966483 -0.115079421735 0.000229885033251
3.06403201601 -0.114756402654 0.000229714127413
3.06873436718 -0.114434503718 0.000229543629848
3.07343671836 -0.114113719676 0.000229373559801
3.07813906953 -0.113794046482 0.000229203943806
3.08284142071 -0.113475478937 0.000229034800589
3.08754377189 -0.11315801303 0.00022886615591
3.09224612306 -0.112841643612 0.000228698027969
3.09694847424 -0.112526366705 0.000228530441741
3.10165082541 -0.112212177209 0.000228363414887
3.10635317659 -0.11189907118 0.000228196971591
3.11105552776 -0.111587043569 0.00022803112897
3.11575787894 -0.111276090461 0.000227865910406
3.12046023011 -0.110966206858 0.000227701332463
3.12516258129 -0.110657388877 0.000227537417717
3.12986493247 -0.110349631569 0.000227374182172
3.13456728364 -0.11004293108 0.000227211647593
3.13926963482 -0.109737282511 0.000227049829418
3.14397198599 -0.10943268204 0.000226888748593
3.14867433717 -0.109129124813 0.00022672841999
3.15337668834 -0.108826607038 0.000226568863731
3.15807903952 -0.108525123911 0.000226410094115
3.16278139069 -0.108224671669 0.00022625213044
3.16748374187 -0.107925245553 0.000226094986429
3.17218609305 -0.107626841831 0.000225938680552
3.17688844422 -0.107329455791 0.000225783225956
3.1815907954 -0.107033083728 0.000225628640281
3.18629314657 -0.106737720976 0.000225474936095
3.19099549775 -0.106443363862 0.00022532213021
3.19569784892 -0.106150007761 0.000225170234613
3.2004002001 -0.105857649029 0.000225019265287
3.20510255127 -0.105566283087 0.000224869233641
3.20980490245 -0.10527590632 0.00022472015483
3.21450725363 -0.104986514191 0.000224572039682
3.2192096048 -0.104698103113 0.000224424902531
3.22391195598 -0.104410668593 0.000224278753623
3.22861430715 -0.104124207073 0.000224133606474
3.23331665833 -0.1038387141 0.000223989470749
3.2380190095 -0.103554186145 0.00022384635915
3.24272136068 -0.103270618798 0.000223704280766
3.24742371186 -0.102988008556 0.000223563247489
3.25212606303 -0.10270635105 0.000223423267833
3.25682841421 -0.102425642805 0.000223284352886
3.26153076538 -0.102145879494 0.000223146510592
3.26623311656 -0.101867057667 0.00022300975124
3.27093546773 -0.101589173038 0.000222874082209
3.27563781891 -0.101312222184 0.000222739512996
3.28034017008 -0.101036200859 0.000222606050418
3.28504252126 -0.100761105665 0.00022247370319
3.28974487244 -0.100486932397 0.000222342477571
3.29444722361 -0.100213677682 0.000222212381503
3.29914957479 -0.0999413373549 0.000222083420692
3.30385192596 -0.0996699080686 0.000221955602316
3.30855427714 -0.0993993856943 0.000221828931534
3.31325662831 -0.0991297669128 0.000221703414771
3.31795897949 -0.0988610476329 0.000221579056646
3.32266133066 -0.0985932245596 0.00022145586284
3.32736368184 -0.0983262936401 0.000221333837438
3.33206603302 -0.0980602516045 0.00022121298539
3.33676838419 -0.0977950944363 0.000221093310255
3.34147073537 -0.0975308188913 0.000220974816262
3.34617308654 -0.0972674209893 0.000220857506452
3.35087543772 -0.09700489751 0.000220741384346
3.35557778889 -0.0967432445103 0.000220626452474
3.36028014007 -0.096482458794 0.000220512713663
3.36498249124 -0.0962225364531 0.000220400169942
3.36968484242 -0.0959634743162 0.000220288823454
3.3743871936 -0.0957052685106 0.000220178675736
3.37908954477 -0.0954479158882 0.000220069728264
3.38379189595 -0.0951914126114 0.000219961982092
3.38849424712 -0.0949357555558 0.000219855438041
3.3931965983 -0.0946809409182 0.000219750096691
3.39789894947 -0.0944269655975 0.000219645958225
3.40260130065 -0.0941738258247 0.000219543022759
3.40730365183 -0.0939215185218 0.00021944128985
3.412006003 -0.0936700399534 0.000219340759164
3.41670835418 -0.0934193870647 0.000219241429648
3.42141070535 -0.0931695561531 0.000219143300524
3.42611305653 -0.0929205441865 0.000219046370148
3.4308154077 -0.0926723474957 0.000218950637309
3.43551775888 -0.0924249630701 0.000218856099785
3.44022011005 -0.0921783872742 0.000218762755946
3.44492246123 -0.091932617119 0.00021867060301
3.44962481241 -0.0916876490005 0.000218579638937
3.45432716358 -0.0914434799527 0.000218489860401
3.45902951476 -0.0912001064032 0.000218401264964
3.46373186593 -0.0909575254074 0.000218313848773
3.46843421711 -0.0907157334244 0.000218227609005
3.47313656828 -0.0904747275315 0.000218142541296
3.47783891946 -0.0902345042182 0.000218058642452
3.48254127063 -0.0899950605839 0.000217975907612
3.48724362181 -0.0897563931481 0.000217894333224
3.49194597299 -0.0895184990315 0.00021781391395
3.49664832416 -0.0892813747845 0.00021773464589
3.50135067534 -0.0890450175479 0.000217656523247
3.50605302651 -0.0888094239025 0.000217579541785
3.51075537769 -0.0885745910102 0.000217503695267
3.51545772886 -0.0883405154806 0.000217428979133
3.52016008004 -0.0881071944966 0.000217355386725
3.52486243121 -0.0878746246977 0.000217282913171
3.52956478239 -0.087642803286 0.000217211551406
3.53426713357 -0.0874117269304 0.000217141296263
3.53896948474 -0.0871813928533 0.00021707214029
3.54367183592 -0.0869517977524 0.000217004078033
3.54837418709 -0.0867229388697 0.000216937101672
3.55307653827 -0.0864948129312 0.000216871205483
3.55777888944 -0.0862674171988 0.000216806381291
3.56248124062 -0.0860407484266 0.000216742623114
3.5671835918 -0.0858148038961 0.000216679922446
3.57188594297 -0.0855895803887 0.000216618273058
3.57658829415 -0.0853650752057 0.000216557666127
3.58129064532 -0.0851412851554 0.000216498095192
3.5859929965 -0.0849182075589 0.000216439551133
3.59069534767 -0.0846958392513 0.000216382027268
3.59539769885 -0.0844741775724 0.000216325514198
3.60010005002 -0.0842532193845 0.000216270005033
3.6048024012 -0.0840329620463 0.000216215490111
3.60950475238 -0.0838134024459 0.000216161962351
3.61420710355 -0.0835945379614 0.000216109411843
3.61890945473 -0.0833763655069 0.000216057831326
3.6236118059 -0.0831588824786 0.000216007210663
3.62831415708 -0.0829420858169 0.000215957542423
3.63301650825 -0.082725972936 0.000215908816261
3.63771885943 -0.0825105408023 0.000215861024589
3.6424212106 -0.0822957868482 0.000215814156867
3.64712356178 -0.0820817080646 0.000215768205367
3.65182591296 -0.0818683019023 0.000215723159372
3.65652826413 -0.0816555653778 0.000215679011021
3.66123061531 -0.0814434959592 0.000215635749439
3.66593296648 -0.0812320906877 0.000215593366647
3.67063531766 -0.0810213470492 0.000215551851627
3.67533766883 -0.0808112621094 0.000215511196293
3.68004002001 -0.0806018333716 0.0002154713895
3.68474237118 -0.0803930579255 0.000215432423067
3.68944472236 -0.0801849332923 0.00021539428574
3.69414707354 -0.0799774565852 0.000215356969254
3.69884942471 -0.0797706253428 0.000215320462261
3.70355177589 -0.0795644367019 0.000215284756426
3.70825412706 -0.0793588882178 0.000215249840319
3.71295647824 -0.0791539770515 0.000215215705547
3.71765882941 -0.0789497007746 0.000215182340616
3.72236118059 -0.0787460565711 0.000215149737084
3.72706353177 -0.07854304203 0.000215117883409
3.73176588294 -0.0783406543576 0.000215086771111
3.73646823412 -0.0781388911594 0.000215056388614
3.74117058529 -0.0779377496649 0.00021502672741
3.74587293647 -0.0777372274959 0.000214997775905
3.75057528764 -0.0775373219041 0.000214969525574
3.75527763882 -0.0773380305279 0.000214941964817
3.75997998999 -0.0771393506407 0.000214915085105
3.76468234117 -0.0769412798969 0.000214888874844
3.76938469235 -0.0767438155926 0.000214863325509
3.77408704352 -0.0765469553981 0.000214838425529
3.7787893947 -0.0763506966306 0.000214814166393
3.78349174587 -0.0761550369766 0.000214790536565
3.78819409705 -0.0759599737747 0.000214767527555
3.79289644822 -0.0757655047271 0.000214745127877
3.7975987994 -0.0755716271936 0.000214723329073
3.80230115057 -0.0753783388921 0.000214702119717
3.80700350175 -0.0751856372037 0.000214681491394
3.81170585293 -0.0749935198611 0.000214661432748
3.8164082041 -0.0748019842662 0.000214641935415
3.82111055528 -0.0746110281675 0.000214622988124
3.82581290645 -0.0744206489876 0.00021460458257
3.83051525763 -0.0742308444897 0.000214586707575
3.8352176088 -0.0740416121166 0.000214569354904
3.83991995998 -0.073852949647 0.000214552513484
3.84462231115 -0.0736648545434 0.000214536175154
3.84932466233 -0.0734773245997 0.000214520328959
3.85402701351 -0.0732903572986 0.000214504966821
3.85872936468 -0.073103950448 0.000214490077912
3.86343171586 -0.0729181015508 0.000214475654244
3.86813406703 -0.0727328084296 0.000214461685125
3.87283641821 -0.0725480686069 0.000214448162664
3.87753876938 -0.0723638799192 0.000214435076316
3.88224112056 -0.0721802399089 0.000214422418295
3.88694347174 -0.0719971464269 0.00021441017821
3.89164582291 -0.0718145970343 0.000214398348387
3.89634817409 -0.0716325895967 0.000214386918596
3.90105052526 -0.0714511216935 0.000214375881282
3.90575287644 -0.0712701912049 0.000214365226388
3.91045522761 -0.0710897957293 0.000214354946479
3.91515757879 -0.0709099331602 0.000214345031679
3.91985992996 -0.0707306011148 0.000214335474684
3.92456228114 -0.0705517975009 0.000214326265802
3.92926463232 -0.0703735199537 0.000214317397864
3.93396698349 -0.0701957663944 0.000214308861374
3.93866933467 -0.0700185344769 0.0002143006493
3.94337168584 -0.0698418221361 0.000214292752347
3.94807403702 -0.0696656270432 0.000214285163627
3.95277638819 -0.0694899471475 0.000214277874053
3.95747873937 -0.0693147801375 0.000214270876885
3.96218109054 -0.0691401239756 0.000214264163249
3.96688344172 -0.0689659763684 0.000214257726558
3.9715857929 -0.0687923352916 0.000214251558156
3.97628814407 -0.0686191984691 0.000214245651612
3.98099049525 -0.0684465638896 0.000214239998494
3.98569284642 -0.0682744292947 0.000214234592531
3.9903951976 -0.0681027926855 0.000214229425519
3.99509754877 -0.0679316518214 0.000214224491352
3.99979989995 -0.0677610047161 0.000214219782057
4.00450225112 -0.0675908492183 0.000214215291694
4.0092046023 -0.0674211837579 0.000214211012542
4.01390695348 -0.0672520066219 0.000214206938855
4.01860930465 -0.0670833163435 0.000214203063196
4.02331165583 -0.0669151112228 0.00021419938002
4.028014007 -0.0667473898025 0.00021419588217
4.03271635818 -0.0665801503952 0.000214192564298
4.03741870935 -0.0664133915532 0.000214189419517
4.04212106053 -0.0662471116014 0.000214186442672
4.04682341171 -0.0660813091016 0.000214183627142
4.05152576288 -0.0659159823915 0.000214180967958
4.05622811406 -0.0657511300411 0.000214178458756
4.06093046523 -0.0655867504012 0.000214176094752
4.06563281641 -0.0654228420508 0.000214173869834
4.07033516758 -0.0652594033529 0.000214171779393
4.07503751876 -0.0650964328955 0.000214169817565
4.07973986993 -0.0649339290538 0.000214167979914
4.08444222111 -0.0647718904246 0.000214166260813
4.08914457229 -0.0646103153951 0.000214164655998
4.09384692346 -0.064449202571 0.000214163160074
4.09854927464 -0.0642885503515 0.00021416176894
4.10325162581 -0.0641283573513 0.00021416047743
4.10795397699 -0.0639686219808 0.000214159281601
4.11265632816 -0.0638093428637 0.000214158176509
4.11735867934 -0.0636505184226 0.000214157158369
4.12206103051 -0.0634921472887 0.00021415622245
4.12676338169 -0.063334227897 0.000214155365118
4.13146573287 -0.0631767588871 0.000214154581853
4.13616808404 -0.0630197387051 0.00021415386917
4.14087043522 -0.0628631659996 0.00021415322275
4.14557278639 -0.0627070392278 0.000214152639253
4.15027513757 -0.062551357047 0.000214152114559
4.15497748874 -0.0623961179251 0.000214151645467
4.15967983992 -0.0622413205278 0.000214151228052
4.16438219109 -0.0620869633345 0.000214150859246
4.16908454227 -0.0619330450191 0.000214150535313
4.17378689345 -0.061779564072 0.000214150253319
4.17848924462 -0.0616265191751 0.000214150009708
4.1831915958 -0.0614739088301 0.000214149801675
4.18789394697 -0.0613217317264 0.000214149625842
4.19259629815 -0.0611699863768 0.00021414947953
4.19729864932 -0.0610186714795 0.000214149359533
4.2020010005 -0.0608677855571 0.000214149263293
4.20670335168 -0.0607173273158 0.000214149187771
4.21140570285 -0.0605672952892 0.000214149130528
4.21610805403 -0.0604176881917 0.000214149088688
4.2208104052 -0.0602685045668 0.000214149059925
4.22551275638 -0.0601197431369 0.000214149041523
4.23021510755 -0.0599714024563 0.000214149031267
4.23491745873 -0.0598234812547 0.000214149026593
4.2396198099 -0.0596759780969 0.000214149025396
4.24432216108 -0.0595288917206 0.000214149025261
4.24902451226 -0.0593822207007 0.000214149024187
4.25372686343 -0.0592359637823 0.000214149019904
4.25842921461 -0.0590901195505 0.000214149010512
4.26313156578 -0.0589446867583 0.000214148993882
4.26783391696 -0.0587996640008 0.000214148968214
4.27253626813 -0.058655050038 0.000214148931513
4.27723861931 -0.0585108434756 0.000214148882076
4.28194097048 -0.0583670430808 0.000214148818039
4.28664332166 -0.0582236474693 0.000214148737793
4.29134567284 -0.0580806554157 0.000214148639602
4.29604802401 -0.0579380655449 0.000214148521946
4.30075037519 -0.0577958766397 0.000214148383214
4.30545272636 -0.0576540873343 0.000214148221972
4.31015507754 -0.0575126964186 0.000214148036729
4.31485742871 -0.0573717025369 0.000214147826138
4.31955977989 -0.0572311044857 0.000214147588822
4.32426213106 -0.0570909009193 0.000214147323516
4.32896448224 -0.0569510906415 0.000214147028957
4.33366683342 -0.0568116723154 0.000214146703957
4.33836918459 -0.056672644752 0.000214146347364
4.34307153577 -0.0565340066243 0.000214145958066
4.34777388694 -0.0563957567503 0.000214145535015
4.35247623812 -0.0562578938118 0.000214145077175
4.35717858929 -0.0561204166338 0.000214144583599
4.36188094047 -0.0559833239076 0.000214144053324
4.36658329165 -0.0558466144651 0.0002141434855
4.37128564282 -0.0557102870062 0.000214142879233
4.375987994 -0.0555743403702 0.00021414223377
4.38069034517 -0.0554387732661 0.000214141548282
4.38539269635 -0.05530358454 0.00021414082211
4.39009504752 -0.0551687729095 0.000214140054489
4.3947973987 -0.0550343372272 0.000214139244847
4.39949974987 -0.0549002762202 0.000214138392483
4.40420210105 -0.0547665887479 0.00021413749691
4.40890445223 -0.0546332735455 0.000214136557489
4.4136068034 -0.0545003294794 0.000214135573814
4.41830915458 -0.0543677552935 0.000214134545304
4.42301150575 -0.0542355498608 0.000214133471634
4.42771385693 -0.054103711934 0.000214132352277
4.4324162081 -0.0539722403925 0.000214131186986
4.43711855928 -0.0538411339974 0.000214129975288
4.44182091045 -0.0537103916346 0.00021412871701
4.44652326163 -0.0535800120741 0.00021412741173
4.45122561281 -0.0534499942078 0.000214126059346
4.45592796398 -0.0533203368141 0.000214124659488
4.46063031516 -0.0531910387916 0.000214123212122
4.46533266633 -0.0530620989268 0.000214121716924
4.47003501751 -0.0529335161246 0.000214120173927
4.47473736868 -0.0528052891798 0.000214118582854
4.47943971986 -0.052677417004 0.000214116943799
4.48414207103 -0.0525498983995 0.000214115256532
4.48884442221 -0.0524227322844 0.000214113521207
4.49354677339 -0.0522959174694 0.000214111737634
4.49824912456 -0.0521694528786 0.000214109906029
4.50295147574 -0.0520433373304 0.00021410802624
4.50765382691 -0.0519175697555 0.00021410609854
4.51235617809 -0.0517921489801 0.000214104122817
4.51705852926 -0.0516670739411 0.000214102099396
4.52176088044 -0.0515423434724 0.000214100028202
4.52646323162 -0.051417956517 0.000214097909612
4.53116558279 -0.0512939119167 0.000214095743588
4.53586793397 -0.0511702086205 0.000214093530553
4.54057028514 -0.0510468454779 0.000214091270506
4.54527263632 -0.050923821444 0.000214088963915
4.54997498749 -0.050801135376 0.000214086610812
4.55467733867 -0.0506787862343 0.000214084211711
4.55937968984 -0.0505567728846 0.000214081766672
4.56408204102 -0.0504350942931 0.000214079276254
4.5687843922 -0.0503137493322 0.000214076740547
4.57348674337 -0.0501927369745 0.000214074160148
4.57818909455 -0.0500720561 0.000214071535177
4.58289144572 -0.0499517056872 0.000214068866269
4.5875937969 -0.049831684623 0.00021406615357
4.59229614807 -0.0497119918917 0.000214063397752
4.59699849925 -0.049592626388 0.000214060598988
4.60170085042 -0.0494735871018 0.000214057757982
4.6064032016 -0.0493548729349 0.000214054874932
4.61110555278 -0.0492364828827 0.000214051950576
4.61580790395 -0.0491184158544 0.000214048985131
4.62051025513 -0.0490006708513 0.00021404597937
4.6252126063 -0.0488832467892 0.00021404293353
4.62991495748 -0.0487661426755 0.000214039848412
4.63461730865 -0.0486493574329 0.000214036724275
4.63931965983 -0.0485328900742 0.000214033561946
4.644022011 -0.0484167395296 0.000214030361703
4.64872436218 -0.0483009048167 0.000214027124398
4.65342671336 -0.0481853848731 0.000214023850329
4.65812906453 -0.0480701787218 0.00021402054037
4.66283141571 -0.0479552853072 0.000214017194837
4.66753376688 -0.0478407036578 0.000214013814626
4.67223611806 -0.0477264327249 0.000214010400066
4.67693846923 -0.0476124715426 0.000214006952078
4.68164082041 -0.0474988190686 0.000214003471003
4.68634317159 -0.0473854743426 0.000213999957781
4.69104552276 -0.0472724363286 0.000213996412768
4.69574787394 -0.0471597040719 0.000213992836919
4.70045022511 -0.0470472765437 0.000213989230604
4.70515257629 -0.0469351527937 0.000213985594795
4.70985492746 -0.0468233317998 0.000213981929872
4.71455727864 -0.0467118126176 0.000213978236822
4.71925962981 -0.0466005942312 0.000213974516034
4.72396198099 -0.0464896757011 0.000213970768511
4.72866433217 -0.0463790560183 0.000213966994652
4.73336668334 -0.0462687342482 0.000213963195468
4.73806903452 -0.0461587093884 0.000213959371367
4.74277138569 -0.0460489805097 0.000213955523374
4.74747373687 -0.0459395466153 0.000213951651903
4.75217608804 -0.0458304067816 0.000213947757988
4.75687843922 -0.0457215600182 0.000213943842048
4.76158079039 -0.0456130054065 0.000213939905127
4.76628314157 -0.0455047419623 0.00021393594765
4.77098549275 -0.0453967687719 0.000213931970667
4.77568784392 -0.0452890848575 0.000213927974608
4.7803901951 -0.0451816893104 0.000213923960528
4.78509254627 -0.0450745811588 0.000213919928861
4.78979489745 -0.044967759499 0.000213915880668
4.79449724862 -0.0448612233655 0.000213911816386
4.7991995998 -0.0447549718592 0.000213907737078
4.80390195097 -0.0446490040209 0.000213903643184
4.80860430215 -0.0445433189565 0.000213899535769
4.81330665333 -0.0444379157125 0.000213895415275
4.8180090045 -0.0443327933996 0.000213891282768
4.82271135568 -0.0442279510707 0.000213887138691
4.82741370685 -0.0441233878409 0.00021388298411
4.83211605803 -0.044019102769 0.000213878819468
4.8368184092 -0.0439150949754 0.000213874645831
4.84152076038 -0.0438113635241 0.000213870463639
4.84622311156 -0.0437079075407 0.000213866273959
4.85092546273 -0.0436047260947 0.000213862077228
4.85562781391 -0.0435018183166 0.00021385787451
4.86033016508 -0.0433991832818 0.000213853666242
4.86503251626 -0.043296820125 0.000213849453482
4.86973486743 -0.0431947279279 0.000213845236665
4.87443721861 -0.0430929058295 0.000213841016844
4.87913956978 -0.042991352917 0.000213836794451
4.88384192096 -0.0428900683343 0.000213832570535
4.88854427214 -0.0427890511743 0.000213828345522
4.89324662331 -0.0426883005853 0.000213824120454
4.89794897449 -0.0425878156659 0.000213819895754
4.90265132566 -0.0424875955689 0.000213815672457
4.90735367684 -0.0423876393983 0.00021381145098
4.91205602801 -0.0422879463112 0.000213807232349
4.91675837919 -0.0421885154178 0.000213803016977
4.92146073036 -0.0420893458792 0.000213798805882
4.92616308154 -0.041990436811 0.000213794599467
4.93086543272 -0.0418917873791 0.000213790398743
4.93556778389 -0.0417933967042 0.000213786204106
4.94027013507 -0.0416952639566 0.000213782016555
4.94497248624 -0.0415973882622 0.000213777836482
4.94967483742 -0.0414997687963 0.000213773664872
4.95437718859 -0.0414024046898 0.000213769502108
4.95907953977 -0.0413052951221 0.000213765349167
4.96378189094 -0.0412084392295 0.000213761206421
4.96848424212 -0.0411118361959 0.000213757074835
4.9731865933 -0.0410154851628 0.000213752954772
4.97788894447 -0.0409193853183 0.000213748847184
4.98259129565 -0.040823535809 0.000213744752426
4.98729364682 -0.0407279358273 0.000213740671434
4.991995998 -0.0406325845253 0.000213736604554
4.99669834917 -0.0405374810993 0.000213732552707
5.00140070035 -0.0404426247063 0.00021372851623
5.00610305153 -0.0403480145471 0.000213724496029
5.0108054027 -0.0402536497839 0.000213720492428
5.01550775388 -0.0401595296217 0.00021371650632
5.02021010505 -0.040065653227 0.000213712538017
5.02491245623 -0.0399720198097 0.000213708588395
5.0296148074 -0.0398786285414 0.000213704657756
5.03431715858 -0.0397854786352 0.000213700746959
5.03901950975 -0.0396925692684 0.000213696856293
5.04372186093 -0.0395998996582 0.000213692986599
5.04842421211 -0.0395074689864 0.000213689138156
5.05312656328 -0.0394152764745 0.000213685311787
5.05782891446 -0.0393233213094 0.000213681507757
5.06253126563 -0.039231602716 0.000213677726872
5.06723361681 -0.0391401198866 0.000213673969382
5.07193596798 -0.03904887205 0.000213670236076
5.07663831916 -0.0389578584029 0.00021366652719
5.08134067033 -0.0388670781788 0.000213662843495
5.08604302151 -0.0387765305785 0.000213659185212
5.09074537269 -0.0386862148395 0.000213655553092
5.09544772386 -0.0385961301676 0.000213651947344
5.10015007504 -0.0385062758044 0.000213648368697
5.10485242621 -0.0384166509599 0.000213644817346
5.10955477739 -0.0383272548796 0.000213641294
5.11425712856 -0.0382380867786 0.000213637798839
5.11895947974 -0.0381491459059 0.000213634332552
5.12366183091 -0.0380604314813 0.000213630895304
5.12836418209 -0.0379719427578 0.00021362748776
5.13306653327 -0.0378836789595 0.000213624110073
5.13776888444 -0.0377956393432 0.000213620762887
5.14247123562 -0.037707823138 0.000213617446336
5.14717358679 -0.0376202296043 0.000213614161045
5.15187593797 -0.0375328579751 0.000213610907131
5.15657828914 -0.0374457075152 0.000213607685196
5.16128064032 -0.0373587774622 0.000213604495343
5.1659829915 -0.0372720670839 0.00021360133815
5.17068534267 -0.0371855756231 0.000213598213704
5.17538769385 -0.037099302351 0.000213595122561
5.18009004502 -0.0370132465144 0.000213592064791
5.1847923962 -0.036927407389 0.000213589040926
5.18949474737 -0.0368417842256 0.000213586051019
5.19419709855 -0.0367563763032 0.000213583095581
5.19889944972 -0.0366711828773 0.000213580174646
5.2036018009 -0.0365862032306 0.000213577288701
5.20830415208 -0.0365014366229 0.000213574437765
5.21300650325 -0.0364168823402 0.000213571622299
5.21770885443 -0.0363325396467 0.000213568842305
5.2224112056 -0.0362484078322 0.000213566098221
5.22711355678 -0.036164486165 0.00021356339003
5.23181590795 -0.0360807739383 0.000213560718146
5.23651825913 -0.0359972704247 0.000213558082536
5.2412206103 -0.0359139749213 0.000213555483588
5.24592296148 -0.0358308867043 0.00021355292125
5.25062531266 -0.0357480050748 0.000213550395885
5.25532766383 -0.0356653293129 0.000213547907426
5.26003001501 -0.035582858723 0.000213545456209
5.26473236618 -0.0355005925897 0.000213543042148
5.26943471736 -0.0354185302207 0.000213540665556
5.27413706853 -0.0353366709047 0.000213538326327
5.27883941971 -0.0352550139525 0.000213536024748
5.28354177088 -0.0351735586574 0.000213533760696
5.28824412206 -0.0350923043336 0.000213531534432
5.29294647324 -0.0350112502782 0.000213529345815
5.29764882441 -0.0349303958086 0.000213527195079
5.30235117559 -0.0348497402258 0.000213525082065
5.30705352676 -0.0347692828513 0.000213523006982
5.31175587794 -0.0346890229897 0.000213520969651
5.31645822911 -0.0346089599655 0.000213518970254
5.32116058029 -0.0345290930877 0.000213517008595
5.32586293147 -0.034449421684 0.00021351508483
5.33056528264 -0.0343699450669 0.000213513198743
5.33526763382 -0.0342906625681 0.000213511350463
5.33996998499 -0.0342115735038 0.000213509539757
5.34467233617 -0.0341326772083 0.000213507766726
5.34937468734 -0.0340539730024 0.000213506031118
5.35407703852 -0.0339754602236 0.000213504333009
5.35877938969 -0.0338971381962 0.000213502672127
5.36348174087 -0.0338190062611 0.00021350104852
5.36818409205 -0.0337410637465 0.000213499461897
5.37288644322 -0.0336633099961 0.000213497912281
5.3775887944 -0.0335857443422 0.000213496399362
5.38229114557 -0.0335083661322 0.000213494923134
5.38699349675 -0.033431174701 0.000213493483268
5.39169584792 -0.0333541693998 0.000213492079733
5.3963981991 -0.0332773495676 0.00021349071218
5.40110055027 -0.0332007145581 0.000213489380549
5.40580290145 -0.0331242637142 0.000213488084474
5.41050525263 -0.0330479963927 0.000213486823868
5.4152076038 -0.0329719119402 0.000213485598343
5.41990995498 -0.0328960097168 0.000213484407787
5.42461230615 -0.0328202890725 0.000213483251793
5.42931465733 -0.0327447493703 0.000213482130222
5.4340170085 -0.0326693899643 0.000213481042646
5.43871935968 -0.0325942102203 0.000213479988898
5.44342171085 -0.0325192094959 0.000213478968534
5.44812406203 -0.0324443871602 0.000213477981358
5.45282641321 -0.0323697425741 0.000213477026905
5.45752876438 -0.0322952751098 0.000213476104955
5.46223111556 -0.0322209841318 0.000213475215021
5.46693346673 -0.0321468690154 0.000213474356857
5.47163581791 -0.0320729291282 0.000213473529957
5.47633816908 -0.0319991638489 0.000213472734046
5.48104052026 -0.0319255725487 0.000213471968599
5.48574287144 -0.0318521546087 0.000213471233315
5.49044522261 -0.0317789094039 0.00021347052765
5.49514757379 -0.0317058363185 0.000213469851274
5.49984992496 -0.0316329347305 0.000213469203624
5.50455227614 -0.0315602040273 0.000213468584344
5.50925462731 -0.0314876435906 0.000213467992851
5.51395697849 -0.0314152528102 0.000213467428761
5.51865932966 -0.0313430310714 0.000213466891472
5.52336168084 -0.0312709777668 0.000213466380574
5.52806403202 -0.0311990922851 0.000213465895445
5.53276638319 -0.0311273740221 0.000213465435647
5.53746873437 -0.0310558223692 0.00021346500054
5.54217108554 -0.0309844367255 0.000213464589658
5.54687343672 -0.0309132164857 0.000213464202342
5.55157578789 -0.0308421610516 0.000213463838101
5.55627813907 -0.0307712698213 0.000213463496254
5.56098049024 -0.0307005421993 0.000213463176283
5.56568284142 -0.0306299775869 0.00021346287749
5.5703851926 -0.0305595753916 0.000213462599329
5.57508754377 -0.0304893350179 0.000213462341083
5.57978989495 -0.030419255876 0.000213462102179
5.58449224612 -0.0303493373737 0.00021346188188
5.5891945973 -0.0302795789239 0.000213461679588
5.59389694847 -0.0302099799375 0.000213461494547
5.59859929965 -0.0301405398304 0.000213461326131
5.60330165082 -0.0300712580166 0.000213461173565
5.608004002 -0.0300021339146 0.000213461036198
5.61270635318 -0.0299331669418 0.000213460913235
5.61740870435 -0.029864356519 0.000213460803999
5.62211105553 -0.0297957020669 0.000213460707675
5.6268134067 -0.0297272030093 0.000213460623561
5.63151575788 -0.0296588587696 0.000213460550823
5.63621810905 -0.0295906687743 0.000213460488731
5.64092046023 -0.0295226324503 0.000213460436435
5.64562281141 -0.0294547492267 0.000213460393177
5.65032516258 -0.029387018533 0.000213460358088
5.65502751376 -0.0293194398011 0.000213460330386
5.65972986493 -0.0292520124638 0.000213460309183
5.66443221611 -0.0291847359553 0.000213460293668
5.66913456728 -0.0291176097117 0.000213460282937
5.67383691846 -0.0290506331699 0.000213460276155
5.67853926963 -0.0289838057686 0.000213460272396
5.68324162081 -0.0289171269475 0.0002134602708
5.68794397199 -0.0288505961484 0.000213460270424
5.69264632316 -0.0287842128135 0.000213460270382
5.69734867434 -0.0287179763873 0.000213460269712
5.70205102551 -0.028651886315 0.000213460267504
5.70675337669 -0.0285859420438 0.000213460262776
5.71145572786 -0.0285201430213 0.000213460254593
5.71615807904 -0.0284544886979 0.000213460241957
5.72086043021 -0.0283889785236 0.000213460223906
5.72556278139 -0.0283236119518 0.000213460199423
5.73026513257 -0.0282583884351 0.000213460167522
5.73496748374 -0.0281933074294 0.000213460127169
5.73966983492 -0.02812836839 0.000213460077352
5.74437218609 -0.0280635707756 0.00021346001702
5.74907453727 -0.0279989140443 0.000213459945135
5.75377688844 -0.0279343976574 0.000213459860629
5.75847923962 -0.0278700210751 0.000213459762439
5.76318159079 -0.0278057837622 0.00021345964948
5.76788394197 -0.0277416851813 0.000213459520664
5.77258629315 -0.0276777247994 0.000213459374889
5.77728864432 -0.0276139020818 0.000213459211042
5.7819909955 -0.0275502164986 0.000213459028004
5.78669334667 -0.0274866675171 0.000213458824637
5.79139569785 -0.0274232546104 0.000213458599806
5.79609804902 -0.0273599772483 0.000213458352348
5.8008004002 -0.0272968349064 0.00021345808111
5.80550275138 -0.0272338270571 0.000213457784908
5.81020510255 -0.0271709531786 0.00021345746257
5.81490745373 -0.0271082127456 0.000213457112887
5.8196098049 -0.0270456052392 0.000213456734671
5.82431215608 -0.0269831301364 0.00021345632669
5.82901450725 -0.0269207869209 0.00021345588774
5.83371685843 -0.0268585750721 0.000213455416564
5.8384192096 -0.0267964940765 0.00021345491194
5.84312156078 -0.0267345434158 0.000213454372591
5.84782391196 -0.0266727225788 0.000213453797276
5.85252626313 -0.02661103105 0.000213453184696
5.85722861431 -0.0265494683207 0.000213452533593
5.86193096548 -0.0264880338775 0.000213451842644
5.86663331666 -0.0264267272144 0.000213451110577
5.87133566783 -0.0263655478204 0.000213450336044
5.87603801901 -0.0263044951923 0.000213449517758
5.88074037018 -0.0262435688209 0.000213448654348
5.88544272136 -0.0261827682059 0.00021344774451
5.89014507254 -0.0261220928403 0.000213446786852
5.89484742371 -0.0260615422263 0.000213445780053
5.89954977489 -0.0260011158592 0.000213444722699
5.90425212606 -0.0259408132437 0.000213443613452
5.90895447724 -0.0258806338777 0.000213442450878
5.91365682841 -0.0258205772677 0.000213441233622
5.91835917959 -0.0257606429145 0.000213439960227
5.92306153076 -0.0257008303269 0.000213438629324
5.92776388194 -0.0256411390076 0.000213437239434
5.93246623312 -0.0255815684684 0.000213435789172
5.93716858429 -0.0255221182139 0.000213434277036
5.94187093547 -0.0254627877585 0.000213432701628
5.94657328664 -0.0254035766089 0.000213431061423
5.95127563782 -0.0253444842819 0.000213429355008
5.95597798899 -0.0252855102867 0.000213427580837
5.96068034017 -0.0252266541423 0.000213425737481
5.96538269135 -0.0251679153598 0.000213423823375
5.97008504252 -0.0251092934612 0.000213421837072
5.9747873937 -0.0250507879595 0.000213419776988
5.97948974487 -0.0249923983787 0.00021341764166
5.98419209605 -0.0249341242347 0.000213415429484
5.98889444722 -0.0248759650536 0.000213413138982
5.9935967984 -0.0248179203528 0.000213410768528
5.99829914957 -0.0247599896616 0.000213408316632
6.00300150075 -0.0247021725095 0.000213405781646
6.00770385193 -0.0246444685689 0.000213403162065
6.0124062031 -0.024586877593 0.000213400456222
6.01710855428 -0.0245293993482 0.000213397662601
6.02181090545 -0.0244720335907 0.000213394779514
6.02651325663 -0.0244147800883 0.000213391805432
6.0312156078 -0.0243576385982 0.000213388738653
6.03591795898 -0.024300608889 0.000213385577633
6.04062031015 -0.0242436907192 0.000213382320652
6.04532266133 -0.0241868838587 0.000213378966156
6.05002501251 -0.0241301880671 0.000213375512406
6.05472736368 -0.0240736031151 0.000213371957836
6.05942971486 -0.0240171287634 0.000213368300693
6.06413206603 -0.0239607647841 0.000213364539397
6.06883441721 -0.0239045109387 0.00021336067218
6.07353676838 -0.0238483670005 0.000213356697451
6.07823911956 -0.0237923327322 0.000213352613424
6.08294147073 -0.0237364079079 0.0002133484185
6.08764382191 -0.0236805922917 0.000213344110877
6.09234617309 -0.0236248856587 0.000213339688943
6.09704852426 -0.0235692877737 0.000213335150884
6.10175087544 -0.0235137984132 0.000213330495075
6.10645322661 -0.0234584173431 0.000213325719689
6.11115557779 -0.0234031443408 0.000213320823092
6.11585792896 -0.0233479791733 0.00021331580344
6.12056028014 -0.0232929216191 0.00021331065909
6.12526263132 -0.0232379714461 0.000213305388186
6.12996498249 -0.023183128434 0.000213299989074
6.13466733367 -0.0231283923516 0.000213294459884
6.13936968484 -0.0230737629799 0.000213288798954
6.14407203602 -0.0230192400885 0.000213283004401
6.14877438719 -0.0229648234595 0.000213277074554
6.15347673837 -0.0229105128635 0.000213271007516
6.15817908954 -0.0228563080836 0.000213264801608
6.16288144072 -0.0228022088916 0.000213258454923
6.1675837919 -0.0227482150715 0.00021325196577
6.17228614307 -0.022694326396 0.000213245332232
6.17698849425 -0.0226405426502 0.00021323855261
6.18169084542 -0.0225868636078 0.000213231624975
6.1863931966 -0.022533289055 0.00021322454762
6.19109554777 -0.0224798187665 0.000213217318606
6.19579789895 -0.0224264525294 0.000213209936219
6.20050025012 -0.0223731901194 0.000213202398507
6.2052026013 -0.0223200313248 0.000213194703749
6.20990495248 -0.0222669759218 0.000213186849985
6.21460730365 -0.0222140237003 0.000213178835485
6.21930965483 -0.0221611744372 0.000213170658279
6.224012006 -0.022108427923 0.000213162316632
6.22871435718 -0.0220557839364 0.000213153808563
6.23341670835 -0.0220032422683 0.000213145132331
6.23811905953 -0.0219508026984 0.000213136285946
6.2428214107 -0.0218984650189 0.000213127267659
6.24752376188 -0.02184622901 0.000213118075475
6.25222611306 -0.0217940944653 0.000213108707636
6.25692846423 -0.0217420611657 0.000213099162138
6.26163081541 -0.0216901289059 0.000213089437221
6.26633316658 -0.0216382974677 0.00021307953087
6.27103551776 -0.0215865666466 0.00021306944132
6.27573786893 -0.0215349362255 0.000213059166549
6.28044022011 -0.0214834060008 0.000213048704786
6.28514257129 -0.0214319757567 0.000213038054004
6.28984492246 -0.0213806452901 0.000213027212424
6.29454727364 -0.0213294143861 0.000213016178014
6.29924962481 -0.021278282843 0.00021300494899
6.30395197599 -0.0212272504463 0.000212993523313
6.30865432716 -0.0211763169954 0.000212981899194
6.31335667834 -0.021125482277 0.00021297007459
6.31805902951 -0.0210747460912 0.000212958047707
6.32276138069 -0.0210241082255 0.000212945816495
6.32746373187 -0.0209735684813 0.000212933379157
6.33216608304 -0.0209231266466 0.000212920733638
6.33686843422 -0.020872782524 0.000212907878136
6.34157078539 -0.0208225359023 0.000212894810593
6.34627313657 -0.0207723865848 0.000212881529202
6.35097548774 -0.0207223343617 0.000212868031899
6.35567783892 -0.0206723790368 0.000212854316877
6.36038019009 -0.0206225204014 0.000212840382066
6.36508254127 -0.0205727582602 0.000212826225655
6.36978489245 -0.0205230924052 0.000212811845573
6.37448724362 -0.020473522642 0.000212797240003
6.3791895948 -0.0204240487637 0.000212782406872
6.38389194597 -0.020374670577 0.000212767344361
6.38859429715 -0.0203253878752 0.000212752050391
6.39329664832 -0.0202762004662 0.000212736523144
6.3979989995 -0.0202271081444 0.000212720760537
6.40270135067 -0.0201781107186 0.000212704760749
6.40740370185 -0.0201292079838 0.000212688521695
6.41210605303 -0.0200803997496 0.000212672041552
6.4168084042 -0.0200316858121 0.000212655318234
6.42151075538 -0.0199830659817 0.000212638349914
6.42621310655 -0.0199345400554 0.000212621134507
6.43091545773 -0.0198861078444 0.000212603670181
6.4356178089 -0.0198377691468 0.000212585954852
6.44032016008 -0.0197895237742 0.000212567986687
6.44502251126 -0.0197413715257 0.000212549763599
6.44972486243 -0.0196933122141 0.000212531283755
6.45442721361 -0.0196453456389 0.000212512545066
6.45912956478 -0.0195974716141 0.000212493545701
6.46383191596 -0.0195496899399 0.000212474283568
6.46853426713 -0.0195020004311 0.000212454756835
6.47323661831 -0.0194544028888 0.000212434963412
6.47793896948 -0.0194068971285 0.000212414901465
6.48264132066 -0.0193594829522 0.000212394568904
6.48734367184 -0.0193121601765 0.000212373963894
6.49204602301 -0.0192649286039 0.000212353084348
6.49674837419 -0.0192177880519 0.000212331928429
6.50145072536 -0.0191707383239 0.000212310494051
6.50615307654 -0.019123779238 0.000212288779378
6.51085542771 -0.0190769105989 0.000212266782323
6.51555777889 -0.0190301322252 0.000212244501052
6.52026013006 -0.0189834439222 0.000212221933481
6.52496248124 -0.0189368455097 0.000212199077772
6.52966483242 -0.0188903367936 0.000212175931846
6.53436718359 -0.0188439175947 0.000212152493865
6.53906953477 -0.0187975877195 0.000212128761751
6.54377188594 -0.0187513469895 0.000212104733669
6.54847423712 -0.0187051952123 0.000212080407541
6.55317658829 -0.0186591322102 0.000212055781533
6.55787893947 -0.0186131577914 0.000212030853571
6.56258129064 -0.0185672717792 0.000212005621822
6.56728364182 -0.0185214739823 0.000211980084215
6.571985993 -0.0184757642249 0.000211954238918
6.57668834417 -0.0184301423166 0.000211928083862
6.58139069535 -0.0183846080825 0.000211901617217
6.58609304652 -0.0183391613327 0.000211874836919
6.5907953977 -0.0182938018929 0.000211847741138
6.59549774887 -0.0182485295746 0.000211820327814
6.60020010005 -0.018203344204 0.00021179259512
6.60490245123 -0.0181582455931 0.000211764540999
6.6096048024 -0.0181132335692 0.000211736163625
6.61430715358 -0.0180683079449 0.000211707460948
6.61900950475 -0.0180234685484 0.000211678431142
6.62371185593 -0.0179787151931 0.000211649072162
6.6284142071 -0.0179340477077 0.000211619382184
6.63311655828 -0.0178894659065 0.000211589359168
6.63781890945 -0.0178449696191 0.000211559001294
6.64252126063 -0.0178005586605 0.000211528306525
6.64722361181 -0.0177562328608 0.000211497273043
6.65192596298 -0.0177119920359 0.000211465898819
6.65662831416 -0.0176678360169 0.000211434182036
6.66133066533 -0.0176237646202 0.000211402120671
6.66603301651 -0.0175797776778 0.000211369712911
6.67073536768 -0.0175358750066 0.000211336956736
6.67543771886 -0.0174920564394 0.000211303850338
6.68014007003 -0.017448321794 0.000211270391703
6.68484242121 -0.0174046709038 0.000211236579026
6.68954477239 -0.0173611035874 0.0002112024103
6.69424712356 -0.0173176196791 0.000211167883721
6.69894947474 -0.017274218998 0.000211132997291
6.70365182591 -0.0172309013789 0.000211097749209
6.70835417709 -0.0171876666422 0.000211062137483
6.71305652826 -0.0171445146232 0.000211026160316
6.71775887944 -0.0171014451427 0.000210989815723
6.72246123061 -0.0170584580373 0.000210953101911
6.72716358179 -0.0170155531281 0.000210916016902
6.73186593297 -0.0169727302523 0.000210878558906
6.73656828414 -0.0169299892322 0.000210840725954
6.74127063532 -0.0168873299053 0.000210802516259
6.74597298649 -0.0168447520948 0.000210763927859
6.75067533767 -0.0168022556391 0.000210724958973
6.75537768884 -0.0167598403615 0.000210685607646
6.76008004002 -0.0167175061015 0.000210645872101
6.7647823912 -0.0166752526834 0.000210605750392
6.76948474237 -0.0166330799471 0.000210565240744
6.77418709355 -0.0165909877175 0.000210524341221
6.77888944472 -0.0165489758351 0.000210483050054
6.7835917959 -0.0165070441258 0.000210441365313
6.78829414707 -0.0164651924309 0.000210399285234
6.79299649825 -0.0164234205764 0.000210356807897
6.79769884942 -0.0163817284048 0.000210313931542
6.8024012006 -0.0163401157428 0.000210270654257
6.80710355178 -0.0162985824333 0.000210226974287
6.81180590295 -0.0162571283039 0.000210182889732
6.81650825413 -0.016215753198 0.000210138398838
6.8212106053 -0.016174456944 0.000210093499716
6.82591295648 -0.0161332393861 0.000210048190617
6.83061530765 -0.0160921003532 0.000210002469662
6.83531765883 -0.0160510396901 0.000209956335106
6.84002001 -0.0160100572266 0.00020990978508
6.84472236118 -0.015969152808 0.000209862817845
6.84942471236 -0.0159283262647 0.000209815431542
6.85412706353 -0.015887577443 0.000209767624436
6.85882941471 -0.0158469061739 0.000209719394677
6.86353176588 -0.015806312304 0.000209670740539
6.86823411706 -0.015765795665 0.00020962166018
6.87293646823 -0.0157253561047 0.000209572151879
6.87763881941 -0.0156849934551 0.000209522213807
6.88234117058 -0.0156447075645 0.000209471844245
6.88704352176 -0.0156044982657 0.000209421041377
6.89174587294 -0.0155643654078 0.000209369803489
6.89644822411 -0.0155243088241 0.000209318128775
6.90115057529 -0.0154843283643 0.000209266015528
6.90585292646 -0.0154444238624 0.000209213461952
6.91055527764 -0.0154045951688 0.000209160466347
6.91525762881 -0.0153648421183 0.000209107026927
6.91995997999 -0.0153251645615 0.000209053141998
6.92466233117 -0.0152855623342 0.000208998809786
6.92936468234 -0.0152460352877 0.000208944028601
6.93406703352 -0.015206583258 0.000208888796683
6.93876938469 -0.0151672060974 0.000208833112346
6.94347173587 -0.0151279036425 0.000208776973842
6.94817408704 -0.0150886757461 0.000208720379493
6.95287643822 -0.0150495222455 0.000208663327561
6.95757878939 -0.0150104429943 0.000208605816373
6.96228114057 -0.0149714378302 0.000208547844205
6.96698349175 -0.0149325066073 0.000208489409389
6.97168584292 -0.0148936491641 0.000208430510213
6.9763881941 -0.0148548653555 0.000208371145017
6.98109054527 -0.0148161550205 0.0002083113121
6.98579289645 -0.0147775180145 0.000208251009807
6.99049524762 -0.0147389541773 0.000208190236451
6.9951975988 -0.0147004633646 0.000208128990383
6.99989994997 -0.014662045417 0.000208067269929
7.00460230115 -0.0146237001909 0.000208005073445
7.00930465233 -0.0145854275274 0.00020794239927
7.0140070035 -0.0145472272837 0.000207879245768
7.01870935468 -0.0145090993013 0.000207815611289
7.02341170585 -0.0144710434381 0.000207751494204
7.02811405703 -0.014433059536 0.000207686892877
7.0328164082 -0.0143951474536 0.000207621805684
7.03751875938 -0.0143573070338 0.000207556231003
7.04222111055 -0.0143195381353 0.000207490167215
7.04692346173 -0.0142818406018 0.000207423612713
7.05162581291 -0.0142442142925 0.000207356565885
7.05632816408 -0.0142066590516 0.000207289025135
7.06103051526 -0.0141691747393 0.00020722098886
7.06573286643 -0.0141317612 0.000207152455476
7.07043521761 -0.0140944182948 0.000207083423387
7.07513756878 -0.0140571458683 0.000207013891023
7.07983991996 -0.0140199437824 0.000206943856793
7.08454227114 -0.0139828118825 0.000206873319143
7.08924462231 -0.0139457500308 0.000206802276488
7.09394697349 -0.0139087580732 0.000206730727287
7.09864932466 -0.0138718358727 0.000206658669963
7.10335167584 -0.0138349832759 0.000206586102989
7.10805402701 -0.013798200146 0.000206513024792
7.11275637819 -0.0137614863303 0.000206439433862
7.11745872936 -0.0137248416927 0.000206365328632
7.12216108054 -0.0136882660811 0.000206290707606
7.12686343172 -0.0136517593598 0.000206215569224
7.13156578289 -0.0136153213774 0.000206139912004
7.13626813407 -0.0135789519987 0.000206063734393
7.14097048524 -0.0135426510727 0.000205987034923
7.14567283642 -0.0135064184652 0.000205909812049
7.15037518759 -0.0134702540255 0.000205832064316
7.15507753877 -0.0134341576199 0.000205753790186
7.15977988994 -0.0133981290983 0.00020567498822
7.16448224112 -0.0133621683276 0.000205595656887
7.1691845923 -0.0133262751583 0.00020551579476
7.17388694347 -0.0132904494578 0.000205435400317
7.17858929465 -0.0132546910773 0.000205354472146
7.18329164582 -0.0132189998844 0.000205273008731
7.187993997 -0.013183375731 0.000205191008675
7.19269634817 -0.0131478184855 0.000205108470469
7.19739869935 -0.0131123280001 0.000205025392731
7.20210105052 -0.0130769041439 0.000204941773959
7.2068034017 -0.0130415467697 0.000204857612786
7.21150575288 -0.0130062557468 0.000204772907717
7.21620810405 -0.0129710309286 0.000204687657401
7.22091045523 -0.0129358721852 0.000204601860348
7.2256128064 -0.0129007793704 0.000204515515224
7.23031515758 -0.012865752355 0.000204428620545
7.23501750875 -0.0128307909933 0.000204341174991
7.23971985993 -0.0127958951564 0.000204253177088
7.24442221111 -0.0127610646993 0.00020416462553
7.24912456228 -0.0127262994935 0.000204075518849
7.25382691346 -0.0126915993948 0.000203985855755
7.25852926463 -0.0126569642749 0.000203895634787
7.26323161581 -0.0126223939905 0.000203804854672
7.26793396698 -0.0125878884136 0.000203713513955
7.27263631816 -0.0125534474013 0.000203621611377
7.27733866933 -0.0125190708264 0.000203529145491
7.28204102051 -0.0124847585464 0.000203436115054
7.28674337169 -0.0124505104348 0.000203342518626
7.29144572286 -0.0124163263492 0.00020324835498
7.29614807404 -0.0123822061639 0.000203153622682
7.30085042521 -0.012348149737 0.000203058320522
7.30555277639 -0.0123141569434 0.000202962447071
7.31025512756 -0.0122802276415 0.000202866001136
7.31495747874 -0.0122463617068 0.000202768981296
7.31965982991 -0.0122125589985 0.000202671386373
7.32436218109 -0.0121788193922 0.000202573214952
7.32906453227 -0.0121451427478 0.000202474465871
7.33376688344 -0.0121115289415 0.000202375137725
7.33846923462 -0.0120779778333 0.000202275229364
7.34317158579 -0.0120444893003 0.000202174739392
7.34787393697 -0.012011063203 0.000202073666675
7.35257628814 -0.0119776994188 0.000201972009822
7.35727863932 -0.0119443978089 0.000201869767718
7.36198099049 -0.0119111582512 0.000201766938978
7.36668334167 -0.0118779806071 0.000201663522502
7.37138569285 -0.0118448647553 0.000201559516913
7.37608804402 -0.0118118105576 0.000201454921126
7.3807903952 -0.0117788178932 0.000201349733772
7.38549274637 -0.0117458866244 0.000201243953783
7.39019509755 -0.0117130166308 0.000201137579794
7.39489744872 -0.0116802077755 0.000201030610755
7.3995997999 -0.0116474599382 0.000200923045308
7.40430215108 -0.0116147729825 0.00020081488242
7.40900450225 -0.011582146789 0.000200706120739
7.41370685343 -0.0115495812217 0.000200596759247
7.4184092046 -0.0115170761613 0.000200486796601
7.42311155578 -0.0114846314724 0.000200376231799
7.42781390695 -0.0114522470365 0.000200265063503
7.43251625813 -0.0114199227185 0.000200153290729
7.4372186093 -0.0113876584002 0.000200040912146
7.44192096048 -0.0113554539472 0.000199927926785
7.44662331166 -0.0113233092417 0.000199814333322
7.45132566283 -0.0112912241499 0.000199700130806
7.45602801401 -0.0112591985543 0.000199585317919
7.46073036518 -0.0112272323215 0.000199469893726
7.46543271636 -0.0111953253349 0.000199353856915
7.47013506753 -0.0111634774611 0.000199237206569
7.47483741871 -0.0111316885842 0.000199119941382
7.47953976988 -0.0110999585714 0.000199002060454
7.48424212106 -0.0110682873069 0.000198883562485
7.48894447224 -0.0110366746586 0.00019876444659
7.49364682341 -0.0110051205112 0.00019864471148
7.49834917459 -0.010973624733 0.000198524356283
7.50305152576 -0.0109421872093 0.000198403379716
7.50775387694 -0.0109108078085 0.000198281780926
7.51245622811 -0.0108794864166 0.000198159558637
7.51715857929 -0.0108482229027 0.00019803671201
7.52186093046 -0.0108170171529 0.000197913239776
7.52656328164 -0.0107858690369 0.000197789141114
7.53126563282 -0.0107547784412 0.000197664414761
7.53596798399 -0.0107237452358 0.000197539059912
7.54067033517 -0.0106927693081 0.000197413075311
7.54537268634 -0.0106618505284 0.000197286460169
7.55007503752 -0.0106309887843 0.000197159213237
7.55477738869 -0.0106001839467 0.000197031333743
7.55947973987 -0.0105694359036 0.000196902820443
7.56418209105 -0.0105387445264 0.000196773672583
7.56888444222 -0.0105081097037 0.000196643888925
7.5735867934 -0.0104775313073 0.000196513468731
7.57828914457 -0.0104470092259 0.000196382410769
7.58299149575 -0.010416543332 0.000196250714319
7.58769384692 -0.0103861335149 0.000196118378156
7.5923961981 -0.0103557796473 0.000195985401574
7.59709854927 -0.010325481619 0.000195851783354
7.60180090045 -0.0102952393033 0.000195717522809
7.60650325163 -0.0102650525902 0.000195582618726
7.6112056028 -0.0102349213536 0.000195447070433
7.61590795398 -0.0102048454838 0.000195310876724
7.62061030515 -0.0101748248551 0.000195174036945
7.62531265633 -0.0101448593586 0.000195036549893
7.6300150075 -0.0101149488688 0.000194898414932
7.63471735868 -0.0100850932772 0.000194759630866
7.63941970985 -0.0100552924587 0.000194620197075
7.64412206103 -0.0100255463053 0.000194480112369
7.64882441221 -0.00999585469223 0.000194339376143
7.65352676338 -0.00996621751194 0.000194197987216
7.65822911456 -0.00993663464045 0.000194055944997
7.66293146573 -0.00990710597021 0.000193913248312
7.66763381691 -0.00987763137759 0.000193769896587
7.67233616808 -0.00984821075599 0.000193625888652
7.67703851926 -0.00981884398182 0.000193481223951
7.68174087043 -0.00978953094876 0.00019333590132
7.68644322161 -0.00976027153402 0.000193189920219
7.69114557279 -0.0097310656316 0.000193043279489
7.69584792396 -0.00970191311886 0.000192895978608
7.70055027514 -0.00967281389048 0.000192748016421
7.70525262631 -0.00964376782435 0.000192599392424
7.70995497749 -0.00961477481518 0.000192450105468
7.71465732866 -0.00958583474157 0.000192300155063
7.71935967984 -0.00955694749874 0.000192149540066
7.72406203102 -0.00952811296531 0.000191998260006
7.72876438219 -0.00949933103708 0.000191846313745
7.73346673337 -0.00947060159331 0.000191693700825
7.73816908454 -0.00944192452994 0.000191540420116
7.74287143572 -0.0094132997268 0.000191386471177
7.74757378689 -0.00938472708011 0.000191231852882
7.75227613807 -0.00935620647009 0.000191076564807
7.75697848924 -0.00932773779375 0.000190920605831
7.76168084042 -0.00929932093121 0.000190763975546
7.7663831916 -0.00927095577988 0.000190606672837
7.77108554277 -0.00924264222081 0.000190448697312
7.77578789395 -0.00921438015142 0.000190290047861
7.78049024512 -0.00918616945316 0.000190130724108
7.7851925963 -0.00915801002398 0.000189970724948
7.78989494747 -0.00912990174559 0.000189810050023
7.79459729865 -0.00910184451661 0.000189648698231
7.79929964982 -0.00907383821877 0.00018948666923
7.804002001 -0.00904588275134 0.000189323961924
7.80870435218 -0.00901797799655 0.000189160575988
7.81340670335 -0.0089901238537 0.000188996510329
7.81810905453 -0.00896232020555 0.000188831764639
7.8228114057 -0.00893456695203 0.000188666337829
7.82751375688 -0.00890686397618 0.000188500229608
7.83221610805 -0.00887921117806 0.000188333438892
7.83691845923 -0.00885160844135 0.000188165965405
7.8416208104 -0.00882405566651 0.000187997808068
7.84632316158 -0.0087965527376 0.000187828966621
7.85102551276 -0.00876909955534 0.000187659439989
7.85572786393 -0.00874169600418 0.000187489227929
7.86043021511 -0.00871434198536 0.000187318329371
7.86513256628 -0.0086870373837 0.000187146744085
7.86983491746 -0.00865978210083 0.000186974471008
7.87453726863 -0.00863257602184 0.000186801509925
7.87923961981 -0.00860541904871 0.000186627859777
7.88394197099 -0.00857831106719 0.000186453520366
7.88864432216 -0.00855125197939 0.000186278490636
7.89334667334 -0.0085242416713 0.000186102770404
7.89804902451 -0.00849728004578 0.00018592635862
7.90275137569 -0.00847036698909 0.000185749255115
7.90745372686 -0.00844350240433 0.000185571458844
7.91215607804 -0.00841668617814 0.000185392969654
7.91685842921 -0.00838991821412 0.000185213786503
7.92156078039 -0.00836319839927 0.000185033909254
7.92626313157 -0.00833652663759 0.000184853336867
7.93096548274 -0.00830990281631 0.000184672069224
7.93566783392 -0.0082833268398 0.000184490105287
7.94037018509 -0.00825679859579 0.000184307444953
7.94507253627 -0.00823031798901 0.000184124087187
7.94977488744 -0.00820388490758 0.000183940031902
7.95447723862 -0.00817749925633 0.000183755278068
7.95917958979 -0.00815116092399 0.000183569825612
7.96388194097 -0.00812486981591 0.000183383673507
7.96858429215 -0.00809862582079 0.000183196821695
7.97328664332 -0.00807242884458 0.000183009269154
7.9779889945 -0.00804627877649 0.00018282101584
7.98269134567 -0.00802017552246 0.000182632060734
7.98739369685 -0.00799411897219 0.000182442403807
7.99209604802 -0.0079681090322 0.000182252044045
7.9967983992 -0.00794214559233 0.000182060981432
8.00150075037 -0.00791622855945 0.000181869214956
8.00620310155 -0.007890357824 0.000181676744618
8.01090545273 -0.00786453329297 0.000181483569408
8.0156078039 -0.00783875485715 0.000181289689343
8.02031015508 -0.00781302242401 0.000181095103415
8.02501250625 -0.0077873358847 0.000180899811655
8.02971485743 -0.00776169514692 0.000180703813057
8.0344172086 -0.00773610010229 0.000180507107669
8.03911955978 -0.00771055065874 0.000180309694487
8.04382191096 -0.00768504670837 0.000180111573571
8.04852426213 -0.00765958815946 0.000179912743922
8.05322661331 -0.00763417490422 0.000179713205614
8.05792896448 -0.00760880685163 0.00017951295765
8.06263131566 -0.00758348389413 0.000179312000119
8.06733366683 -0.00755820594082 0.000179110332024
8.07203601801 -0.00753297288472 0.00017890795347
8.07673836918 -0.0075077846354 0.000178704863463
8.08144072036 -0.00748264108585 0.00017850106212
8.08614307154 -0.00745754214623 0.000178296548449
8.09084542271 -0.00743248770989 0.000178091322583
8.09554777389 -0.0074074776872 0.00017788538353
8.10025012506 -0.00738251197209 0.000177678731438
8.10495247624 -0.00735759047491 0.000177471365316
8.10965482741 -0.00733271309005 0.000177263285325
8.11435717859 -0.00730787972857 0.000177054490478
8.11905952976 -0.00728309028472 0.000176844980947
8.12376188094 -0.00725834466999 0.000176634755747
8.12846423212 -0.00723364277924 0.000176423815065
8.13316658329 -0.00720898452405 0.000176212157916
8.13786893447 -0.0071843697996 0.000175999784501
8.14257128564 -0.00715979851793 0.000175786693836
8.14727363682 -0.00713527057457 0.000175572886133
8.15197598799 -0.00711078588188 0.000175358360412
8.15667833917 -0.0070863443356 0.000175143116898
8.16138069034 -0.00706194584843 0.000174927154611
8.16608304152 -0.00703759031655 0.000174710473788
8.1707853927 -0.00701327765287 0.000174493073449
8.17548774387 -0.00698900775404 0.000174274953848
8.18019009505 -0.00696478053341 0.000174056114003
8.18489244622 -0.00694059588758 0.000173836554179
8.1895947974 -0.00691645373036 0.000173616273396
8.19429714857 -0.00689235395893 0.000173395271933
8.19899949975 -0.00686829648729 0.000173173548807
8.20370185093 -0.00684428121282 0.000172951104311
8.2084042021 -0.00682030804973 0.000172727937464
8.21310655328 -0.0067963768961 0.000172504048568
8.21780890445 -0.00677248766632 0.000172279436643
8.22251125563 -0.00674864025867 0.000172054102003
8.2272136068 -0.00672483458788 0.000171828043669
8.23191595798 -0.00670107055266 0.000171601261965
8.23661830915 -0.00667734806806 0.000171373755912
8.24132066033 -0.00665366703312 0.000171145525847
8.24602301151 -0.00663002736307 0.000170916570788
8.25072536268 -0.00660642895729 0.000170686891086
8.25542771386 -0.00658287173142 0.000170456485757
8.26013006503 -0.00655935558516 0.000170225355163
8.26483241621 -0.00653588043438 0.000169993498319
8.26953476738 -0.00651244617918 0.000169760915598
8.27423711856 -0.00648905273574 0.000169527606015
8.27893946973 -0.00646570000426 0.000169293569954
8.28364182091 -0.00644238790158 0.000169058806426
8.28834417209 -0.00641911632798 0.000168823315828
8.29304652326 -0.00639588520071 0.00016858709717
8.29774887444 -0.00637269442025 0.000168350150857
8.30245122561 -0.00634954390429 0.0001681124759
8.30715357679 -0.00632643355361 0.000167874072712
8.31185592796 -0.00630336328597 0.000167634940303
8.31655827914 -0.00628033300282 0.000167395079096
8.32126063031 -0.0062573426221 0.000167154488098
8.32596298149 -0.00623439204546 0.000166913167745
8.33066533267 -0.00621148119113 0.000166671117037
8.33536768384 -0.00618860996119 0.000166428336422
8.34007003502 -0.00616577827407 0.000166184824897
8.34477238619 -0.00614298603225 0.00016594058292
8.34947473737 -0.00612023315458 0.000165695609485
8.35417708854 -0.00609751954351 0.000165449905059
8.35887943972 -0.0060748451183 0.000165203468632
8.3635817909 -0.00605220978192 0.000164956300679
8.36828414207 -0.00602961345371 0.00016470840019
8.37298649325 -0.00600705603695 0.000164459767647
8.37768884442 -0.0059845374515 0.000164210402035
8.3823911956 -0.0059620576007 0.000163960303845
8.38709354677 -0.0059396164047 0.00016370947206
8.39179589795 -0.00591721376728 0.000163457907177
8.39649824912 -0.00589484960887 0.000163205608175
8.4012006003 -0.00587252383343 0.000162952575561
8.40590295148 -0.00585023636168 0.000162698808305
8.41060530265 -0.00582798709812 0.000162444306926
8.41530765383 -0.00580577596352 0.000162189070388
8.420010005 -0.00578360286267 0.000161933099217
8.42471235618 -0.00576146771676 0.000161676392372
8.42941470735 -0.00573937043087 0.000161418950385
8.43411705853 -0.00571731092636 0.00016116077221
8.4388194097 -0.00569528910872 0.000160901858388
8.44352176088 -0.00567330489947 0.000160642207865
8.44822411206 -0.00565135820452 0.000160381821187
8.45292646323 -0.00562944894567 0.000160120697297
8.45762881441 -0.00560757702889 0.000159858836747
8.46233116558 -0.00558574237661 0.000159596238472
8.46703351676 -0.00556394489498 0.00015933290303
8.47173586793 -0.0055421845066 0.000159068829349
8.47643821911 -0.0055204611179 0.000158804017994
8.48114057028 -0.00549877465187 0.000158538467885
8.48584292146 -0.00547712501523 0.000158272179591
8.49054527264 -0.00545551213115 0.000158005152025
8.49524762381 -0.00543393590674 0.000157737385764
8.49994997499 -0.00541239626533 0.000157468879709
8.50465232616 -0.00539089311443 0.000157199634442
8.50935467734 -0.00536942637754 0.000156929648858
8.51405702851 -0.00534799596257 0.000156658923541
8.51875937969 -0.00532660179339 0.000156387457377
8.52346173087 -0.00530524377787 0.000156115250955
8.52816408204 -0.00528392184027 0.000155842303153
8.53286643322 -0.00526263588885 0.000155568614561
8.53756878439 -0.00524138584825 0.000155294184048
8.54227113557 -0.00522017162678 0.000155019012207
8.54697348674 -0.00519899314924 0.000154743097897
8.55167583792 -0.00517785032458 0.000154466441714
8.55637818909 -0.00515674307775 0.000154189042505
8.56108054027 -0.00513567131785 0.00015391090087
8.56578289145 -0.0051146349701 0.000153632015644
8.57048524262 -0.00509363394399 0.00015335238743
8.5751875938 -0.00507266816503 0.000153072015049
8.57988994497 -0.00505173754286 0.000152790899107
8.58459229615 -0.00503084200336 0.000152509038412
8.58929464732 -0.00500998145633 0.000152226433571
8.5939969985 -0.00498915582805 0.000151943083381
8.59869934967 -0.00496836502858 0.000151658988448
8.60340170085 -0.00494760898434 0.000151374147555
8.60810405203 -0.0049268876058 0.000151088561308
8.6128064032 -0.00490620081952 0.000150802228478
8.61750875438 -0.00488554853634 0.000150515149669
8.62221110555 -0.00486493068309 0.000150227323639
8.62691345673 -0.00484434717067 0.000149938750989
8.6316158079 -0.00482379792649 0.000149649430462
8.63631815908 -0.00480328286161 0.000149359362659
8.64102051025 -0.00478280190349 0.000149068546307
8.64572286143 -0.00476235496366 0.000148776982004
8.65042521261 -0.00474194196996 0.000148484668461
8.65512756378 -0.00472156283397 0.000148191606274
8.65982991496 -0.00470121748366 0.000147897794136
8.66453226613 -0.00468090583122 0.000147603232639
8.66923461731 -0.00466062780465 0.00014730792046
8.67393696848 -0.00464038331653 0.000147011858188
8.67863931966 -0.0046201722951 0.000146715044478
8.68334167084 -0.00459999465297 0.000146417479916
8.68804402201 -0.00457985031899 0.00014611916314
8.69274637319 -0.00455973920591 0.000145820094728
8.69744872436 -0.00453966124272 0.000145520273301
8.70215107554 -0.00451961634244 0.000145219699428
8.70685342671 -0.00449960443431 0.00014491837171
8.71155577789 -0.00447962543182 0.00014461629071
8.71625812906 -0.00445967926436 0.000144313455008
8.72096048024 -0.00443976584546 0.000144009865159
8.72566283142 -0.00441988510497 0.000143705519721
8.73036518259 -0.00440003695668 0.000143400419241
8.73506753377 -0.00438022133069 0.000143094562252
8.73976988494 -0.00436043814094 0.000142787949294
8.74447223612 -0.00434068731778 0.000142480578877
8.74917458729 -0.00432096877551 0.000142172451528
8.75387693847 -0.00430128244472 0.000141863565734
8.75857928964 -0.00428162823998 0.000141553922012
8.76328164082 -0.004262006092 0.000141243518821
8.767983992 -0.00424241591561 0.000140932356667
8.77268634317 -0.00422285764188 0.000140620433985
8.77738869435 -0.00420333118588 0.000140307751264
8.78209104552 -0.00418383647881 0.000139994306915
8.7867933967 -0.00416437343612 0.000139680101411
8.79149574787 -0.00414494198925 0.000139365133134
8.79619809905 -0.00412554205366 0.000139049402545
8.80090045022 -0.00410617356138 0.000138732907994
8.8056028014 -0.004086836428 0.000138415649926
8.81030515258 -0.00406753058556 0.000138097626661
8.81500750375 -0.00404825595014 0.000137778838629
8.81970985493 -0.00402901245401 0.000137459284114
8.8244122061 -0.0040098000135 0.00013713896353
8.82911455728 -0.003990618561 0.000136817875128
8.83381690845 -0.00397146801308 0.000136496019302
8.83851925963 -0.0039523483025 0.00013617339427
8.84322161081 -0.00393325934617 0.000135850000404
8.84792396198 -0.00391420107674 0.000135525835888
8.85262631316 -0.00389517341161 0.000135200901069
8.85732866433 -0.00387617628367 0.000134875194097
8.86203101551 -0.00385720961031 0.000134548715294
8.86673336668 -0.003838273325 0.000134221462774
8.87143571786 -0.00381936734528 0.000133893436833
8.87613806903 -0.00380049160472 0.000133564635543
8.88084042021 -0.0037816460211 0.000133235059177
8.88554277139 -0.00376283052834 0.000132904705765
8.89024512256 -0.00374404504447 0.000132573575554
8.89494747374 -0.00372528950363 0.000132241666528
8.89964982491 -0.00370656382386 0.000131908978905
8.90435217609 -0.00368786793975 0.000131575510626
8.90905452726 -0.00366920176971 0.000131241261879
8.91375687844 -0.00365056524821 0.000130906230559
8.91845922961 -0.00363195829412 0.000130570416819
8.92316158079 -0.00361338084215 0.000130233818507
8.92786393197 -0.00359483281127 0.000129896435742
8.93256628314 -0.00357631413654 0.000129558266325
8.93726863432 -0.00355782473707 0.000129219310335
8.94197098549 -0.00353936454824 0.000128879565523
8.94667333667 -0.00352093348939 0.00012853903193
8.95137568784 -0.00350253149603 0.000128197707252
8.95607803902 -0.00348415848784 0.000127855591493
8.96078039019 -0.00346581440053 0.000127512682291
8.96548274137 -0.00344749915392 0.000127168979608
8.97018509255 -0.00342921268396 0.000126824481025
8.97488744372 -0.00341095491079 0.00012647918646
8.9795897949 -0.00339272577058 0.000126133093432
8.98429214607 -0.0033745251836 0.000125786201814
8.98899449725 -0.00335635308635 0.000125438509063
8.99369684842 -0.00333820939932 0.000125090015002
8.9983991996 -0.00332009405901 0.000124740717023
9.00310155078 -0.00330200698649 0.000124390614897
9.00780390195 -0.00328394811835 0.000124039705951
9.01250625313 -0.00326591737567 0.0001236879899
9.0172086043 -0.00324791469548 0.000123335464001
9.02191095548 -0.00322993999908 0.000122982127912
9.02661330665 -0.00321199322373 0.000122627978819
9.03131565783 -0.00319407429083 0.000122273016319
9.036018009 -0.00317618313798 0.000121917237521
9.04072036018 -0.0031583196867 0.000121560641961
9.04542271136 -0.00314048387489 0.000121203226668
9.05012506253 -0.00312267562431 0.000120844991114
9.05482741371 -0.00310489487286 0.000120485932245
9.05952976488 -0.00308714154285 0.000120126049462
9.06423211606 -0.00306941557216 0.000119765339629
9.06893446723 -0.00305171688333 0.000119403802073
9.07363681841 -0.00303404541467 0.000119041433567
9.07833916958 -0.00301640108884 0.000118678233366
9.08304152076 -0.00299878384415 0.000118314198149
9.08774387194 -0.00298119360356 0.000117949327088
9.09244622311 -0.00296363030583 0.000117583616769
9.09714857429 -0.00294609387403 0.000117217066281
9.10185092546 -0.00292858424701 0.000116849672107
9.10655327664 -0.00291110134806 0.000116481433248
9.11125562781 -0.00289364511637 0.000116112346084
9.11595797899 -0.00287621547532 0.000115742409523
9.12066033016 -0.00285881236441 0.000115371619835
9.12536268134 -0.00284143570736 0.000114999975833
9.13006503252 -0.00282408544354 0.000114627473671
9.13476738369 -0.002806761497 0.000114254112063
9.13946973487 -0.00278946380754 0.000113879887042
9.14417208604 -0.00277219229931 0.000113504797216
9.14887443722 -0.00275494691208 0.000113128838494
9.15357678839 -0.00273772757047 0.000112752009371
9.15827913957 -0.00272053421443 0.000112374305629
9.16298149075 -0.00270336676868 0.000111995725643
9.16768384192 -0.0026862251735 0.000111616265062
9.1723861931 -0.0026691093538 0.000111235922136
9.17708854427 -0.00265201924998 0.000110854692372
9.18179089545 -0.00263495478726 0.000110472573893
9.18649324662 -0.00261791590611 0.000110089562058
9.1911955978 -0.00260090253211 0.000109705654852
9.19589794897 -0.00258391460591 0.000109320847479
9.20060030015 -0.00256695205307 0.000108935137784
9.20530265133 -0.00255001481479 0.000108548520807
9.2100050025 -0.00253310281661 0.000108160994245
9.21470735368 -0.00251621600003 0.000107772552967
9.21940970485 -0.00249935429082 0.000107383194513
9.22411205603 -0.00248251763046 0.000106992913576
9.2288144072 -0.00246570594522 0.000106601707528
9.23351675838 -0.0024489191767 0.000106209570877
9.23821910955 -0.00243215725116 0.000105816500823
9.24292146073 -0.00241542011059 0.000105422491677
9.24762381191 -0.00239870768147 0.000105027540454
9.25232616308 -0.00238201990589 0.000104631641267
9.25702851426 -0.00236535671063 0.000104234790935
9.26173086543 -0.00234871803808 0.000103836983355
9.26643321661 -0.00233210381491 0.000103438215145
9.27113556778 -0.0023155139838 0.000103038479979
9.27583791896 -0.00229894847175 0.000102637774259
9.28054027013 -0.00228240722162 0.000102236091423
9.28524262131 -0.0022658901606 0.000101833427649
9.28994497249 -0.00224939723166 0.000101429776128
9.29464732366 -0.0022329283623 0.000101025132802
9.29934967484 -0.00221648349555 0.000100619490598
9.30405202601 -0.00220006255924 0.000100212845211
9.30875437719 -0.00218366549658 9.98051892926e-05
9.31345672836 -0.00216729223549 9.93965182738e-05
9.31815907954 -0.00215094271938 9.89868245208e-05
9.32286143072 -0.00213461687648 9.85761031832e-05
9.32756378189 -0.00211831465038 9.81643463274e-05
9.33226613307 -0.00210203596941 9.77515488063e-05
9.33696848424 -0.00208578077744 9.73377023681e-05
9.34167083542 -0.00206954900301 9.69228015551e-05
9.34637318659 -0.00205334059007 9.6506837779e-05
9.35107553777 -0.00203715546735 9.60898052539e-05
9.35577788894 -0.00202099357923 9.56716950368e-05
9.36048024012 -0.00200485485438 9.52525009945e-05
9.3651825913 -0.00198873923739 9.48322138086e-05
9.36988494247 -0.00197264665724 9.44108269811e-05
9.37458729365 -0.00195657705857 9.39883307957e-05
9.37928964482 -0.00194053037079 9.35647183661e-05
9.383991996 -0.00192450653851 9.3139979558e-05
9.38869434717 -0.00190850549134 9.27141070731e-05
9.39339669835 -0.00189252717417 9.22870903348e-05
9.39809904952 -0.00187657151669 9.18589216079e-05
9.4028014007 -0.00186063846409 9.14295898477e-05
9.40750375188 -0.00184472794626 9.09990868546e-05
9.41220610305 -0.00182883990845 9.05674010908e-05
9.41690845423 -0.00181297428086 9.01345238618e-05
9.4216108054 -0.00179713100892 8.97004431052e-05
9.42631315658 -0.0017813100229 8.92651496032e-05
9.43101550775 -0.00176551126844 8.88286307358e-05
9.43571785893 -0.00174973467609 8.83908767291e-05
9.4404202101 -0.00173398019166 8.79518743707e-05
9.44512256128 -0.00171824774579 8.75116132949e-05
9.44982491246 -0.00170253728459 8.70700796587e-05
9.45452726363 -0.00168684873889 8.66272624686e-05
9.45922961481 -0.00167118205484 8.61831472089e-05
9.46393196598 -0.00165553716348 8.57377222151e-05
9.46863431716 -0.00163991401137 8.52909722577e-05
9.47333666833 -0.00162431252949 8.48428849552e-05
9.47803901951 -0.00160873266449 8.43934443172e-05
9.48274137069 -0.00159317434785 8.39426371953e-05
9.48744372186 -0.0015776375264 8.34904467902e-05
9.49214607304 -0.00156212213149 8.30368591313e-05
9.49684842421 -0.00154662811022 8.25818565529e-05
9.50155077539 -0.00153115539425 8.21254242079e-05
9.50625312656 -0.00151570393083 8.16675435026e-05
9.51095547774 -0.00150027365183 8.12081986507e-05
9.51565782891 -0.00148486450456 8.07473700648e-05
9.52036018009 -0.00146947642117 8.02850409508e-05
9.52506253127 -0.00145410934905 7.98211906554e-05
9.52976488244 -0.00143876322052 7.9355801305e-05
9.53446723362 -0.00142343798327 7.88888510995e-05
9.53916958479 -0.0014081335699 7.84203210028e-05
9.54387193597 -0.00139284992804 7.79501879853e-05
9.54857428714 -0.00137758699039 7.74784317576e-05
9.55327663832 -0.00136234470506 7.70050279668e-05
9.55797898949 -0.00134712300483 7.65299549724e-05
9.56268134067 -0.00133192183777 7.60531869947e-05
9.56738369185 -0.00131674113704 7.55747009334e-05
9.57208604302 -0.001301580851 7.50944694713e-05
9.5767883942 -0.00128644091278 7.46124679275e-05
9.58149074537 -0.00127132127078 7.41286673204e-05
9.58619309655 -0.00125622185865 7.364304126e-05
9.59089544772 -0.00124114262486 7.31555589609e-05
9.5955977989 -0.0012260835031 7.26661921793e-05
9.60030015007 -0.00121104444203 7.21749081725e-05
9.60500250125 -0.00119602537563 7.16816766821e-05
9.60970485243 -0.00118102625271 7.11864628369e-05
9.6144072036 -0.00116604700733 7.06892341883e-05
9.61910955478 -0.00115108758857 7.01899535454e-05
9.62381190595 -0.00113614793067 6.96885860681e-05
9.62851425713 -0.00112122798277 6.91850920377e-05
9.6332166083 -0.00110632767928 6.86794339991e-05
9.63791895948 -0.00109144696963 6.81715694701e-05
9.64262131066 -0.00107658578838 6.76614581302e-05
9.64732366183 -0.00106174408502 6.71490544717e-05
9.65202601301 -0.00104692179442 6.66343150272e-05
9.65672836418 -0.0010321188662 6.61171909637e-05
9.66143071536 -0.00101733523531 6.55976353544e-05
9.66613306653 -0.00100257085155 6.50755957041e-05
9.67083541771 -0.000987825650126 6.45510212706e-05
9.67553776888 -0.000973099581109 6.40238555159e-05
9.68024012006 -0.000958392579573 6.34940434783e-05
9.68494247124 -0.000943704595954 6.29615241441e-05
9.68964482241 -0.0009290355655 6.24262378759e-05
9.69434717359 -0.000914385438599 6.18881186893e-05
9.69904952476 -0.000899754150982 6.1347101744e-05
9.70375187594 -0.000885141653094 6.08031155252e-05
9.70845422711 -0.000870547880733 6.02560893859e-05
9.71315657829 -0.000855972784506 5.97059456337e-05
9.71785892946 -0.000841416300481 5.91526071216e-05
9.72256128064 -0.000826878379426 5.85959892324e-05
9.72726363182 -0.000812358957478 5.8036007516e-05
9.73196598299 -0.000797857985662 5.74725695677e-05
9.73666833417 -0.000783375400184 5.69055826996e-05
9.74137068534 -0.000768911152329 5.63349457087e-05
9.74607303652 -0.000754465178471 5.57605565831e-05
9.75077538769 -0.000740037429951 5.51823041386e-05
9.75547773887 -0.000725627843411 5.46000757607e-05
9.76018009004 -0.000711236370248 5.40137488915e-05
9.76488244122 -0.000696862947374 5.34231988023e-05
9.7695847924 -0.000682507526238 5.2828289911e-05
9.77428714357 -0.000668170044021 5.22288835812e-05
9.77898949475 -0.000653850452328 5.16248292364e-05
9.78369184592 -0.000639548688404 5.10159721783e-05
9.7883941971 -0.000625264704111 5.04021444759e-05
9.79309654827 -0.000610998436756 4.9783172773e-05
9.79779889945 -0.000596749838561 4.91588689219e-05
9.80250125063 -0.00058251884669 4.85290377523e-05
9.8072036018 -0.000568305413723 4.78934674101e-05
9.81190595298 -0.000554109476989 4.72519370389e-05
9.81660830415 -0.000539930989117 4.66042067704e-05
9.82131065533 -0.000525769887703 4.59500252747e-05
9.8260130065 -0.000511626125427 4.52891193102e-05
9.83071535768 -0.000497499640148 4.46212010776e-05
9.83541770885 -0.000483390384698 4.39459572196e-05
9.84012006003 -0.000469298296998 4.32630558762e-05
9.84482241121 -0.000455223330131 4.25721349826e-05
9.84952476238 -0.00044116542208 4.1872808886e-05
9.85422711356 -0.000427124526178 4.11646557172e-05
9.85892946473 -0.00041310058057 4.04472233572e-05
9.86363181591 -0.000399093538637 3.97200155866e-05
9.86833416708 -0.000385103338786 3.89824970606e-05
9.87303651826 -0.000371129934346 3.82340777935e-05
9.87773886943 -0.000357173264188 3.7474116636e-05
9.88244122061 -0.000343233281787 3.67019034119e-05
9.88714357179 -0.000329309925769 3.59166600977e-05
9.89184592296 -0.000315403150062 3.51175195447e-05
9.89654827414 -0.000301512893553 3.4303523048e-05
9.90125062531 -0.000287639110113 3.34735939084e-05
9.90595297649 -0.000273781738787 3.26265292039e-05
9.91065532766 -0.000259940733696 3.17609651872e-05
9.91535767884 -0.000246116033941 3.08753593965e-05
9.92006003001 -0.000232307593889 2.99679425255e-05
9.92476238119 -0.0002185153529 2.90366836691e-05
9.92946473237 -0.000204739265084 2.807921845e-05
9.93416708354 -0.000190979270359 2.70927831026e-05
9.93886943472 -0.00017723532288 2.60740978755e-05
9.94357178589 -0.00016350736252 2.50192391426e-05
9.94827413707 -0.000149795343881 2.39234308435e-05
9.95297648824 -0.00013609920689 2.27807808454e-05
9.95767883942 -0.000122418906092 2.15838600916e-05
9.9623811906 -0.00010875438177 2.03230999829e-05
9.96708354177 -9.51055887122e-05 1.89857968731e-05
9.97178589295 -8.14724670554e-05 1.7554486441e-05
9.97648824412 -6.7854971831e-05 1.60039773263e-05
9.9811905953 -5.42530435301e-05 1.42955608044e-05
9.98589294647 -4.06666372259e-05 1.23639657294e-05
9.99059529765 -2.70956934625e-05 1.00817521832e-05
9.99529764882 -1.3540167455e-05 7.11938400909e-06
10.0 0.0 0.0


==> Supplementary/filled/extrap/U8/Cv-EU8n85.dat <==
0.599999999999 0.255031385339
0.604702351175 0.254390396929
0.60940470235 0.253761106604
0.614107053526 0.253143514363
0.618809404701 0.252537620206
0.623511755877 0.251943424133
0.628214107053 0.251360926144
0.632916458228 0.25079012624
0.637618809404 0.250231024419
0.642321160579 0.249683620683
0.647023511755 0.249147915031
0.65172586293 0.248623907463
0.656428214106 0.248111597979
0.661130565282 0.24761098658
0.665832916457 0.247122073264
0.670535267633 0.246644858033
0.675237618808 0.246179340886
0.679939969984 0.245725521823
0.68464232116 0.245283400844
0.689344672335 0.244852977949
0.694047023511 0.244434253139
0.698749374686 0.244027226413
0.703451725862 0.243631897771
0.708154077038 0.243248267213
0.712856428213 0.242876334739
0.717558779389 0.242516100349
0.722261130564 0.242167564043
0.72696348174 0.241830725822
0.731665832915 0.241505585685
0.736368184091 0.241192143632
0.741070535267 0.240890399663
0.745772886442 0.240600353778
0.750475237618 0.240322005978
0.755177588793 0.240055356261
0.759879939969 0.239800404629
0.764582291145 0.239557151081
0.76928464232 0.239325595617
0.773986993496 0.239105738237
0.778689344671 0.238897578941
0.783391695847 0.23870111773
0.788094047023 0.238516354603
0.792796398198 0.23834328956
0.797498749374 0.238181922601
0.802201100549 0.238032253726
0.806903451725 0.237894282935
0.8116058029 0.237768010229
0.816308154076 0.237653435606
0.821010505252 0.237550559068
0.825712856427 0.237459380614
0.830415207603 0.237379900244
0.835117558778 0.237312117958
0.839819909954 0.237256033757
0.84452226113 0.23721164764
0.849224612305 0.237178959606
0.853926963481 0.237157969657
0.858629314656 0.237148677792
0.863331665832 0.237151084012
0.868034017008 0.237165188315
0.872736368183 0.237190990703
0.877438719359 0.237228491174
0.882141070534 0.23727768973
0.88684342171 0.23733858637
0.891545772885 0.237411181094
0.896248124061 0.237495473903
0.900950475237 0.237591464795
0.905652826412 0.237699153772
0.910355177588 0.237818540833
0.915057528763 0.237949625978
0.919759879939 0.238092409207
0.924462231115 0.23824689052
0.92916458229 0.238413069918
0.933866933466 0.238590947399
0.938569284641 0.238780522965
0.943271635817 0.238981796615
0.947973986993 0.239194768349
0.952676338168 0.239419438167
0.957378689344 0.23965580607
0.962081040519 0.239903872056
0.966783391695 0.240163636127
0.97148574287 0.240435098282
0.976188094046 0.240718258521
0.980890445222 0.241013116844
0.985592796397 0.241319673252
0.990295147573 0.241637927743
0.994997498748 0.241967880319
0.999699849924 0.242309530979
1.0044022011 0.242657120454
1.00910455228 0.243003291993
1.01380690345 0.243348018822
1.01850925463 0.24369130094
1.0232116058 0.244033138349
1.02791395698 0.244373531048
1.03261630815 0.244712479037
1.03731865933 0.245049982316
1.0420210105 0.245386040885
1.04672336168 0.245720654744
1.05142571286 0.246053823893
1.05612806403 0.246385548332
1.06083041521 0.246715828061
1.06553276638 0.24704466308
1.07023511756 0.247372053389
1.07493746873 0.247697998989
1.07963981991 0.248022499878
1.08434217108 0.248345556057
1.08904452226 0.248667167526
1.09374687344 0.248987334286
1.09844922461 0.249306056335
1.10315157579 0.249623333674
1.10785392696 0.249939166304
1.11255627814 0.250253554223
1.11725862931 0.250566497433
1.12196098049 0.250877995932
1.12666333166 0.251188049722
1.13136568284 0.251496658801
1.13606803402 0.251803823171
1.14077038519 0.252109542831
1.14547273637 0.25241381778
1.15017508754 0.25271664802
1.15487743872 0.25301803355
1.15957978989 0.25331797437
1.16428214107 0.253616470479
1.16898449225 0.253913521879
1.17368684342 0.254209128569
1.1783891946 0.254503290549
1.18309154577 0.254796007819
1.18779389695 0.255087280379
1.19249624812 0.255377108229
1.1971985993 0.255665491369
1.20190095047 0.255952429799
1.20660330165 0.256237923519
1.21130565283 0.256521972529
1.216008004 0.256804576829
1.22071035518 0.25708573642
1.22541270635 0.2573654513
1.23011505753 0.25764372147
1.2348174087 0.25792054693
1.23951975988 0.258195927681
1.24422211105 0.258469863721
1.24892446223 0.258742355052
1.25362681341 0.259013401672
1.25832916458 0.259283003582
1.26303151576 0.259551160783
1.26773386693 0.259817873273
1.27243621811 0.260083141054
1.27713856928 0.260346964125
1.28184092046 0.260609342485
1.28654327163 0.260870276136
1.29124562281 0.261129765077
1.29594797399 0.261387809307
1.30065032516 0.261644408828
1.30535267634 0.261899563639
1.31005502751 0.26215327374
1.31475737869 0.262405539131
1.31945972986 0.262656359811
1.32416208104 0.262905735782
1.32886443222 0.263153667043
1.33356678339 0.263400153594
1.33826913457 0.263645195435
1.34297148574 0.263888792566
1.34767383692 0.264130944987
1.35237618809 0.264371652699
1.35707853927 0.2646109157
1.36178089044 0.264848733991
1.36648324162 0.265085107572
1.3711855928 0.265320036443
1.37588794397 0.265553520605
1.38059029515 0.265785560056
1.38529264632 0.266016154797
1.3899949975 0.266245304829
1.39469734867 0.26647301015
1.39939969985 0.266699270761
1.40410205102 0.266924086663
1.4088044022 0.267147457854
1.41350675338 0.267369384336
1.41820910455 0.267589866108
1.42291145573 0.267808903169
1.4276138069 0.268026495521
1.43231615808 0.268242643162
1.43701850925 0.268457346094
1.44172086043 0.268670604316
1.4464232116 0.268882417828
1.45112556278 0.269092786629
1.45582791396 0.269301710721
1.46053026513 0.269509190103
1.46523261631 0.269715224775
1.46993496748 0.269919814737
1.47463731866 0.270122959989
1.47933966983 0.270324660531
1.48404202101 0.270524916363
1.48874437219 0.270723727485
1.49344672336 0.270921093897
1.49814907454 0.271117015599
1.50285142571 0.271311492591
1.50755377689 0.271504524873
1.51225612806 0.271696112446
1.51695847924 0.271886255308
1.52166083041 0.27207495346
1.52636318159 0.272262206903
1.53106553277 0.272448015635
1.53576788394 0.272632379657
1.54047023512 0.27281529897
1.54517258629 0.272996773572
1.54987493747 0.273176803465
1.55457728864 0.273355388647
1.55927963982 0.27353252912
1.56398199099 0.273708224882
1.56868434217 0.273882475935
1.57338669335 0.274055282277
1.57808904452 0.27422664391
1.5827913957 0.274396560833
1.58749374687 0.274565033046
1.59219609805 0.274732060548
1.59689844922 0.274897643341
1.6016008004 0.275061781424
1.60630315157 0.275224474797
1.61100550275 0.27538572346
1.61570785393 0.275545527413
1.6204102051 0.275703886656
1.62511255628 0.275860801189
1.62981490745 0.276016271012
1.63451725863 0.276170296125
1.6392196098 0.276322876528
1.64392196098 0.276474012221
1.64862431216 0.276623703204
1.65332666333 0.276771949477
1.65802901451 0.27691875104
1.66273136568 0.277064107894
1.66743371686 0.277208020037
1.67213606803 0.27735048747
1.67683841921 0.277491510194
1.68154077038 0.277631088207
1.68624312156 0.277769221511
1.69094547274 0.277905910104
1.69564782391 0.278041153987
1.70035017509 0.278174953161
1.70505252626 0.278307307625
1.70975487744 0.278438217378
1.71445722861 0.278567682422
1.71915957979 0.278695702755
1.72386193096 0.278822278379
1.72856428214 0.278947409293
1.73326663332 0.279071095496
1.73796898449 0.27919333699
1.74267133567 0.279314133774
1.74737368684 0.279433485848
1.75207603802 0.279551393212
1.75677838919 0.279667855866
1.76148074037 0.27978287381
1.76618309154 0.279896447044
1.77088544272 0.280008575568
1.7755877939 0.280119259382
1.78029014507 0.280228498486
1.78499249625 0.28033629288
1.78969484742 0.280442642564
1.7943971986 0.280547547538
1.79909954977 0.280651007802
1.80380190095 0.280753023357
1.80850425213 0.280853594201
1.8132066033 0.280952720335
1.81790895448 0.281050401759
1.82261130565 0.281146638474
1.82731365683 0.281241430478
1.832016008 0.281334777773
1.83671835918 0.281426680357
1.84142071035 0.281517138232
1.84612306153 0.281606151396
1.85082541271 0.281693719851
1.85552776388 0.281779843595
1.86023011506 0.28186452263
1.86493246623 0.281947756955
1.86963481741 0.282029546569
1.87433716858 0.282109891474
1.87903951976 0.282188791669
1.88374187093 0.282266247153
1.88844422211 0.282342257928
1.89314657329 0.282416823993
1.89784892446 0.282489945348
1.90255127564 0.282561621993
1.90725362681 0.282631853928
1.91195597799 0.282700641153
1.91665832916 0.282767983668
1.92136068034 0.282833881473
1.92606303151 0.282898334568
1.93076538269 0.282961342953
1.93546773387 0.283022906628
1.94017008504 0.283083025593
1.94487243622 0.283141699849
1.94957478739 0.283198929394
1.95427713857 0.283254714229
1.95897948974 0.283309054354
1.96368184092 0.28336194977
1.9683841921 0.283413400475
1.97308654327 0.283463406471
1.97778889445 0.283511967756
1.98249124562 0.283559084331
1.9871935968 0.283604756197
1.99189594797 0.283648983352
1.99659829915 0.283691765798
2.00130065032 0.283733124842
2.0060030015 0.28377345047
2.01070535268 0.283812888437
2.01540770385 0.283851438743
2.02011005503 0.283889101388
2.0248124062 0.283925876373
2.02951475738 0.283961763696
2.03421710855 0.283996763359
2.03891945973 0.284030875361
2.0436218109 0.284064099703
2.04832416208 0.284096436383
2.05302651326 0.284127885403
2.05772886443 0.284158446762
2.06243121561 0.284188120461
2.06713356678 0.284216906498
2.07183591796 0.284244804875
2.07653826913 0.284271815591
2.08124062031 0.284297938646
2.08594297148 0.28432317404
2.09064532266 0.284347521774
2.09534767384 0.284370981846
2.10005002501 0.284393554258
2.10475237619 0.28441523901
2.10945472736 0.2844360361
2.11415707854 0.28445594553
2.11885942971 0.284474967299
2.12356178089 0.284493101407
2.12826413207 0.284510347854
2.13296648324 0.28452670664
2.13766883442 0.284542177766
2.14237118559 0.284556761231
2.14707353677 0.284570457035
2.15177588794 0.284583265179
2.15647823912 0.284595185661
2.16118059029 0.284606218483
2.16588294147 0.284616363644
2.17058529265 0.284625621144
2.17528764382 0.284633990984
2.179989995 0.284641473163
2.18469234617 0.28464806768
2.18939469735 0.284653774538
2.19409704852 0.284658593734
2.1987993997 0.284662525269
2.20350175087 0.284665569144
2.20820410205 0.284667725358
2.21290645323 0.284668993911
2.2176088044 0.284669374804
2.22231115558 0.284668868035
2.22701350675 0.284667473606
2.23171585793 0.284665191516
2.2364182091 0.284662021766
2.24112056028 0.284657964354
2.24582291145 0.284653019282
2.25052526263 0.284647186549
2.25522761381 0.284640466155
2.25992996498 0.2846328581
2.26463231616 0.284624362385
2.26933466733 0.284614979009
2.27403701851 0.284604707972
2.27873936968 0.284593549274
2.28344172086 0.284581502915
2.28814407204 0.284568568896
2.29284642321 0.284554747216
2.29754877439 0.284540037875
2.30225112556 0.284524440873
2.30695347674 0.284507956211
2.31165582791 0.284490583888
2.31635817909 0.284472323904
2.32106053026 0.284453176259
2.32576288144 0.284433140953
2.33046523262 0.284412217987
2.33516758379 0.28439040736
2.33986993497 0.284367709072
2.34457228614 0.284344123123
2.34927463732 0.284319649513
2.35397698849 0.284294288243
2.35867933967 0.284268039312
2.36338169084 0.28424090272
2.36808404202 0.284212878468
2.3727863932 0.284183966554
2.37748874437 0.28415416698
2.38219109555 0.284123479745
2.38689344672 0.284091904849
2.3915957979 0.284059442293
2.39629814907 0.284026092075
2.40100050025 0.283991854197
2.40570285142 0.283956728658
2.4104052026 0.283920715459
2.41510755378 0.283883814598
2.41980990495 0.283846026077
2.42451225613 0.283807349895
2.4292146073 0.283767786052
2.43391695848 0.283727334548
2.43861930965 0.283685995384
2.44332166083 0.283643768559
2.44802401201 0.283600654073
2.45272636318 0.283556651926
2.45742871436 0.283511762119
2.46213106553 0.28346598465
2.46683341671 0.283419319521
2.47153576788 0.283371766731
2.47623811906 0.283323326281
2.48094047023 0.283273998169
2.48564282141 0.283223782397
2.49034517259 0.283172678964
2.49504752376 0.28312068787
2.49974987494 0.283067809116
2.50445222611 0.2830140427
2.50915457729 0.282959388624
2.51385692846 0.282903846887
2.51855927964 0.28284741749
2.52326163081 0.282790100431
2.52796398199 0.282731895712
2.53266633317 0.282672803332
2.53736868434 0.282612823291
2.54207103552 0.282551955589
2.54677338669 0.282490200227
2.55147573787 0.282427557204
2.55617808904 0.28236402652
2.56088044022 0.282299608175
2.56558279139 0.282234302169
2.57028514257 0.282168108503
2.57498749375 0.282101027176
2.57968984492 0.282033058188
2.5843921961 0.281964201539
2.58909454727 0.28189445723
2.59379689845 0.28182382526
2.59849924962 0.281752305629
2.6032016008 0.281679898337
2.60790395198 0.281606603384
2.61260630315 0.281532420771
2.61730865433 0.281457350497
2.6220110055 0.281381392562
2.62671335668 0.281304546966
2.63141570785 0.28122681371
2.63611805903 0.281148192792
2.6408204102 0.281068684214
2.64552276138 0.280988287976
2.65022511256 0.280907004076
2.65492746373 0.280824832516
2.65962981491 0.280741773294
2.66433216608 0.280657826412
2.66903451726 0.28057299187
2.67373686843 0.280487269666
2.67843921961 0.280400659802
2.68314157078 0.280313162277
2.68784392196 0.280224777091
2.69254627314 0.280135504244
2.69724862431 0.280045343737
2.70195097549 0.279954295568
2.70665332666 0.279862359739
2.71135567784 0.279769536249
2.71605802901 0.279675825099
2.72076038019 0.279581226288
2.72546273136 0.279485739815
2.73016508254 0.279389365682
2.73486743372 0.279292103889
2.73956978489 0.279193954434
2.74427213607 0.279094917319
2.74897448724 0.278994992543
2.75367683842 0.278894180106
2.75837918959 0.278792480008
2.76308154077 0.27868989225
2.76778389195 0.278586416831
2.77248624312 0.278482053751
2.7771885943 0.27837680301
2.78189094547 0.278270664608
2.78659329665 0.278163638546
2.79129564782 0.278055724823
2.795997999 0.277946923439
2.80070035017 0.277837234394
2.80540270135 0.277726657689
2.81010505253 0.277615193323
2.8148074037 0.277502841296
2.81950975488 0.277389601608
2.82421210605 0.277275474259
2.82891445723 0.27716045925
2.8336168084 0.27704455658
2.83831915958 0.276927766249
2.84302151075 0.276810088257
2.84772386193 0.276691522604
2.85242621311 0.276572069291
2.85712856428 0.276451728317
2.86183091546 0.276330499682
2.86653326663 0.276208383386
2.87123561781 0.27608537943
2.87593796898 0.275961487813
2.88064032016 0.275836708535
2.88534267133 0.275711041596
2.89004502251 0.275584486996
2.89474737369 0.275457044736
2.89944972486 0.275328714815
2.90415207604 0.275199497233
2.90885442721 0.27506939199
2.91355677839 0.274938399087
2.91825912956 0.274806518523
2.92296148074 0.274673750298
2.92766383192 0.274540094412
2.93236618309 0.274405550865
2.93706853427 0.274270119658
2.94177088544 0.27413380079
2.94647323662 0.273996594261
2.95117558779 0.273858500071
2.95587793897 0.27371951822
2.96058029014 0.273579648709
2.96528264132 0.273438891537
2.9699849925 0.273297246704
2.97468734367 0.27315471421
2.97938969485 0.273011294056
2.98409204602 0.272866986241
2.9887943972 0.272721790765
2.99349674837 0.272575707628
2.99819909955 0.27242873683
3.00290145072 0.272280878372
3.0076038019 0.272132132253
3.01230615308 0.271982498473
3.01700850425 0.271831977032
3.02171085543 0.271680567931
3.0264132066 0.271528271168
3.03111555778 0.271375086745
3.03581790895 0.271221014661
3.04052026013 0.271066054917
3.0452226113 0.270910207511
3.04992496248 0.270753472445
3.05462731366 0.270595849718
3.05932966483 0.270437339331
3.06403201601 0.270277941282
3.06873436718 0.270117655573
3.07343671836 0.269956482203
3.07813906953 0.269794421172
3.08284142071 0.26963147248
3.08754377189 0.269467636128
3.09224612306 0.269302912114
3.09694847424 0.26913730044
3.10165082541 0.268970801105
3.10635317659 0.26880341411
3.11105552776 0.268635139454
3.11575787894 0.268465977136
3.12046023011 0.268295927158
3.12516258129 0.26812498952
3.12986493247 0.26795316422
3.13456728364 0.26778045126
3.13926963482 0.267606850639
3.14397198599 0.267432362357
3.14867433717 0.267256986414
3.15337668834 0.267080722811
3.15807903952 0.266903571547
3.16278139069 0.266725532622
3.16748374187 0.266546606036
3.17218609305 0.266366791789
3.17688844422 0.266186089882
3.1815907954 0.266004500314
3.18629314657 0.265822023085
3.19099549775 0.265638658195
3.19569784892 0.265454405645
3.2004002001 0.265269265434
3.20510255127 0.265083237562
3.20980490245 0.264896322029
3.21450725363 0.264708518835
3.2192096048 0.264519827981
3.22391195598 0.264330249466
3.22861430715 0.26413978329
3.23331665833 0.263948429453
3.2380190095 0.263756187955
3.24272136068 0.263563058797
3.24742371186 0.263369041978
3.25212606303 0.263174137498
3.25682841421 0.262978345358
3.26153076538 0.262781665556
3.26623311656 0.262584098094
3.27093546773 0.262385642971
3.27563781891 0.262186300187
3.28034017008 0.261986069743
3.28504252126 0.261784951637
3.28974487244 0.261582945871
3.29444722361 0.261380052444
3.29914957479 0.261176271357
3.30385192596 0.260971602608
3.30855427714 0.260766046199
3.31325662831 0.260559602129
3.31795897949 0.260352270398
3.32266133066 0.260144051006
3.32736368184 0.259934943954
3.33206603302 0.259724949241
3.33676838419 0.259514066867
3.34147073537 0.259302296832
3.34617308654 0.259089639136
3.35087543772 0.25887609378
3.35557778889 0.258661660763
3.36028014007 0.258446340085
3.36498249124 0.258230131747
3.36968484242 0.258013035747
3.3743871936 0.257795052087
3.37908954477 0.257576180766
3.38379189595 0.257356421784
3.38849424712 0.257135775141
3.3931965983 0.256914240838
3.39789894947 0.256691818874
3.40260130065 0.256468509249
3.40730365183 0.256244311963
3.412006003 0.256019227017
3.41670835418 0.25579325441
3.42141070535 0.255566394142
3.42611305653 0.255338646213
3.4308154077 0.255110010623
3.43551775888 0.254880487373
3.44022011005 0.254650076461
3.44492246123 0.25441877789
3.44962481241 0.254186591657
3.45432716358 0.253953517763
3.45902951476 0.253719556209
3.46373186593 0.253484706994
3.46843421711 0.253248970118
3.47313656828 0.253012345581
3.47783891946 0.252774833384
3.48254127063 0.252536433526
3.48724362181 0.252297146007
3.49194597299 0.252056970827
3.49664832416 0.251815907986
3.50135067534 0.251573957485
3.50605302651 0.251331119323
3.51075537769 0.2510873935
3.51545772886 0.250842780016
3.52016008004 0.250597278871
3.52486243121 0.250350890066
3.52956478239 0.2501036136
3.53426713357 0.249855449473
3.53896948474 0.249606397686
3.54367183592 0.249356458237
3.54837418709 0.249105631128
3.55307653827 0.248853916358
3.55777888944 0.248601313927
3.56248124062 0.248347823836
3.5671835918 0.248093446083
3.57188594297 0.24783818067
3.57658829415 0.247582027596
3.58129064532 0.247324986862
3.5859929965 0.247067058466
3.59069534767 0.24680824241
3.59539769885 0.246548538693
3.60010005002 0.246287947315
3.6048024012 0.246026468277
3.60950475238 0.245764101577
3.61420710355 0.245500847217
3.61890945473 0.245236705196
3.6236118059 0.244971675514
3.62831415708 0.244705758172
3.63301650825 0.244438953169
3.63771885943 0.244171260504
3.6424212106 0.24390268018
3.64712356178 0.243633212194
3.65182591296 0.243362856548
3.65652826413 0.24309161324
3.66123061531 0.242819482272
3.66593296648 0.242546463644
3.67063531766 0.242272557354
3.67533766883 0.241997763404
3.68004002001 0.241722081793
3.68474237118 0.241445512521
3.68944472236 0.241168055588
3.69414707354 0.240889710994
3.69884942471 0.24061047874
3.70355177589 0.240330358825
3.70825412706 0.240049351249
3.71295647824 0.239767456013
3.71765882941 0.239484673115
3.72236118059 0.239201002557
3.72706353177 0.238916444338
3.73176588294 0.238630998458
3.73646823412 0.238344664918
3.74117058529 0.238057443717
3.74587293647 0.237769334855
3.75057528764 0.237480338332
3.75527763882 0.237190454148
3.75997998999 0.236899682304
3.76468234117 0.236608022798
3.76938469235 0.236315475632
3.77408704352 0.236022040806
3.7787893947 0.235727718318
3.78349174587 0.23543250817
3.78819409705 0.23513641036
3.79289644822 0.234839424891
3.7975987994 0.23454155176
3.80230115057 0.234242790968
3.80700350175 0.233943142516
3.81170585293 0.233642606403
3.8164082041 0.233341182629
3.82111055528 0.233038871195
3.82581290645 0.232735672099
3.83051525763 0.232431585343
3.8352176088 0.232126610926
3.83991995998 0.231820748848
3.84462231115 0.23151399911
3.84932466233 0.23120636171
3.85402701351 0.23089783665
3.85872936468 0.230588423929
3.86343171586 0.230278123548
3.86813406703 0.229966935505
3.87283641821 0.229654859802
3.87753876938 0.229341896438
3.88224112056 0.229028045413
3.88694347174 0.228713306728
3.89164582291 0.228397680381
3.89634817409 0.228081166374
3.90105052526 0.227763764706
3.90575287644 0.227445475378
3.91045522761 0.227126298388
3.91515757879 0.226806233738
3.91985992996 0.226485281427
3.92456228114 0.226163441455
3.92926463232 0.225840713822
3.93396698349 0.225517098529
3.93866933467 0.225192595575
3.94337168584 0.22486720496
3.94807403702 0.224540926684
3.95277638819 0.224213760747
3.95747873937 0.22388570715
3.96218109054 0.223556765892
3.96688344172 0.223226936973
3.9715857929 0.222896220393
3.97628814407 0.222564616153
3.98099049525 0.222232124252
3.98569284642 0.22189874469
3.9903951976 0.221564477467
3.99509754877 0.221229322583
3.99979989995 0.220893280039
4.00450225112 0.220556980693
4.0092046023 0.220221168802
4.01390695348 0.219885845613
4.01860930465 0.219551011127
4.02331165583 0.219216665342
4.028014007 0.218882808259
4.03271635818 0.218549439878
4.03741870935 0.218216560199
4.04212106053 0.217884169221
4.04682341171 0.217552266946
4.05152576288 0.217220853373
4.05622811406 0.216889928501
4.06093046523 0.216559492332
4.06563281641 0.216229544864
4.07033516758 0.215900086098
4.07503751876 0.215571116034
4.07973986993 0.215242634672
4.08444222111 0.214914642012
4.08914457229 0.214587138054
4.09384692346 0.214260122798
4.09854927464 0.213933596243
4.10325162581 0.213607558391
4.10795397699 0.21328200924
4.11265632816 0.212956948791
4.11735867934 0.212632377045
4.12206103051 0.212308294
4.12676338169 0.211984699657
4.13146573287 0.211661594016
4.13616808404 0.211338977077
4.14087043522 0.211016848839
4.14557278639 0.210695209304
4.15027513757 0.21037405847
4.15497748874 0.210053396339
4.15967983992 0.209733222909
4.16438219109 0.209413538181
4.16908454227 0.209094342156
4.17378689345 0.208775634832
4.17848924462 0.20845741621
4.1831915958 0.208139686289
4.18789394697 0.207822445071
4.19259629815 0.207505692555
4.19729864932 0.20718942874
4.2020010005 0.206873653628
4.20670335168 0.206558367217
4.21140570285 0.206243569509
4.21610805403 0.205929260502
4.2208104052 0.205615440197
4.22551275638 0.205302108594
4.23021510755 0.204989265693
4.23491745873 0.204676911493
4.2396198099 0.204365045996
4.24432216108 0.204053669201
4.24902451226 0.203742781107
4.25372686343 0.203432381716
4.25842921461 0.203122471026
4.26313156578 0.202813049038
4.26783391696 0.202504115752
4.27253626813 0.202195671168
4.27723861931 0.201887715286
4.28194097048 0.201580248106
4.28664332166 0.201273269628
4.29134567284 0.200966779851
4.29604802401 0.200660778777
4.30075037519 0.200355266404
4.30545272636 0.200050242733
4.31015507754 0.199745707765
4.31485742871 0.199441661498
4.31955977989 0.199138103933
4.32426213106 0.19883503507
4.32896448224 0.198532454909
4.33366683342 0.198230363449
4.33836918459 0.197928760692
4.34307153577 0.197627646636
4.34777388694 0.197327021283
4.35247623812 0.197026884631
4.35717858929 0.196727236681
4.36188094047 0.196428077434
4.36658329165 0.196129406888
4.37128564282 0.195831225044
4.375987994 0.195533531901
4.38069034517 0.195236327461
4.38539269635 0.194939611723
4.39009504752 0.194643384686
4.3947973987 0.194347646352
4.39949974987 0.194052396719
4.40420210105 0.193757635789
4.40890445223 0.19346336356
4.4136068034 0.193169580033
4.41830915458 0.192876285208
4.42301150575 0.192583479085
4.42771385693 0.192291161663
4.4324162081 0.191999332944
4.43711855928 0.191707992927
4.44182091045 0.191417141611
4.44652326163 0.191126778998
4.45122561281 0.190836905086
4.45592796398 0.190547519876
4.46063031516 0.190258623368
4.46533266633 0.189970215562
4.47003501751 0.189682296458
4.47473736868 0.189394866056
4.47943971986 0.189107924356
4.48414207103 0.188821471357
4.48884442221 0.188535507061
4.49354677339 0.188250031466
4.49824912456 0.187965044573
4.50295147574 0.187680546383
4.50765382691 0.187396536894
4.51235617809 0.187113016107
4.51705852926 0.186829984022
4.52176088044 0.186547440639
4.52646323162 0.186265385957
4.53116558279 0.185983819978
4.53586793397 0.1857027427
4.54057028514 0.185422154125
4.54527263632 0.185142054251
4.54997498749 0.18486244308
4.55467733867 0.18458332061
4.55937968984 0.184304686842
4.56408204102 0.184026541776
4.5687843922 0.183748885412
4.57348674337 0.183471717749
4.57818909455 0.183195038789
4.58289144572 0.182918848531
4.5875937969 0.182643146974
4.59229614807 0.182367934119
4.59699849925 0.182093209967
4.60170085042 0.181818974516
4.6064032016 0.181545227767
4.61110555278 0.18127196972
4.61580790395 0.180999200375
4.62051025513 0.180726919732
4.6252126063 0.18045512779
4.62991495748 0.180183824551
4.63461730865 0.179913010013
4.63931965983 0.179642684178
4.644022011 0.179372847044
4.64872436218 0.179103498612
4.65342671336 0.178834638882
4.65812906453 0.178566267854
4.66283141571 0.178298385528
4.66753376688 0.178030991904
4.67223611806 0.177764086982
4.67693846923 0.177497670761
4.68164082041 0.177231743243
4.68634317159 0.176966304426
4.69104552276 0.176701354312
4.69574787394 0.176436892899
4.70045022511 0.176172920188
4.70515257629 0.175909436179
4.70985492746 0.175646440872
4.71455727864 0.175383934267
4.71925962981 0.175121916363
4.72396198099 0.174860387162
4.72866433217 0.174599346663
4.73336668334 0.174338794865
4.73806903452 0.174078731769
4.74277138569 0.173819157376
4.74747373687 0.173560071684
4.75217608804 0.173301474694
4.75687843922 0.173043366406
4.76158079039 0.17278574682
4.76628314157 0.172528615935
4.77098549275 0.172271973753
4.77568784392 0.172015820273
4.7803901951 0.171760155494
4.78509254627 0.171504979417
4.78979489745 0.171250292043
4.79449724862 0.17099609337
4.7991995998 0.170742383399
4.80390195097 0.17048916213
4.80860430215 0.170236429563
4.81330665333 0.169984185698
4.8180090045 0.169732430534
4.82271135568 0.169481164073
4.82741370685 0.169230386313
4.83211605803 0.168980097256
4.8368184092 0.1687302969
4.84152076038 0.168480985246
4.84622311156 0.168232162294
4.85092546273 0.167983828044
4.85562781391 0.167735982496
4.86033016508 0.16748862565
4.86503251626 0.167241757506
4.86973486743 0.166995378063
4.87443721861 0.166749487323
4.87913956978 0.166504085284
4.88384192096 0.166259171948
4.88854427214 0.166014747313
4.89324662331 0.16577081138
4.89794897449 0.165527364149
4.90265132566 0.16528440562
4.90735367684 0.165041935793
4.91205602801 0.164799954668
4.91675837919 0.164558462244
4.92146073036 0.164317458523
4.92616308154 0.164076943503
4.93086543272 0.163836917186
4.93556778389 0.16359737957
4.94027013507 0.163358330656
4.94497248624 0.163119770444
4.94967483742 0.162881698934
4.95437718859 0.162644116126
4.95907953977 0.16240702202
4.96378189094 0.162170416615
4.96848424212 0.161934299913
4.9731865933 0.161698671912
4.97788894447 0.161463532614
4.98259129565 0.161228882017
4.98729364682 0.160994720122
4.991995998 0.160761046929
4.99669834917 0.160527862438
5.00140070035 0.160295166649
5.00610305153 0.160062959562
5.0108054027 0.159831241177
5.01550775388 0.159600011493
5.02021010505 0.159369270512
5.02491245623 0.159139018232
5.0296148074 0.158909254654
5.03431715858 0.158679979779
5.03901950975 0.158451193605
5.04372186093 0.158222896133
5.04842421211 0.157995087363
5.05312656328 0.157767767294
5.05782891446 0.157540935928
5.06253126563 0.157314593264
5.06723361681 0.157088739301
5.07193596798 0.156863374041
5.07663831916 0.156638497482
5.08134067033 0.156414109625
5.08604302151 0.15619021047
5.09074537269 0.155966800017
5.09544772386 0.155743878266
5.10015007504 0.155521445217
5.10485242621 0.15529950087
5.10955477739 0.155078045225
5.11425712856 0.154857078281
5.11895947974 0.154636600039
5.12366183091 0.1544166105
5.12836418209 0.154197109662
5.13306653327 0.153978097526
5.13776888444 0.153759574092
5.14247123562 0.15354153936
5.14717358679 0.15332399333
5.15187593797 0.153106936002
5.15657828914 0.152890367376
5.16128064032 0.152674287451
5.1659829915 0.152458696229
5.17068534267 0.152243593708
5.17538769385 0.152028979889
5.18009004502 0.151814854772
5.1847923962 0.151601218357
5.18949474737 0.151388070644
5.19419709855 0.151175411633
5.19889944972 0.150963241324
5.2036018009 0.150751559717
5.20830415208 0.150540366811
5.21300650325 0.150329662608
5.21770885443 0.150119447106
5.2224112056 0.149909720307
5.22711355678 0.149700482209
5.23181590795 0.149491732813
5.23651825913 0.149283472119
5.2412206103 0.149075700127
5.24592296148 0.148868416837
5.25062531266 0.148661622248
5.25532766383 0.148455316362
5.26003001501 0.148249499178
5.26473236618 0.148044170695
5.26943471736 0.147839330914
5.27413706853 0.147634979836
5.27883941971 0.147431117459
5.28354177088 0.147227743784
5.28824412206 0.147024858811
5.29294647324 0.146822462539
5.29764882441 0.14662055497
5.30235117559 0.146419136103
5.30705352676 0.146218205937
5.31175587794 0.146017764474
5.31645822911 0.145817811712
5.32116058029 0.145618347652
5.32586293147 0.145419372295
5.33056528264 0.145220885639
5.33526763382 0.145022887685
5.33996998499 0.144825378432
5.34467233617 0.144628357882
5.34937468734 0.144431826034
5.35407703852 0.144235782887
5.35877938969 0.144040228443
5.36348174087 0.1438451627
5.36818409205 0.14365058566
5.37288644322 0.143456497321
5.3775887944 0.143262897684
5.38229114557 0.143069786749
5.38699349675 0.142877164516
5.39169584792 0.142685030985
5.3963981991 0.142493386155
5.40110055027 0.142302230028
5.40580290145 0.142111562602
5.41050525263 0.141921383879
5.4152076038 0.141731693857
5.41990995498 0.141542492537
5.42461230615 0.141353779919
5.42931465733 0.141165556003
5.4340170085 0.140977820789
5.43871935968 0.140790574277
5.44342171085 0.140603816467
5.44812406203 0.140417547358
5.45282641321 0.140231766952
5.45752876438 0.140046475247
5.46223111556 0.139861672245
5.46693346673 0.139677357944
5.47163581791 0.139493532345
5.47633816908 0.139310195448
5.48104052026 0.139127347253
5.48574287144 0.13894498776
5.49044522261 0.138763116969
5.49514757379 0.138581734879
5.49984992496 0.138400841492
5.50455227614 0.138220436806
5.50925462731 0.138040520823
5.51395697849 0.137861093541
5.51865932966 0.137682154961
5.52336168084 0.137503705083
5.52806403202 0.137325743907
5.53276638319 0.137148271433
5.53746873437 0.136971287661
5.54217108554 0.13679479259
5.54687343672 0.136618786222
5.55157578789 0.136443268555
5.55627813907 0.136268239591
5.56098049024 0.136093699328
5.56568284142 0.135919647767
5.5703851926 0.135746084908
5.57508754377 0.135573010751
5.57978989495 0.135400425296
5.58449224612 0.135228328543
5.5891945973 0.135056720492
5.59389694847 0.134885601142
5.59859929965 0.134714970495
5.60330165082 0.134544828549
5.608004002 0.134375175305
5.61270635318 0.134206010764
5.61740870435 0.134037334924
5.62211105553 0.133869147786
5.6268134067 0.13370144935
5.63151575788 0.133534239615
5.63621810905 0.133367518583
5.64092046023 0.133201286253
5.64562281141 0.133035542624
5.65032516258 0.132870287698
5.65502751376 0.132705521473
5.65972986493 0.13254124395
5.66443221611 0.132377455129
5.66913456728 0.132214155011
5.67383691846 0.132051343593
5.67853926963 0.131889020878
5.68324162081 0.131727186865
5.68794397199 0.131565841554
5.69264632316 0.131404984944
5.69734867434 0.131244617037
5.70205102551 0.131084737831
5.70675337669 0.130925347327
5.71145572786 0.130766445525
5.71615807904 0.130608032426
5.72086043021 0.130450108027
5.72556278139 0.130292672331
5.73026513257 0.130135725337
5.73496748374 0.129979267045
5.73966983492 0.129823297454
5.74437218609 0.129667816566
5.74907453727 0.129512824379
5.75377688844 0.129358320894
5.75847923962 0.129204306112
5.76318159079 0.129050780031
5.76788394197 0.128897742652
5.77258629315 0.128745193975
5.77728864432 0.128593133999
5.7819909955 0.128441562726
5.78669334667 0.128290480155
5.79139569785 0.128139886285
5.79609804902 0.127989781118
5.8008004002 0.127840164652
5.80550275138 0.127691036888
5.81020510255 0.127542397826
5.81490745373 0.127394247466
5.8196098049 0.127246585808
5.82431215608 0.127099412852
5.82901450725 0.126952728598
5.83371685843 0.126806533045
5.8384192096 0.126660826195
5.84312156078 0.126515608046
5.84782391196 0.1263708786
5.85252626313 0.126226637855
5.85722861431 0.126082885812
5.86193096548 0.125939622471
5.86663331666 0.125796847832
5.87133566783 0.125654561895
5.87603801901 0.12551276466
5.88074037018 0.125371456126
5.88544272136 0.125230636295
5.89014507254 0.125090305165
5.89484742371 0.124950462738
5.89954977489 0.124811109012
5.90425212606 0.124672243988
5.90895447724 0.124533867666
5.91365682841 0.124395980046
5.91835917959 0.124258581128
5.92306153076 0.124121670912
5.92776388194 0.123985249397
5.93246623312 0.123849316585
5.93716858429 0.123713872474
5.94187093547 0.123578917066
5.94657328664 0.123444450359
5.95127563782 0.123310472354
5.95597798899 0.123176983051
5.96068034017 0.12304398245
5.96538269135 0.122911470551
5.97008504252 0.122779447354
5.9747873937 0.122647912859
5.97948974487 0.122516867065
5.98419209605 0.122386309974
5.98889444722 0.122256241584
5.9935967984 0.122126661896
5.99829914957 0.121997570911
6.00300150075 0.121868892221
6.00770385193 0.121740351702
6.0124062031 0.121611924819
6.01710855428 0.121483611571
6.02181090545 0.12135541196
6.02651325663 0.121227325984
6.0312156078 0.121099353643
6.03591795898 0.120971494939
6.04062031015 0.12084374987
6.04532266133 0.120716118437
6.05002501251 0.120588600639
6.05472736368 0.120461196478
6.05942971486 0.120333905952
6.06413206603 0.120206729062
6.06883441721 0.120079665807
6.07353676838 0.119952716188
6.07823911956 0.119825880205
6.08294147073 0.119699157858
6.08764382191 0.119572549147
6.09234617309 0.119446054071
6.09704852426 0.119319672631
6.10175087544 0.119193404827
6.10645322661 0.119067250658
6.11115557779 0.118941210125
6.11585792896 0.118815283228
6.12056028014 0.118689469967
6.12526263132 0.118563770341
6.12996498249 0.118438184351
6.13466733367 0.118312711997
6.13936968484 0.118187353279
6.14407203602 0.118062108196
6.14877438719 0.117936976749
6.15347673837 0.117811958938
6.15817908954 0.117687054762
6.16288144072 0.117562264223
6.1675837919 0.117437587319
6.17228614307 0.11731302405
6.17698849425 0.117188574418
6.18169084542 0.117064238421
6.1863931966 0.11694001606
6.19109554777 0.116815907335
6.19579789895 0.116691912245
6.20050025012 0.116568030791
6.2052026013 0.116444262973
6.20990495248 0.116320608791
6.21460730365 0.116197068244
6.21930965483 0.116073641333
6.224012006 0.115950328058
6.22871435718 0.115827128418
6.23341670835 0.115704042415
6.23811905953 0.115581070047
6.2428214107 0.115458211314
6.24752376188 0.115335466218
6.25222611306 0.115212834757
6.25692846423 0.115090316932
6.26163081541 0.114967912743
6.26633316658 0.114845622189
6.27103551776 0.114723445271
6.27573786893 0.114601381989
6.28044022011 0.114479432343
6.28514257129 0.114357596332
6.28984492246 0.114235873957
6.29454727364 0.114114265218
6.29924962481 0.113992770115
6.30395197599 0.113871388647
6.30865432716 0.113750120815
6.31335667834 0.113628966619
6.31805902951 0.113507926059
6.32276138069 0.113386999134
6.32746373187 0.113266185845
6.33216608304 0.113145486192
6.33686843422 0.113024900174
6.34157078539 0.112904427792
6.34627313657 0.112784069046
6.35097548774 0.112663823936
6.35567783892 0.112543692461
6.36038019009 0.112423674622
6.36508254127 0.112303770419
6.36978489245 0.112183979852
6.37448724362 0.11206430292
6.3791895948 0.111944739624
6.38389194597 0.111825289964
6.38859429715 0.11170595394
6.39329664832 0.111586731551
6.3979989995 0.111467622798
6.40270135067 0.111348627681
6.40740370185 0.111229746199
6.41210605303 0.111110978353
6.4168084042 0.110992324143
6.42151075538 0.110873783569
6.42621310655 0.110755356631
6.43091545773 0.110637043328
6.4356178089 0.110518843661
6.44032016008 0.110400757629
6.44502251126 0.110282785234
6.44972486243 0.110164926474
6.45442721361 0.11004718135
6.45912956478 0.109929549861
6.46383191596 0.109812032008
6.46853426713 0.109694627792
6.47323661831 0.10957733721
6.47793896948 0.109460160265
6.48264132066 0.109343096955
6.48734367184 0.109226147281
6.49204602301 0.109109311243
6.49674837419 0.10899258884
6.50145072536 0.108875980073
6.50615307654 0.108759484942
6.51085542771 0.108643103447
6.51555777889 0.108526835587
6.52026013006 0.108410681364
6.52496248124 0.108294640776
6.52966483242 0.108178713823
6.53436718359 0.108062900506
6.53906953477 0.107947200826
6.54377188594 0.10783161478
6.54847423712 0.107716142371
6.55317658829 0.107600783597
6.55787893947 0.107485538459
6.56258129064 0.107370406957
6.56728364182 0.10725538909
6.571985993 0.10714048486
6.57668834417 0.107025694265
6.58139069535 0.106911017305
6.58609304652 0.106796453982
6.5907953977 0.106682004294
6.59549774887 0.106567668242
6.60020010005 0.106453445825
6.60490245123 0.106339337045
6.6096048024 0.1062253419
6.61430715358 0.106111460391
6.61900950475 0.105997692517
6.62371185593 0.10588403828
6.6284142071 0.105770497678
6.63311655828 0.105657070712
6.63781890945 0.105543757381
6.64252126063 0.105430557686
6.64722361181 0.105317471627
6.65192596298 0.105204499204
6.65662831416 0.105091640417
6.66133066533 0.104978895265
6.66603301651 0.104866263749
6.67073536768 0.104753745868
6.67543771886 0.104641341624
6.68014007003 0.104529051015
6.68484242121 0.104416874042
6.68954477239 0.104304810704
6.69424712356 0.104192861003
6.69894947474 0.104081024937
6.70365182591 0.103969302507
6.70835417709 0.103857693712
6.71305652826 0.103746198553
6.71775887944 0.10363481703
6.72246123061 0.103523549143
6.72716358179 0.103412394892
6.73186593297 0.103301354276
6.73656828414 0.103190427296
6.74127063532 0.103079613952
6.74597298649 0.102968914243
6.75067533767 0.10285832817
6.75537768884 0.102747855733
6.76008004002 0.102637496932
6.7647823912 0.102527251766
6.76948474237 0.102417120236
6.77418709355 0.102307102342
6.77888944472 0.102197198084
6.7835917959 0.102087407461
6.78829414707 0.101977730474
6.79299649825 0.101868167123
6.79769884942 0.101758717407
6.8024012006 0.101649381328
6.80710355178 0.101540158884
6.81180590295 0.101431050075
6.81650825413 0.101322054903
6.8212106053 0.101213173366
6.82591295648 0.101104405465
6.83061530765 0.1009957512
6.83531765883 0.10088721057
6.84002001 0.100778783576
6.84472236118 0.100670470218
6.84942471236 0.100562270496
6.85412706353 0.100454184409
6.85882941471 0.100346211958
6.86353176588 0.100238353143
6.86823411706 0.100130607963
6.87293646823 0.10002297642
6.87763881941 0.0999154585116
6.88234117058 0.0998080542394
6.88704352176 0.0997007636029
6.89174587294 0.0995935866021
6.89644822411 0.0994865232371
6.90115057529 0.0993795735078
6.90585292646 0.0992727374142
6.91055527764 0.0991660149564
6.91525762881 0.0990594061343
6.91995997999 0.0989529109479
6.92466233117 0.0988465293973
6.92936468234 0.0987402614824
6.93406703352 0.0986341072032
6.93876938469 0.0985280665598
6.94347173587 0.0984221395521
6.94817408704 0.0983163261802
6.95287643822 0.098210626444
6.95757878939 0.0981050403435
6.96228114057 0.0979995678787
6.96698349175 0.0978942090497
6.97168584292 0.0977889638565
6.9763881941 0.0976838322989
6.98109054527 0.0975788143771
6.98579289645 0.097473910091
6.99049524762 0.0973691194407
6.9951975988 0.0972644424261
6.99989994997 0.0971598790473
7.00460230115 0.0970554293041
7.00930465233 0.0969510931967
7.0140070035 0.0968468707251
7.01870935468 0.0967427618892
7.02341170585 0.096638766689
7.02811405703 0.0965348851245
7.0328164082 0.0964311171958
7.03751875938 0.0963274629028
7.04222111055 0.0962239222456
7.04692346173 0.0961204952241
7.05162581291 0.0960171818383
7.05632816408 0.0959139820883
7.06103051526 0.095810895974
7.06573286643 0.0957079234954
7.07043521761 0.0956050646526
7.07513756878 0.0955023194455
7.07983991996 0.0953996878741
7.08454227114 0.0952971699385
7.08924462231 0.0951947656386
7.09394697349 0.0950924749744
7.09864932466 0.094990297946
7.10335167584 0.0948882345533
7.10805402701 0.0947862847964
7.11275637819 0.0946844486751
7.11745872936 0.0945827261897
7.12216108054 0.0944811173399
7.12686343172 0.0943796221259
7.13156578289 0.0942782405476
7.13626813407 0.0941769726051
7.14097048524 0.0940758182983
7.14567283642 0.0939747776272
7.15037518759 0.0938738505919
7.15507753877 0.0937730371923
7.15977988994 0.0936723374284
7.16448224112 0.0935717513003
7.1691845923 0.0934712788079
7.17388694347 0.0933709199512
7.17858929465 0.0932706747303
7.18329164582 0.0931705431451
7.187993997 0.0930705251957
7.19269634817 0.092970620882
7.19739869935 0.092870830204
7.20210105052 0.0927711531617
7.2068034017 0.0926715897552
7.21150575288 0.0925721399845
7.21620810405 0.0924728038494
7.22091045523 0.0923735813501
7.2256128064 0.0922744724865
7.23031515758 0.0921754772587
7.23501750875 0.0920765956666
7.23971985993 0.0919778277103
7.24442221111 0.0918791733896
7.24912456228 0.0917806327047
7.25382691346 0.0916822056556
7.25852926463 0.0915838922422
7.26323161581 0.0914856924645
7.26793396698 0.0913876063225
7.27263631816 0.0912896338163
7.27733866933 0.0911917749458
7.28204102051 0.0910940297111
7.28674337169 0.0909963981121
7.29144572286 0.0908988801488
7.29614807404 0.0908014758212
7.30085042521 0.0907041851294
7.30555277639 0.0906070080734
7.31025512756 0.090509944653
7.31495747874 0.0904129948684
7.31965982991 0.0903161587196
7.32436218109 0.0902194362065
7.32906453227 0.0901228273291
7.33376688344 0.0900263320874
7.33846923462 0.0899299504815
7.34317158579 0.0898336825113
7.34787393697 0.0897375281768
7.35257628814 0.0896414874781
7.35727863932 0.0895455604151
7.36198099049 0.0894497469879
7.36668334167 0.0893540471964
7.37138569285 0.0892584610406
7.37608804402 0.0891629885206
7.3807903952 0.0890676296363
7.38549274637 0.0889723843877
7.39019509755 0.0888772527749
7.39489744872 0.0887822347978
7.3995997999 0.0886873304564
7.40430215108 0.0885925397508
7.40900450225 0.0884978626809
7.41370685343 0.0884032992467
7.4184092046 0.0883088494483
7.42311155578 0.0882145132856
7.42781390695 0.0881202907587
7.43251625813 0.0880261818674
7.4372186093 0.087932186612
7.44192096048 0.0878383049922
7.44662331166 0.0877445370082
7.45132566283 0.0876508826599
7.45602801401 0.0875573419474
7.46073036518 0.0874639148706
7.46543271636 0.0873706014295
7.47013506753 0.0872774016242
7.47483741871 0.0871843154546
7.47953976988 0.0870913429207
7.48424212106 0.0869984840226
7.48894447224 0.0869057387602
7.49364682341 0.0868131071335
7.49834917459 0.0867205891426
7.50305152576 0.0866281847874
7.50775387694 0.086535894068
7.51245622811 0.0864437169843
7.51715857929 0.0863516535363
7.52186093046 0.086259703724
7.52656328164 0.0861678675475
7.53126563282 0.0860761450067
7.53596798399 0.0859845361017
7.54067033517 0.0858930408324
7.54537268634 0.0858016591988
7.55007503752 0.085710391201
7.55477738869 0.0856192368389
7.55947973987 0.0855281961125
7.56418209105 0.0854372690219
7.56888444222 0.085346455567
7.5735867934 0.0852557557478
7.57828914457 0.0851651695644
7.58299149575 0.0850746970167
7.58769384692 0.0849843381048
7.5923961981 0.0848940928286
7.59709854927 0.0848039611881
7.60180090045 0.0847139431833
7.60650325163 0.0846240388143
7.6112056028 0.084534248081
7.61590795398 0.0844445709835
7.62061030515 0.0843550075217
7.62531265633 0.0842655576956
7.6300150075 0.0841762215053
7.63471735868 0.0840869989507
7.63941970985 0.0839978900318
7.64412206103 0.0839088947487
7.64882441221 0.0838200131013
7.65352676338 0.0837312450897
7.65822911456 0.0836425907137
7.66293146573 0.0835540499735
7.66763381691 0.0834656228691
7.67233616808 0.0833773094004
7.67703851926 0.0832891095674
7.68174087043 0.0832010233701
7.68644322161 0.0831130508086
7.69114557279 0.0830251918829
7.69584792396 0.0829374465928
7.70055027514 0.0828498149385
7.70525262631 0.0827622969199
7.70995497749 0.0826748925371
7.71465732866 0.08258760179
7.71935967984 0.0825004246786
7.72406203102 0.082413361203
7.72876438219 0.0823264113631
7.73346673337 0.082239575159
7.73816908454 0.0821528525905
7.74287143572 0.0820662436578
7.74757378689 0.0819797483609
7.75227613807 0.0818933666997
7.75697848924 0.0818070986742
7.76168084042 0.0817209442844
7.7663831916 0.0816349035304
7.77108554277 0.0815489764122
7.77578789395 0.0814631629296
7.78049024512 0.0813774630828
7.7851925963 0.0812918768717
7.78989494747 0.0812064042964
7.79459729865 0.0811210453568
7.79929964982 0.0810358000529
7.804002001 0.0809506683848
7.80870435218 0.0808656503524
7.81340670335 0.0807807459557
7.81810905453 0.0806959551948
7.8228114057 0.0806112780696
7.82751375688 0.0805267145802
7.83221610805 0.0804422647265
7.83691845923 0.0803579285085
7.8416208104 0.0802737059262
7.84632316158 0.0801895969797
7.85102551276 0.0801056016689
7.85572786393 0.0800217199939
7.86043021511 0.0799379519546
7.86513256628 0.079854297551
7.86983491746 0.0797707567832
7.87453726863 0.0796873296511
7.87923961981 0.0796040161547
7.88394197099 0.0795208162941
7.88864432216 0.0794377300692
7.89334667334 0.07935475748
7.89804902451 0.0792718985266
7.90275137569 0.0791891532089
7.90745372686 0.079106521527
7.91215607804 0.0790240034808
7.91685842921 0.0789415990703
7.92156078039 0.0788593082955
7.92626313157 0.0787771311565
7.93096548274 0.0786950676532
7.93566783392 0.0786131177857
7.94037018509 0.0785312815539
7.94507253627 0.0784495589578
7.94977488744 0.0783679499975
7.95447723862 0.0782864546729
7.95917958979 0.078205072984
7.96388194097 0.0781238049309
7.96858429215 0.0780426505135
7.97328664332 0.0779616097318
7.9779889945 0.0778806825859
7.98269134567 0.0777998690757
7.98739369685 0.0777191692013
7.99209604802 0.0776385829625
7.9967983992 0.0775581103596
8.00150075037 0.0774777513923
8.00620310155 0.0773975060608
8.01090545273 0.077317374365
8.0156078039 0.077237356305
8.02031015508 0.0771574518807
8.02501250625 0.0770776610921
8.02971485743 0.0769979839393
8.0344172086 0.0769184204222
8.03911955978 0.0768389705408
8.04382191096 0.0767596342952
8.04852426213 0.0766804116853
8.05322661331 0.0766013027111
8.05792896448 0.0765223073727
8.06263131566 0.07644342567
8.06733366683 0.076364657603
8.07203601801 0.0762860031718
8.07673836918 0.0762074623763
8.08144072036 0.0761290352166
8.08614307154 0.0760507216926
8.09084542271 0.0759725218043
8.09554777389 0.0758944355518
8.10025012506 0.075816462935
8.10495247624 0.0757386039539
8.10965482741 0.0756608586085
8.11435717859 0.0755832268989
8.11905952976 0.0755057088251
8.12376188094 0.0754283043869
8.12846423212 0.0753510135846
8.13316658329 0.0752738364179
8.13786893447 0.075196772887
8.14257128564 0.0751198229918
8.14727363682 0.0750429867323
8.15197598799 0.0749662641086
8.15667833917 0.0748896551206
8.16138069034 0.0748131597684
8.16608304152 0.0747367780519
8.1707853927 0.0746605099711
8.17548774387 0.074584355526
8.18019009505 0.0745083147167
8.18489244622 0.0744323875432
8.1895947974 0.0743565740053
8.19429714857 0.0742808741032
8.19899949975 0.0742052878369
8.20370185093 0.0741298152062
8.2084042021 0.0740544562113
8.21310655328 0.0739792108522
8.21780890445 0.0739040791287
8.22251125563 0.073829061041
8.2272136068 0.0737541565891
8.23191595798 0.0736793657729
8.23661830915 0.0736046885924
8.24132066033 0.0735301250476
8.24602301151 0.0734556751386
8.25072536268 0.0733813388654
8.25542771386 0.0733071162278
8.26013006503 0.073233007226
8.26483241621 0.0731590118599
8.26953476738 0.0730851301296
8.27423711856 0.073011362035
8.27893946973 0.0729377075761
8.28364182091 0.072864166753
8.28834417209 0.0727907395656
8.29304652326 0.0727174260139
8.29774887444 0.072644226098
8.30245122561 0.0725711398178
8.30715357679 0.0724981671734
8.31185592796 0.0724253081646
8.31655827914 0.0723525627917
8.32126063031 0.0722799310544
8.32596298149 0.0722074129529
8.33066533267 0.0721350084871
8.33536768384 0.0720627176571
8.34007003502 0.0719905404628
8.34477238619 0.0719184769042
8.34947473737 0.0718465269814
8.35417708854 0.0717746906943
8.35887943972 0.0717029680429
8.3635817909 0.0716313590273
8.36828414207 0.0715598636474
8.37298649325 0.0714884819032
8.37768884442 0.0714172137948
8.3823911956 0.0713460593221
8.38709354677 0.0712750184851
8.39179589795 0.0712040912839
8.39649824912 0.0711332777184
8.4012006003 0.0710625777887
8.40590295148 0.0709919914947
8.41060530265 0.0709215188364
8.41530765383 0.0708511598138
8.420010005 0.070780914427
8.42471235618 0.070710782676
8.42941470735 0.0706407645606
8.43411705853 0.070570860081
8.4388194097 0.0705010692371
8.44352176088 0.070431392029
8.44822411206 0.0703618284566
8.45292646323 0.07029237852
8.45762881441 0.070223042219
8.46233116558 0.0701538195538
8.46703351676 0.0700847105244
8.47173586793 0.0700157151307
8.47643821911 0.0699468333727
8.48114057028 0.0698780652504
8.48584292146 0.0698094107639
8.49054527264 0.0697408699131
8.49524762381 0.0696724426981
8.49994997499 0.0696041291188
8.50465232616 0.0695359291752
8.50935467734 0.0694678428674
8.51405702851 0.0693998701953
8.51875937969 0.0693320111589
8.52346173087 0.0692642657583
8.52816408204 0.0691966339934
8.53286643322 0.0691291158642
8.53756878439 0.0690617113708
8.54227113557 0.0689944205131
8.54697348674 0.0689272432911
8.55167583792 0.0688601797049
8.55637818909 0.0687932297544
8.56108054027 0.0687263934397
8.56578289145 0.0686596707607
8.57048524262 0.0685930617174
8.5751875938 0.0685265663099
8.57988994497 0.068460184538
8.58459229615 0.068393916402
8.58929464732 0.0683277619016
8.5939969985 0.068261721037
8.59869934967 0.0681957938082
8.60340170085 0.068129980215
8.60810405203 0.0680642802576
8.6128064032 0.067998693936
8.61750875438 0.06793322125
8.62221110555 0.0678678621999
8.62691345673 0.0678026167854
8.6316158079 0.0677374850067
8.63631815908 0.0676724668637
8.64102051025 0.0676075623564
8.64572286143 0.0675427714849
8.65042521261 0.0674780942491
8.65512756378 0.0674135306491
8.65982991496 0.0673490806848
8.66453226613 0.0672847443562
8.66923461731 0.0672205216634
8.67393696848 0.0671564126063
8.67863931966 0.0670924171849
8.68334167084 0.0670285353993
8.68804402201 0.0669647672494
8.69274637319 0.0669011127352
8.69744872436 0.0668375718568
8.70215107554 0.0667741446141
8.70685342671 0.0667108310071
8.71155577789 0.0666476310359
8.71625812906 0.0665845447004
8.72096048024 0.0665215720007
8.72566283142 0.0664587129367
8.73036518259 0.0663959675084
8.73506753377 0.0663333357158
8.73976988494 0.066270817559
8.74447223612 0.066208413038
8.74917458729 0.0661461221526
8.75387693847 0.066083944903
8.75857928964 0.0660218812892
8.76328164082 0.065959931311
8.767983992 0.0658980949686
8.77268634317 0.065836372262
8.77738869435 0.065774763191
8.78209104552 0.0657132677558
8.7867933967 0.0656518859564
8.79149574787 0.0655906177927
8.79619809905 0.0655294632647
8.80090045022 0.0654684223724
8.8056028014 0.0654074951159
8.81030515258 0.0653466814951
8.81500750375 0.0652859815101
8.81970985493 0.0652253951608
8.8244122061 0.0651649224472
8.82911455728 0.0651045633694
8.83381690845 0.0650443179273
8.83851925963 0.0649841861209
8.84322161081 0.0649241679503
8.84792396198 0.0648642634154
8.85262631316 0.0648044725162
8.85732866433 0.0647447952528
8.86203101551 0.0646852316251
8.86673336668 0.0646257816331
8.87143571786 0.0645664452769
8.87613806903 0.0645072225564
8.88084042021 0.0644481134717
8.88554277139 0.0643891180226
8.89024512256 0.0643302362094
8.89494747374 0.0642714680318
8.89964982491 0.06421281349
8.90435217609 0.0641542725839
8.90905452726 0.0640958453136
8.91375687844 0.064037531679
8.91845922961 0.0639793316801
8.92316158079 0.063921245317
8.92786393197 0.0638632725896
8.93256628314 0.0638054134979
8.93726863432 0.063747668042
8.94197098549 0.0636900362218
8.94667333667 0.0636325180374
8.95137568784 0.0635751134886
8.95607803902 0.0635178225756
8.96078039019 0.0634606452984
8.96548274137 0.0634035816569
8.97018509255 0.0633466316511
8.97488744372 0.0632897952811
8.9795897949 0.0632330725467
8.98429214607 0.0631764634482
8.98899449725 0.0631199679853
8.99369684842 0.0630635861582
8.9983991996 0.0630073179669
9.00310155078 0.0629511634112
9.00780390195 0.0628951224913
9.01250625313 0.0628391952072
9.0172086043 0.0627833815587
9.02191095548 0.062727681546
9.02661330665 0.0626720951691
9.03131565783 0.0626166224279
9.036018009 0.0625612633224
9.04072036018 0.0625060178526
9.04542271136 0.0624508860186
9.05012506253 0.0623958678203
9.05482741371 0.0623409632578
9.05952976488 0.062286172331
9.06423211606 0.0622314950399
9.06893446723 0.0621769313846
9.07363681841 0.0621224813649
9.07833916958 0.0620681449811
9.08304152076 0.0620139222329
9.08774387194 0.0619598131205
9.09244622311 0.0619058176439
9.09714857429 0.061851935803
9.10185092546 0.0617981675978
9.10655327664 0.0617445130283
9.11125562781 0.0616909720946
9.11595797899 0.0616375447966
9.12066033016 0.0615842311343
9.12536268134 0.0615310311078
9.13006503252 0.061477944717
9.13476738369 0.061424971962
9.13946973487 0.0613721128427
9.14417208604 0.0613193673591
9.14887443722 0.0612667355113
9.15357678839 0.0612142172992
9.15827913957 0.0611618127228
9.16298149075 0.0611095217822
9.16768384192 0.0610573444773
9.1723861931 0.0610052808081
9.17708854427 0.0609533307747
9.18179089545 0.060901494377
9.18649324662 0.060849771615
9.1911955978 0.0607981624888
9.19589794897 0.0607466669983
9.20060030015 0.0606952851436
9.20530265133 0.0606440169245
9.2100050025 0.0605928623413
9.21470735368 0.0605418213937
9.21940970485 0.0604908940819
9.22411205603 0.0604400804058
9.2288144072 0.0603893803655
9.23351675838 0.0603387939609
9.23821910955 0.060288321192
9.24292146073 0.0602379620589
9.24762381191 0.0601877165615
9.25232616308 0.0601375846998
9.25702851426 0.0600875664739
9.26173086543 0.0600376618837
9.26643321661 0.0599878709292
9.27113556778 0.0599381936105
9.27583791896 0.0598886299275
9.28054027013 0.0598391798803
9.28524262131 0.0597898434688
9.28994497249 0.059740620693
9.29464732366 0.0596915115529
9.29934967484 0.0596425160486
9.30405202601 0.05959363418
9.30875437719 0.0595448659472
9.31345672836 0.0594962113501
9.31815907954 0.0594476703887
9.32286143072 0.0593992430631
9.32756378189 0.0593509293732
9.33226613307 0.059302729319
9.33696848424 0.0592546429006
9.34167083542 0.0592066701179
9.34637318659 0.0591588109709
9.35107553777 0.0591110654597
9.35577788894 0.0590634335842
9.36048024012 0.0590159153445
9.3651825913 0.0589685107405
9.36988494247 0.0589212197722
9.37458729365 0.0588740424396
9.37928964482 0.0588269787428
9.383991996 0.0587800286818
9.38869434717 0.0587331922564
9.39339669835 0.0586864694668
9.39809904952 0.0586398603129
9.4028014007 0.0585933647948
9.40750375188 0.0585469829124
9.41220610305 0.0585007146657
9.41690845423 0.0584545600548
9.4216108054 0.0584085190796
9.42631315658 0.0583625917402
9.43101550775 0.0583167780364
9.43571785893 0.0582710779684
9.4404202101 0.0582254915362
9.44512256128 0.0581800187397
9.44982491246 0.0581346595789
9.45452726363 0.0580894140538
9.45922961481 0.0580442821645
9.46393196598 0.057999263911
9.46863431716 0.0579543592931
9.47333666833 0.057909568311
9.47803901951 0.0578648909646
9.48274137069 0.057820327254
9.48744372186 0.0577758771791
9.49214607304 0.0577315407399
9.49684842421 0.0576873179365
9.50155077539 0.0576432087688
9.50625312656 0.0575992132369
9.51095547774 0.0575553313406
9.51565782891 0.0575115630801
9.52036018009 0.0574679084554
9.52506253127 0.0574243674664
9.52976488244 0.0573809401131
9.53446723362 0.0573376263955
9.53916958479 0.0572944263137
9.54387193597 0.0572513398677
9.54857428714 0.0572083670573
9.55327663832 0.0571655078827
9.55797898949 0.0571227623438
9.56268134067 0.0570801304407
9.56738369185 0.0570376121733
9.57208604302 0.0569952075416
9.5767883942 0.0569529165457
9.58149074537 0.0569107391855
9.58619309655 0.0568686754611
9.59089544772 0.0568267253723
9.5955977989 0.0567848889193
9.60030015007 0.0567431661021
9.60500250125 0.0567015569206
9.60970485243 0.0566600613748
9.6144072036 0.0566186794647
9.61910955478 0.0565774111904
9.62381190595 0.0565362565519
9.62851425713 0.056495215549
9.6332166083 0.0564542881819
9.63791895948 0.0564134744505
9.64262131066 0.0563727743549
9.64732366183 0.056332187895
9.65202601301 0.0562917150708
9.65672836418 0.0562513558824
9.66143071536 0.0562111103297
9.66613306653 0.0561709784127
9.67083541771 0.0561309601315
9.67553776888 0.056091055486
9.68024012006 0.0560512644763
9.68494247124 0.0560115871023
9.68964482241 0.055972023364
9.69434717359 0.0559325732614
9.69904952476 0.0558932367946
9.70375187594 0.0558540139635
9.70845422711 0.0558149047682
9.71315657829 0.0557759092086
9.71785892946 0.0557370272847
9.72256128064 0.0556982589966
9.72726363182 0.0556596043442
9.73196598299 0.0556210633275
9.73666833417 0.0555826359466
9.74137068534 0.0555443222014
9.74607303652 0.0555061220919
9.75077538769 0.0554680356182
9.75547773887 0.0554300627802
9.76018009004 0.055392203578
9.76488244122 0.0553544580114
9.7695847924 0.0553168260807
9.77428714357 0.0552793077856
9.77898949475 0.0552419031263
9.78369184592 0.0552046121027
9.7883941971 0.0551674347149
9.79309654827 0.0551303709628
9.79779889945 0.0550934208464
9.80250125063 0.0550565843658
9.8072036018 0.0550198615209
9.81190595298 0.0549832523117
9.81660830415 0.0549467567383
9.82131065533 0.0549103748006
9.8260130065 0.0548741064986
9.83071535768 0.0548379518324
9.83541770885 0.0548019108019
9.84012006003 0.0547659834071
9.84482241121 0.0547301696481
9.84952476238 0.0546944695248
9.85422711356 0.0546588830373
9.85892946473 0.0546234101855
9.86363181591 0.0545880509694
9.86833416708 0.0545528053891
9.87303651826 0.0545176734445
9.87773886943 0.0544826551356
9.88244122061 0.0544477504624
9.88714357179 0.054412959425
9.89184592296 0.0543782820234
9.89654827414 0.0543437182575
9.90125062531 0.0543092681273
9.90595297649 0.0542749316328
9.91065532766 0.0542407087741
9.91535767884 0.0542065995511
9.92006003001 0.0541726039638
9.92476238119 0.0541387220123
9.92946473237 0.0541049536965
9.93416708354 0.0540712990165
9.93886943472 0.0540377579722
9.94357178589 0.0540043305636
9.94827413707 0.0539710167907
9.95297648824 0.0539378166536
9.95767883942 0.0539047301523
9.9623811906 0.0538717572866
9.96708354177 0.0538388980567
9.97178589295 0.0538061524626
9.97648824412 0.0537735205041
9.9811905953 0.0537410021814
9.98589294647 0.0537085974945
9.99059529765 0.0536763064432
9.99529764882 0.0536441290278
10.0 0.053612065248


==> Supplementary/filled/extrap/U8/Cv-EU8n9.dat <==
0.599999999999 0.225277341782
0.604702351175 0.224774837094
0.60940470235 0.224286959788
0.614107053526 0.223813709864
0.618809404701 0.223355087322
0.623511755877 0.222911092162
0.628214107053 0.222481724384
0.632916458228 0.222066983988
0.637618809404 0.221666870974
0.642321160579 0.221281385341
0.647023511755 0.220910527091
0.65172586293 0.220554296222
0.656428214106 0.220212692736
0.661130565282 0.219885716631
0.665832916457 0.219573367908
0.670535267633 0.219275646567
0.675237618808 0.218992552608
0.679939969984 0.218724086031
0.68464232116 0.218470246836
0.689344672335 0.218231035023
0.694047023511 0.218006450592
0.698749374686 0.217796493542
0.703451725862 0.217601163875
0.708154077038 0.217420461589
0.712856428213 0.217254386686
0.717558779389 0.217102939164
0.722261130564 0.216966119024
0.72696348174 0.216843926267
0.731665832915 0.216736360891
0.736368184091 0.216643422897
0.741070535267 0.216565112285
0.745772886442 0.216501429055
0.750475237618 0.216452373206
0.755177588793 0.21641794474
0.759879939969 0.216398143656
0.764582291145 0.216392969953
0.76928464232 0.216402423633
0.773986993496 0.216426504694
0.778689344671 0.216465213137
0.783391695847 0.216518548962
0.788094047023 0.21658651217
0.792796398198 0.216669102759
0.797498749374 0.21676632073
0.802201100549 0.216878166083
0.806903451725 0.217004638817
0.8116058029 0.217145738934
0.816308154076 0.217301466433
0.821010505252 0.217471821313
0.825712856427 0.217656803576
0.830415207603 0.21785641322
0.835117558778 0.218070650246
0.839819909954 0.218299514655
0.84452226113 0.218543006445
0.849224612305 0.218801125617
0.853926963481 0.219073872171
0.858629314656 0.219361246107
0.863331665832 0.219663247425
0.868034017008 0.219979876124
0.872736368183 0.220311132206
0.877438719359 0.22065701567
0.882141070534 0.221017526515
0.88684342171 0.221392664743
0.891545772885 0.221782430352
0.896248124061 0.222186823343
0.900950475237 0.222605843717
0.905652826412 0.223039491472
0.910355177588 0.223487766609
0.915057528763 0.223950669128
0.919759879939 0.224428199029
0.924462231115 0.224920356311
0.92916458229 0.225427140976
0.933866933466 0.225948553023
0.938569284641 0.226484592451
0.943271635817 0.227035259262
0.947973986993 0.227600553454
0.952676338168 0.228180475028
0.957378689344 0.228775023985
0.962081040519 0.229384200323
0.966783391695 0.230008004043
0.97148574287 0.230646435145
0.976188094046 0.231299493629
0.980890445222 0.231967179495
0.985592796397 0.232649492742
0.990295147573 0.233346433372
0.994997498748 0.234058001384
0.999699849924 0.234784196777
1.0044022011 0.23551708381
1.00910455228 0.236246525555
1.01380690345 0.236972485121
1.01850925463 0.237694962508
1.0232116058 0.238413957715
1.02791395698 0.239129470743
1.03261630815 0.239841501593
1.03731865933 0.240550050262
1.0420210105 0.241255116753
1.04672336168 0.241956701065
1.05142571286 0.242654803197
1.05612806403 0.24334942315
1.06083041521 0.244040560924
1.06553276638 0.244728216518
1.07023511756 0.245412389934
1.07493746873 0.24609308117
1.07963981991 0.246770290227
1.08434217108 0.247444017105
1.08904452226 0.248114261804
1.09374687344 0.248781024323
1.09844922461 0.249444304663
1.10315157579 0.250104102824
1.10785392696 0.250760418806
1.11255627814 0.251413252609
1.11725862931 0.252062604232
1.12196098049 0.252708473676
1.12666333166 0.253350860941
1.13136568284 0.253989766027
1.13606803402 0.254625188934
1.14077038519 0.255257129661
1.14547273637 0.25588558821
1.15017508754 0.256510564579
1.15487743872 0.257132058768
1.15957978989 0.257750070779
1.16428214107 0.25836460061
1.16898449225 0.258975648262
1.17368684342 0.259583213735
1.1783891946 0.260187297029
1.18309154577 0.260787898144
1.18779389695 0.261385017079
1.19249624812 0.261978653835
1.1971985993 0.262568808412
1.20190095047 0.26315548081
1.20660330165 0.263738671029
1.21130565283 0.264318379068
1.216008004 0.264894604928
1.22071035518 0.265467348609
1.22541270635 0.266036610111
1.23011505753 0.266602389433
1.2348174087 0.267164686577
1.23951975988 0.267723501541
1.24422211105 0.268278834326
1.24892446223 0.268830684932
1.25362681341 0.269379053358
1.25832916458 0.269923939606
1.26303151576 0.270465343674
1.26773386693 0.271003265563
1.27243621811 0.271537705272
1.27713856928 0.272068662803
1.28184092046 0.272596138154
1.28654327163 0.273120131326
1.29124562281 0.273640642319
1.29594797399 0.274157671133
1.30065032516 0.274671217767
1.30535267634 0.275181282223
1.31005502751 0.275687864499
1.31475737869 0.276190964596
1.31945972986 0.276690582513
1.32416208104 0.277186718252
1.32886443222 0.277679371811
1.33356678339 0.278168543191
1.33826913457 0.278654232392
1.34297148574 0.279136439414
1.34767383692 0.279615164256
1.35237618809 0.28009040692
1.35707853927 0.280562167404
1.36178089044 0.281030445708
1.36648324162 0.281495241834
1.3711855928 0.281956555781
1.37588794397 0.282414387548
1.38059029515 0.282868737136
1.38529264632 0.283319604545
1.3899949975 0.283766989774
1.39469734867 0.284210892825
1.39939969985 0.284651313696
1.40410205102 0.285088252388
1.4088044022 0.285521708901
1.41350675338 0.285951683235
1.41820910455 0.286378175389
1.42291145573 0.286801185364
1.4276138069 0.28722071316
1.43231615808 0.287636758777
1.43701850925 0.288049322215
1.44172086043 0.288458403473
1.4464232116 0.288864002552
1.45112556278 0.289266119452
1.45582791396 0.289664754173
1.46053026513 0.290059906715
1.46523261631 0.290451577077
1.46993496748 0.29083976526
1.47463731866 0.291224471264
1.47933966983 0.291605695089
1.48404202101 0.291983436735
1.48874437219 0.292357696201
1.49344672336 0.292728473488
1.49814907454 0.293095768596
1.50285142571 0.293459581525
1.50755377689 0.293819912275
1.51225612806 0.294176760845
1.51695847924 0.294530127236
1.52166083041 0.294880011448
1.52636318159 0.295226413481
1.53106553277 0.295569333334
1.53576788394 0.295908771009
1.54047023512 0.296244726504
1.54517258629 0.29657719982
1.54987493747 0.296906190957
1.55457728864 0.297231699914
1.55927963982 0.297553726692
1.56398199099 0.297872271292
1.56868434217 0.298187333711
1.57338669335 0.298498913952
1.57808904452 0.298807012014
1.5827913957 0.299111627896
1.58749374687 0.299412761599
1.59219609805 0.299710413123
1.59689844922 0.300004582468
1.6016008004 0.300295269633
1.60630315157 0.30058247462
1.61100550275 0.300866197427
1.61570785393 0.301146438055
1.6204102051 0.301423196503
1.62511255628 0.301696472773
1.62981490745 0.301966266863
1.63451725863 0.302232578774
1.6392196098 0.302495408506
1.64392196098 0.302754756059
1.64862431216 0.303010621432
1.65332666333 0.303263004626
1.65802901451 0.303511905641
1.66273136568 0.303757324477
1.66743371686 0.303999261134
1.67213606803 0.304237715611
1.67683841921 0.30447268791
1.68154077038 0.304704178029
1.68624312156 0.304932185969
1.69094547274 0.305156711729
1.69564782391 0.305377755311
1.70035017509 0.305595316713
1.70505252626 0.305809395936
1.70975487744 0.30601999298
1.71445722861 0.306227107844
1.71915957979 0.30643074053
1.72386193096 0.306630891036
1.72856428214 0.306827559363
1.73326663332 0.307020745511
1.73796898449 0.30721044948
1.74267133567 0.307396671269
1.74737368684 0.307579410879
1.75207603802 0.30775866831
1.75677838919 0.307934443562
1.76148074037 0.308106736635
1.76618309154 0.308275547528
1.77088544272 0.308440876242
1.7755877939 0.308602722777
1.78029014507 0.308761087133
1.78499249625 0.30891596931
1.78969484742 0.309067369307
1.7943971986 0.309215287125
1.79909954977 0.309359722764
1.80380190095 0.309500676224
1.80850425213 0.309638147505
1.8132066033 0.309772136606
1.81790895448 0.309902643528
1.82261130565 0.310029668271
1.82731365683 0.310153210835
1.832016008 0.310273271219
1.83671835918 0.310389849425
1.84142071035 0.310502945451
1.84612306153 0.310612559298
1.85082541271 0.310718690966
1.85552776388 0.310821340454
1.86023011506 0.310920507763
1.86493246623 0.311016192894
1.86963481741 0.311108395844
1.87433716858 0.311197116616
1.87903951976 0.311282355209
1.88374187093 0.311364111622
1.88844422211 0.311442385856
1.89314657329 0.311517177911
1.89784892446 0.311588487787
1.90255127564 0.311656315483
1.90725362681 0.311720661001
1.91195597799 0.311781524339
1.91665832916 0.311838905498
1.92136068034 0.311892804477
1.92606303151 0.311943221278
1.93076538269 0.311990155899
1.93546773387 0.312033608341
1.94017008504 0.312073578604
1.94487243622 0.312110066688
1.94957478739 0.312143072592
1.95427713857 0.312172596317
1.95897948974 0.312198637864
1.96368184092 0.31222119723
1.9683841921 0.312240274418
1.97308654327 0.312255869427
1.97778889445 0.312267982256
1.98249124562 0.312276612906
1.9871935968 0.312281761377
1.99189594797 0.312283427668
1.99659829915 0.312281611781
2.00130065032 0.312276414297
2.0060030015 0.312269676071
2.01070535268 0.312262085116
2.01540770385 0.312253641432
2.02011005503 0.312244345019
2.0248124062 0.312234195877
2.02951475738 0.312223194006
2.03421710855 0.312211339405
2.03891945973 0.312198632076
2.0436218109 0.312185072018
2.04832416208 0.312170659231
2.05302651326 0.312155393715
2.05772886443 0.31213927547
2.06243121561 0.312122304495
2.06713356678 0.312104480792
2.07183591796 0.31208580436
2.07653826913 0.312066275199
2.08124062031 0.312045893309
2.08594297148 0.31202465869
2.09064532266 0.312002571341
2.09534767384 0.311979631264
2.10005002501 0.311955838458
2.10475237619 0.311931192923
2.10945472736 0.311905694658
2.11415707854 0.311879343665
2.11885942971 0.311852139943
2.12356178089 0.311824083492
2.12826413207 0.311795174312
2.13296648324 0.311765412402
2.13766883442 0.311734797764
2.14237118559 0.311703330397
2.14707353677 0.311671010301
2.15177588794 0.311637837475
2.15647823912 0.311603811921
2.16118059029 0.311568933638
2.16588294147 0.311533202626
2.17058529265 0.311496618884
2.17528764382 0.311459182414
2.179989995 0.311420893215
2.18469234617 0.311381751286
2.18939469735 0.311341756629
2.19409704852 0.311300909243
2.1987993997 0.311259209128
2.20350175087 0.311216656283
2.20820410205 0.31117325071
2.21290645323 0.311128992408
2.2176088044 0.311083881376
2.22231115558 0.311037917616
2.22701350675 0.310991101127
2.23171585793 0.310943431908
2.2364182091 0.310894909961
2.24112056028 0.310845535285
2.24582291145 0.310795307879
2.25052526263 0.310744227745
2.25522761381 0.310692294882
2.25992996498 0.310639509289
2.26463231616 0.310585870968
2.26933466733 0.310531379918
2.27403701851 0.310476036138
2.27873936968 0.31041983963
2.28344172086 0.310362790392
2.28814407204 0.310304888426
2.29284642321 0.310246133731
2.29754877439 0.310186526306
2.30225112556 0.310126066153
2.30695347674 0.310064753271
2.31165582791 0.310002587659
2.31635817909 0.309939569319
2.32106053026 0.309875698249
2.32576288144 0.309810974451
2.33046523262 0.309745397924
2.33516758379 0.309678968667
2.33986993497 0.309611686682
2.34457228614 0.309543551967
2.34927463732 0.309474564524
2.35397698849 0.309404724351
2.35867933967 0.30933403145
2.36338169084 0.309262485819
2.36808404202 0.30919008746
2.3727863932 0.309116836372
2.37748874437 0.309042732554
2.38219109555 0.308967776008
2.38689344672 0.308891966732
2.3915957979 0.308815304728
2.39629814907 0.308737789994
2.40100050025 0.308659422532
2.40570285142 0.30858020234
2.4104052026 0.30850012942
2.41510755378 0.30841920377
2.41980990495 0.308337425392
2.42451225613 0.308254794284
2.4292146073 0.308171310448
2.43391695848 0.308086973882
2.43861930965 0.308001784588
2.44332166083 0.307915742564
2.44802401201 0.307828847812
2.45272636318 0.30774110033
2.45742871436 0.30765250012
2.46213106553 0.30756304718
2.46683341671 0.307472741512
2.47153576788 0.307381583114
2.47623811906 0.307289571988
2.48094047023 0.307196708132
2.48564282141 0.307102991547
2.49034517259 0.307008422234
2.49504752376 0.306913000191
2.49974987494 0.30681672542
2.50445222611 0.306719597919
2.50915457729 0.30662161769
2.51385692846 0.306522784731
2.51855927964 0.306423099043
2.52326163081 0.306322560627
2.52796398199 0.306221169481
2.53266633317 0.306118925607
2.53736868434 0.306015829003
2.54207103552 0.30591187967
2.54677338669 0.305807077609
2.55147573787 0.305701422818
2.55617808904 0.305594915299
2.56088044022 0.30548755505
2.56558279139 0.305379342072
2.57028514257 0.305270276366
2.57498749375 0.30516035793
2.57968984492 0.305049586765
2.5843921961 0.304937962872
2.58909454727 0.304825486249
2.59379689845 0.304712156897
2.59849924962 0.304597974817
2.6032016008 0.304482940007
2.60790395198 0.304367052469
2.61260630315 0.304250312201
2.61730865433 0.304132719204
2.6220110055 0.304014273478
2.62671335668 0.303894975024
2.63141570785 0.30377482384
2.63611805903 0.303653819927
2.6408204102 0.303531963286
2.64552276138 0.303409253915
2.65022511256 0.303285691815
2.65492746373 0.303161276987
2.65962981491 0.303036009429
2.66433216608 0.302909889142
2.66903451726 0.302782916126
2.67373686843 0.302655090382
2.67843921961 0.302526411908
2.68314157078 0.302396880705
2.68784392196 0.302266496774
2.69254627314 0.302135260113
2.69724862431 0.302003170723
2.70195097549 0.301870228604
2.70665332666 0.301736433757
2.71135567784 0.30160178618
2.71605802901 0.301466285874
2.72076038019 0.301329932839
2.72546273136 0.301192727076
2.73016508254 0.301054668583
2.73486743372 0.300915757361
2.73956978489 0.30077599341
2.74427213607 0.30063537673
2.74897448724 0.300493907322
2.75367683842 0.300351585184
2.75837918959 0.300208410317
2.76308154077 0.300064382721
2.76778389195 0.299919502396
2.77248624312 0.299773769343
2.7771885943 0.29962718356
2.78189094547 0.299479745048
2.78659329665 0.299331453807
2.79129564782 0.299182309837
2.795997999 0.299032313138
2.80070035017 0.298881463711
2.80540270135 0.298729761554
2.81010505253 0.298577206668
2.8148074037 0.298423799053
2.81950975488 0.298269538709
2.82421210605 0.298114425636
2.82891445723 0.297958459834
2.8336168084 0.297801641304
2.83831915958 0.297643970044
2.84302151075 0.297485446055
2.84772386193 0.297326069337
2.85242621311 0.29716583989
2.85712856428 0.297004757714
2.86183091546 0.296842822809
2.86653326663 0.296680035175
2.87123561781 0.296516394813
2.87593796898 0.296351901721
2.88064032016 0.2961865559
2.88534267133 0.29602035735
2.89004502251 0.295853306071
2.89474737369 0.295685402063
2.89944972486 0.295516645326
2.90415207604 0.29534703586
2.90885442721 0.295176573665
2.91355677839 0.295005258741
2.91825912956 0.294833091088
2.92296148074 0.294660070706
2.92766383192 0.294486197595
2.93236618309 0.294311471755
2.93706853427 0.294135893186
2.94177088544 0.293959461888
2.94647323662 0.293782177862
2.95117558779 0.293604041106
2.95587793897 0.293425051621
2.96058029014 0.293245209407
2.96528264132 0.293064514464
2.9699849925 0.292882966792
2.97468734367 0.292700566391
2.97938969485 0.292517313261
2.98409204602 0.292333207402
2.9887943972 0.292148248814
2.99349674837 0.291962437497
2.99819909955 0.291775773451
3.00290145072 0.291588256676
3.0076038019 0.291399887172
3.01230615308 0.291210664938
3.01700850425 0.291020589976
3.02171085543 0.290829662285
3.0264132066 0.290637881865
3.03111555778 0.290445248716
3.03581790895 0.290251762838
3.04052026013 0.290057424231
3.0452226113 0.289862232895
3.04992496248 0.28966618883
3.05462731366 0.289469292036
3.05932966483 0.289271542513
3.06403201601 0.289072940261
3.06873436718 0.28887348528
3.07343671836 0.28867317757
3.07813906953 0.288472017131
3.08284142071 0.288270003963
3.08754377189 0.288067138065
3.09224612306 0.287863419439
3.09694847424 0.287658848084
3.10165082541 0.287453424
3.10635317659 0.287247147187
3.11105552776 0.287040017645
3.11575787894 0.286832035374
3.12046023011 0.286623200374
3.12516258129 0.286413512645
3.12986493247 0.286202972186
3.13456728364 0.285991578999
3.13926963482 0.285779333083
3.14397198599 0.285566234438
3.14867433717 0.285352283064
3.15337668834 0.285137478961
3.15807903952 0.284921822128
3.16278139069 0.284705312567
3.16748374187 0.284487950277
3.17218609305 0.284269735258
3.17688844422 0.28405066751
3.1815907954 0.283830747033
3.18629314657 0.283609973826
3.19099549775 0.283388347891
3.19569784892 0.283165869227
3.2004002001 0.282942537834
3.20510255127 0.282718353712
3.20980490245 0.28249331686
3.21450725363 0.28226742728
3.2192096048 0.282040684971
3.22391195598 0.281813089933
3.22861430715 0.281584642166
3.23331665833 0.281355341669
3.2380190095 0.281125188444
3.24272136068 0.28089418249
3.24742371186 0.280662323807
3.25212606303 0.280429612394
3.25682841421 0.280196048253
3.26153076538 0.279961631383
3.26623311656 0.279726361784
3.27093546773 0.279490239455
3.27563781891 0.279253264398
3.28034017008 0.279015436612
3.28504252126 0.278776756097
3.28974487244 0.278537222852
3.29444722361 0.278296836879
3.29914957479 0.278055598177
3.30385192596 0.277813506745
3.30855427714 0.277570562585
3.31325662831 0.277326765696
3.31795897949 0.277082116078
3.32266133066 0.27683661373
3.32736368184 0.276590258654
3.33206603302 0.276343050849
3.33676838419 0.276094990314
3.34147073537 0.275846077051
3.34617308654 0.275596311059
3.35087543772 0.275345692337
3.35557778889 0.275094220887
3.36028014007 0.274841896708
3.36498249124 0.274588719799
3.36968484242 0.274334690162
3.3743871936 0.274079807796
3.37908954477 0.2738240727
3.38379189595 0.273567484876
3.38849424712 0.273310044322
3.3931965983 0.27305175104
3.39789894947 0.272792605029
3.40260130065 0.272532606288
3.40730365183 0.272271754819
3.412006003 0.272010050621
3.41670835418 0.271747493693
3.42141070535 0.271484084037
3.42611305653 0.271219821651
3.4308154077 0.270954706537
3.43551775888 0.270688738694
3.44022011005 0.270421918121
3.44492246123 0.27015424482
3.44962481241 0.269885718789
3.45432716358 0.26961634003
3.45902951476 0.269346108541
3.46373186593 0.269075024324
3.46843421711 0.268803087378
3.47313656828 0.268530297702
3.47783891946 0.268256655298
3.48254127063 0.267982160164
3.48724362181 0.267706812302
3.49194597299 0.26743061171
3.49664832416 0.26715355839
3.50135067534 0.26687565234
3.50605302651 0.266596893562
3.51075537769 0.266317282054
3.51545772886 0.266036817818
3.52016008004 0.265755500852
3.52486243121 0.265473331158
3.52956478239 0.265190308734
3.53426713357 0.264906433582
3.53896948474 0.2646217057
3.54367183592 0.26433612509
3.54837418709 0.26404969175
3.55307653827 0.263762405682
3.55777888944 0.263474266884
3.56248124062 0.263185275358
3.5671835918 0.262895431102
3.57188594297 0.262604734118
3.57658829415 0.262313184404
3.58129064532 0.262020781962
3.5859929965 0.26172752679
3.59069534767 0.26143341889
3.59539769885 0.26113845826
3.60010005002 0.260842644902
3.6048024012 0.260545978814
3.60950475238 0.260248459997
3.61420710355 0.259950088452
3.61890945473 0.259650864177
3.6236118059 0.259350787174
3.62831415708 0.259049857441
3.63301650825 0.25874807498
3.63771885943 0.258445439789
3.6424212106 0.258141951869
3.64712356178 0.257837611221
3.65182591296 0.257532417843
3.65652826413 0.257226371737
3.66123061531 0.256919472901
3.66593296648 0.256611721336
3.67063531766 0.256303117043
3.67533766883 0.25599366002
3.68004002001 0.255683350268
3.68474237118 0.255372187788
3.68944472236 0.255060172578
3.69414707354 0.25474730464
3.69884942471 0.254433583972
3.70355177589 0.254119010575
3.70825412706 0.25380358445
3.71295647824 0.253487305595
3.71765882941 0.253170174011
3.72236118059 0.252852189699
3.72706353177 0.252533352657
3.73176588294 0.252213662886
3.73646823412 0.251893120387
3.74117058529 0.251571725158
3.74587293647 0.2512494772
3.75057528764 0.250926376513
3.75527763882 0.250602423098
3.75997998999 0.250277616953
3.76468234117 0.249951958079
3.76938469235 0.249625446477
3.77408704352 0.249298082145
3.7787893947 0.248969865084
3.78349174587 0.248640795295
3.78819409705 0.248310872776
3.79289644822 0.247980097528
3.7975987994 0.247648469551
3.80230115057 0.247315988846
3.80700350175 0.246982655411
3.81170585293 0.246648469247
3.8164082041 0.246313430354
3.82111055528 0.245977538733
3.82581290645 0.245640794382
3.83051525763 0.245303197302
3.8352176088 0.244964747493
3.83991995998 0.244625444956
3.84462231115 0.244285289689
3.84932466233 0.243944281693
3.85402701351 0.243602420968
3.85872936468 0.243259707514
3.86343171586 0.242916141332
3.86813406703 0.24257172242
3.87283641821 0.242226450779
3.87753876938 0.241880326409
3.88224112056 0.24153334931
3.88694347174 0.241185519483
3.89164582291 0.240836836926
3.89634817409 0.24048730164
3.90105052526 0.240136913625
3.90575287644 0.239785672881
3.91045522761 0.239433579408
3.91515757879 0.239080633207
3.91985992996 0.238726834276
3.92456228114 0.238372182616
3.92926463232 0.238016678227
3.93396698349 0.237660321109
3.93866933467 0.237303111262
3.94337168584 0.236945048686
3.94807403702 0.236586133382
3.95277638819 0.236226365348
3.95747873937 0.235865744585
3.96218109054 0.235504271093
3.96688344172 0.235141944872
3.9715857929 0.234778765922
3.97628814407 0.234414734243
3.98099049525 0.234049849835
3.98569284642 0.233684112698
3.9903951976 0.233317522833
3.99509754877 0.232950080238
3.99979989995 0.232581784914
4.00450225112 0.232213284419
4.0092046023 0.231845342712
4.01390695348 0.231477961072
4.01860930465 0.231111139499
4.02331165583 0.230744877993
4.028014007 0.230379176554
4.03271635818 0.230014035182
4.03741870935 0.229649453877
4.04212106053 0.229285432639
4.04682341171 0.228921971467
4.05152576288 0.228559070363
4.05622811406 0.228196729326
4.06093046523 0.227834948356
4.06563281641 0.227473727452
4.07033516758 0.227113066616
4.07503751876 0.226752965847
4.07973986993 0.226393425144
4.08444222111 0.226034444509
4.08914457229 0.225676023941
4.09384692346 0.225318163439
4.09854927464 0.224960863005
4.10325162581 0.224604122637
4.10795397699 0.224247942337
4.11265632816 0.223892322103
4.11735867934 0.223537261937
4.12206103051 0.223182761837
4.12676338169 0.222828821804
4.13146573287 0.222475441839
4.13616808404 0.22212262194
4.14087043522 0.221770362108
4.14557278639 0.221418662343
4.15027513757 0.221067522646
4.15497748874 0.220716943015
4.15967983992 0.220366923451
4.16438219109 0.220017463954
4.16908454227 0.219668564524
4.17378689345 0.219320225161
4.17848924462 0.218972445865
4.1831915958 0.218625226636
4.18789394697 0.218278567474
4.19259629815 0.217932468379
4.19729864932 0.217586929351
4.2020010005 0.21724195039
4.20670335168 0.216897531496
4.21140570285 0.216553672669
4.21610805403 0.216210373909
4.2208104052 0.215867635215
4.22551275638 0.215525456589
4.23021510755 0.21518383803
4.23491745873 0.214842779538
4.2396198099 0.214502281112
4.24432216108 0.214162342754
4.24902451226 0.213822964463
4.25372686343 0.213484146238
4.25842921461 0.213145888081
4.26313156578 0.21280818999
4.26783391696 0.212471051967
4.27253626813 0.21213447401
4.27723861931 0.211798456121
4.28194097048 0.211462998298
4.28664332166 0.211128100543
4.29134567284 0.210793762854
4.29604802401 0.210459985232
4.30075037519 0.210126767678
4.30545272636 0.20979411019
4.31015507754 0.209462012769
4.31485742871 0.209130475415
4.31955977989 0.208799498128
4.32426213106 0.208469080909
4.32896448224 0.208139223756
4.33366683342 0.20780992667
4.33836918459 0.207481189651
4.34307153577 0.207153012699
4.34777388694 0.206825395814
4.35247623812 0.206498338996
4.35717858929 0.206171842245
4.36188094047 0.205845905561
4.36658329165 0.205520528944
4.37128564282 0.205195712394
4.375987994 0.204871455911
4.38069034517 0.204547759494
4.38539269635 0.204224623145
4.39009504752 0.203902046863
4.3947973987 0.203580030648
4.39949974987 0.2032585745
4.40420210105 0.202937678418
4.40890445223 0.202617342404
4.4136068034 0.202297566456
4.41830915458 0.201978350576
4.42301150575 0.201659694763
4.42771385693 0.201341599016
4.4324162081 0.201024063337
4.43711855928 0.200707087724
4.44182091045 0.200390672179
4.44652326163 0.2000748167
4.45122561281 0.199759521289
4.45592796398 0.199444785944
4.46063031516 0.199130610666
4.46533266633 0.198816995456
4.47003501751 0.198503940312
4.47473736868 0.198191445235
4.47943971986 0.197879510225
4.48414207103 0.197568135283
4.48884442221 0.197257320407
4.49354677339 0.196947065598
4.49824912456 0.196637370856
4.50295147574 0.196328236181
4.50765382691 0.196019661573
4.51235617809 0.195711647032
4.51705852926 0.195404192558
4.52176088044 0.195097298151
4.52646323162 0.194790963811
4.53116558279 0.194485189538
4.53586793397 0.194179975332
4.54057028514 0.193875321193
4.54527263632 0.193571227121
4.54997498749 0.193267693116
4.55467733867 0.192964719177
4.55937968984 0.192662305306
4.56408204102 0.192360451502
4.5687843922 0.192059157764
4.57348674337 0.191758424094
4.57818909455 0.191458250491
4.58289144572 0.191158636954
4.5875937969 0.190859583485
4.59229614807 0.190561090083
4.59699849925 0.190263156747
4.60170085042 0.189965783479
4.6064032016 0.189668970277
4.61110555278 0.189372717143
4.61580790395 0.189077024075
4.62051025513 0.188781891074
4.6252126063 0.188487318141
4.62991495748 0.188193305274
4.63461730865 0.187899852474
4.63931965983 0.187606959742
4.644022011 0.187314627076
4.64872436218 0.187022854477
4.65342671336 0.186731641945
4.65812906453 0.18644098948
4.66283141571 0.186150897083
4.66753376688 0.185861364752
4.67223611806 0.185572392488
4.67693846923 0.185283980291
4.68164082041 0.184996128161
4.68634317159 0.184708836098
4.69104552276 0.184422104102
4.69574787394 0.184135932173
4.70045022511 0.183850320311
4.70515257629 0.183565268515
4.70985492746 0.183280776787
4.71455727864 0.182996845126
4.71925962981 0.182713473532
4.72396198099 0.182430662005
4.72866433217 0.182148410544
4.73336668334 0.181866719151
4.73806903452 0.181585587825
4.74277138569 0.181305016565
4.74747373687 0.181025005373
4.75217608804 0.180745554248
4.75687843922 0.180466663189
4.76158079039 0.180188332198
4.76628314157 0.179910561273
4.77098549275 0.179633350416
4.77568784392 0.179356699625
4.7803901951 0.179080608902
4.78509254627 0.178805078245
4.78979489745 0.178530107655
4.79449724862 0.178255697133
4.7991995998 0.177981846677
4.80390195097 0.177708556288
4.80860430215 0.177435825967
4.81330665333 0.177163655712
4.8180090045 0.176892045524
4.82271135568 0.176620995403
4.82741370685 0.176350505349
4.83211605803 0.176080575363
4.8368184092 0.175811205443
4.84152076038 0.17554239559
4.84622311156 0.175274145804
4.85092546273 0.175006456085
4.85562781391 0.174739326433
4.86033016508 0.174472756848
4.86503251626 0.17420674733
4.86973486743 0.173941297878
4.87443721861 0.173676408494
4.87913956978 0.173412079177
4.88384192096 0.173148309927
4.88854427214 0.172885100744
4.89324662331 0.172622451628
4.89794897449 0.172360362578
4.90265132566 0.172098833596
4.90735367684 0.171837864681
4.91205602801 0.171577455832
4.91675837919 0.171317607051
4.92146073036 0.171058318336
4.92616308154 0.170799589689
4.93086543272 0.170541421109
4.93556778389 0.170283812595
4.94027013507 0.170026764148
4.94497248624 0.169770275769
4.94967483742 0.169514347456
4.95437718859 0.169258979211
4.95907953977 0.169004171032
4.96378189094 0.16874992292
4.96848424212 0.168496234876
4.9731865933 0.168243106898
4.97788894447 0.167990538987
4.98259129565 0.167738531143
4.98729364682 0.167487083367
4.991995998 0.167236195657
4.99669834917 0.166985868014
5.00140070035 0.166736100438
5.00610305153 0.166486892929
5.0108054027 0.166238245487
5.01550775388 0.165990158112
5.02021010505 0.165742630804
5.02491245623 0.165495663563
5.0296148074 0.165249256389
5.03431715858 0.165003409282
5.03901950975 0.164758122242
5.04372186093 0.164513395269
5.04842421211 0.164269228362
5.05312656328 0.164025621523
5.05782891446 0.163782574751
5.06253126563 0.163540088046
5.06723361681 0.163298161407
5.07193596798 0.163056794836
5.07663831916 0.162815988332
5.08134067033 0.162575741894
5.08604302151 0.162336055524
5.09074537269 0.162096929221
5.09544772386 0.161858362984
5.10015007504 0.161620356815
5.10485242621 0.161382910712
5.10955477739 0.161146024677
5.11425712856 0.160909698708
5.11895947974 0.160673932806
5.12366183091 0.160438726972
5.12836418209 0.160204081204
5.13306653327 0.159969995503
5.13776888444 0.15973646987
5.14247123562 0.159503504303
5.14717358679 0.159271098803
5.15187593797 0.15903925337
5.15657828914 0.158807968004
5.16128064032 0.158577242706
5.1659829915 0.158347077474
5.17068534267 0.158117472309
5.17538769385 0.157888427211
5.18009004502 0.15765994218
5.1847923962 0.157432017216
5.18949474737 0.157204652319
5.19419709855 0.156977847489
5.19889944972 0.156751602726
5.2036018009 0.15652591803
5.20830415208 0.1563007934
5.21300650325 0.156076228838
5.21770885443 0.155852224343
5.2224112056 0.155628779915
5.22711355678 0.155405895554
5.23181590795 0.155183571259
5.23651825913 0.154961807032
5.2412206103 0.154740602872
5.24592296148 0.154519958778
5.25062531266 0.154299874752
5.25532766383 0.154080350792
5.26003001501 0.1538613869
5.26473236618 0.153642983075
5.26943471736 0.153425139316
5.27413706853 0.153207855625
5.27883941971 0.152991132
5.28354177088 0.152774968442
5.28824412206 0.152559364952
5.29294647324 0.152344321528
5.29764882441 0.152129838171
5.30235117559 0.151915914882
5.30705352676 0.151702551659
5.31175587794 0.151489748503
5.31645822911 0.151277505414
5.32116058029 0.151065822393
5.32586293147 0.150854699438
5.33056528264 0.15064413655
5.33526763382 0.150434133729
5.33996998499 0.150224690975
5.34467233617 0.150015808288
5.34937468734 0.149807485668
5.35407703852 0.149599723115
5.35877938969 0.149392520629
5.36348174087 0.14918587821
5.36818409205 0.148979795858
5.37288644322 0.148774273573
5.3775887944 0.148569311355
5.38229114557 0.148364909203
5.38699349675 0.148161067119
5.39169584792 0.147957785102
5.3963981991 0.147755063152
5.40110055027 0.147552901268
5.40580290145 0.147351299452
5.41050525263 0.147150257703
5.4152076038 0.14694977602
5.41990995498 0.146749854405
5.42461230615 0.146550492856
5.42931465733 0.146351691375
5.4340170085 0.14615344996
5.43871935968 0.145955768613
5.44342171085 0.145758647332
5.44812406203 0.145562086119
5.45282641321 0.145366084972
5.45752876438 0.145170643893
5.46223111556 0.14497576288
5.46693346673 0.144781441934
5.47163581791 0.144587681055
5.47633816908 0.144394480244
5.48104052026 0.144201839499
5.48574287144 0.144009758821
5.49044522261 0.14381823821
5.49514757379 0.143627277666
5.49984992496 0.14343687719
5.50455227614 0.14324703678
5.50925462731 0.143057756437
5.51395697849 0.142869036161
5.51865932966 0.142680875952
5.52336168084 0.14249327581
5.52806403202 0.142306235735
5.53276638319 0.142119755726
5.53746873437 0.141933835785
5.54217108554 0.141748475911
5.54687343672 0.141563676104
5.55157578789 0.141379436364
5.55627813907 0.141195756691
5.56098049024 0.141012637084
5.56568284142 0.140830077545
5.5703851926 0.140648078073
5.57508754377 0.140466638667
5.57978989495 0.140285759329
5.58449224612 0.140105440058
5.5891945973 0.139925680853
5.59389694847 0.139746481716
5.59859929965 0.139567842645
5.60330165082 0.139389763642
5.608004002 0.139212244705
5.61270635318 0.139035285836
5.61740870435 0.138858887033
5.62211105553 0.138683048297
5.6268134067 0.138507769629
5.63151575788 0.138333051027
5.63621810905 0.138158892492
5.64092046023 0.137985294025
5.64562281141 0.137812255624
5.65032516258 0.13763977729
5.65502751376 0.137467859023
5.65972986493 0.137296500823
5.66443221611 0.13712570269
5.66913456728 0.136955464625
5.67383691846 0.136785786626
5.67853926963 0.136616668694
5.68324162081 0.136448110829
5.68794397199 0.136280113031
5.69264632316 0.1361126753
5.69734867434 0.135945797636
5.70205102551 0.135779480038
5.70675337669 0.135613722508
5.71145572786 0.135448525045
5.71615807904 0.135283887649
5.72086043021 0.13511981032
5.72556278139 0.134956293057
5.73026513257 0.134793335862
5.73496748374 0.134630938734
5.73966983492 0.134469101673
5.74437218609 0.134307824678
5.74907453727 0.134147107751
5.75377688844 0.13398695089
5.75847923962 0.133827354097
5.76318159079 0.13366831737
5.76788394197 0.133509840711
5.77258629315 0.133351924118
5.77728864432 0.133194567593
5.7819909955 0.133037771134
5.78669334667 0.132881534743
5.79139569785 0.132725858418
5.79609804902 0.13257074216
5.8008004002 0.13241618597
5.80550275138 0.132262189846
5.81020510255 0.132108753789
5.81490745373 0.131955877799
5.8196098049 0.131803561877
5.82431215608 0.131651806021
5.82901450725 0.131500610232
5.83371685843 0.13134997451
5.8384192096 0.131199898855
5.84312156078 0.131050383267
5.84782391196 0.130901427746
5.85252626313 0.130753032292
5.85722861431 0.130605196905
5.86193096548 0.130457921585
5.86663331666 0.130311206332
5.87133566783 0.130165051146
5.87603801901 0.130019456027
5.88074037018 0.129874420974
5.88544272136 0.129729945989
5.89014507254 0.129586031071
5.89484742371 0.12944267622
5.89954977489 0.129299881435
5.90425212606 0.129157646718
5.90895447724 0.129015972068
5.91365682841 0.128874857484
5.91835917959 0.128734302968
5.92306153076 0.128594308518
5.92776388194 0.128454874136
5.93246623312 0.128315999821
5.93716858429 0.128177685572
5.94187093547 0.12803993139
5.94657328664 0.127902737276
5.95127563782 0.127766103228
5.95597798899 0.127630029248
5.96068034017 0.127494515334
5.96538269135 0.127359561487
5.97008504252 0.127225167708
5.9747873937 0.127091333995
5.97948974487 0.126958060349
5.98419209605 0.12682534677
5.98889444722 0.126693193258
5.9935967984 0.126561599814
5.99829914957 0.126430566436
6.00300150075 0.126300000458
6.00770385193 0.126169569415
6.0124062031 0.126039243551
6.01710855428 0.125909022864
6.02181090545 0.125778907355
6.02651325663 0.125648897025
6.0312156078 0.125518991873
6.03591795898 0.125389191899
6.04062031015 0.125259497103
6.04532266133 0.125129907485
6.05002501251 0.125000423045
6.05472736368 0.124871043783
6.05942971486 0.1247417697
6.06413206603 0.124612600795
6.06883441721 0.124483537067
6.07353676838 0.124354578518
6.07823911956 0.124225725147
6.08294147073 0.124096976955
6.08764382191 0.12396833394
6.09234617309 0.123839796103
6.09704852426 0.123711363445
6.10175087544 0.123583035965
6.10645322661 0.123454813663
6.11115557779 0.123326696539
6.11585792896 0.123198684593
6.12056028014 0.123070777825
6.12526263132 0.122942976235
6.12996498249 0.122815279824
6.13466733367 0.122687688591
6.13936968484 0.122560202536
6.14407203602 0.122432821658
6.14877438719 0.12230554596
6.15347673837 0.122178375439
6.15817908954 0.122051310096
6.16288144072 0.121924349932
6.1675837919 0.121797494945
6.17228614307 0.121670745137
6.17698849425 0.121544100507
6.18169084542 0.121417561055
6.1863931966 0.121291126781
6.19109554777 0.121164797685
6.19579789895 0.121038573768
6.20050025012 0.120912455028
6.2052026013 0.120786441467
6.20990495248 0.120660533084
6.21460730365 0.120534729879
6.21930965483 0.120409031852
6.224012006 0.120283439003
6.22871435718 0.120157951332
6.23341670835 0.12003256884
6.23811905953 0.119907291525
6.2428214107 0.119782119389
6.24752376188 0.119657052431
6.25222611306 0.119532090651
6.25692846423 0.119407234049
6.26163081541 0.119282482626
6.26633316658 0.11915783638
6.27103551776 0.119033295313
6.27573786893 0.118908859423
6.28044022011 0.118784528712
6.28514257129 0.118660303179
6.28984492246 0.118536182824
6.29454727364 0.118412167647
6.29924962481 0.118288257649
6.30395197599 0.118164452828
6.30865432716 0.118040753186
6.31335667834 0.117917158722
6.31805902951 0.117793669435
6.32276138069 0.117670285327
6.32746373187 0.117547006398
6.33216608304 0.117423832646
6.33686843422 0.117300764072
6.34157078539 0.117177800677
6.34627313657 0.11705494246
6.35097548774 0.11693218942
6.35567783892 0.116809541559
6.36038019009 0.116686998877
6.36508254127 0.116564561372
6.36978489245 0.116442229045
6.37448724362 0.116320001897
6.3791895948 0.116197879926
6.38389194597 0.116075863134
6.38859429715 0.11595395152
6.39329664832 0.115832145084
6.3979989995 0.115710443826
6.40270135067 0.115588847747
6.40740370185 0.115467356845
6.41210605303 0.115345971122
6.4168084042 0.115224690576
6.42151075538 0.115103515209
6.42621310655 0.11498244502
6.43091545773 0.114861480009
6.4356178089 0.114740620176
6.44032016008 0.114619865522
6.44502251126 0.114499216045
6.44972486243 0.114378671747
6.45442721361 0.114258232627
6.45912956478 0.114137898685
6.46383191596 0.114017669921
6.46853426713 0.113897546335
6.47323661831 0.113777527927
6.47793896948 0.113657614698
6.48264132066 0.113537806646
6.48734367184 0.113418103773
6.49204602301 0.113298506078
6.49674837419 0.113179013561
6.50145072536 0.113059626222
6.50615307654 0.112940344061
6.51085542771 0.112821167079
6.51555777889 0.112702095274
6.52026013006 0.112583128648
6.52496248124 0.1124642672
6.52966483242 0.112345510929
6.53436718359 0.112226859837
6.53906953477 0.112108313924
6.54377188594 0.111989873188
6.54847423712 0.11187153763
6.55317658829 0.111753307251
6.55787893947 0.11163518205
6.56258129064 0.111517162027
6.56728364182 0.111399247182
6.571985993 0.111281437515
6.57668834417 0.111163733026
6.58139069535 0.111046133715
6.58609304652 0.110928639583
6.5907953977 0.110811250629
6.59549774887 0.110693966852
6.60020010005 0.110576788254
6.60490245123 0.110459714834
6.6096048024 0.110342746593
6.61430715358 0.110225883529
6.61900950475 0.110109125643
6.62371185593 0.109992472936
6.6284142071 0.109875925407
6.63311655828 0.109759483056
6.63781890945 0.109643145883
6.64252126063 0.109526913888
6.64722361181 0.109410787071
6.65192596298 0.109294765432
6.65662831416 0.109178848972
6.66133066533 0.10906303769
6.66603301651 0.108947331585
6.67073536768 0.108831730659
6.67543771886 0.108716234911
6.68014007003 0.108600844342
6.68484242121 0.10848555895
6.68954477239 0.108370378736
6.69424712356 0.108255303701
6.69894947474 0.108140333844
6.70365182591 0.108025469165
6.70835417709 0.107910709664
6.71305652826 0.107796055341
6.71775887944 0.107681506196
6.72246123061 0.10756706223
6.72716358179 0.107452723441
6.73186593297 0.107338489831
6.73656828414 0.107224361399
6.74127063532 0.107110338145
6.74597298649 0.106996420069
6.75067533767 0.106882607171
6.75537768884 0.106768899451
6.76008004002 0.10665529691
6.7647823912 0.106541799546
6.76948474237 0.106428407361
6.77418709355 0.106315120354
6.77888944472 0.106201938525
6.7835917959 0.106088861874
6.78829414707 0.105975890401
6.79299649825 0.105863024107
6.79769884942 0.10575026299
6.8024012006 0.105637607052
6.80710355178 0.105525056292
6.81180590295 0.10541261071
6.81650825413 0.105300270306
6.8212106053 0.10518803508
6.82591295648 0.105075905033
6.83061530765 0.104963880163
6.83531765883 0.104851960472
6.84002001 0.104740145958
6.84472236118 0.104628436623
6.84942471236 0.104516832466
6.85412706353 0.104405333487
6.85882941471 0.104293939687
6.86353176588 0.104182651064
6.86823411706 0.10407146762
6.87293646823 0.103960389353
6.87763881941 0.103849416265
6.88234117058 0.103738548355
6.88704352176 0.103627785623
6.89174587294 0.10351712807
6.89644822411 0.103406575694
6.90115057529 0.103296128496
6.90585292646 0.103185786477
6.91055527764 0.103075549636
6.91525762881 0.102965417973
6.91995997999 0.102855391488
6.92466233117 0.102745470181
6.92936468234 0.102635654052
6.93406703352 0.102525943102
6.93876938469 0.102416337329
6.94347173587 0.102306836735
6.94817408704 0.102197441319
6.95287643822 0.102088151081
6.95757878939 0.101978966021
6.96228114057 0.101869886139
6.96698349175 0.101760911436
6.97168584292 0.10165204191
6.9763881941 0.101543277563
6.98109054527 0.101434618393
6.98579289645 0.101326064402
6.99049524762 0.101217615589
6.9951975988 0.101109271955
6.99989994997 0.101001033498
7.00460230115 0.100892900219
7.00930465233 0.100784872119
7.0140070035 0.100676949197
7.01870935468 0.100569131452
7.02341170585 0.100461418886
7.02811405703 0.100353811499
7.0328164082 0.100246309289
7.03751875938 0.100138912257
7.04222111055 0.100031620404
7.04692346173 0.0999244337284
7.05162581291 0.0998173522312
7.05632816408 0.0997103759121
7.06103051526 0.0996035047712
7.06573286643 0.0994967388083
7.07043521761 0.0993900780237
7.07513756878 0.0992835224171
7.07983991996 0.0991770719887
7.08454227114 0.0990707267384
7.08924462231 0.0989644866663
7.09394697349 0.0988583517723
7.09864932466 0.0987523220564
7.10335167584 0.0986463975187
7.10805402701 0.0985405781591
7.11275637819 0.0984348639776
7.11745872936 0.0983292549742
7.12216108054 0.098223751149
7.12686343172 0.098118352502
7.13156578289 0.098013059033
7.13626813407 0.0979078707422
7.14097048524 0.0978027876296
7.14567283642 0.097697809695
7.15037518759 0.0975929369386
7.15507753877 0.0974881693603
7.15977988994 0.0973835069602
7.16448224112 0.0972789497382
7.1691845923 0.0971744976943
7.17388694347 0.0970701508286
7.17858929465 0.096965909141
7.18329164582 0.0968617726316
7.187993997 0.0967577413002
7.19269634817 0.096653815147
7.19739869935 0.096549994172
7.20210105052 0.096446278375
7.2068034017 0.0963426677562
7.21150575288 0.0962391623156
7.21620810405 0.096135762053
7.22091045523 0.0960324669687
7.2256128064 0.0959292770624
7.23031515758 0.0958261923343
7.23501750875 0.0957232127843
7.23971985993 0.0956203384124
7.24442221111 0.0955175692187
7.24912456228 0.0954149052031
7.25382691346 0.0953123463656
7.25852926463 0.0952098927063
7.26323161581 0.0951075442251
7.26793396698 0.0950053009221
7.27263631816 0.0949031627972
7.27733866933 0.0948011298504
7.28204102051 0.0946992020817
7.28674337169 0.0945973794912
7.29144572286 0.0944956620788
7.29614807404 0.0943940498446
7.30085042521 0.0942925427885
7.30555277639 0.0941911409105
7.31025512756 0.0940898442106
7.31495747874 0.0939886526889
7.31965982991 0.0938875663453
7.32436218109 0.0937865851799
7.32906453227 0.0936857091926
7.33376688344 0.0935849383834
7.33846923462 0.0934842727523
7.34317158579 0.0933837122994
7.34787393697 0.0932832570246
7.35257628814 0.093182906928
7.35727863932 0.0930826620095
7.36198099049 0.0929825222691
7.36668334167 0.0928824877069
7.37138569285 0.0927825583228
7.37608804402 0.0926827341168
7.3807903952 0.0925830150889
7.38549274637 0.0924834012392
7.39019509755 0.0923838925677
7.39489744872 0.0922844890742
7.3995997999 0.0921851907589
7.40430215108 0.0920859976217
7.40900450225 0.0919869096627
7.41370685343 0.0918879268818
7.4184092046 0.091789049279
7.42311155578 0.0916902768544
7.42781390695 0.0915916096079
7.43251625813 0.0914930475395
7.4372186093 0.0913945906493
7.44192096048 0.0912962389372
7.44662331166 0.0911979924032
7.45132566283 0.0910998510474
7.45602801401 0.0910018148697
7.46073036518 0.0909038838701
7.46543271636 0.0908060580487
7.47013506753 0.0907083374054
7.47483741871 0.0906107219402
7.47953976988 0.0905132116532
7.48424212106 0.0904158065443
7.48894447224 0.0903185066136
7.49364682341 0.0902213118609
7.49834917459 0.0901242222864
7.50305152576 0.0900272378901
7.50775387694 0.0899303586719
7.51245622811 0.0898335846318
7.51715857929 0.0897369157698
7.52186093046 0.089640352086
7.52656328164 0.0895438935803
7.53126563282 0.0894475402527
7.53596798399 0.0893512921033
7.54067033517 0.089255149132
7.54537268634 0.0891591113389
7.55007503752 0.0890631787238
7.55477738869 0.088967351287
7.55947973987 0.0888716290282
7.56418209105 0.0887760119476
7.56888444222 0.0886805000451
7.5735867934 0.0885850933208
7.57828914457 0.0884897917745
7.58299149575 0.0883945954065
7.58769384692 0.0882995042165
7.5923961981 0.0882045182047
7.59709854927 0.088109637371
7.60180090045 0.0880148617155
7.60650325163 0.087920191238
7.6112056028 0.0878256259388
7.61590795398 0.0877311658176
7.62061030515 0.0876368108746
7.62531265633 0.0875425611097
7.6300150075 0.087448416523
7.63471735868 0.0873543771144
7.63941970985 0.0872604428839
7.64412206103 0.0871666138316
7.64882441221 0.0870728899574
7.65352676338 0.0869792712613
7.65822911456 0.0868857577433
7.66293146573 0.0867923494035
7.66763381691 0.0866990462419
7.67233616808 0.0866058482583
7.67703851926 0.0865127554529
7.68174087043 0.0864197678256
7.68644322161 0.0863268853765
7.69114557279 0.0862341081055
7.69584792396 0.0861414360126
7.70055027514 0.0860488690979
7.70525262631 0.0859564073613
7.70995497749 0.0858640508028
7.71465732866 0.0857717994225
7.71935967984 0.0856796532203
7.72406203102 0.0855876121962
7.72876438219 0.0854956763503
7.73346673337 0.0854038456825
7.73816908454 0.0853121201928
7.74287143572 0.0852204998813
7.74757378689 0.0851289847479
7.75227613807 0.0850375747926
7.75697848924 0.0849462700155
7.76168084042 0.0848550704165
7.7663831916 0.0847639759957
7.77108554277 0.0846729867529
7.77578789395 0.0845821026883
7.78049024512 0.0844913238019
7.7851925963 0.0844006500936
7.78989494747 0.0843100815634
7.79459729865 0.0842196182113
7.79929964982 0.0841292600374
7.804002001 0.0840390070416
7.80870435218 0.0839488592239
7.81340670335 0.0838588165844
7.81810905453 0.083768879123
7.8228114057 0.0836790468398
7.82751375688 0.0835893197347
7.83221610805 0.0834996978077
7.83691845923 0.0834101810588
7.8416208104 0.0833207694881
7.84632316158 0.0832314630955
7.85102551276 0.0831422618811
7.85572786393 0.0830531658447
7.86043021511 0.0829641749866
7.86513256628 0.0828752893065
7.86983491746 0.0827865088046
7.87453726863 0.0826978334808
7.87923961981 0.0826092633352
7.88394197099 0.0825207983677
7.88864432216 0.0824324385783
7.89334667334 0.082344183967
7.89804902451 0.0822560345339
7.90275137569 0.0821679902789
7.90745372686 0.0820800512021
7.91215607804 0.0819922173034
7.91685842921 0.0819044885828
7.92156078039 0.0818168650404
7.92626313157 0.0817293466761
7.93096548274 0.0816419334899
7.93566783392 0.0815546254818
7.94037018509 0.0814674226519
7.94507253627 0.0813803250002
7.94977488744 0.0812933325265
7.95447723862 0.081206445231
7.95917958979 0.0811196631137
7.96388194097 0.0810329861744
7.96858429215 0.0809464144133
7.97328664332 0.0808599478303
7.9779889945 0.0807735864255
7.98269134567 0.0806873301988
7.98739369685 0.0806011791502
7.99209604802 0.0805151332798
7.9967983992 0.0804291925875
8.00150075037 0.0803433570733
8.00620310155 0.0802576267373
8.01090545273 0.0801720015794
8.0156078039 0.0800864815996
8.02031015508 0.080001066798
8.02501250625 0.0799157571745
8.02971485743 0.0798305527292
8.0344172086 0.0797454534619
8.03911955978 0.0796604593728
8.04382191096 0.0795755704619
8.04852426213 0.079490786729
8.05322661331 0.0794061081744
8.05792896448 0.0793215347978
8.06263131566 0.0792370665994
8.06733366683 0.0791527035791
8.07203601801 0.0790684457369
8.07673836918 0.0789842930729
8.08144072036 0.078900245587
8.08614307154 0.0788163032793
8.09084542271 0.0787324661496
8.09554777389 0.0786487341981
8.10025012506 0.0785651074248
8.10495247624 0.0784815858296
8.10965482741 0.0783981694125
8.11435717859 0.0783148581735
8.11905952976 0.0782316521127
8.12376188094 0.07814855123
8.12846423212 0.0780655555255
8.13316658329 0.0779826649991
8.13786893447 0.0778998796508
8.14257128564 0.0778171994806
8.14727363682 0.0777346244886
8.15197598799 0.0776521546747
8.15667833917 0.077569790039
8.16138069034 0.0774875305814
8.16608304152 0.0774053763019
8.1707853927 0.0773233272005
8.17548774387 0.0772413832773
8.18019009505 0.0771595445323
8.18489244622 0.0770778109653
8.1895947974 0.0769961825765
8.19429714857 0.0769146593658
8.19899949975 0.0768332413333
8.20370185093 0.0767519284789
8.2084042021 0.0766707208026
8.21310655328 0.0765896183045
8.21780890445 0.0765086209845
8.22251125563 0.0764277288426
8.2272136068 0.0763469418789
8.23191595798 0.0762662600932
8.23661830915 0.0761856834858
8.24132066033 0.0761052120564
8.24602301151 0.0760248458052
8.25072536268 0.0759445847322
8.25542771386 0.0758644288372
8.26013006503 0.0757843781204
8.26483241621 0.0757044325818
8.26953476738 0.0756245922212
8.27423711856 0.0755448570388
8.27893946973 0.0754652270346
8.28364182091 0.0753857022084
8.28834417209 0.0753062825604
8.29304652326 0.0752269680906
8.29774887444 0.0751477587988
8.30245122561 0.0750686546852
8.30715357679 0.0749896557498
8.31185592796 0.0749107619925
8.31655827914 0.0748319734133
8.32126063031 0.0747532900122
8.32596298149 0.0746747117893
8.33066533267 0.0745962387445
8.33536768384 0.0745178708778
8.34007003502 0.0744396081893
8.34477238619 0.0743614506789
8.34947473737 0.0742833983467
8.35417708854 0.0742054511925
8.35887943972 0.0741276092165
8.3635817909 0.0740498724187
8.36828414207 0.073972240799
8.37298649325 0.0738947143574
8.37768884442 0.0738172930939
8.3823911956 0.0737399770086
8.38709354677 0.0736627661014
8.39179589795 0.0735856603724
8.39649824912 0.0735086598214
8.4012006003 0.0734317644487
8.40590295148 0.073354974254
8.41060530265 0.0732782892375
8.41530765383 0.0732017093991
8.420010005 0.0731252347389
8.42471235618 0.0730488652567
8.42941470735 0.0729726009528
8.43411705853 0.0728964418269
8.4388194097 0.0728203878792
8.44352176088 0.0727444391096
8.44822411206 0.0726685955182
8.45292646323 0.0725928571049
8.45762881441 0.0725172238697
8.46233116558 0.0724416958127
8.46703351676 0.0723662729337
8.47173586793 0.072290955233
8.47643821911 0.0722157427103
8.48114057028 0.0721406353658
8.48584292146 0.0720656331994
8.49054527264 0.0719907362112
8.49524762381 0.0719159444011
8.49994997499 0.0718412577691
8.50465232616 0.0717666763153
8.50935467734 0.0716922000396
8.51405702851 0.071617828942
8.51875937969 0.0715435630226
8.52346173087 0.0714694022813
8.52816408204 0.0713953467181
8.53286643322 0.0713213963331
8.53756878439 0.0712475511262
8.54227113557 0.0711738110974
8.54697348674 0.0711001762468
8.55167583792 0.0710266465743
8.55637818909 0.0709532220799
8.56108054027 0.0708799027637
8.56578289145 0.0708066886256
8.57048524262 0.0707335796656
8.5751875938 0.0706605758838
8.57988994497 0.0705876772801
8.58459229615 0.0705148838545
8.58929464732 0.0704421956071
8.5939969985 0.0703696125378
8.59869934967 0.0702971346466
8.60340170085 0.0702247619336
8.60810405203 0.0701524943987
8.6128064032 0.070080332042
8.61750875438 0.0700082748633
8.62221110555 0.0699363228629
8.62691345673 0.0698644760405
8.6316158079 0.0697927343963
8.63631815908 0.0697210979302
8.64102051025 0.0696495666422
8.64572286143 0.0695781405324
8.65042521261 0.0695068196007
8.65512756378 0.0694356038472
8.65982991496 0.0693644932717
8.66453226613 0.0692934878745
8.66923461731 0.0692225876553
8.67393696848 0.0691517926143
8.67863931966 0.0690811027514
8.68334167084 0.0690105180667
8.68804402201 0.06894003856
8.69274637319 0.0688696642316
8.69744872436 0.0687993950812
8.70215107554 0.068729231109
8.70685342671 0.0686591723149
8.71155577789 0.068589218699
8.71625812906 0.0685193702612
8.72096048024 0.0684496270015
8.72566283142 0.0683799889199
8.73036518259 0.0683104560165
8.73506753377 0.0682410282912
8.73976988494 0.0681717057441
8.74447223612 0.0681024883751
8.74917458729 0.0680333761842
8.75387693847 0.0679643691715
8.75857928964 0.0678954673369
8.76328164082 0.0678266706804
8.767983992 0.0677579792021
8.77268634317 0.0676893929019
8.77738869435 0.0676209117798
8.78209104552 0.0675525358358
8.7867933967 0.06748426507
8.79149574787 0.0674160994824
8.79619809905 0.0673480390728
8.80090045022 0.0672800838414
8.8056028014 0.0672122337882
8.81030515258 0.067144488913
8.81500750375 0.067076849216
8.81970985493 0.0670093146972
8.8244122061 0.0669418853564
8.82911455728 0.0668745611938
8.83381690845 0.0668073422094
8.83851925963 0.066740228403
8.84322161081 0.0666732197748
8.84792396198 0.0666063163248
8.85262631316 0.0665395180528
8.85732866433 0.066472824959
8.86203101551 0.0664062370434
8.86673336668 0.0663397543059
8.87143571786 0.0662733767465
8.87613806903 0.0662071043652
8.88084042021 0.0661409371621
8.88554277139 0.0660748751371
8.89024512256 0.0660089182902
8.89494747374 0.0659430666215
8.89964982491 0.0658773201309
8.90435217609 0.0658116788185
8.90905452726 0.0657461426841
8.91375687844 0.0656807117279
8.91845922961 0.0656153859499
8.92316158079 0.06555016535
8.92786393197 0.0654850499282
8.93256628314 0.0654200396845
8.93726863432 0.065355134619
8.94197098549 0.0652903347316
8.94667333667 0.0652256400224
8.95137568784 0.0651610504913
8.95607803902 0.0650965661383
8.96078039019 0.0650321869634
8.96548274137 0.0649679129667
8.97018509255 0.0649037441481
8.97488744372 0.0648396805077
8.9795897949 0.0647757220454
8.98429214607 0.0647118687612
8.98899449725 0.0646481206551
8.99369684842 0.0645844777272
8.9983991996 0.0645209399774
9.00310155078 0.0644575074058
9.00780390195 0.0643941800123
9.01250625313 0.0643309577969
9.0172086043 0.0642678407597
9.02191095548 0.0642048289006
9.02661330665 0.0641419222196
9.03131565783 0.0640791207167
9.036018009 0.064016424392
9.04072036018 0.0639538332455
9.04542271136 0.063891347277
9.05012506253 0.0638289664867
9.05482741371 0.0637666908745
9.05952976488 0.0637045204405
9.06423211606 0.0636424551846
9.06893446723 0.0635804951068
9.07363681841 0.0635186402072
9.07833916958 0.0634568904857
9.08304152076 0.0633952459423
9.08774387194 0.0633337065771
9.09244622311 0.06327227239
9.09714857429 0.063210943381
9.10185092546 0.0631497195502
9.10655327664 0.0630886008975
9.11125562781 0.0630275874229
9.11595797899 0.0629666791265
9.12066033016 0.0629058760082
9.12536268134 0.062845178068
9.13006503252 0.062784585306
9.13476738369 0.0627240977221
9.13946973487 0.0626637153164
9.14417208604 0.0626034380887
9.14887443722 0.0625432660392
9.15357678839 0.0624831991679
9.15827913957 0.0624232374747
9.16298149075 0.0623633809596
9.16768384192 0.0623036296226
9.1723861931 0.0622439834638
9.17708854427 0.0621844424831
9.18179089545 0.0621250066805
9.18649324662 0.0620656760561
9.1911955978 0.0620064506098
9.19589794897 0.0619473303417
9.20060030015 0.0618883152516
9.20530265133 0.0618294053398
9.2100050025 0.061770600606
9.21470735368 0.0617119010504
9.21940970485 0.0616533066729
9.22411205603 0.0615948174735
9.2288144072 0.0615364334523
9.23351675838 0.0614781546092
9.23821910955 0.0614199809443
9.24292146073 0.0613619124575
9.24762381191 0.0613039491488
9.25232616308 0.0612460910183
9.25702851426 0.0611883380658
9.26173086543 0.0611306902916
9.26643321661 0.0610731476954
9.27113556778 0.0610157102774
9.27583791896 0.0609583780375
9.28054027013 0.0609011509758
9.28524262131 0.0608440290922
9.28994497249 0.0607870123867
9.29464732366 0.0607301008594
9.29934967484 0.0606732945101
9.30405202601 0.0606165933391
9.30875437719 0.0605599973461
9.31345672836 0.0605035065313
9.31815907954 0.0604471208946
9.32286143072 0.0603908404361
9.32756378189 0.0603346651557
9.33226613307 0.0602785950534
9.33696848424 0.0602226301293
9.34167083542 0.0601667703833
9.34637318659 0.0601110158154
9.35107553777 0.0600553664257
9.35577788894 0.0599998222141
9.36048024012 0.0599443831806
9.3651825913 0.0598890493253
9.36988494247 0.0598338206481
9.37458729365 0.059778697149
9.37928964482 0.0597236788281
9.383991996 0.0596687656853
9.38869434717 0.0596139577206
9.39339669835 0.0595592549341
9.39809904952 0.0595046573257
9.4028014007 0.0594501648954
9.40750375188 0.0593957776433
9.41220610305 0.0593414955693
9.41690845423 0.0592873186734
9.4216108054 0.0592332469557
9.42631315658 0.0591792804161
9.43101550775 0.0591254190547
9.43571785893 0.0590716628713
9.4404202101 0.0590180118661
9.44512256128 0.0589644660391
9.44982491246 0.0589110253902
9.45452726363 0.0588576899194
9.45922961481 0.0588044596267
9.46393196598 0.0587513345122
9.46863431716 0.0586983145758
9.47333666833 0.0586453998176
9.47803901951 0.0585925902374
9.48274137069 0.0585398858354
9.48744372186 0.0584872866116
9.49214607304 0.0584347925659
9.49684842421 0.0583824036983
9.50155077539 0.0583301200088
9.50625312656 0.0582779414975
9.51095547774 0.0582258681643
9.51565782891 0.0581739000093
9.52036018009 0.0581220370324
9.52506253127 0.0580702792336
9.52976488244 0.0580186266129
9.53446723362 0.0579670791704
9.53916958479 0.0579156369061
9.54387193597 0.0578642998198
9.54857428714 0.0578130679117
9.55327663832 0.0577619411817
9.55797898949 0.0577109196299
9.56268134067 0.0576600032562
9.56738369185 0.0576091920606
9.57208604302 0.0575584860431
9.5767883942 0.0575078852038
9.58149074537 0.0574573895427
9.58619309655 0.0574069990596
9.59089544772 0.0573567137547
9.5955977989 0.0573065336279
9.60030015007 0.0572564586793
9.60500250125 0.0572064889088
9.60970485243 0.0571566243164
9.6144072036 0.0571068649022
9.61910955478 0.0570572106661
9.62381190595 0.0570076616081
9.62851425713 0.0569582177283
9.6332166083 0.0569088790266
9.63791895948 0.056859645503
9.64262131066 0.0568105171576
9.64732366183 0.0567614939903
9.65202601301 0.0567125760011
9.65672836418 0.0566637631901
9.66143071536 0.0566150555572
9.66613306653 0.0565664531024
9.67083541771 0.0565179558258
9.67553776888 0.0564695637273
9.68024012006 0.0564212768069
9.68494247124 0.0563730950647
9.68964482241 0.0563250185006
9.69434717359 0.0562770471146
9.69904952476 0.0562291809068
9.70375187594 0.0561814198771
9.70845422711 0.0561337640256
9.71315657829 0.0560862133521
9.71785892946 0.0560387678569
9.72256128064 0.0559914275397
9.72726363182 0.0559441924007
9.73196598299 0.0558970624398
9.73666833417 0.055850037657
9.74137068534 0.0558031180524
9.74607303652 0.0557563036259
9.75077538769 0.0557095943776
9.75547773887 0.0556629903073
9.76018009004 0.0556164914153
9.76488244122 0.0555700977013
9.7695847924 0.0555238091655
9.77428714357 0.0554776258078
9.77898949475 0.0554315476282
9.78369184592 0.0553855746268
9.7883941971 0.0553397068035
9.79309654827 0.0552939441584
9.79779889945 0.0552482866914
9.80250125063 0.0552027344025
9.8072036018 0.0551572872918
9.81190595298 0.0551119453591
9.81660830415 0.0550667086047
9.82131065533 0.0550215770283
9.8260130065 0.0549765506301
9.83071535768 0.05493162941
9.83541770885 0.0548868133681
9.84012006003 0.0548421025043
9.84482241121 0.0547974968186
9.84952476238 0.0547529963111
9.85422711356 0.0547086009816
9.85892946473 0.0546643108304
9.86363181591 0.0546201258572
9.86833416708 0.0545760460622
9.87303651826 0.0545320714454
9.87773886943 0.0544882020066
9.88244122061 0.054444437746
9.88714357179 0.0544007786635
9.89184592296 0.0543572247592
9.89654827414 0.054313776033
9.90125062531 0.0542704324849
9.90595297649 0.054227194115
9.91065532766 0.0541840609232
9.91535767884 0.0541410329095
9.92006003001 0.054098110074
9.92476238119 0.0540552924166
9.92946473237 0.0540125799373
9.93416708354 0.0539699726362
9.93886943472 0.0539274705132
9.94357178589 0.0538850735683
9.94827413707 0.0538427818016
9.95297648824 0.053800595213
9.95767883942 0.0537585138025
9.9623811906 0.0537165375702
9.96708354177 0.053674666516
9.97178589295 0.05363290064
9.97648824412 0.053591239942
9.9811905953 0.0535496844222
9.98589294647 0.0535082340806
9.99059529765 0.0534668889171
9.99529764882 0.0534256489317
10.0 0.0533845141244


==> Supplementary/filled/extrap/U8/Cv-EU8n95.dat <==
0.599999999999 0.249610809156
0.604702351175 0.247942264678
0.60940470235 0.246308610224
0.614107053526 0.244709845796
0.618809404701 0.243145971393
0.623511755877 0.241616987016
0.628214107053 0.240122892664
0.632916458228 0.238663688337
0.637618809404 0.237239374035
0.642321160579 0.235849949759
0.647023511755 0.234495415509
0.65172586293 0.233175771283
0.656428214106 0.231891017083
0.661130565282 0.230641152909
0.665832916457 0.229426178759
0.670535267633 0.228246094635
0.675237618808 0.227100900537
0.679939969984 0.225990596464
0.68464232116 0.224915182416
0.689344672335 0.223874658393
0.694047023511 0.222869024396
0.698749374686 0.221898280424
0.703451725862 0.220962426478
0.708154077038 0.220061462557
0.712856428213 0.219195388661
0.717558779389 0.21836420479
0.722261130564 0.217567910945
0.72696348174 0.216806507126
0.731665832915 0.216079993331
0.736368184091 0.215388369562
0.741070535267 0.214731635819
0.745772886442 0.2141097921
0.750475237618 0.213522838407
0.755177588793 0.21297077474
0.759879939969 0.212453601097
0.764582291145 0.21197131748
0.76928464232 0.211523923889
0.773986993496 0.211111420323
0.778689344671 0.210733806782
0.783391695847 0.210391083266
0.788094047023 0.210083249776
0.792796398198 0.209810306311
0.797498749374 0.209572252872
0.802201100549 0.209369089458
0.806903451725 0.209200816069
0.8116058029 0.209067432706
0.816308154076 0.208968939368
0.821010505252 0.208905336055
0.825712856427 0.208876622768
0.830415207603 0.208882799506
0.835117558778 0.208923866269
0.839819909954 0.208999823058
0.84452226113 0.209110669872
0.849224612305 0.209256406711
0.853926963481 0.209437033576
0.858629314656 0.209652550466
0.863331665832 0.209902957381
0.868034017008 0.210188254322
0.872736368183 0.210508441288
0.877438719359 0.21086351828
0.882141070534 0.211253485297
0.88684342171 0.211678342339
0.891545772885 0.212138089407
0.896248124061 0.212632726499
0.900950475237 0.213162253618
0.905652826412 0.213726670761
0.910355177588 0.21432597793
0.915057528763 0.214960175125
0.919759879939 0.215629262344
0.924462231115 0.216333239589
0.92916458229 0.21707210686
0.933866933466 0.217845864155
0.938569284641 0.218654511477
0.943271635817 0.219498048823
0.947973986993 0.220376476195
0.952676338168 0.221289793592
0.957378689344 0.222238001014
0.962081040519 0.223221098462
0.966783391695 0.224239085935
0.97148574287 0.225291963434
0.976188094046 0.226379730958
0.980890445222 0.227502388507
0.985592796397 0.228659936082
0.990295147573 0.229852373682
0.994997498748 0.231079701307
0.999699849924 0.232341918958
1.0044022011 0.233620740616
1.00910455228 0.234892808163
1.01380690345 0.236158036591
1.01850925463 0.237416425899
1.0232116058 0.238667976088
1.02791395698 0.239912687157
1.03261630815 0.241150559108
1.03731865933 0.242381591939
1.0420210105 0.243605785651
1.04672336168 0.244823140243
1.05142571286 0.246033655716
1.05612806403 0.24723733207
1.06083041521 0.248434169305
1.06553276638 0.24962416742
1.07023511756 0.250807326416
1.07493746873 0.251983646292
1.07963981991 0.25315312705
1.08434217108 0.254315768688
1.08904452226 0.255471571207
1.09374687344 0.256620534606
1.09844922461 0.257762658886
1.10315157579 0.258897944047
1.10785392696 0.260026390089
1.11255627814 0.261147997011
1.11725862931 0.262262764814
1.12196098049 0.263370693498
1.12666333166 0.264471783062
1.13136568284 0.265566033507
1.13606803402 0.266653444833
1.14077038519 0.26773401704
1.14547273637 0.268807750127
1.15017508754 0.269874644095
1.15487743872 0.270934698943
1.15957978989 0.271987914673
1.16428214107 0.273034291283
1.16898449225 0.274073828773
1.17368684342 0.275106527145
1.1783891946 0.276132386397
1.18309154577 0.27715140653
1.18779389695 0.278163587543
1.19249624812 0.279168929438
1.1971985993 0.280167432213
1.20190095047 0.281159095868
1.20660330165 0.282143920405
1.21130565283 0.283121905822
1.216008004 0.284093052119
1.22071035518 0.285057359298
1.22541270635 0.286014827357
1.23011505753 0.286965456297
1.2348174087 0.287909246118
1.23951975988 0.288846196819
1.24422211105 0.289776308401
1.24892446223 0.290699580864
1.25362681341 0.291616014207
1.25832916458 0.292525608431
1.26303151576 0.293428363536
1.26773386693 0.294324279521
1.27243621811 0.295213356388
1.27713856928 0.296095594134
1.28184092046 0.296970992762
1.28654327163 0.29783955227
1.29124562281 0.298701272659
1.29594797399 0.299556153929
1.30065032516 0.30040419608
1.30535267634 0.301245399111
1.31005502751 0.302079763023
1.31475737869 0.302907287815
1.31945972986 0.303727973488
1.32416208104 0.304541820042
1.32886443222 0.305348827477
1.33356678339 0.306148995792
1.33826913457 0.306942324988
1.34297148574 0.307728815065
1.34767383692 0.308508466023
1.35237618809 0.309281277861
1.35707853927 0.31004725058
1.36178089044 0.310806384179
1.36648324162 0.31155867866
1.3711855928 0.312304134021
1.37588794397 0.313042750262
1.38059029515 0.313774527385
1.38529264632 0.314499465388
1.3899949975 0.315217564272
1.39469734867 0.315928824036
1.39939969985 0.316633244681
1.40410205102 0.317330826207
1.4088044022 0.318021568614
1.41350675338 0.318705471901
1.41820910455 0.319382536069
1.42291145573 0.320052761118
1.4276138069 0.320716147047
1.43231615808 0.321372693857
1.43701850925 0.322022401548
1.44172086043 0.32266527012
1.4464232116 0.323301299572
1.45112556278 0.323930489905
1.45582791396 0.324552841119
1.46053026513 0.325168353213
1.46523261631 0.325777026188
1.46993496748 0.326378860044
1.47463731866 0.32697385478
1.47933966983 0.327562010397
1.48404202101 0.328143326895
1.48874437219 0.328717804274
1.49344672336 0.329285442533
1.49814907454 0.329846241673
1.50285142571 0.330400201694
1.50755377689 0.330947322595
1.51225612806 0.331487604377
1.51695847924 0.33202104704
1.52166083041 0.332547650584
1.52636318159 0.333067415008
1.53106553277 0.333580340313
1.53576788394 0.334086426498
1.54047023512 0.334585673565
1.54517258629 0.335078081512
1.54987493747 0.335563650339
1.55457728864 0.336042380048
1.55927963982 0.336514270637
1.56398199099 0.336979322107
1.56868434217 0.337437534457
1.57338669335 0.337888907689
1.57808904452 0.338333441801
1.5827913957 0.338771136793
1.58749374687 0.339201992667
1.59219609805 0.339626009421
1.59689844922 0.340043187055
1.6016008004 0.340453525571
1.60630315157 0.340857024967
1.61100550275 0.341253685244
1.61570785393 0.341643506402
1.6204102051 0.34202648844
1.62511255628 0.342402631359
1.62981490745 0.342771935158
1.63451725863 0.343134399839
1.6392196098 0.3434900254
1.64392196098 0.343838811842
1.64862431216 0.344180759164
1.65332666333 0.344515867367
1.65802901451 0.344844136451
1.66273136568 0.345165566416
1.66743371686 0.345480157261
1.67213606803 0.345787908987
1.67683841921 0.346088821594
1.68154077038 0.346382895081
1.68624312156 0.34667012945
1.69094547274 0.346950524698
1.69564782391 0.347224080828
1.70035017509 0.347490797838
1.70505252626 0.347750675729
1.70975487744 0.348003714501
1.71445722861 0.348249914153
1.71915957979 0.348489274686
1.72386193096 0.3487217961
1.72856428214 0.348947478394
1.73326663332 0.34916632157
1.73796898449 0.349378325625
1.74267133567 0.349583490562
1.74737368684 0.349781816379
1.75207603802 0.349973303077
1.75677838919 0.350157950656
1.76148074037 0.350335759115
1.76618309154 0.350506728455
1.77088544272 0.350670858676
1.7755877939 0.350828149778
1.78029014507 0.35097860176
1.78499249625 0.351122214623
1.78969484742 0.351258988366
1.7943971986 0.351388922991
1.79909954977 0.351512018496
1.80380190095 0.351628274882
1.80850425213 0.351737692148
1.8132066033 0.351840270295
1.81790895448 0.351936009323
1.82261130565 0.352024909231
1.82731365683 0.352106970021
1.832016008 0.352182191691
1.83671835918 0.352250574241
1.84142071035 0.352312117673
1.84612306153 0.352366821985
1.85082541271 0.352414687177
1.85552776388 0.352455713251
1.86023011506 0.352489900205
1.86493246623 0.35251724804
1.86963481741 0.352537756755
1.87433716858 0.352551426352
1.87903951976 0.352558256829
1.88374187093 0.352558248186
1.88844422211 0.352551400425
1.89314657329 0.352537713544
1.89784892446 0.352517187544
1.90255127564 0.352489822424
1.90725362681 0.352455618185
1.91195597799 0.352414574827
1.91665832916 0.35236669235
1.92136068034 0.352311970753
1.92606303151 0.352250410037
1.93076538269 0.352182010202
1.93546773387 0.352106771247
1.94017008504 0.352024693173
1.94487243622 0.35193577598
1.94957478739 0.351840019668
1.95427713857 0.351737424236
1.95897948974 0.351627989685
1.96368184092 0.351511716015
1.9683841921 0.351388603225
1.97308654327 0.351258651316
1.97778889445 0.351121860288
1.98249124562 0.35097823014
1.9871935968 0.350827760873
1.99189594797 0.350670452487
1.99659829915 0.350506304982
2.00130065032 0.350335563025
2.0060030015 0.350162704468
2.01070535268 0.349989402896
2.01540770385 0.349815658308
2.02011005503 0.349641470706
2.0248124062 0.349466840088
2.02951475738 0.349291766455
2.03421710855 0.349116249806
2.03891945973 0.348940290143
2.0436218109 0.348763887464
2.04832416208 0.34858704177
2.05302651326 0.34840975306
2.05772886443 0.348232021335
2.06243121561 0.348053846595
2.06713356678 0.34787522884
2.07183591796 0.34769616807
2.07653826913 0.347516664284
2.08124062031 0.347336717483
2.08594297148 0.347156327667
2.09064532266 0.346975494835
2.09534767384 0.346794218988
2.10005002501 0.346612500126
2.10475237619 0.346430338249
2.10945472736 0.346247733356
2.11415707854 0.346064685448
2.11885942971 0.345881194525
2.12356178089 0.345697260587
2.12826413207 0.345512883633
2.13296648324 0.345328063664
2.13766883442 0.34514280068
2.14237118559 0.344957094681
2.14707353677 0.344770945666
2.15177588794 0.344584353636
2.15647823912 0.344397318591
2.16118059029 0.34420984053
2.16588294147 0.344021919455
2.17058529265 0.343833555364
2.17528764382 0.343644748257
2.179989995 0.343455498136
2.18469234617 0.343265804999
2.18939469735 0.343075668847
2.19409704852 0.34288508968
2.1987993997 0.342694067497
2.20350175087 0.342502602299
2.20820410205 0.342310694086
2.21290645323 0.342118342858
2.2176088044 0.341925548614
2.22231115558 0.341732311356
2.22701350675 0.341538631081
2.23171585793 0.341344507792
2.2364182091 0.341149941487
2.24112056028 0.340954932167
2.24582291145 0.340759479832
2.25052526263 0.340563584482
2.25522761381 0.340367246116
2.25992996498 0.340170464735
2.26463231616 0.339973240339
2.26933466733 0.339775572928
2.27403701851 0.339577462501
2.27873936968 0.339378909059
2.28344172086 0.339179912602
2.28814407204 0.338980473129
2.29284642321 0.338780590641
2.29754877439 0.338580265138
2.30225112556 0.33837949662
2.30695347674 0.338178285086
2.31165582791 0.337976630537
2.31635817909 0.337774532973
2.32106053026 0.337571992394
2.32576288144 0.337369008799
2.33046523262 0.33716558219
2.33516758379 0.336961712564
2.33986993497 0.336757399924
2.34457228614 0.336552644268
2.34927463732 0.336347445597
2.35397698849 0.336141803911
2.35867933967 0.33593571921
2.36338169084 0.335729191493
2.36808404202 0.335522220761
2.3727863932 0.335314807014
2.37748874437 0.335106950252
2.38219109555 0.334898650474
2.38689344672 0.334689907681
2.3915957979 0.334480721872
2.39629814907 0.334271093049
2.40100050025 0.33406102121
2.40570285142 0.333850506356
2.4104052026 0.333639548487
2.41510755378 0.333428147602
2.41980990495 0.333216303702
2.42451225613 0.333004016787
2.4292146073 0.332791286857
2.43391695848 0.332578113911
2.43861930965 0.33236449795
2.44332166083 0.332150438974
2.44802401201 0.331935936983
2.45272636318 0.331720991976
2.45742871436 0.331505603954
2.46213106553 0.331289772917
2.46683341671 0.331073498865
2.47153576788 0.330856781797
2.47623811906 0.330639621714
2.48094047023 0.330422018616
2.48564282141 0.330203972502
2.49034517259 0.329985483374
2.49504752376 0.32976655123
2.49974987494 0.32954717607
2.50445222611 0.329327357896
2.50915457729 0.329107096706
2.51385692846 0.328886392501
2.51855927964 0.328665245281
2.52326163081 0.328443655045
2.52796398199 0.328221621794
2.53266633317 0.327999145528
2.53736868434 0.327776226247
2.54207103552 0.32755286395
2.54677338669 0.327329058638
2.55147573787 0.327104810311
2.55617808904 0.326880118969
2.56088044022 0.326654984611
2.56558279139 0.326429407238
2.57028514257 0.32620338685
2.57498749375 0.325976923446
2.57968984492 0.325750017028
2.5843921961 0.325522667594
2.58909454727 0.325294875144
2.59379689845 0.32506663968
2.59849924962 0.3248379612
2.6032016008 0.324608839705
2.60790395198 0.324379275195
2.61260630315 0.324149267669
2.61730865433 0.323918817129
2.6220110055 0.323687923573
2.62671335668 0.323456587001
2.63141570785 0.323224807415
2.63611805903 0.322992584813
2.6408204102 0.322759919196
2.64552276138 0.322526810563
2.65022511256 0.322293258916
2.65492746373 0.322059264253
2.65962981491 0.321824826575
2.66433216608 0.321589945881
2.66903451726 0.321354622173
2.67373686843 0.321118855449
2.67843921961 0.320882645709
2.68314157078 0.320645992955
2.68784392196 0.320408897185
2.69254627314 0.3201713584
2.69724862431 0.3199333766
2.70195097549 0.319694951784
2.70665332666 0.319456083954
2.71135567784 0.319216773108
2.71605802901 0.318977019246
2.72076038019 0.31873682237
2.72546273136 0.318496182478
2.73016508254 0.318255099571
2.73486743372 0.318013573649
2.73956978489 0.317771604711
2.74427213607 0.317529192758
2.74897448724 0.31728633779
2.75367683842 0.317043039807
2.75837918959 0.316799298808
2.76308154077 0.316555114794
2.76778389195 0.316310487765
2.77248624312 0.316065417721
2.7771885943 0.315819904661
2.78189094547 0.315573948586
2.78659329665 0.315327549496
2.79129564782 0.31508070739
2.795997999 0.31483342227
2.80070035017 0.314585694134
2.80540270135 0.314337522982
2.81010505253 0.314088908816
2.8148074037 0.313839851634
2.81950975488 0.313590351437
2.82421210605 0.313340408225
2.82891445723 0.313090021997
2.8336168084 0.312839192754
2.83831915958 0.312587920496
2.84302151075 0.312336205223
2.84772386193 0.312084046934
2.85242621311 0.31183144563
2.85712856428 0.311578401311
2.86183091546 0.311324913977
2.86653326663 0.311070983627
2.87123561781 0.310816610262
2.87593796898 0.310561793882
2.88064032016 0.310306534487
2.88534267133 0.310050832076
2.89004502251 0.30979468665
2.89474737369 0.309538098209
2.89944972486 0.309281066753
2.90415207604 0.309023592281
2.90885442721 0.308765674794
2.91355677839 0.308507314292
2.91825912956 0.308248510774
2.92296148074 0.307989264241
2.92766383192 0.307729574693
2.93236618309 0.30746944213
2.93706853427 0.307208866551
2.94177088544 0.306947847958
2.94647323662 0.306686386348
2.95117558779 0.306424481724
2.95587793897 0.306162134084
2.96058029014 0.30589934343
2.96528264132 0.305636109759
2.9699849925 0.305372433074
2.97468734367 0.305108313373
2.97938969485 0.304843750658
2.98409204602 0.304578744926
2.9887943972 0.30431329618
2.99349674837 0.304047404418
2.99819909955 0.303781069641
3.00290145072 0.303514291849
3.0076038019 0.303247071042
3.01230615308 0.302979407219
3.01700850425 0.302711300381
3.02171085543 0.302442750528
3.0264132066 0.302173757659
3.03111555778 0.301904321775
3.03581790895 0.301634442876
3.04052026013 0.301364120962
3.0452226113 0.301093356032
3.04992496248 0.300822148087
3.05462731366 0.300550497127
3.05932966483 0.300278403152
3.06403201601 0.300005866161
3.06873436718 0.299732886156
3.07343671836 0.299459463134
3.07813906953 0.299185597098
3.08284142071 0.298911288046
3.08754377189 0.298636535979
3.09224612306 0.298361340897
3.09694847424 0.2980857028
3.10165082541 0.297809621687
3.10635317659 0.297533097559
3.11105552776 0.297256130416
3.11575787894 0.296978720257
3.12046023011 0.296700867084
3.12516258129 0.296422570895
3.12986493247 0.29614383169
3.13456728364 0.295864649471
3.13926963482 0.295585024236
3.14397198599 0.295304955986
3.14867433717 0.295024444721
3.15337668834 0.29474349044
3.15807903952 0.294462093144
3.16278139069 0.294180252833
3.16748374187 0.293897969507
3.17218609305 0.293615243165
3.17688844422 0.293332073808
3.1815907954 0.293048461436
3.18629314657 0.292764406049
3.19099549775 0.292479907646
3.19569784892 0.292194966228
3.2004002001 0.291909581795
3.20510255127 0.291623754347
3.20980490245 0.291337483883
3.21450725363 0.291050770404
3.2192096048 0.29076361391
3.22391195598 0.2904760144
3.22861430715 0.290187971875
3.23331665833 0.289899486335
3.2380190095 0.28961055778
3.24272136068 0.28932118621
3.24742371186 0.289031371624
3.25212606303 0.288741114023
3.25682841421 0.288450413406
3.26153076538 0.288159269775
3.26623311656 0.287867683128
3.27093546773 0.287575653466
3.27563781891 0.287283180788
3.28034017008 0.286990265096
3.28504252126 0.286696906388
3.28974487244 0.286403104665
3.29444722361 0.286108859926
3.29914957479 0.285814172173
3.30385192596 0.285519041404
3.30855427714 0.28522346762
3.31325662831 0.28492745082
3.31795897949 0.284630991005
3.32266133066 0.284334088175
3.32736368184 0.28403674233
3.33206603302 0.28373895347
3.33676838419 0.283440721594
3.34147073537 0.283142046703
3.34617308654 0.282842928797
3.35087543772 0.282543367875
3.35557778889 0.282243363938
3.36028014007 0.281942916986
3.36498249124 0.281642027019
3.36968484242 0.281340694036
3.3743871936 0.281038918038
3.37908954477 0.280736699025
3.38379189595 0.280434036997
3.38849424712 0.280130931953
3.3931965983 0.279827383894
3.39789894947 0.27952339282
3.40260130065 0.279218958731
3.40730365183 0.278914081626
3.412006003 0.278608761506
3.41670835418 0.278302998371
3.42141070535 0.277996792221
3.42611305653 0.277690143055
3.4308154077 0.277383050874
3.43551775888 0.277075515678
3.44022011005 0.276767537466
3.44492246123 0.276459116239
3.44962481241 0.276150251997
3.45432716358 0.27584094474
3.45902951476 0.275531194467
3.46373186593 0.27522100118
3.46843421711 0.274910364877
3.47313656828 0.274599285558
3.47783891946 0.274287763225
3.48254127063 0.273975797876
3.48724362181 0.273663389512
3.49194597299 0.273350538132
3.49664832416 0.273037243738
3.50135067534 0.272723506328
3.50605302651 0.272409325903
3.51075537769 0.272094702462
3.51545772886 0.271779636006
3.52016008004 0.271464126536
3.52486243121 0.271148174049
3.52956478239 0.270831778548
3.53426713357 0.270514940031
3.53896948474 0.270197658499
3.54367183592 0.269879933952
3.54837418709 0.269561766389
3.55307653827 0.269243155812
3.55777888944 0.268924102219
3.56248124062 0.26860460561
3.5671835918 0.268284665987
3.57188594297 0.267964283348
3.57658829415 0.267643457694
3.58129064532 0.267322189024
3.5859929965 0.26700047734
3.59069534767 0.26667832264
3.59539769885 0.266355724925
3.60010005002 0.266032684194
3.6048024012 0.265709200449
3.60950475238 0.265385273688
3.61420710355 0.265060903912
3.61890945473 0.26473609112
3.6236118059 0.264410835314
3.62831415708 0.264085136492
3.63301650825 0.263758994654
3.63771885943 0.263432409802
3.6424212106 0.263105381934
3.64712356178 0.262777911051
3.65182591296 0.262449997153
3.65652826413 0.262121640239
3.66123061531 0.261792840311
3.66593296648 0.261463597367
3.67063531766 0.261133911407
3.67533766883 0.260803782433
3.68004002001 0.260473210443
3.68474237118 0.260142195438
3.68944472236 0.259810737417
3.69414707354 0.259478836382
3.69884942471 0.259146492331
3.70355177589 0.258813705265
3.70825412706 0.258480475183
3.71295647824 0.258146802087
3.71765882941 0.257812685975
3.72236118059 0.257478126848
3.72706353177 0.257143124705
3.73176588294 0.256807679548
3.73646823412 0.256471791375
3.74117058529 0.256135460186
3.74587293647 0.255798685983
3.75057528764 0.255461468764
3.75527763882 0.25512380853
3.75997998999 0.254785705281
3.76468234117 0.254447159016
3.76938469235 0.254108169737
3.77408704352 0.253768737442
3.7787893947 0.253428862131
3.78349174587 0.253088543806
3.78819409705 0.252747782465
3.79289644822 0.252406578109
3.7975987994 0.252064930737
3.80230115057 0.251722840351
3.80700350175 0.251380306949
3.81170585293 0.251037330532
3.8164082041 0.250693911099
3.82111055528 0.250350048652
3.82581290645 0.250005743189
3.83051525763 0.249660994711
3.8352176088 0.249315803217
3.83991995998 0.248970168708
3.84462231115 0.248624091184
3.84932466233 0.248277570645
3.85402701351 0.247930607091
3.85872936468 0.247583200521
3.86343171586 0.247235350936
3.86813406703 0.246887058336
3.87283641821 0.24653832272
3.87753876938 0.246189144089
3.88224112056 0.245839522443
3.88694347174 0.245489457782
3.89164582291 0.245138950105
3.89634817409 0.244787999414
3.90105052526 0.244436605706
3.90575287644 0.244084768984
3.91045522761 0.243732489246
3.91515757879 0.243379766494
3.91985992996 0.243026600725
3.92456228114 0.242672991942
3.92926463232 0.242318940143
3.93396698349 0.241964445329
3.93866933467 0.2416095075
3.94337168584 0.241254126656
3.94807403702 0.240898302796
3.95277638819 0.240542035921
3.95747873937 0.240185326031
3.96218109054 0.239828173125
3.96688344172 0.239470577205
3.9715857929 0.239112538269
3.97628814407 0.238754056317
3.98099049525 0.238395131351
3.98569284642 0.238035763369
3.9903951976 0.237675952372
3.99509754877 0.23731569836
3.99979989995 0.236955001332
4.00450225112 0.236594301074
4.0092046023 0.236234116424
4.01390695348 0.235874448251
4.01860930465 0.235515296554
4.02331165583 0.235156661334
4.028014007 0.23479854259
4.03271635818 0.234440940322
4.03741870935 0.234083854531
4.04212106053 0.233727285217
4.04682341171 0.233371232379
4.05152576288 0.233015696017
4.05622811406 0.232660676132
4.06093046523 0.232306172724
4.06563281641 0.231952185792
4.07033516758 0.231598715336
4.07503751876 0.231245761357
4.07973986993 0.230893323855
4.08444222111 0.230541402829
4.08914457229 0.230189998279
4.09384692346 0.229839110206
4.09854927464 0.229488738609
4.10325162581 0.229138883489
4.10795397699 0.228789544846
4.11265632816 0.228440722679
4.11735867934 0.228092416988
4.12206103051 0.227744627774
4.12676338169 0.227397355036
4.13146573287 0.227050598775
4.13616808404 0.226704358991
4.14087043522 0.226358635682
4.14557278639 0.226013428851
4.15027513757 0.225668738496
4.15497748874 0.225324564617
4.15967983992 0.224980907215
4.16438219109 0.224637766289
4.16908454227 0.22429514184
4.17378689345 0.223953033867
4.17848924462 0.223611442371
4.1831915958 0.223270367351
4.18789394697 0.222929808808
4.19259629815 0.222589766741
4.19729864932 0.222250241151
4.2020010005 0.221911232037
4.20670335168 0.2215727394
4.21140570285 0.221234763239
4.21610805403 0.220897303555
4.2208104052 0.220560360347
4.22551275638 0.220223933616
4.23021510755 0.219888023361
4.23491745873 0.219552629583
4.2396198099 0.219217752281
4.24432216108 0.218883391456
4.24902451226 0.218549547107
4.25372686343 0.218216219235
4.25842921461 0.217883407839
4.26313156578 0.21755111292
4.26783391696 0.217219334477
4.27253626813 0.21688807251
4.27723861931 0.216557327021
4.28194097048 0.216227098007
4.28664332166 0.21589738547
4.29134567284 0.21556818941
4.29604802401 0.215239509826
4.30075037519 0.214911346719
4.30545272636 0.214583700088
4.31015507754 0.214256569933
4.31485742871 0.213929956255
4.31955977989 0.213603859054
4.32426213106 0.213278278329
4.32896448224 0.21295321408
4.33366683342 0.212628666309
4.33836918459 0.212304635013
4.34307153577 0.211981120194
4.34777388694 0.211658121852
4.35247623812 0.211335639986
4.35717858929 0.211013674596
4.36188094047 0.210692225683
4.36658329165 0.210371293247
4.37128564282 0.210050877287
4.375987994 0.209730977803
4.38069034517 0.209411594796
4.38539269635 0.209092728265
4.39009504752 0.208774378211
4.3947973987 0.208456544634
4.39949974987 0.208139227533
4.40420210105 0.207822426908
4.40890445223 0.20750614276
4.4136068034 0.207190375088
4.41830915458 0.206875123893
4.42301150575 0.206560389175
4.42771385693 0.206246170933
4.4324162081 0.205932469167
4.43711855928 0.205619283878
4.44182091045 0.205306615065
4.44652326163 0.204994462729
4.45122561281 0.204682826869
4.45592796398 0.204371707486
4.46063031516 0.20406110458
4.46533266633 0.203751018149
4.47003501751 0.203441448196
4.47473736868 0.203132394719
4.47943971986 0.202823857718
4.48414207103 0.202515837194
4.48884442221 0.202208333146
4.49354677339 0.201901345575
4.49824912456 0.20159487448
4.50295147574 0.201288919862
4.50765382691 0.20098348172
4.51235617809 0.200678560055
4.51705852926 0.200374154866
4.52176088044 0.200070266154
4.52646323162 0.199766893918
4.53116558279 0.199464038159
4.53586793397 0.199161698876
4.54057028514 0.198859876069
4.54527263632 0.19855856974
4.54997498749 0.198257779886
4.55467733867 0.197957506509
4.55937968984 0.197657749609
4.56408204102 0.197358509185
4.5687843922 0.197059785238
4.57348674337 0.196761577767
4.57818909455 0.196463886773
4.58289144572 0.196166712255
4.5875937969 0.195870054213
4.59229614807 0.195573912649
4.59699849925 0.19527828756
4.60170085042 0.194983178948
4.6064032016 0.194688586813
4.61110555278 0.194394511154
4.61580790395 0.194100951971
4.62051025513 0.193807909265
4.6252126063 0.193515383036
4.62991495748 0.193223373283
4.63461730865 0.192931880007
4.63931965983 0.192640903207
4.644022011 0.192350442883
4.64872436218 0.192060499036
4.65342671336 0.191771071666
4.65812906453 0.191482160772
4.66283141571 0.191193766354
4.66753376688 0.190905888413
4.67223611806 0.190618526949
4.67693846923 0.190331681961
4.68164082041 0.190045353449
4.68634317159 0.189759541414
4.69104552276 0.189474245855
4.69574787394 0.189189466773
4.70045022511 0.188905204168
4.70515257629 0.188621458039
4.70985492746 0.188338228386
4.71455727864 0.18805551521
4.71925962981 0.18777331851
4.72396198099 0.187491638287
4.72866433217 0.187210474541
4.73336668334 0.186929827271
4.73806903452 0.186649696477
4.74277138569 0.18637008216
4.74747373687 0.186090984319
4.75217608804 0.185812402955
4.75687843922 0.185534338067
4.76158079039 0.185256789656
4.76628314157 0.184979757721
4.77098549275 0.184703242263
4.77568784392 0.184427243281
4.7803901951 0.184151760776
4.78509254627 0.183876794748
4.78979489745 0.183602345195
4.79449724862 0.18332841212
4.7991995998 0.18305499552
4.80390195097 0.182782095398
4.80860430215 0.182509711751
4.81330665333 0.182237844582
4.8180090045 0.181966493888
4.82271135568 0.181695659672
4.82741370685 0.181425341931
4.83211605803 0.181155540667
4.8368184092 0.18088625588
4.84152076038 0.180617487569
4.84622311156 0.180349235735
4.85092546273 0.180081500377
4.85562781391 0.179814281496
4.86033016508 0.179547579091
4.86503251626 0.179281393163
4.86973486743 0.179015723711
4.87443721861 0.178750570735
4.87913956978 0.178485934237
4.88384192096 0.178221814214
4.88854427214 0.177958210668
4.89324662331 0.177695123599
4.89794897449 0.177432553006
4.90265132566 0.17717049889
4.90735367684 0.17690896125
4.91205602801 0.176647940086
4.91675837919 0.176387435399
4.92146073036 0.176127447189
4.92616308154 0.175867975455
4.93086543272 0.175609020197
4.93556778389 0.175350581416
4.94027013507 0.175092659112
4.94497248624 0.174835253284
4.94967483742 0.174578363932
4.95437718859 0.174321991057
4.95907953977 0.174066134659
4.96378189094 0.173810794737
4.96848424212 0.173555971291
4.9731865933 0.173301664322
4.97788894447 0.17304787383
4.98259129565 0.172794599814
4.98729364682 0.172541842274
4.991995998 0.172289601211
4.99669834917 0.172037876625
5.00140070035 0.171786668514
5.00610305153 0.171535976881
5.0108054027 0.171285801724
5.01550775388 0.171036143043
5.02021010505 0.170787000839
5.02491245623 0.170538375111
5.0296148074 0.17029026586
5.03431715858 0.170042673086
5.03901950975 0.169795596788
5.04372186093 0.169549036966
5.04842421211 0.169302993621
5.05312656328 0.169057466752
5.05782891446 0.16881245636
5.06253126563 0.168567962444
5.06723361681 0.168323985005
5.07193596798 0.168080524042
5.07663831916 0.167837579556
5.08134067033 0.167595151546
5.08604302151 0.167353240013
5.09074537269 0.167111844956
5.09544772386 0.166870966376
5.10015007504 0.166630604272
5.10485242621 0.166390758645
5.10955477739 0.166151429494
5.11425712856 0.16591261682
5.11895947974 0.165674320622
5.12366183091 0.165436540901
5.12836418209 0.165199277656
5.13306653327 0.164962530888
5.13776888444 0.164726300596
5.14247123562 0.164490586781
5.14717358679 0.164255389442
5.15187593797 0.16402070858
5.15657828914 0.163786544194
5.16128064032 0.163552896285
5.1659829915 0.163319764852
5.17068534267 0.163087149895
5.17538769385 0.162855051415
5.18009004502 0.162623469412
5.1847923962 0.162392403885
5.18949474737 0.162161854835
5.19419709855 0.161931822261
5.19889944972 0.161702306163
5.2036018009 0.161473306543
5.20830415208 0.161244823398
5.21300650325 0.16101685673
5.21770885443 0.160789406539
5.2224112056 0.160562472824
5.22711355678 0.160336055585
5.23181590795 0.160110154823
5.23651825913 0.159884770538
5.2412206103 0.159659902729
5.24592296148 0.159435551396
5.25062531266 0.15921171654
5.25532766383 0.158988398161
5.26003001501 0.158765596258
5.26473236618 0.158543310831
5.26943471736 0.158321541881
5.27413706853 0.158100289408
5.27883941971 0.157879553411
5.28354177088 0.15765933389
5.28824412206 0.157439630846
5.29294647324 0.157220444279
5.29764882441 0.157001774187
5.30235117559 0.156783620573
5.30705352676 0.156565983435
5.31175587794 0.156348862773
5.31645822911 0.156132258588
5.32116058029 0.155916170879
5.32586293147 0.155700599647
5.33056528264 0.155485544892
5.33526763382 0.155271006613
5.33996998499 0.15505698481
5.34467233617 0.154843479484
5.34937468734 0.154630490634
5.35407703852 0.154418018261
5.35877938969 0.154206062364
5.36348174087 0.153994622944
5.36818409205 0.1537837
5.37288644322 0.153573293533
5.3775887944 0.153363403542
5.38229114557 0.153154030028
5.38699349675 0.15294517299
5.39169584792 0.152736832429
5.3963981991 0.152529008345
5.40110055027 0.152321700736
5.40580290145 0.152114909604
5.41050525263 0.151908634949
5.4152076038 0.15170287677
5.41990995498 0.151497635068
5.42461230615 0.151292909842
5.42931465733 0.151088701093
5.4340170085 0.15088500882
5.43871935968 0.150681833024
5.44342171085 0.150479173704
5.44812406203 0.150277030861
5.45282641321 0.150075404494
5.45752876438 0.149874294604
5.46223111556 0.14967370119
5.46693346673 0.149473624252
5.47163581791 0.149274063792
5.47633816908 0.149075019807
5.48104052026 0.148876492299
5.48574287144 0.148678481268
5.49044522261 0.148480986713
5.49514757379 0.148284008635
5.49984992496 0.148087547033
5.50455227614 0.147891601907
5.50925462731 0.147696173258
5.51395697849 0.147501261086
5.51865932966 0.14730686539
5.52336168084 0.14711298617
5.52806403202 0.146919623427
5.53276638319 0.146726777161
5.53746873437 0.146534447371
5.54217108554 0.146342634058
5.54687343672 0.146151337221
5.55157578789 0.14596055686
5.55627813907 0.145770292976
5.56098049024 0.145580545568
5.56568284142 0.145391314637
5.5703851926 0.145202600183
5.57508754377 0.145014402205
5.57978989495 0.144826720703
5.58449224612 0.144639555678
5.5891945973 0.14445290713
5.59389694847 0.144266775058
5.59859929965 0.144081159462
5.60330165082 0.143896060343
5.608004002 0.1437114777
5.61270635318 0.143527411534
5.61740870435 0.143343861845
5.62211105553 0.143160828632
5.6268134067 0.142978311895
5.63151575788 0.142796311635
5.63621810905 0.142614827851
5.64092046023 0.142433860544
5.64562281141 0.142253409713
5.65032516258 0.142073475359
5.65502751376 0.141894057481
5.65972986493 0.14171515608
5.66443221611 0.141536771156
5.66913456728 0.141358902707
5.67383691846 0.141181550736
5.67853926963 0.14100471524
5.68324162081 0.140828396222
5.68794397199 0.140652593679
5.69264632316 0.140477307614
5.69734867434 0.140302538024
5.70205102551 0.140128284912
5.70675337669 0.139954548275
5.71145572786 0.139781328116
5.71615807904 0.139608624432
5.72086043021 0.139436437226
5.72556278139 0.139264766495
5.73026513257 0.139093612242
5.73496748374 0.138922974464
5.73966983492 0.138752853163
5.74437218609 0.138583248339
5.74907453727 0.138414159991
5.75377688844 0.13824558812
5.75847923962 0.138077532725
5.76318159079 0.137909993807
5.76788394197 0.137742971365
5.77258629315 0.137576465399
5.77728864432 0.137410475911
5.7819909955 0.137245002898
5.78669334667 0.137080046362
5.79139569785 0.136915606303
5.79609804902 0.13675168272
5.8008004002 0.136588275614
5.80550275138 0.136425384984
5.81020510255 0.13626301083
5.81490745373 0.136101153153
5.8196098049 0.135939811953
5.82431215608 0.135778987229
5.82901450725 0.135618678981
5.83371685843 0.13545888721
5.8384192096 0.135299611916
5.84312156078 0.135140853098
5.84782391196 0.134982610756
5.85252626313 0.134824884891
5.85722861431 0.134667675503
5.86193096548 0.134510982591
5.86663331666 0.134354806155
5.87133566783 0.134199146196
5.87603801901 0.134044002714
5.88074037018 0.133889375708
5.88544272136 0.133735265178
5.89014507254 0.133581671125
5.89484742371 0.133428593548
5.89954977489 0.133276032448
5.90425212606 0.133123987825
5.90895447724 0.132972459678
5.91365682841 0.132821448007
5.91835917959 0.132670952813
5.92306153076 0.132520974095
5.92776388194 0.132371511854
5.93246623312 0.132222566089
5.93716858429 0.132074136801
5.94187093547 0.13192622399
5.94657328664 0.131778827655
5.95127563782 0.131631947796
5.95597798899 0.131485584414
5.96068034017 0.131339737508
5.96538269135 0.131194407079
5.97008504252 0.131049593126
5.9747873937 0.13090529565
5.97948974487 0.13076151465
5.98419209605 0.130618250127
5.98889444722 0.13047550208
5.9935967984 0.13033327051
5.99829914957 0.130191555416
6.00300150075 0.130050277657
6.00770385193 0.129909153291
6.0124062031 0.129768156905
6.01710855428 0.129627288498
6.02181090545 0.129486548071
6.02651325663 0.129345935623
6.0312156078 0.129205451155
6.03591795898 0.129065094666
6.04062031015 0.128924866157
6.04532266133 0.128784765628
6.05002501251 0.128644793078
6.05472736368 0.128504948507
6.05942971486 0.128365231917
6.06413206603 0.128225643305
6.06883441721 0.128086182674
6.07353676838 0.127946850022
6.07823911956 0.127807645349
6.08294147073 0.127668568656
6.08764382191 0.127529619943
6.09234617309 0.127390799209
6.09704852426 0.127252106454
6.10175087544 0.12711354168
6.10645322661 0.126975104885
6.11115557779 0.126836796069
6.11585792896 0.126698615233
6.12056028014 0.126560562376
6.12526263132 0.1264226375
6.12996498249 0.126284840602
6.13466733367 0.126147171684
6.13936968484 0.126009630746
6.14407203602 0.125872217788
6.14877438719 0.125734932809
6.15347673837 0.125597775809
6.15817908954 0.125460746789
6.16288144072 0.125323845749
6.1675837919 0.125187072688
6.17228614307 0.125050427607
6.17698849425 0.124913910505
6.18169084542 0.124777521383
6.1863931966 0.12464126024
6.19109554777 0.124505127077
6.19579789895 0.124369121894
6.20050025012 0.12423324469
6.2052026013 0.124097495465
6.20990495248 0.123961874221
6.21460730365 0.123826380955
6.21930965483 0.12369101567
6.224012006 0.123555778364
6.22871435718 0.123420669037
6.23341670835 0.12328568769
6.23811905953 0.123150834323
6.2428214107 0.123016108935
6.24752376188 0.122881511527
6.25222611306 0.122747042098
6.25692846423 0.122612700649
6.26163081541 0.122478487179
6.26633316658 0.122344401689
6.27103551776 0.122210444179
6.27573786893 0.122076614648
6.28044022011 0.121942913097
6.28514257129 0.121809339525
6.28984492246 0.121675893933
6.29454727364 0.12154257632
6.29924962481 0.121409386687
6.30395197599 0.121276325034
6.30865432716 0.12114339136
6.31335667834 0.121010585665
6.31805902951 0.120877907951
6.32276138069 0.120745358215
6.32746373187 0.12061293646
6.33216608304 0.120480642684
6.33686843422 0.120348476887
6.34157078539 0.12021643907
6.34627313657 0.120084529233
6.35097548774 0.119952747375
6.35567783892 0.119821093496
6.36038019009 0.119689567598
6.36508254127 0.119558169679
6.36978489245 0.119426899739
6.37448724362 0.119295757779
6.3791895948 0.119164743798
6.38389194597 0.119033857798
6.38859429715 0.118903099776
6.39329664832 0.118772469734
6.3979989995 0.118641967672
6.40270135067 0.11851159359
6.40740370185 0.118381347486
6.41210605303 0.118251229363
6.4168084042 0.118121239219
6.42151075538 0.117991377055
6.42621310655 0.11786164287
6.43091545773 0.117732036664
6.4356178089 0.117602558439
6.44032016008 0.117473208193
6.44502251126 0.117343985926
6.44972486243 0.117214891639
6.45442721361 0.117085925332
6.45912956478 0.116957087004
6.46383191596 0.116828376655
6.46853426713 0.116699794287
6.47323661831 0.116571339897
6.47793896948 0.116443013488
6.48264132066 0.116314815058
6.48734367184 0.116186744607
6.49204602301 0.116058802136
6.49674837419 0.115930987645
6.50145072536 0.115803301133
6.50615307654 0.115675742601
6.51085542771 0.115548312048
6.51555777889 0.115421009475
6.52026013006 0.115293834881
6.52496248124 0.115166788267
6.52966483242 0.115039869633
6.53436718359 0.114913078978
6.53906953477 0.114786416303
6.54377188594 0.114659881607
6.54847423712 0.114533474891
6.55317658829 0.114407196154
6.55787893947 0.114281045397
6.56258129064 0.11415502262
6.56728364182 0.114029127822
6.571985993 0.113903361003
6.57668834417 0.113777722164
6.58139069535 0.113652211305
6.58609304652 0.113526828426
6.5907953977 0.113401573525
6.59549774887 0.113276446605
6.60020010005 0.113151447664
6.60490245123 0.113026576702
6.6096048024 0.112901833721
6.61430715358 0.112777218718
6.61900950475 0.112652731696
6.62371185593 0.112528372652
6.6284142071 0.112404141589
6.63311655828 0.112280038505
6.63781890945 0.1121560634
6.64252126063 0.112032216275
6.64722361181 0.11190849713
6.65192596298 0.111784905964
6.65662831416 0.111661442778
6.66133066533 0.111538107571
6.66603301651 0.111414900344
6.67073536768 0.111291821097
6.67543771886 0.111168869829
6.68014007003 0.11104604654
6.68484242121 0.110923351231
6.68954477239 0.110800783902
6.69424712356 0.110678344552
6.69894947474 0.110556033182
6.70365182591 0.110433849792
6.70835417709 0.110311794381
6.71305652826 0.110189866949
6.71775887944 0.110068067497
6.72246123061 0.109946396025
6.72716358179 0.109824852532
6.73186593297 0.109703437019
6.73656828414 0.109582149485
6.74127063532 0.109460989931
6.74597298649 0.109339958357
6.75067533767 0.109219054762
6.75537768884 0.109098279146
6.76008004002 0.108977631511
6.7647823912 0.108857111854
6.76948474237 0.108736720178
6.77418709355 0.108616456481
6.77888944472 0.108496320763
6.7835917959 0.108376313025
6.78829414707 0.108256433267
6.79299649825 0.108136681488
6.79769884942 0.108017057688
6.8024012006 0.107897561869
6.80710355178 0.107778194028
6.81180590295 0.107658954168
6.81650825413 0.107539842287
6.8212106053 0.107420858385
6.82591295648 0.107302002463
6.83061530765 0.107183274521
6.83531765883 0.107064674558
6.84002001 0.106946202575
6.84472236118 0.106827858571
6.84942471236 0.106709642547
6.85412706353 0.106591554502
6.85882941471 0.106473594437
6.86353176588 0.106355762352
6.86823411706 0.106238058246
6.87293646823 0.10612048212
6.87763881941 0.106003033973
6.88234117058 0.105885713806
6.88704352176 0.105768521618
6.89174587294 0.10565145741
6.89644822411 0.105534521182
6.90115057529 0.105417712933
6.90585292646 0.105301032664
6.91055527764 0.105184480374
6.91525762881 0.105068056064
6.91995997999 0.104951759733
6.92466233117 0.104835591382
6.92936468234 0.10471955101
6.93406703352 0.104603638618
6.93876938469 0.104487854206
6.94347173587 0.104372197773
6.94817408704 0.10425666932
6.95287643822 0.104141268846
6.95757878939 0.104025996352
6.96228114057 0.103910851837
6.96698349175 0.103795835302
6.97168584292 0.103680946747
6.9763881941 0.103566186171
6.98109054527 0.103451553575
6.98579289645 0.103337048958
6.99049524762 0.103222672321
6.9951975988 0.103108423663
6.99989994997 0.102994302985
7.00460230115 0.102880310286
7.00930465233 0.102766445567
7.0140070035 0.102652708828
7.01870935468 0.102539100068
7.02341170585 0.102425619288
7.02811405703 0.102312266487
7.0328164082 0.102199041666
7.03751875938 0.102085944824
7.04222111055 0.101972975962
7.04692346173 0.10186013508
7.05162581291 0.101747422177
7.05632816408 0.101634837254
7.06103051526 0.10152238031
7.06573286643 0.101410051346
7.07043521761 0.101297850361
7.07513756878 0.101185777356
7.07983991996 0.101073832331
7.08454227114 0.100962015285
7.08924462231 0.100850326218
7.09394697349 0.100738765132
7.09864932466 0.100627332024
7.10335167584 0.100516026897
7.10805402701 0.100404849748
7.11275637819 0.10029380058
7.11745872936 0.100182879391
7.12216108054 0.100072086181
7.12686343172 0.0999614209516
7.13156578289 0.0998508837013
7.13626813407 0.0997404744306
7.14097048524 0.0996301931394
7.14567283642 0.0995200398278
7.15037518759 0.0994100144957
7.15507753877 0.0993001171433
7.15977988994 0.0991903477703
7.16448224112 0.099080706377
7.1691845923 0.0989711929632
7.17388694347 0.0988618075289
7.17858929465 0.0987525500743
7.18329164582 0.0986434205992
7.187993997 0.0985344191036
7.19269634817 0.0984255455877
7.19739869935 0.0983168000512
7.20210105052 0.0982081824944
7.2068034017 0.0980996929171
7.21150575288 0.0979913313194
7.21620810405 0.0978830977012
7.22091045523 0.0977749920626
7.2256128064 0.0976670144036
7.23031515758 0.0975591647241
7.23501750875 0.0974514430242
7.23971985993 0.0973438493039
7.24442221111 0.0972363835631
7.24912456228 0.0971290458019
7.25382691346 0.0970218360203
7.25852926463 0.0969147542182
7.26323161581 0.0968078003956
7.26793396698 0.0967009745527
7.27263631816 0.0965942766893
7.27733866933 0.0964877068055
7.28204102051 0.0963812649012
7.28674337169 0.0962749509765
7.29144572286 0.0961687650313
7.29614807404 0.0960627070658
7.30085042521 0.0959567770797
7.30555277639 0.0958509750733
7.31025512756 0.0957453010464
7.31495747874 0.0956397549991
7.31965982991 0.0955343369313
7.32436218109 0.0954290468431
7.32906453227 0.0953238847345
7.33376688344 0.0952188506054
7.33846923462 0.0951139444559
7.34317158579 0.095009166286
7.34787393697 0.0949045160956
7.35257628814 0.0947999938848
7.35727863932 0.0946955996535
7.36198099049 0.0945913334019
7.36668334167 0.0944871951297
7.37138569285 0.0943831848372
7.37608804402 0.0942793025242
7.3807903952 0.0941755481907
7.38549274637 0.0940719218369
7.39019509755 0.0939684234626
7.39489744872 0.0938650530678
7.3995997999 0.0937618106526
7.40430215108 0.093658696217
7.40900450225 0.093555709761
7.41370685343 0.0934528512845
7.4184092046 0.0933501207876
7.42311155578 0.0932475182702
7.42781390695 0.0931450437324
7.43251625813 0.0930426971742
7.4372186093 0.0929404785955
7.44192096048 0.0928383879964
7.44662331166 0.0927364253768
7.45132566283 0.0926345907369
7.45602801401 0.0925328840764
7.46073036518 0.0924313053956
7.46543271636 0.0923298546943
7.47013506753 0.0922285319726
7.47483741871 0.0921273372304
7.47953976988 0.0920262704678
7.48424212106 0.0919253316848
7.48894447224 0.0918245208813
7.49364682341 0.0917238380574
7.49834917459 0.0916232832131
7.50305152576 0.0915228563483
7.50775387694 0.0914225574631
7.51245622811 0.0913223865574
7.51715857929 0.0912223436313
7.52186093046 0.0911224286848
7.52656328164 0.0910226417178
7.53126563282 0.0909229827304
7.53596798399 0.0908234517226
7.54067033517 0.0907240486943
7.54537268634 0.0906247736456
7.55007503752 0.0905256265765
7.55477738869 0.0904266074869
7.55947973987 0.0903277163769
7.56418209105 0.0902289532464
7.56888444222 0.0901303180955
7.5735867934 0.0900318109242
7.57828914457 0.0899334317324
7.58299149575 0.0898351805202
7.58769384692 0.0897370572876
7.5923961981 0.0896390620345
7.59709854927 0.089541194761
7.60180090045 0.0894434554671
7.60650325163 0.0893458441527
7.6112056028 0.0892483608179
7.61590795398 0.0891510054626
7.62061030515 0.0890537780869
7.62531265633 0.0889566786908
7.6300150075 0.0888597072742
7.63471735868 0.0887628638372
7.63941970985 0.0886661483798
7.64412206103 0.0885695609019
7.64882441221 0.0884731014036
7.65352676338 0.0883767698849
7.65822911456 0.0882805663457
7.66293146573 0.0881844907861
7.66763381691 0.088088543206
7.67233616808 0.0879927236055
7.67703851926 0.0878970319846
7.68174087043 0.0878014683432
7.68644322161 0.0877060326814
7.69114557279 0.0876107249992
7.69584792396 0.0875155452965
7.70055027514 0.0874204935734
7.70525262631 0.0873255698299
7.70995497749 0.0872307740659
7.71465732866 0.0871361062815
7.71935967984 0.0870415664766
7.72406203102 0.0869471546513
7.72876438219 0.0868528708056
7.73346673337 0.0867587149394
7.73816908454 0.0866646870528
7.74287143572 0.0865707871458
7.74757378689 0.0864770152183
7.75227613807 0.0863833712704
7.75697848924 0.0862898553021
7.76168084042 0.0861964673133
7.7663831916 0.086103207304
7.77108554277 0.0860100752744
7.77578789395 0.0859170712243
7.78049024512 0.0858241951538
7.7851925963 0.0857314470628
7.78989494747 0.0856388269514
7.79459729865 0.0855463348196
7.79929964982 0.0854539706673
7.804002001 0.0853617344946
7.80870435218 0.0852696263014
7.81340670335 0.0851776460878
7.81810905453 0.0850857938538
7.8228114057 0.0849940695994
7.82751375688 0.0849024733245
7.83221610805 0.0848110050291
7.83691845923 0.0847196647134
7.8416208104 0.0846284523772
7.84632316158 0.0845373680205
7.85102551276 0.0844464116435
7.85572786393 0.0843555832459
7.86043021511 0.084264882828
7.86513256628 0.0841743103896
7.86983491746 0.0840838659308
7.87453726863 0.0839935494515
7.87923961981 0.0839033609518
7.88394197099 0.0838133004317
7.88864432216 0.0837233678911
7.89334667334 0.0836335633301
7.89804902451 0.0835438867487
7.90275137569 0.0834543381468
7.90745372686 0.0833649175245
7.91215607804 0.0832756248818
7.91685842921 0.0831864602186
7.92156078039 0.0830974235349
7.92626313157 0.0830085148309
7.93096548274 0.0829197341064
7.93566783392 0.0828310813615
7.94037018509 0.0827425565961
7.94507253627 0.0826541598103
7.94977488744 0.0825658910041
7.95447723862 0.0824777501774
7.95917958979 0.0823897373303
7.96388194097 0.0823018524627
7.96858429215 0.0822140955747
7.97328664332 0.0821264666663
7.9779889945 0.0820389657374
7.98269134567 0.0819515927881
7.98739369685 0.0818643478184
7.99209604802 0.0817772308282
7.9967983992 0.0816902418176
8.00150075037 0.0816033807866
8.00620310155 0.0815166477351
8.01090545273 0.0814300426632
8.0156078039 0.0813435655709
8.02031015508 0.0812572164581
8.02501250625 0.0811709953248
8.02971485743 0.0810849021712
8.0344172086 0.0809989369971
8.03911955978 0.0809130998026
8.04382191096 0.0808273905876
8.04852426213 0.0807418093522
8.05322661331 0.0806563560963
8.05792896448 0.0805710308201
8.06263131566 0.0804858335233
8.06733366683 0.0804007642062
8.07203601801 0.0803158228686
8.07673836918 0.0802310095106
8.08144072036 0.0801463241321
8.08614307154 0.0800617667332
8.09084542271 0.0799773373139
8.09554777389 0.0798930358741
8.10025012506 0.0798088624139
8.10495247624 0.0797248169333
8.10965482741 0.0796408994322
8.11435717859 0.0795571099107
8.11905952976 0.0794734483687
8.12376188094 0.0793899148063
8.12846423212 0.0793065092235
8.13316658329 0.0792232316203
8.13786893447 0.0791400819966
8.14257128564 0.0790570603524
8.14727363682 0.0789741666879
8.15197598799 0.0788914010028
8.15667833917 0.0788087632974
8.16138069034 0.0787262535715
8.16608304152 0.0786438718252
8.1707853927 0.0785616180585
8.17548774387 0.0784794922713
8.18019009505 0.0783974944636
8.18489244622 0.0783156246356
8.1895947974 0.0782338827871
8.19429714857 0.0781522689181
8.19899949975 0.0780707830288
8.20370185093 0.077989425119
8.2084042021 0.0779081951887
8.21310655328 0.077827093238
8.21780890445 0.0777461192669
8.22251125563 0.0776652732754
8.2272136068 0.0775845552634
8.23191595798 0.077503965231
8.23661830915 0.0774235031781
8.24132066033 0.0773431691048
8.24602301151 0.0772629630111
8.25072536268 0.0771828848969
8.25542771386 0.0771029347623
8.26013006503 0.0770231126072
8.26483241621 0.0769434184318
8.26953476738 0.0768638522358
8.27423711856 0.0767844140195
8.27893946973 0.0767051037827
8.28364182091 0.0766259215255
8.28834417209 0.0765468672478
8.29304652326 0.0764679409497
8.29774887444 0.0763891426312
8.30245122561 0.0763104722922
8.30715357679 0.0762319299328
8.31185592796 0.0761535155529
8.31655827914 0.0760752291527
8.32126063031 0.0759970707319
8.32596298149 0.0759190402908
8.33066533267 0.0758411378292
8.33536768384 0.0757633633472
8.34007003502 0.0756857168447
8.34477238619 0.0756081983218
8.34947473737 0.0755308077785
8.35417708854 0.0754535452147
8.35887943972 0.0753764106305
8.3635817909 0.0752994040258
8.36828414207 0.0752225254008
8.37298649325 0.0751457747552
8.37768884442 0.0750691520893
8.3823911956 0.0749926574029
8.38709354677 0.0749162906961
8.39179589795 0.0748400519688
8.39649824912 0.0747639412211
8.4012006003 0.074687958453
8.40590295148 0.0746121036644
8.41060530265 0.0745363768554
8.41530765383 0.0744607780259
8.420010005 0.074385307176
8.42471235618 0.0743099643057
8.42941470735 0.074234749415
8.43411705853 0.0741596625038
8.4388194097 0.0740847035721
8.44352176088 0.0740098726201
8.44822411206 0.0739351696476
8.45292646323 0.0738605946546
8.45762881441 0.0737861476413
8.46233116558 0.0737118286075
8.46703351676 0.0736376375532
8.47173586793 0.0735635744785
8.47643821911 0.0734896393834
8.48114057028 0.0734158322678
8.48584292146 0.0733421531319
8.49054527264 0.0732686019754
8.49524762381 0.0731951787986
8.49994997499 0.0731218836013
8.50465232616 0.0730487163835
8.50935467734 0.0729756771453
8.51405702851 0.0729027658867
8.51875937969 0.0728299826077
8.52346173087 0.0727573273082
8.52816408204 0.0726847999883
8.53286643322 0.0726124006479
8.53756878439 0.0725401292871
8.54227113557 0.0724679859059
8.54697348674 0.0723959705042
8.55167583792 0.0723240830821
8.55637818909 0.0722523236396
8.56108054027 0.0721806921766
8.56578289145 0.0721091886932
8.57048524262 0.0720378131893
8.5751875938 0.0719665656651
8.57988994497 0.0718954461203
8.58459229615 0.0718244545552
8.58929464732 0.0717535909696
8.5939969985 0.0716828553636
8.59869934967 0.0716122477371
8.60340170085 0.0715417680902
8.60810405203 0.0714714164228
8.6128064032 0.0714011927351
8.61750875438 0.0713310970269
8.62221110555 0.0712611292982
8.62691345673 0.0711912895491
8.6316158079 0.0711215777796
8.63631815908 0.0710519939896
8.64102051025 0.0709825381792
8.64572286143 0.0709132103484
8.65042521261 0.0708440104971
8.65512756378 0.0707749386254
8.65982991496 0.0707059947333
8.66453226613 0.0706371788207
8.66923461731 0.0705684908877
8.67393696848 0.0704999309343
8.67863931966 0.0704314989604
8.68334167084 0.0703631949661
8.68804402201 0.0702950189513
8.69274637319 0.0702269709161
8.69744872436 0.0701590508605
8.70215107554 0.0700912587844
8.70685342671 0.0700235946879
8.71155577789 0.069956058571
8.71625812906 0.0698886504336
8.72096048024 0.0698213702758
8.72566283142 0.0697542180975
8.73036518259 0.0696871938988
8.73506753377 0.0696202976797
8.73976988494 0.0695535294401
8.74447223612 0.0694868891801
8.74917458729 0.0694203768997
8.75387693847 0.0693539925988
8.75857928964 0.0692877362775
8.76328164082 0.0692216079358
8.767983992 0.0691556075736
8.77268634317 0.069089735191
8.77738869435 0.0690239907879
8.78209104552 0.0689583743645
8.7867933967 0.0688928859205
8.79149574787 0.0688275254562
8.79619809905 0.0687622929714
8.80090045022 0.0686971884661
8.8056028014 0.0686322119405
8.81030515258 0.0685673633944
8.81500750375 0.0685026428278
8.81970985493 0.0684380502408
8.8244122061 0.0683735856334
8.82911455728 0.0683092490056
8.83381690845 0.0682450403573
8.83851925963 0.0681809596886
8.84322161081 0.0681170069994
8.84792396198 0.0680531822898
8.85262631316 0.0679894855598
8.85732866433 0.0679259168093
8.86203101551 0.0678624760384
8.86673336668 0.0677991632471
8.87143571786 0.0677359784353
8.87613806903 0.0676729216031
8.88084042021 0.0676099927504
8.88554277139 0.0675471918773
8.89024512256 0.0674845189838
8.89494747374 0.0674219740698
8.89964982491 0.0673595571354
8.90435217609 0.0672972681806
8.90905452726 0.0672351072053
8.91375687844 0.0671730742096
8.91845922961 0.0671111691935
8.92316158079 0.0670493921569
8.92786393197 0.0669877430999
8.93256628314 0.0669262220224
8.93726863432 0.0668648289245
8.94197098549 0.0668035638062
8.94667333667 0.0667424266674
8.95137568784 0.0666814175082
8.95607803902 0.0666205363286
8.96078039019 0.0665597831285
8.96548274137 0.066499157908
8.97018509255 0.0664386606671
8.97488744372 0.0663782914057
8.9795897949 0.0663180501239
8.98429214607 0.0662579368216
8.98899449725 0.0661979514989
8.99369684842 0.0661380941558
8.9983991996 0.0660783647922
9.00310155078 0.0660187634082
9.00780390195 0.0659592900038
9.01250625313 0.0658999445789
9.0172086043 0.0658407271336
9.02191095548 0.0657816376679
9.02661330665 0.0657226761817
9.03131565783 0.0656638426751
9.036018009 0.065605137148
9.04072036018 0.0655465596005
9.04542271136 0.0654881100326
9.05012506253 0.0654297884442
9.05482741371 0.0653715948354
9.05952976488 0.0653135292062
9.06423211606 0.0652555915565
9.06893446723 0.0651977818864
9.07363681841 0.0651401001959
9.07833916958 0.0650825464849
9.08304152076 0.0650251207535
9.08774387194 0.0649678230016
9.09244622311 0.0649106532293
9.09714857429 0.0648536114366
9.10185092546 0.0647966976234
9.10655327664 0.0647399117898
9.11125562781 0.0646832539358
9.11595797899 0.0646267240613
9.12066033016 0.0645703221664
9.12536268134 0.0645140482511
9.13006503252 0.0644579023153
9.13476738369 0.0644018843591
9.13946973487 0.0643459943824
9.14417208604 0.0642902323853
9.14887443722 0.0642345983678
9.15357678839 0.0641790923298
9.15827913957 0.0641237142714
9.16298149075 0.0640684641926
9.16768384192 0.0640133420933
9.1723861931 0.0639583479736
9.17708854427 0.0639034818335
9.18179089545 0.0638487436729
9.18649324662 0.0637941334918
9.1911955978 0.0637396512904
9.19589794897 0.0636852970685
9.20060030015 0.0636310708262
9.20530265133 0.0635769725634
9.2100050025 0.0635230022802
9.21470735368 0.0634691599766
9.21940970485 0.0634154456525
9.22411205603 0.063361859308
9.2288144072 0.063308400943
9.23351675838 0.0632550705576
9.23821910955 0.0632018681518
9.24292146073 0.0631487937256
9.24762381191 0.0630958472789
9.25232616308 0.0630430288117
9.25702851426 0.0629903383242
9.26173086543 0.0629377758162
9.26643321661 0.0628853412877
9.27113556778 0.0628330347389
9.27583791896 0.0627808561695
9.28054027013 0.0627288055798
9.28524262131 0.0626768829696
9.28994497249 0.062625088339
9.29464732366 0.0625734216879
9.29934967484 0.0625218830164
9.30405202601 0.0624704723245
9.30875437719 0.0624191896121
9.31345672836 0.0623680348793
9.31815907954 0.0623170081261
9.32286143072 0.0622661093524
9.32756378189 0.0622153385583
9.33226613307 0.0621646957438
9.33696848424 0.0621141809088
9.34167083542 0.0620637940533
9.34637318659 0.0620135351775
9.35107553777 0.0619634042812
9.35577788894 0.0619134013645
9.36048024012 0.0618635264273
9.3651825913 0.0618137794697
9.36988494247 0.0617641604917
9.37458729365 0.0617146694932
9.37928964482 0.0616653064743
9.383991996 0.0616160714349
9.38869434717 0.0615669643751
9.39339669835 0.0615179852949
9.39809904952 0.0614691341942
9.4028014007 0.0614204110731
9.40750375188 0.0613718159316
9.41220610305 0.0613233487696
9.41690845423 0.0612750095872
9.4216108054 0.0612267983844
9.42631315658 0.0611787151611
9.43101550775 0.0611307599174
9.43571785893 0.0610829326533
9.4404202101 0.0610352333687
9.44512256128 0.0609876620636
9.44982491246 0.0609402187382
9.45452726363 0.0608929033923
9.45922961481 0.060845716026
9.46393196598 0.0607986566392
9.46863431716 0.060751725232
9.47333666833 0.0607049218043
9.47803901951 0.0606582463563
9.48274137069 0.0606116988877
9.48744372186 0.0605652793988
9.49214607304 0.0605189878894
9.49684842421 0.0604728243596
9.50155077539 0.0604267888093
9.50625312656 0.0603808812386
9.51095547774 0.0603351016475
9.51565782891 0.0602894500359
9.52036018009 0.0602439264039
9.52506253127 0.0601985307515
9.52976488244 0.0601532630786
9.53446723362 0.0601081233853
9.53916958479 0.0600631116715
9.54387193597 0.0600182279373
9.54857428714 0.0599734721827
9.55327663832 0.0599288444076
9.55797898949 0.0598843446122
9.56268134067 0.0598399727962
9.56738369185 0.0597957289598
9.57208604302 0.059751613103
9.5767883942 0.0597076252258
9.58149074537 0.0596637653281
9.58619309655 0.05962003341
9.59089544772 0.0595764294714
9.5955977989 0.0595329535125
9.60030015007 0.059489605533
9.60500250125 0.0594463855332
9.60970485243 0.0594032935129
9.6144072036 0.0593603294721
9.61910955478 0.059317493411
9.62381190595 0.0592747853294
9.62851425713 0.0592322052273
9.6332166083 0.0591897531048
9.63791895948 0.0591474289619
9.64262131066 0.0591052327986
9.64732366183 0.0590631646148
9.65202601301 0.0590212244105
9.65672836418 0.0589794121859
9.66143071536 0.0589377279408
9.66613306653 0.0588961716753
9.67083541771 0.0588547433893
9.67553776888 0.0588134430829
9.68024012006 0.058772270756
9.68494247124 0.0587312264087
9.68964482241 0.058690310041
9.69434717359 0.0586495216529
9.69904952476 0.0586088612443
9.70375187594 0.0585683288153
9.70845422711 0.0585279243658
9.71315657829 0.0584876478959
9.71785892946 0.0584474994056
9.72256128064 0.0584074788948
9.72726363182 0.0583675863636
9.73196598299 0.0583278218119
9.73666833417 0.0582881852398
9.74137068534 0.0582486766473
9.74607303652 0.0582092960344
9.75077538769 0.058170043401
9.75547773887 0.0581309187472
9.76018009004 0.0580919220729
9.76488244122 0.0580530533782
9.7695847924 0.0580143126631
9.77428714357 0.0579756999275
9.77898949475 0.0579372151715
9.78369184592 0.057898858395
9.7883941971 0.0578606295981
9.79309654827 0.0578225287808
9.79779889945 0.0577845559431
9.80250125063 0.0577467110849
9.8072036018 0.0577089942062
9.81190595298 0.0576714053072
9.81660830415 0.0576339443877
9.82131065533 0.0575966114477
9.8260130065 0.0575594064874
9.83071535768 0.0575223295066
9.83541770885 0.0574853805053
9.84012006003 0.0574485594836
9.84482241121 0.0574118664415
9.84952476238 0.057375301379
9.85422711356 0.057338864296
9.85892946473 0.0573025551925
9.86363181591 0.0572663740687
9.86833416708 0.0572303209244
9.87303651826 0.0571943957596
9.87773886943 0.0571585985745
9.88244122061 0.0571229293688
9.88714357179 0.0570873881428
9.89184592296 0.0570519748963
9.89654827414 0.0570166896294
9.90125062531 0.056981532342
9.90595297649 0.0569465030342
9.91065532766 0.056911601706
9.91535767884 0.0568768283573
9.92006003001 0.0568421829882
9.92476238119 0.0568076655987
9.92946473237 0.0567732761887
9.93416708354 0.0567390147583
9.93886943472 0.0567048813075
9.94357178589 0.0566708758362
9.94827413707 0.0566369983445
9.95297648824 0.0566032488323
9.95767883942 0.0565696272997
9.9623811906 0.0565361337467
9.96708354177 0.0565027681732
9.97178589295 0.0564695305793
9.97648824412 0.056436420965
9.9811905953 0.0564034393302
9.98589294647 0.056370585675
9.99059529765 0.0563378599993
9.99529764882 0.0563052623033
10.0 0.0562727925867


==> Supplementary/filled/extrap/U8/EvsT-U8-n85.dat <==
0.599999999999 -0.661229958081 0.000860461107257
0.8 -0.612269424204 0.00136987062276
1.0 -0.564578855297 0.00222363564865
2.0 -0.296107438674 0.00155346765271
4.0 0.235255773046 0.000166675412466
5.99999999999 0.563351665104 0.000250819179527
8.0 0.759380000578 0.000180805629026
10.0 0.887069402522 0.000449229751234


==> Supplementary/filled/extrap/U8/EvsT-U8-n9.dat <==
0.599999999999 -0.574849898526 0.000941027355364
0.8 -0.531080771887 0.000338967233267
1.0 -0.486356274796 0.000148049022634
2.0 -0.199678487743 0.00139265227685
4.0 0.370874998404 3.17427647812e-05
5.99999999999 0.712938720422 0.000574326397863
8.0 0.916521712439 0.000450435903747
10.0 1.04710590927 0.000420645126541


==> Supplementary/filled/extrap/U8/EvsT-U8-n95.dat <==
0.599999999999 -0.474516829405 0.0007879434877
0.8 -0.42966167732 0.00432086674589
1.0 -0.386525239088 0.000272698312832
2.0 -0.0693473405539 0.000981769713095
4.0 0.531332241617 3.21056456409e-05
5.99999999999 0.88284085377 0.000285950278699
8.0 1.09075385962 0.00021843582289
10.0 1.2247992341 0.000231232319169


==> Supplementary/filled/extrap/U8/SU8n85.dat <==
0.604702351175 -0.603374784104 0.00211323917282
0.60940470235 -0.601406517105 0.00211099212508
0.614107053526 -0.599458456541 0.0021087655713
0.618809404701 -0.597529646489 0.00210655636045
0.623511755877 -0.595620248113 0.00210436029715
0.628214107053 -0.593729357212 0.002102174511
0.632916458228 -0.59185711917 0.0020999951715
0.637618809404 -0.590002677952 0.00209781964568
0.642321160579 -0.588166164574 0.00209564441259
0.647023511755 -0.58634676791 0.00209346704056
0.65172586293 -0.584544605878 0.00209128427211
0.656428214106 -0.582758909268 0.00208909384683
0.661130565282 -0.580989784064 0.00208689273273
0.665832916457 -0.57923650021 0.00208467881581
0.670535267633 -0.577499152797 0.00208244925843
0.675237618808 -0.575777048389 0.00208020207273
0.679939969984 -0.574070272139 0.00207793459012
0.68464232116 -0.572378164892 0.00207564493248
0.689344672335 -0.570700802719 0.00207333058004
0.694047023511 -0.569037558584 0.00207098975122
0.698749374686 -0.567388500259 0.00206862005915
0.703451725862 -0.565753030839 0.00206621980843
0.708154077038 -0.564131210509 0.00206378673271
0.712856428213 -0.562522470643 0.00206131921482
0.717558779389 -0.560926864485 0.00205881509961
0.722261130564 -0.55934384998 0.00205627284213
0.72696348174 -0.557773474026 0.00205369039172
0.731665832915 -0.556215219552 0.0020510662713
0.736368184091 -0.554669127645 0.0020483985301
0.741070535267 -0.553134704751 0.00204568575599
0.745772886442 -0.551611986633 0.00204292609525
0.750475237618 -0.55010050189 0.0020401181989
0.755177588793 -0.54860028141 0.00203726030891
0.759879939969 -0.547110874673 0.00203435113863
0.764582291145 -0.545632308104 0.00203138902551
0.76928464232 -0.54416415088 0.00202837274519
0.773986993496 -0.542706425337 0.00202530073137
0.778689344671 -0.541258719248 0.00202217182256
0.783391695847 -0.539821051204 0.00201898455025
0.788094047023 -0.538393026549 0.00201573781687
0.792796398198 -0.536974660439 0.00201243025387
0.797498749374 -0.535565574831 0.00200906082906
0.802201100549 -0.534165781737 0.00200562827644
0.806903451725 -0.532774918831 0.00200213163101
0.8116058029 -0.531392995243 0.00199856973224
0.816308154076 -0.530019663527 0.00199494168436
0.821010505252 -0.528654930175 0.00199124643549
0.825712856427 -0.52729846184 0.00198748316129
0.830415207603 -0.525950262597 0.00198365092189
0.835117558778 -0.524610012461 0.00197974896671
0.839819909954 -0.523277713299 0.00197577647133
0.84452226113 -0.521953057801 0.0019717327614
0.849224612305 -0.520636045812 0.00196761713142
0.853926963481 -0.519326382054 0.00196342898575
0.858629314656 -0.518024064521 0.0019591677413
0.863331665832 -0.516728809364 0.00195483288371
0.868034017008 -0.515440612885 0.00195042395573
0.872736368183 -0.514159202097 0.00194594052684
0.877438719359 -0.512884571756 0.00194138226904
0.882141070534 -0.511616459202 0.00193674883821
0.88684342171 -0.510354857779 0.00193204003888
0.891545772885 -0.509099514656 0.00192725561593
0.896248124061 -0.507850421887 0.00192239550961
0.900950475237 -0.506607335996 0.00191745955637
0.905652826412 -0.505370247864 0.00191244783527
0.910355177588 -0.504138922925 0.00190736027689
0.915057528763 -0.502913350994 0.00190219710204
0.919759879939 -0.501693305991 0.00189695833798
0.924462231115 -0.500478776764 0.0018916443501
0.92916458229 -0.499269545328 0.00188625526488
0.933866933466 -0.498065599649 0.00188079159497
0.938569284641 -0.496866729467 0.00187525356858
0.943271635817 -0.495672921947 0.00186964184812
0.947973986993 -0.4944839742 0.00186395676607
0.952676338168 -0.493299872673 0.001858199137
0.957378689344 -0.492120421512 0.0018523694001
0.962081040519 -0.490945606512 0.00184646852431
0.966783391695 -0.489775238544 0.00184049705801
0.97148574287 -0.488609302818 0.00183445612655
0.976188094046 -0.487447616631 0.00182834638993
0.980890445222 -0.486290164667 0.00182216913175
0.985592796397 -0.485136770367 0.00181592512604
0.990295147573 -0.483987417945 0.00180961581633
0.994997498748 -0.482841936722 0.00180324209298
0.999699849924 -0.481700310493 0.00179680556092
1.0044022011 -0.480562382613 0.00179030723076
1.00910455228 -0.479428185535 0.00178374881903
1.01380690345 -0.478297620077 0.00177713136505
1.01850925463 -0.477170729188 0.00177045657034
1.0232116058 -0.476047417096 0.00176372546234
1.02791395698 -0.474927724912 0.00175693971903
1.03261630815 -0.473811560123 0.00175010035504
1.03731865933 -0.472698962087 0.00174320902308
1.0420210105 -0.471589841411 0.00173626672416
1.04672336168 -0.470484235793 0.00172927508425
1.05142571286 -0.469382058822 0.00172223509007
1.05612806403 -0.46828334661 0.00171514833972
1.06083041521 -0.46718801561 0.00170801580504
1.06553276638 -0.466096100424 0.0017008390552
1.07023511756 -0.465007520244 0.00169361904684
1.07493746873 -0.463922308237 0.00168635731931
1.07963981991 -0.462840386218 0.00167905481374
1.08434217108 -0.461761785988 0.00167171303902
1.08904452226 -0.460686431881 0.00166433292054
1.09374687344 -0.45961435439 0.00165691593618
1.09844922461 -0.458545480265 0.00164946299548
1.10315157579 -0.457479838755 0.00164197554488
1.10785392696 -0.456417358929 0.00163445447798
1.11255627814 -0.455358068849 0.00162690120952
1.11725862931 -0.454301899807 0.00161931661714
1.12196098049 -0.453248878734 0.00161170208366
1.12666333166 -0.452198939058 0.00160405847081
1.13136568284 -0.451152106628 0.0015963871294
1.13606803402 -0.450108316926 0.00158868890529
1.14077038519 -0.449067594769 0.0015809651173
1.14547273637 -0.448029877609 0.00157321659551
1.15017508754 -0.446995189278 0.00156544462675
1.15487743872 -0.445963469124 0.00155765002552
1.15957978989 -0.444934740038 0.00154983404673
1.16428214107 -0.443908943187 0.00154199748949
1.16898449225 -0.442886100566 0.00153414157691
1.17368684342 -0.441866155094 0.00152626709295
1.1783891946 -0.440849127906 0.00151837522912
1.18309154577 -0.439834963606 0.00151046675437
1.18779389695 -0.438823682506 0.00150254282889
1.19249624812 -0.437815230836 0.00149460420688
1.1971985993 -0.436809628119 0.00148665201744
1.20190095047 -0.435806822149 0.00147868700026
1.20660330165 -0.434806831696 0.00147071025368
1.21130565283 -0.433809606058 0.0014627225031
1.216008004 -0.432815163286 0.00145472481645
1.22071035518 -0.431823454126 0.0014467179051
1.22541270635 -0.430834495941 0.00143870280689
1.23011505753 -0.429848240875 0.00143068021944
1.2348174087 -0.428864705629 0.00142265115085
1.23951975988 -0.427883843691 0.00141461628529
1.24422211105 -0.426905671134 0.00140657660148
1.24892446223 -0.425930142745 0.00139853277041
1.25362681341 -0.424957273986 0.00139048574181
1.25832916458 -0.423987020899 0.00138243617379
1.26303151576 -0.423019398367 0.00137438498745
1.26773386693 -0.422054363637 0.0013663328283
1.27243621811 -0.421091931037 0.00135828058924
1.27713856928 -0.420132058979 0.00135022890344
1.28184092046 -0.419174761258 0.00134217863602
1.28654327163 -0.418219997412 0.00133413040806
1.29124562281 -0.417267780722 0.00132608505734
1.29594797399 -0.416318071814 0.00131804319309
1.30065032516 -0.415370883477 0.0013100056262
1.30535267634 -0.414426177387 0.00130197295432
1.31005502751 -0.413483965862 0.00129394596184
1.31475737869 -0.412544211592 0.00128592523509
1.31945972986 -0.411606926442 0.00127791153238
1.32416208104 -0.410672074081 0.001269905429
1.32886443222 -0.40973966594 0.00126190765757
1.33356678339 -0.408809666635 0.00125391878263
1.33826913457 -0.407882087182 0.0012459395115
1.34297148574 -0.40695689311 0.00123797039819
1.34767383692 -0.406034095035 0.00123001212516
1.35237618809 -0.405113659372 0.00122206523613
1.35707853927 -0.40419559635 0.00121413038912
1.36178089044 -0.403279873243 0.00120620811776
1.36648324162 -0.402366499909 0.00119829905605
1.3711855928 -0.401455444451 0.00119040372774
1.37588794397 -0.400546716371 0.00118252274326
1.38059029515 -0.399640284573 0.00117465661668
1.38529264632 -0.398736158219 0.00116680593521
1.3899949975 -0.397834306989 0.00115897120347
1.39469734867 -0.396934739715 0.00115115298585
1.39939969985 -0.396037426829 0.00114335177776
1.40410205102 -0.395142376848 0.0011355681211
1.4088044022 -0.39424956093 0.00112780250225
1.41350675338 -0.39335898729 0.00112005544105
1.41820910455 -0.392470627789 0.00111232741506
1.42291145573 -0.39158449035 0.00110461892235
1.4276138069 -0.390700547518 0.00109693043186
1.43231615808 -0.389818806933 0.0010892624203
1.43701850925 -0.388939241802 0.00108161534812
1.44172086043 -0.388061859497 0.00107398967106
1.4464232116 -0.387186633863 0.00106638584121
1.45112556278 -0.386313572011 0.00105880429369
1.45582791396 -0.38544264841 0.00105124547239
1.46053026513 -0.38457386992 0.00104370979221
1.46523261631 -0.383707211611 0.00103619768894
1.46993496748 -0.382842680101 0.00102870955753
1.47463731866 -0.381980251048 0.00102124582591
1.47933966983 -0.381119930834 0.00101380686938
1.48404202101 -0.380261695686 0.0010063931081
1.48874437219 -0.379405551761 0.000999004898077
1.49344672336 -0.378551475835 0.000991642651852
1.49814907454 -0.377699473852 0.000984306706391
1.50285142571 -0.37684952312 0.000976997466728
1.50755377689 -0.376001629375 0.00096971525114
1.51225612806 -0.375155770442 0.000962460457235
1.51695847924 -0.374311951859 0.000955233384895
1.52166083041 -0.373470151953 0.000948034424399
1.52636318159 -0.372630376068 0.000940863857527
1.53106553277 -0.371792603021 0.000933722067302
1.53576788394 -0.370956837968 0.000926609317721
1.54047023512 -0.370123060201 0.000919525984603
1.54517258629 -0.369291274696 0.000912472314408
1.54987493747 -0.368461461207 0.000905448675862
1.55457728864 -0.367633624535 0.000898455298137
1.55927963982 -0.366807744884 0.000891492542933
1.56398199099 -0.365983826885 0.000884560622385
1.56868434217 -0.365161851178 0.000877659891222
1.57338669335 -0.364341822235 0.000870790544776
1.57808904452 -0.363523721115 0.000863952930894
1.5827913957 -0.362707552137 0.000857147228314
1.58749374687 -0.361893296771 0.000850373778007
1.59219609805 -0.361080959184 0.000843632742394
1.59689844922 -0.360270521247 0.000836924455583
1.6016008004 -0.359461986982 0.000830249063901
1.60630315157 -0.358655338648 0.000823606894613
1.61100550275 -0.357850580128 0.000816998078164
1.61570785393 -0.357047694058 0.000810422934974
1.6204102051 -0.356246684186 0.000803881579855
1.62511255628 -0.355447533516 0.000797374326355
1.62981490745 -0.354650245666 0.000790901273824
1.63451725863 -0.353854803996 0.000784462728973
1.6392196098 -0.353061212 0.000778058775867
1.64392196098 -0.352269453385 0.000771689714361
1.64862431216 -0.351479531523 0.000765355613405
1.65332666333 -0.350691430461 0.000759056766017
1.65802901451 -0.349905153452 0.000752793226178
1.66273136568 -0.349120684874 0.000746565280005
1.66743371686 -0.348338027866 0.000740372966719
1.67213606803 -0.347557167126 0.000734216565483
1.67683841921 -0.346778105684 0.000728096100913
1.68154077038 -0.346000828551 0.000722011845166
1.68624312156 -0.345225338651 0.000715963808407
1.69094547274 -0.3444516213 0.000709952255713
1.69564782391 -0.343679679317 0.000703977182978
1.70035017509 -0.342909498316 0.000698038848105
1.70505252626 -0.342141081018 0.00069213723283
1.70975487744 -0.341374413324 0.00068627258784
1.71445722861 -0.340609497861 0.000680444880827
1.71915957979 -0.33984632081 0.000674654355176
1.72386193096 -0.339084884706 0.000668900964659
1.72856428214 -0.338325176004 0.000663184945264
1.73326663332 -0.337567197149 0.00065750623694
1.73796898449 -0.336810934865 0.000651865068211
1.74267133567 -0.336056391508 0.000646261365292
1.74737368684 -0.335303554065 0.000640695349103
1.75207603802 -0.334552424807 0.000635166932259
1.75677838919 -0.333802990974 0.000629676327946
1.76148074037 -0.333055254758 0.000624223435272
1.76618309154 -0.332309203645 0.000618808459561
1.77088544272 -0.33156483975 0.000613431286502
1.7755877939 -0.330822150799 0.000608092113407
1.78029014507 -0.330081138832 0.000602790812663
1.78499249625 -0.329341791811 0.000597527573403
1.78969484742 -0.328604111703 0.000592302254764
1.7943971986 -0.327868086698 0.000587115037585
1.79909954977 -0.327133718692 0.00058196576781
1.80380190095 -0.326400996101 0.000576854617823
1.80850425213 -0.325669920751 0.000571781420433
1.8132066033 -0.324940481278 0.000566746339437
1.81790895448 -0.32421267944 0.000561749194544
1.82261130565 -0.323486504086 0.000556790140772
1.82731365683 -0.322761956912 0.000551868984819
1.832016008 -0.322039026973 0.000546985872735
1.83671835918 -0.321317715903 0.00054214059826
1.84142071035 -0.320598012962 0.000537333298293
1.84612306153 -0.319879919723 0.000532563753663
1.85082541271 -0.319163425643 0.000527832091921
1.85552776388 -0.318448532237 0.000523138081058
1.86023011506 -0.317735229158 0.000518481839069
1.86493246623 -0.317023517862 0.000513863121128
1.86963481741 -0.316313388192 0.000509282035507
1.87433716858 -0.31560484155 0.000504738324592
1.87903951976 -0.314897867961 0.000500232086735
1.88374187093 -0.314192468778 0.000495763051574
1.88844422211 -0.313488634205 0.000491331307337
1.89314657329 -0.312786365541 0.00048693657094
1.89784892446 -0.31208565317 0.000482578920316
1.90255127564 -0.311386498339 0.000478258059672
1.90725362681 -0.310688891605 0.000473974056427
1.91195597799 -0.309992834169 0.000469726602142
1.91665832916 -0.309298316751 0.000465515753506
1.92136068034 -0.308605340508 0.00046134118947
1.92606303151 -0.307913896327 0.000457202955788
1.93076538269 -0.307223985318 0.000453100718838
1.93546773387 -0.306535598527 0.00044903451323
1.94017008504 -0.305848737021 0.000445003992827
1.94487243622 -0.305163392004 0.000441009180875
1.94957478739 -0.304479564501 0.000437049718745
1.95427713857 -0.303797245867 0.000433125618148
1.95897948974 -0.303116437089 0.000429236507988
1.96368184092 -0.30243712967 0.000425382388246
1.9683841921 -0.301759324558 0.00042156287539
1.97308654327 -0.301083013403 0.000417777957504
1.97778889445 -0.300408197113 0.000414027238644
1.98249124562 -0.299734867483 0.000410310694788
1.9871935968 -0.299063025383 0.000406627917651
1.99189594797 -0.298392662748 0.000402978870911
1.99659829915 -0.297723780412 0.000399363133979
2.00130065032 -0.297056370444 0.000395780657834
2.0060030015 -0.296390433202 0.000392231011299
2.01070535268 -0.295725959674 0.000388714137714
2.01540770385 -0.295062949329 0.000385229610115
2.02011005503 -0.294401393224 0.000381777372941
2.0248124062 -0.293741290813 0.000378357006319
2.02951475738 -0.293082633297 0.000374968455933
2.03421710855 -0.292425420117 0.000371611308862
2.03891945973 -0.291769642617 0.00036828551199
2.0436218109 -0.291115300225 0.000364990659212
2.04832416208 -0.290462384425 0.000361726698565
2.05302651326 -0.28981089463 0.000358493230624
2.05772886443 -0.289160822465 0.000355290204553
2.06243121561 -0.288512167328 0.000352117227467
2.06713356678 -0.287864920979 0.000348974249593
2.07183591796 -0.287219082803 0.000345860884483
2.07653826913 -0.286574644693 0.000342777083374
2.08124062031 -0.285931606024 0.000339722466133
2.08594297148 -0.285289958816 0.000336696984958
2.09064532266 -0.284649702433 0.000333700265911
2.09534767384 -0.284010829022 0.000330732262098
2.10005002501 -0.283373337936 0.000327792605676
2.10475237619 -0.282737221448 0.000324881250599
2.10945472736 -0.2821024789 0.00032199783499
2.11415707854 -0.281469102685 0.000319142313624
2.11885942971 -0.280837092136 0.000316314330467
2.12356178089 -0.280206439766 0.000313513841066
2.12826413207 -0.279577144899 0.000310740495113
2.13296648324 -0.278949200164 0.000307994248898
2.13766883442 -0.278322604876 0.000305274757713
2.14237118559 -0.277697351779 0.000302581978533
2.14707353677 -0.27707344018 0.000299915572156
2.15177588794 -0.276450862935 0.000297275496188
2.15647823912 -0.275829619342 0.000294661416826
2.16118059029 -0.275209702369 0.000292073292255
2.16588294147 -0.274591111304 0.000289510793966
2.17058529265 -0.273973839224 0.000286973880671
2.17528764382 -0.273357885412 0.000284462229059
2.179989995 -0.272743243047 0.00028197579831
2.18469234617 -0.272129911407 0.000279514270198
2.18939469735 -0.271517883775 0.000277077604338
2.19409704852 -0.270907159422 0.000274665487477
2.1987993997 -0.270297731732 0.000272277879614
2.20350175087 -0.269689599972 0.000269914472365
2.20820410205 -0.269082757624 0.000267575226065
2.21290645323 -0.26847720395 0.000265259837094
2.2176088044 -0.267872932529 0.000262968266083
2.22231115558 -0.267269942617 0.000260700214063
2.22701350675 -0.266668227891 0.000258455641903
2.23171585793 -0.266067787601 0.000256234255199
2.2364182091 -0.265468615518 0.000254036015001
2.24112056028 -0.264870710886 0.000251860631368
2.24582291145 -0.264274067569 0.00024970806548
2.25052526263 -0.263678684809 0.000247578031761
2.25522761381 -0.263084556557 0.000245470491464
2.25992996498 -0.262491682051 0.00024338516329
2.26463231616 -0.261900055334 0.000241322008504
2.26933466733 -0.261309675637 0.00023928074998
2.27403701851 -0.26072053709 0.000237261348955
2.27873936968 -0.260132638923 0.000235263532371
2.28344172086 -0.25954597535 0.000233287261384
2.28814407204 -0.258960545597 0.000231332266904
2.29284642321 -0.258376343961 0.000229398509968
2.29754877439 -0.257793369668 0.000227485725349
2.30225112556 -0.257211617097 0.000225593873897
2.30695347674 -0.256631085467 0.00022372269417
2.31165582791 -0.25605176924 0.000221872146777
2.31635817909 -0.255473667635 0.00022004197396
2.32106053026 -0.254896775191 0.000218232136035
2.32576288144 -0.254321091124 0.000216442378837
2.33046523262 -0.253746610051 0.000214672662328
2.33516758379 -0.253173331187 0.000212922735858
2.33986993497 -0.252601249224 0.000211192558974
2.34457228614 -0.252030363376 0.00020948188444
2.34927463732 -0.25146066841 0.000207790671348
2.35397698849 -0.250892163538 0.00020611867578
2.35867933967 -0.2503248436 0.000204465856322
2.36338169084 -0.249758707807 0.000202831972285
2.36808404202 -0.249193751071 0.000201216981696
2.3727863932 -0.248629972602 0.000199620647004
2.37748874437 -0.248067367384 0.000198042925638
2.38219109555 -0.247505934623 0.00019648358309
2.38689344672 -0.246945669375 0.000194942576132
2.3915957979 -0.246386570844 0.000193419673228
2.39629814907 -0.245828634154 0.000191914830443
2.40100050025 -0.245271858511 0.000190427819124
2.40570285142 -0.244716239103 0.000188958594581
2.4104052026 -0.244161775136 0.000187506930969
2.41510755378 -0.243608461864 0.000186072782792
2.41980990495 -0.243056298494 0.000184655926939
2.42451225613 -0.242505280343 0.000183256317061
2.4292146073 -0.241955406619 0.000181873732697
2.43391695848 -0.241406672702 0.000180508126614
2.43861930965 -0.240859077799 0.000179159280922
2.44332166083 -0.240312617354 0.000177827147463
2.44802401201 -0.239767290573 0.000176511510844
2.45272636318 -0.239223092963 0.000175212321953
2.45742871436 -0.238680023728 0.00017392936782
2.46213106553 -0.238138078436 0.000172662598337
2.46683341671 -0.237597256293 0.000171411802901
2.47153576788 -0.237057552924 0.000170176930375
2.47623811906 -0.236518967536 0.000168957772455
2.48094047023 -0.235981495812 0.000167754276948
2.48564282141 -0.235445136961 0.000166566237791
2.49034517259 -0.234909886723 0.000165393601709
2.49504752376 -0.234375744305 0.000164236164828
2.49974987494 -0.233842705505 0.000163093872763
2.50445222611 -0.233310769533 0.000161966523775
2.50915457729 -0.23277993224 0.00016085406236
2.51385692846 -0.232250192836 0.000159756288858
2.51855927964 -0.231721547227 0.000158673146634
2.52326163081 -0.231193994625 0.000157604438065
2.52796398199 -0.230667530989 0.000156550105374
2.53266633317 -0.230142155532 0.000155509952932
2.53736868434 -0.229617864265 0.000154483921821
2.54207103552 -0.229094656403 0.000153471818366
2.54677338669 -0.228572528009 0.000152473582505
2.55147573787 -0.228051478297 0.000151489022488
2.55617808904 -0.227531503382 0.000150518077115
2.56088044022 -0.227012602482 0.000149560556533
2.56558279139 -0.226494771758 0.00014861639841
2.57028514257 -0.22597801043 0.000147685414769
2.57498749375 -0.22546231471 0.00014676754216
2.57968984492 -0.224947683819 0.000145862594467
2.5843921961 -0.224434114016 0.000144970507139
2.58909454727 -0.223921604525 0.000144091095902
2.59379689845 -0.223410151652 0.000143224295133
2.59849924962 -0.222899754622 0.000142369922393
2.6032016008 -0.222390409789 0.000141527911012
2.60790395198 -0.221882116379 0.000140698080379
2.61260630315 -0.221374870791 0.000139880362821
2.61730865433 -0.220868672254 0.000139074579546
2.6220110055 -0.220363517212 0.000138280661915
2.62671335668 -0.219859404896 0.000137498432968
2.63141570785 -0.219356331795 0.000136727823138
2.63611805903 -0.21885429714 0.000135968657303
2.6408204102 -0.218353297465 0.000135220865019
2.64552276138 -0.217853332003 0.000134484273017
2.65022511256 -0.21735439733 0.000133758810024
2.65492746373 -0.216856492684 0.000133044304642
2.65962981491 -0.21635961468 0.000132340684828
2.66433216608 -0.215863762559 0.00013164778107
2.66903451726 -0.215368932979 0.000130965520617
2.67373686843 -0.214875125181 0.000130293735867
2.67843921961 -0.214382335866 0.000129632353426
2.68314157078 -0.213890564276 0.000128981207627
2.68784392196 -0.213399807153 0.000128340224502
2.69254627314 -0.212910063741 0.000127709240347
2.69724862431 -0.212421330821 0.000127088180691
2.70195097549 -0.21193360764 0.000126476883824
2.70665332666 -0.211446891018 0.000125875274844
2.71135567784 -0.210961180205 0.00012528319407
2.71605802901 -0.210476472058 0.000124700566247
2.72076038019 -0.20999276583 0.000124127233756
2.72546273136 -0.209510058417 0.000123563121064
2.73016508254 -0.209028349073 0.000123008072656
2.73486743372 -0.20854763473 0.000122462012797
2.73956978489 -0.208067914648 0.000121924788116
2.74427213607 -0.207589185794 0.000121396322756
2.74897448724 -0.207111447429 0.000120876465525
2.75367683842 -0.206634696559 0.000120365140528
2.75837918959 -0.206158932445 0.00011986219879
2.76308154077 -0.205684152128 0.000119367564462
2.76778389195 -0.205210354875 0.000118881090822
2.77248624312 -0.20473753776 0.00011840270215
2.7771885943 -0.204265700051 0.000117932254015
2.78189094547 -0.203794838859 0.000117469670905
2.78659329665 -0.203324953454 0.000117014810721
2.79129564782 -0.202856040981 0.000116567598237
2.795997999 -0.202388100712 0.000116127893721
2.80070035017 -0.201921129824 0.000115695622315
2.80540270135 -0.201455127595 0.000115270646691
2.81010505253 -0.200990091233 0.000114852892431
2.8148074037 -0.200526020019 0.000114442224646
2.81950975488 -0.200062911193 0.000114038569436
2.82421210605 -0.199600764039 0.00011364179438
2.82891445723 -0.19913957583 0.00011325182617
2.8336168084 -0.198679345851 0.000112868534883
2.83831915958 -0.198220071407 0.000112491847872
2.84302151075 -0.197761751786 0.000112121637739
2.84772386193 -0.197304384324 0.000111757832568
2.85242621311 -0.196847968312 0.000111400307507
2.85712856428 -0.196392501116 0.000111048991439
2.86183091546 -0.19593798203 0.000110703762079
2.86653326663 -0.195484408451 0.000110364549166
2.87123561781 -0.195031779674 0.000110031233004
2.87593796898 -0.194580093126 0.000109703744247
2.88064032016 -0.194129348105 0.0001093819658
2.88534267133 -0.193679542068 0.000109065829291
2.89004502251 -0.193230674317 0.000108755220234
2.89474737369 -0.192782742334 0.000108450071279
2.89944972486 -0.192335745426 0.000108150270566
2.90415207604 -0.191889681105 0.000107855751811
2.90885442721 -0.191444548678 0.000107566405778
2.91355677839 -0.191000345685 0.000107282167301
2.91825912956 -0.190557071438 0.000107002929768
2.92296148074 -0.190114723504 0.000106728629166
2.92766383192 -0.189673301197 0.000106459161509
2.93236618309 -0.18923280211 0.000106194463974
2.93706853427 -0.188793225562 0.000105934435191
2.94177088544 -0.188354569173 0.000105679013561
2.94647323662 -0.187916832264 0.000105428100321
2.95117558779 -0.18748001248 0.000105181635125
2.95587793897 -0.187044109146 0.000104939521806
2.96058029014 -0.186609119934 0.000104701701292
2.96528264132 -0.186175044171 0.000104468079997
2.9699849925 -0.185741879554 0.000104238600145
2.97468734367 -0.185309625414 0.000104013170713
2.97938969485 -0.184878279473 0.000103791735237
2.98409204602 -0.184447841064 0.000103574205235
2.9887943972 -0.184018307935 0.00010336052557
2.99349674837 -0.183589679421 0.000103150610273
2.99819909955 -0.183161953295 0.000102944405546
3.00290145072 -0.182735128895 0.000102741827909
3.0076038019 -0.182309204019 0.000102542824906
3.01230615308 -0.181884178006 0.000102347315514
3.01700850425 -0.181460048679 0.000102155248628
3.02171085543 -0.18103681538 0.000101966545649
3.0264132066 -0.180614475954 0.000101781156819
3.03111555778 -0.180193029749 0.00010159900593
3.03581790895 -0.179772474631 0.000101420044573
3.04052026013 -0.17935280995 0.000101244198891
3.0452226113 -0.178934033596 0.000101071421818
3.04992496248 -0.178516144924 0.00010090164181
3.05462731366 -0.178099141844 0.000100734813137
3.05932966483 -0.177683023713 0.00010057086653
3.06403201601 -0.177267788466 0.00010040975758
3.06873436718 -0.176853435461 0.000100251419254
3.07343671836 -0.176439962656 0.000100095808455
3.07813906953 -0.176027369412 9.99428603347e-05
3.08284142071 -0.175615653707 9.97925330988e-05
3.08754377189 -0.175204814907 9.96447640411e-05
3.09224612306 -0.17479485101 9.94995126507e-05
3.09694847424 -0.174385761384 9.93567183173e-05
3.10165082541 -0.173977544051 9.92163417967e-05
3.10635317659 -0.17357019838 9.90783245282e-05
3.11105552776 -0.173163722413 9.89426285144e-05
3.11575787894 -0.172758115523 9.88091971964e-05
3.12046023011 -0.172353375773 9.86779938035e-05
3.12516258129 -0.171949502538 9.85489637299e-05
3.12986493247 -0.171546493901 9.84220714094e-05
3.13456728364 -0.171144349241 9.82972641417e-05
3.13926963482 -0.17074306666 9.81745075413e-05
3.14397198599 -0.17034264554 9.80537507635e-05
3.14867433717 -0.169943084002 9.79349605806e-05
3.15337668834 -0.169544381433 9.78180879537e-05
3.15807903952 -0.169146535971 9.77031007883e-05
3.16278139069 -0.168749547007 9.75899518016e-05
3.16748374187 -0.168353412699 9.74786100069e-05
3.17218609305 -0.167958132439 9.73690298276e-05
3.17688844422 -0.167563704405 9.72611813594e-05
3.1815907954 -0.167170127992 9.71550206823e-05
3.18629314657 -0.166777401396 9.70505189472e-05
3.19099549775 -0.166385524014 9.69476338423e-05
3.19569784892 -0.165994494063 9.68463375464e-05
3.2004002001 -0.165604310942 9.67465893071e-05
3.20510255127 -0.165214972884 9.66483623042e-05
3.20980490245 -0.164826479293 9.6551617296e-05
3.21450725363 -0.164438828419 9.64563284355e-05
3.2192096048 -0.16405201967 9.63624579447e-05
3.22391195598 -0.163666051312 9.6269980922e-05
3.22861430715 -0.163280922756 9.61788610053e-05
3.23331665833 -0.162896632287 9.60890742113e-05
3.2380190095 -0.162513179318 9.60005855471e-05
3.24272136068 -0.16213056215 9.59133719203e-05
3.24742371186 -0.161748780201 9.5827399661e-05
3.25212606303 -0.161367831788 9.5742646541e-05
3.25682841421 -0.16098771633 9.56590801679e-05
3.26153076538 -0.160608432164 9.557667915e-05
3.26623311656 -0.16022997871 9.54954123286e-05
3.27093546773 -0.159852354322 9.54152591218e-05
3.27563781891 -0.159475558422 9.5336189561e-05
3.28034017008 -0.15909958938 9.52581838472e-05
3.28504252126 -0.158724446624 9.51812131598e-05
3.28974487244 -0.158350128537 9.51052584562e-05
3.29444722361 -0.157976634549 9.50302920224e-05
3.29914957479 -0.157603963062 9.49562955463e-05
3.30385192596 -0.157232113508 9.48832423794e-05
3.30855427714 -0.156861084302 9.48111149154e-05
3.31325662831 -0.156490874882 9.47398875316e-05
3.31795897949 -0.156121483678 9.46695433022e-05
3.32266133066 -0.155752910128 9.46000575917e-05
3.32736368184 -0.155385152681 9.45314141305e-05
3.33206603302 -0.155018210776 9.44635892327e-05
3.33676838419 -0.154652082876 9.43965672616e-05
3.34147073537 -0.154286768424 9.43303254436e-05
3.34617308654 -0.153922265899 9.42648487512e-05
3.35087543772 -0.153558574745 9.42001152884e-05
3.35557778889 -0.153195693456 9.41361106141e-05
3.36028014007 -0.15283362148 9.40728136753e-05
3.36498249124 -0.152472357324 9.40102105947e-05
3.36968484242 -0.15211190044 9.39482811293e-05
3.3743871936 -0.151752249347 9.38870119443e-05
3.37908954477 -0.151393403502 9.3826383574e-05
3.38379189595 -0.151035361439 9.37663832049e-05
3.38849424712 -0.150678122614 9.37069921176e-05
3.3931965983 -0.150321685578 9.36481979998e-05
3.39789894947 -0.14996604979 9.35899828478e-05
3.40260130065 -0.149611213813 9.35323348308e-05
3.40730365183 -0.14925717711 9.34752366317e-05
3.412006003 -0.148903938256 9.34186768822e-05
3.41670835418 -0.148551496718 9.33626389234e-05
3.42141070535 -0.148199851084 9.33071118311e-05
3.42611305653 -0.147849000824 9.32520795776e-05
3.4308154077 -0.147498944541 9.31975316647e-05
3.43551775888 -0.147149681704 9.314345267e-05
3.44022011005 -0.146801210931 9.3089832504e-05
3.44492246123 -0.146453531695 9.30366563243e-05
3.44962481241 -0.146106642625 9.29839144337e-05
3.45432716358 -0.145760543196 9.29315925457e-05
3.45902951476 -0.145415232052 9.28796813391e-05
3.46373186593 -0.145070708671 9.28281670601e-05
3.46843421711 -0.144726971707 9.27770407484e-05
3.47313656828 -0.144384020642 9.27262891606e-05
3.47783891946 -0.144041854142 9.26759036822e-05
3.48254127063 -0.143700471693 9.26258715591e-05
3.48724362181 -0.143359871973 9.25761845086e-05
3.49194597299 -0.14302005447 9.2526830245e-05
3.49664832416 -0.142681017874 9.24778008041e-05
3.50135067534 -0.142342761675 9.2429084349e-05
3.50605302651 -0.142005284576 9.23806732209e-05
3.51075537769 -0.141668586071 9.2332556013e-05
3.51545772886 -0.141332664873 9.22847253594e-05
3.52016008004 -0.140997520478 9.22371702657e-05
3.52486243121 -0.140663151612 9.21898836468e-05
3.52956478239 -0.140329557773 9.21428549039e-05
3.53426713357 -0.1399967377 9.20960772211e-05
3.53896948474 -0.139664690892 9.20495403792e-05
3.54367183592 -0.1393334161 9.20032378204e-05
3.54837418709 -0.139002912826 9.19571596894e-05
3.55307653827 -0.138673179831 9.19112996768e-05
3.55777888944 -0.13834421662 9.18656482763e-05
3.56248124062 -0.138016021967 9.18201994168e-05
3.5671835918 -0.137688595378 9.17749439272e-05
3.57188594297 -0.137361935636 9.17298759655e-05
3.57658829415 -0.137036042253 9.16849866822e-05
3.58129064532 -0.136710914023 9.16402704557e-05
3.5859929965 -0.136386550458 9.15957187457e-05
3.59069534767 -0.136062950364 9.15513261423e-05
3.59539769885 -0.135740113255 9.15070844028e-05
3.60010005002 -0.135418037948 9.14629883209e-05
3.6048024012 -0.13509672396 9.14190299401e-05
3.60950475238 -0.134776170119 9.13752042502e-05
3.61420710355 -0.134456375943 9.13315035707e-05
3.61890945473 -0.134137340269 9.12879230801e-05
3.6236118059 -0.133819062622 9.12444553635e-05
3.62831415708 -0.133501541847 9.12010957818e-05
3.63301650825 -0.133184777469 9.11578371765e-05
3.63771885943 -0.132868768347 9.11146750843e-05
3.6424212106 -0.132553514007 9.10716025941e-05
3.64712356178 -0.132239013317 9.10286154125e-05
3.65182591296 -0.131925265807 9.09857068676e-05
3.65652826413 -0.131612270354 9.09428728307e-05
3.66123061531 -0.131300026491 9.09001068607e-05
3.66593296648 -0.130988533105 9.08574049884e-05
3.67063531766 -0.130677789729 9.08147609966e-05
3.67533766883 -0.130367795263 9.07721710705e-05
3.68004002001 -0.130058549242 9.07296292101e-05
3.68474237118 -0.129750050574 9.06871317503e-05
3.68944472236 -0.129442298796 9.06446729018e-05
3.69414707354 -0.129135292827 9.06022491453e-05
3.69884942471 -0.128829032207 9.05598548965e-05
3.70355177589 -0.128523515862 9.05174867773e-05
3.70825412706 -0.128218743337 9.04751394032e-05
3.71295647824 -0.127914713565 9.04328095339e-05
3.71765882941 -0.127611426093 9.03904919793e-05
3.72236118059 -0.127308879866 9.03481836338e-05
3.72706353177 -0.127007074433 9.03058794968e-05
3.73176588294 -0.126706008745 9.02635765944e-05
3.73646823412 -0.126405682355 9.02212701111e-05
3.74117058529 -0.126106094224 9.01789572019e-05
3.74587293647 -0.125807243906 9.01366332328e-05
3.75057528764 -0.125509130372 9.00942954845e-05
3.75527763882 -0.125211753177 9.00519395009e-05
3.75997998999 -0.124915111301 9.00095626865e-05
3.76468234117 -0.124619204302 8.99671607597e-05
3.76938469235 -0.124324031169 8.99247312464e-05
3.77408704352 -0.124029591461 8.98822700366e-05
3.7787893947 -0.123735884177 8.98397747756e-05
3.78349174587 -0.123442908877 8.97972415225e-05
3.78819409705 -0.123150664567 8.97546680402e-05
3.79289644822 -0.122859150813 8.97120505541e-05
3.7975987994 -0.122568366628 8.96693869436e-05
3.80230115057 -0.122278311579 8.96266735982e-05
3.80700350175 -0.121988984689 8.95839085121e-05
3.81170585293 -0.121700385525 8.95410882371e-05
3.8164082041 -0.121412513119 8.94982108814e-05
3.82111055528 -0.121125367043 8.94552731571e-05
3.82581290645 -0.120838946334 8.94122732849e-05
3.83051525763 -0.120553250565 8.93692081362e-05
3.8352176088 -0.120268278785 8.93260760434e-05
3.83991995998 -0.119984030567 8.92828740358e-05
3.84462231115 -0.119700504968 8.92396005567e-05
3.84932466233 -0.119417701563 8.9196252792e-05
3.85402701351 -0.119135619417 8.91528292956e-05
3.85872936468 -0.118854258109 8.91093274092e-05
3.86343171586 -0.118573616708 8.90657457964e-05
3.86813406703 -0.118293694798 8.90220819541e-05
3.87283641821 -0.118014491455 8.89783346552e-05
3.87753876938 -0.117736006265 8.89345015514e-05
3.88224112056 -0.117458238312 8.88905815245e-05
3.88694347174 -0.117181187184 8.88465723802e-05
3.89164582291 -0.116904851972 8.88024731096e-05
3.89634817409 -0.116629232265 8.87582816718e-05
3.90105052526 -0.116354327164 8.8713997167e-05
3.90575287644 -0.116080136259 8.86696177077e-05
3.91045522761 -0.115806658659 8.86251425029e-05
3.91515757879 -0.115533893955 8.85805698188e-05
3.91985992996 -0.115261841263 8.8535898973e-05
3.92456228114 -0.114990500177 8.84911283853e-05
3.92926463232 -0.114719869819 8.84462574822e-05
3.93396698349 -0.114449949787 8.84012848371e-05
3.93866933467 -0.11418073921 8.83562099858e-05
3.94337168584 -0.113912237686 8.83110316553e-05
3.94807403702 -0.113644444352 8.82657494907e-05
3.95277638819 -0.113377358808 8.8220362373e-05
3.95747873937 -0.1131109802 8.8174870057e-05
3.96218109054 -0.112845308127 8.81292715779e-05
3.96688344172 -0.112580341742 8.80835668005e-05
3.9715857929 -0.11231608065 8.80377549144e-05
3.97628814407 -0.112052524006 8.7991835895e-05
3.98099049525 -0.111789671418 8.79458090865e-05
3.98569284642 -0.111527522051 8.78996745752e-05
3.9903951976 -0.111266075512 8.78534318605e-05
3.99509754877 -0.111005330973 8.78070811397e-05
3.99979989995 -0.110745288044 8.77606220679e-05
4.00450225112 -0.110485945666 8.77140549552e-05
4.0092046023 -0.110227302142 8.76673795689e-05
4.01390695348 -0.109969355046 8.76205962536e-05
4.01860930465 -0.109712102389 8.75737047851e-05
4.02331165583 -0.109455541762 8.75267055106e-05
4.028014007 -0.109199671189 8.74795982089e-05
4.03271635818 -0.108944488281 8.74323832298e-05
4.03741870935 -0.108689991072 8.73850603556e-05
4.04212106053 -0.108436177192 8.73376299384e-05
4.04682341171 -0.108183044687 8.72900917636e-05
4.05152576288 -0.107930591205 8.72424461864e-05
4.05622811406 -0.107678814805 8.71946929948e-05
4.06093046523 -0.107427713151 8.71468325469e-05
4.06563281641 -0.107177284316 8.70988646339e-05
4.07033516758 -0.106927525981 8.70507896165e-05
4.07503751876 -0.106678436229 8.70026072889e-05
4.07973986993 -0.106430012762 8.69543180146e-05
4.08444222111 -0.106182253672 8.6905921591e-05
4.08914457229 -0.105935156679 8.68574183841e-05
4.09384692346 -0.105688719887 8.68088081947e-05
4.09854927464 -0.105442941033 8.67600913912e-05
4.10325162581 -0.105197818234 8.67112677776e-05
4.10795397699 -0.10495334924 8.6662337725e-05
4.11265632816 -0.104709532183 8.66133010406e-05
4.11735867934 -0.10446636483 8.65641580981e-05
4.12206103051 -0.104223845322 8.65149087079e-05
4.12676338169 -0.103981971444 8.64655532464e-05
4.13146573287 -0.103740741348 8.64160915269e-05
4.13616808404 -0.103500152836 8.6366523929e-05
4.14087043522 -0.103260204072 8.63168502688e-05
4.14557278639 -0.103020892872 8.62670709285e-05
4.15027513757 -0.102782217412 8.62171857275e-05
4.15497748874 -0.102544175525 8.61671950506e-05
4.15967983992 -0.102306765398 8.61170987205e-05
4.16438219109 -0.102069984879 8.60668971248e-05
4.16908454227 -0.101833832166 8.6016590089e-05
4.17378689345 -0.101598305123 8.59661780034e-05
4.17848924462 -0.10136340196 8.59156606971e-05
4.1831915958 -0.101129120557 8.58650385627e-05
4.18789394697 -0.100895459132 8.58143114327e-05
4.19259629815 -0.100662415582 8.57634797023e-05
4.19729864932 -0.100429988137 8.5712543207e-05
4.2020010005 -0.100198174707 8.5661502345e-05
4.20670335168 -0.0999669735348 8.56103569548e-05
4.21140570285 -0.0997363825446 8.55591074375e-05
4.21610805403 -0.0995063999893 8.55077536344e-05
4.2208104052 -0.0992770238089 8.54562959496e-05
4.22551275638 -0.0990482522665 8.54047342275e-05
4.23021510755 -0.0988200833171 8.5353068875e-05
4.23491745873 -0.0985925152344 8.53012997396e-05
4.2396198099 -0.0983655459879 8.52494272308e-05
4.24432216108 -0.0981391738611 8.51974511994e-05
4.24902451226 -0.097913396839 8.51453720577e-05
4.25372686343 -0.0976882132154 8.50931896597e-05
4.25842921461 -0.0974636209887 8.50409044202e-05
4.26313156578 -0.0972396184638 8.49885161966e-05
4.26783391696 -0.0970162036533 8.49360254064e-05
4.27253626813 -0.0967933748719 8.488343191e-05
4.27723861931 -0.0965711301467 8.48307361279e-05
4.28194097048 -0.0963494678023 8.47779379235e-05
4.28664332166 -0.0961283858796 8.47250377202e-05
4.29134567284 -0.0959078827134 8.46720353843e-05
4.29604802401 -0.0956879563585 8.46189313424e-05
4.30075037519 -0.0954686051597 8.45657254637e-05
4.30545272636 -0.0952498271853 8.45124181775e-05
4.31015507754 -0.09503162079 8.44590093564e-05
4.31485742871 -0.0948139840557 8.44054994324e-05
4.31955977989 -0.0945969153472 8.43518882811e-05
4.32426213106 -0.0943804127595 8.42981763375e-05
4.32896448224 -0.0941644746669 8.42443634804e-05
4.33366683342 -0.0939490991785 8.41904501473e-05
4.33836918459 -0.0937342846775 8.41364362206e-05
4.34307153577 -0.0935200292863 8.40823221403e-05
4.34777388694 -0.093306331398 8.40281077921e-05
4.35247623812 -0.0930931891481 8.39737936188e-05
4.35717858929 -0.0928806009386 8.39193795091e-05
4.36188094047 -0.0926685649185 8.3864865909e-05
4.36658329165 -0.0924570794995 8.38102527099e-05
4.37128564282 -0.0922461428427 8.37555403611e-05
4.375987994 -0.0920357533693 8.37007287569e-05
4.38069034517 -0.0918259092535 8.36458183495e-05
4.38539269635 -0.0916166089254 8.35908090363e-05
4.39009504752 -0.091407850572 8.35357012725e-05
4.3947973987 -0.0911996326328 8.34804949585e-05
4.39949974987 -0.0909919533069 8.34251905525e-05
4.40420210105 -0.0907848110428 8.33697879581e-05
4.40890445223 -0.0905782040525 8.33142876361e-05
4.4136068034 -0.0903721307934 8.32586894937e-05
4.41830915458 -0.0901665894894 8.32029939942e-05
4.42301150575 -0.0899615786074 8.31472010482e-05
4.42771385693 -0.0897570963834 8.30913111218e-05
4.4324162081 -0.0895531412927 8.30353241287e-05
4.43711855928 -0.0893497115836 8.2979240538e-05
4.44182091045 -0.0891468057404 8.29230602665e-05
4.44652326163 -0.0889444220234 8.28667837864e-05
4.45122561281 -0.0887425589255 8.28104110173e-05
4.45592796398 -0.0885412147189 8.27539424349e-05
4.46063031516 -0.0883403879052 8.26973779613e-05
4.46533266633 -0.088140076768 8.26407180755e-05
4.47003501751 -0.0879402798182 8.25839627028e-05
4.47473736868 -0.0877409953508 8.2527112325e-05
4.47943971986 -0.0875422218848 8.24701668706e-05
4.48414207103 -0.087343957727 8.24131268244e-05
4.48884442221 -0.0871462014051 8.2355992118e-05
4.49354677339 -0.0869489512373 8.22987632392e-05
4.49824912456 -0.0867522057595 8.22414401229e-05
4.50295147574 -0.0865559633016 8.21840232595e-05
4.50765382691 -0.0863602224076 8.21265125875e-05
4.51235617809 -0.0861649814183 8.20689086001e-05
4.51705852926 -0.0859702388863 8.20112112388e-05
4.52176088044 -0.085775993164 8.19534210001e-05
4.52646323162 -0.0855822428115 8.18955378284e-05
4.53116558279 -0.0853889861926 8.18375622235e-05
4.53586793397 -0.0851962218758 8.17794941327e-05
4.54057028514 -0.0850039482353 8.17213340589e-05
4.54527263632 -0.0848121638483 8.16630819525e-05
4.54997498749 -0.0846208670992 8.16047383197e-05
4.55467733867 -0.0844300565732 8.15463031137e-05
4.55937968984 -0.0842397306663 8.1487776844e-05
4.56408204102 -0.0840498879714 8.14291594668e-05
4.5687843922 -0.0838605268946 8.13704514947e-05
4.57348674337 -0.083671646037 8.13116528873e-05
4.57818909455 -0.0834832438156 8.12527641599e-05
4.58289144572 -0.083295318839 8.11937852755e-05
4.5875937969 -0.0831078695347 8.11347167524e-05
4.59229614807 -0.0829208945192 8.10755585568e-05
4.59699849925 -0.0827343922305 8.101631121e-05
4.60170085042 -0.0825483612927 8.09569746814e-05
4.6064032016 -0.082362800154 8.08975494954e-05
4.61110555278 -0.0821777074464 8.08380356245e-05
4.61580790395 -0.081993081628 8.07784335967e-05
4.62051025513 -0.0818089213388 8.0718743387e-05
4.6252126063 -0.0816252250467 8.06589655268e-05
4.62991495748 -0.0814419913994 8.05990999943e-05
4.63461730865 -0.0812592188751 8.0539147324e-05
4.63931965983 -0.0810769061286 8.04791074972e-05
4.644022011 -0.0808950516479 8.04189810517e-05
4.64872436218 -0.0807136540959 8.03587679719e-05
4.65342671336 -0.0805327119704 8.02984687986e-05
4.65812906453 -0.0803522239409 8.02380835197e-05
4.66283141571 -0.0801721885157 8.01776126789e-05
4.66753376688 -0.0799926043716 8.01170562674e-05
4.67223611806 -0.0798134700261 8.0056414832e-05
4.67693846923 -0.0796347841637 7.99956883671e-05
4.68164082041 -0.0794565453116 7.99348774229e-05
4.68634317159 -0.0792787521615 7.98739819965e-05
4.69104552276 -0.0791014032498 7.98130026418e-05
4.69574787394 -0.0789244972754 7.97519393588e-05
4.70045022511 -0.0787480327845 7.96907927047e-05
4.70515257629 -0.0785720084833 7.96295626827e-05
4.70985492746 -0.0783964229267 7.95682498532e-05
4.71455727864 -0.0782212748283 7.95068542226e-05
4.71925962981 -0.0780465627525 7.94453763545e-05
4.72396198099 -0.0778722854198 7.93838162585e-05
4.72866433217 -0.0776984414036 7.93221745014e-05
4.73336668334 -0.0775250294312 7.92604510962e-05
4.73806903452 -0.077352048086 7.91986466128e-05
4.74277138569 -0.0771794961015 7.91367610674e-05
4.74747373687 -0.0770073720703 7.90747950332e-05
4.75217608804 -0.076835674733 7.90127485294e-05
4.75687843922 -0.0766644026906 7.89506221329e-05
4.76158079039 -0.0764935546912 7.88884158658e-05
4.76628314157 -0.0763231293446 7.88261303083e-05
4.77098549275 -0.0761531254052 7.87637654856e-05
4.77568784392 -0.0759835414919 7.87013219817e-05
4.7803901951 -0.0758143763662 7.86387998246e-05
4.78509254627 -0.0756456286552 7.85761996017e-05
4.78979489745 -0.0754772971272 7.85135213441e-05
4.79449724862 -0.0753093804183 7.84507656428e-05
4.7991995998 -0.075141877303 7.83879325318e-05
4.80390195097 -0.0749747864263 7.83250226056e-05
4.80860430215 -0.0748081065696 7.82620359015e-05
4.81330665333 -0.0746418363856 7.81989730171e-05
4.8180090045 -0.0744759746627 7.81358339933e-05
4.82271135568 -0.074310520062 7.80726194309e-05
4.82741370685 -0.0741454713785 7.80093293738e-05
4.83211605803 -0.073980827282 7.79459644264e-05
4.8368184092 -0.0738165865733 7.78825246358e-05
4.84152076038 -0.0736527479309 7.78190106097e-05
4.84622311156 -0.0734893101619 7.77554223984e-05
4.85092546273 -0.0733262719529 7.76917606135e-05
4.85562781391 -0.0731636321178 7.7628025308e-05
4.86033016508 -0.0730013893509 7.7564217097e-05
4.86503251626 -0.0728395424725 7.75003360366e-05
4.86973486743 -0.0726780901855 7.74363827458e-05
4.87443721861 -0.0725170313162 7.73723572836e-05
4.87913956978 -0.0723563645752 7.73082602724e-05
4.88384192096 -0.072196088795 7.72440917746e-05
4.88854427214 -0.0720362026948 7.71798524159e-05
4.89324662331 -0.0718767051133 7.71155422623e-05
4.89794897449 -0.071717594777 7.70511619427e-05
4.90265132566 -0.0715588705308 7.69867115262e-05
4.90735367684 -0.0714005311094 7.69221916454e-05
4.91205602801 -0.0712425753638 7.68576023725e-05
4.91675837919 -0.0710850020364 7.67929443439e-05
4.92146073036 -0.0709278099843 7.67282176348e-05
4.92616308154 -0.0707709979573 7.6663422885e-05
4.93086543272 -0.0706145648186 7.65985601731e-05
4.93556778389 -0.0704585093263 7.65336301428e-05
4.94027013507 -0.0703028303488 7.64686328753e-05
4.94497248624 -0.0701475266519 7.64035690182e-05
4.94967483742 -0.0699925971105 7.63384386559e-05
4.95437718859 -0.0698380404975 7.62732424396e-05
4.95907953977 -0.0696838556937 7.62079804568e-05
4.96378189094 -0.0695300414794 7.61426533625e-05
4.96848424212 -0.0693765967414 7.60772612472e-05
4.9731865933 -0.0692235202676 7.60118047696e-05
4.97788894447 -0.0690708109503 7.59462840237e-05
4.98259129565 -0.0689184675848 7.58806996715e-05
4.98729364682 -0.0687664890694 7.58150518104e-05
4.991995998 -0.0686148742062 7.5749341106e-05
4.99669834917 -0.0684636218998 7.56835676587e-05
5.00140070035 -0.0683127309593 7.56177321382e-05
5.00610305153 -0.0681622002948 7.55518346478e-05
5.0108054027 -0.068012028723 7.54858758611e-05
5.01550775388 -0.0678622151592 7.54198558845e-05
5.02021010505 -0.0677127584277 7.53537753954e-05
5.02491245623 -0.0675636574489 7.52876345033e-05
5.0296148074 -0.0674149110545 7.52214338894e-05
5.03431715858 -0.0672665181704 7.51551736664e-05
5.03901950975 -0.0671184776352 7.50888545193e-05
5.04372186093 -0.0669707883807 7.50224765638e-05
5.04842421211 -0.0668234492521 7.49560404889e-05
5.05312656328 -0.0666764591867 7.48895464137e-05
5.05782891446 -0.0665298170364 7.48229950305e-05
5.06253126563 -0.0663835217447 7.47563864619e-05
5.06723361681 -0.0662375721699 7.46897214041e-05
5.07193596798 -0.0660919672607 7.46229999826e-05
5.07663831916 -0.0659467058826 7.45562228976e-05
5.08134067033 -0.0658017869894 7.44893902779e-05
5.08604302151 -0.0656572094533 7.44225028274e-05
5.09074537269 -0.0655129722337 7.43555606779e-05
5.09544772386 -0.0653690742094 7.42885645378e-05
5.10015007504 -0.0652255143451 7.42215145415e-05
5.10485242621 -0.0650822915263 7.41544114016e-05
5.10955477739 -0.0649394047227 7.40872552556e-05
5.11425712856 -0.0647968528265 7.40200468199e-05
5.11895947974 -0.064654634813 7.39527862353e-05
5.12366183091 -0.0645127495805 7.38854742221e-05
5.12836418209 -0.0643711961096 7.38181109244e-05
5.13306653327 -0.0642299733052 7.37506970662e-05
5.13776888444 -0.064089080153 7.36832327951e-05
5.14247123562 -0.0639485155643 7.36157188388e-05
5.14717358679 -0.0638082785301 7.35481553482e-05
5.15187593797 -0.0636683679679 7.3480543055e-05
5.15657828914 -0.0635287828736 7.34128821132e-05
5.16128064032 -0.0633895221714 7.33451732586e-05
5.1659829915 -0.0632505848623 7.32774166481e-05
5.17068534267 -0.0631119698765 7.32096130221e-05
5.17538769385 -0.0629736762202 7.31417625402e-05
5.18009004502 -0.0628357028299 7.30738659468e-05
5.1847923962 -0.0626980487163 7.30059234049e-05
5.18949474737 -0.0625607128228 7.2937935663e-05
5.19419709855 -0.0624236941647 7.2869902887e-05
5.19889944972 -0.0622869916916 7.28018258298e-05
5.2036018009 -0.0621506044238 7.27337046602e-05
5.20830415208 -0.0620145313165 7.2665540135e-05
5.21300650325 -0.0618787713955 7.25973324269e-05
5.21770885443 -0.0617433236219 7.25290822963e-05
5.2224112056 -0.0616081870264 7.2460789919e-05
5.22711355678 -0.0614733605759 7.23924560596e-05
5.23181590795 -0.061338843306 7.23240808972e-05
5.23651825913 -0.0612046341897 7.22556652005e-05
5.2412206103 -0.0610707322671 7.21872091516e-05
5.24592296148 -0.0609371365176 7.21187135236e-05
5.25062531266 -0.0608038459857 7.20501785014e-05
5.25532766383 -0.0606708596563 7.19816048628e-05
5.26003001501 -0.0605381765795 7.19129927955e-05
5.26473236618 -0.0604057957457 7.18443430814e-05
5.26943471736 -0.0602737162091 7.17756559116e-05
5.27413706853 -0.0601419369668 7.17069320721e-05
5.27883941971 -0.0600104570774 7.16381717571e-05
5.28354177088 -0.0598792755431 7.1569375757e-05
5.28824412206 -0.0597483914276 7.1500544269e-05
5.29294647324 -0.0596178037391 7.14316780876e-05
5.29764882441 -0.0594875115458 7.13627774135e-05
5.30235117559 -0.059357513861 7.12938430453e-05
5.30705352676 -0.0592278097579 7.12248751867e-05
5.31175587794 -0.0590983982556 7.11558746407e-05
5.31645822911 -0.0589692784314 7.10868416142e-05
5.32116058029 -0.0588404493101 7.10177769142e-05
5.32586293147 -0.0587119099739 7.09486807509e-05
5.33056528264 -0.0585836594527 7.08795539361e-05
5.33526763382 -0.0584556968331 7.08103966823e-05
5.33996998499 -0.0583280211508 7.0741209806e-05
5.34467233617 -0.0582006314969 7.06719935229e-05
5.34937468734 -0.0580735269124 7.06027486536e-05
5.35407703852 -0.0579467064925 7.05334754172e-05
5.35877938969 -0.0578201692841 7.04641746385e-05
5.36348174087 -0.0576939143868 7.03948465396e-05
5.36818409205 -0.0575679408525 7.03254919498e-05
5.37288644322 -0.0574422477854 7.02561110944e-05
5.3775887944 -0.0573168342428 7.01867048069e-05
5.38229114557 -0.0571916993331 7.01172733159e-05
5.38699349675 -0.0570668421187 7.0047817459e-05
5.39169584792 -0.0569422617126 6.99783374681e-05
5.3963981991 -0.0568179571825 6.99088341851e-05
5.40110055027 -0.0566939276457 6.98393078451e-05
5.40580290145 -0.0565701721748 6.97697592945e-05
5.41050525263 -0.0564466898915 6.97001887712e-05
5.4152076038 -0.0563234798735 6.96305971264e-05
5.41990995498 -0.0562005412469 6.95609846006e-05
5.42461230615 -0.0560778730947 6.94913520499e-05
5.42931465733 -0.0559554745468 6.94216997177e-05
5.4340170085 -0.0558333446915 6.93520284645e-05
5.43871935968 -0.0557114826626 6.92823385368e-05
5.44342171085 -0.0555898875539 6.92126307996e-05
5.44812406203 -0.0554685585033 6.91429055025e-05
5.45282641321 -0.0553474946092 6.90731635147e-05
5.45752876438 -0.055226695014 6.90034050894e-05
5.46223111556 -0.0551061588209 6.89336310999e-05
5.46693346673 -0.0549858851766 6.88638418024e-05
5.47163581791 -0.054865873189 6.87940380748e-05
5.47633816908 -0.054746122009 6.87242201764e-05
5.48104052026 -0.0546266307495 6.86543889896e-05
5.48574287144 -0.0545073985653 6.85845447766e-05
5.49044522261 -0.0543884245742 6.85146884247e-05
5.49514757379 -0.0542697079351 6.84448201985e-05
5.49984992496 -0.0541512477707 6.83749409904e-05
5.50455227614 -0.0540330432434 6.83050510678e-05
5.50925462731 -0.0539150934811 6.82351513274e-05
5.51395697849 -0.0537973976506 6.816524204e-05
5.51865932966 -0.053679954884 6.80953241067e-05
5.52336168084 -0.0535627643518 6.80253978012e-05
5.52806403202 -0.0534458251913 6.79554640292e-05
5.53276638319 -0.0533291365772 6.78855230675e-05
5.53746873437 -0.053212697651 6.78155758263e-05
5.54217108554 -0.053096507591 6.77456225853e-05
5.54687343672 -0.0529805655441 6.76756642593e-05
5.55157578789 -0.0528648706922 6.76057011311e-05
5.55627813907 -0.0527494221866 6.75357341199e-05
5.56098049024 -0.0526342192135 6.74657635115e-05
5.56568284142 -0.0525192609284 6.73957902297e-05
5.5703851926 -0.0524045465214 6.73258145631e-05
5.57508754377 -0.0522900751527 6.72558374406e-05
5.57978989495 -0.0521758460161 6.71858591531e-05
5.58449224612 -0.0520618582764 6.71158806344e-05
5.5891945973 -0.0519481111312 6.70459021783e-05
5.59389694847 -0.0518346037496 6.69759247231e-05
5.59859929965 -0.051721335333 6.69059485656e-05
5.60330165082 -0.0516083050552 6.68359746488e-05
5.608004002 -0.0514955121211 6.67660032721e-05
5.61270635318 -0.0513829557092 6.66960353831e-05
5.61740870435 -0.0512706350279 6.66260712846e-05
5.62211105553 -0.05115854926 6.65561119283e-05
5.6268134067 -0.0510466976178 6.648615762e-05
5.63151575788 -0.0509350792885 6.6416209316e-05
5.63621810905 -0.0508236934879 6.63462673249e-05
5.64092046023 -0.0507125394074 6.62763326078e-05
5.64562281141 -0.0506016162668 6.62064054757e-05
5.65032516258 -0.0504909232618 6.6136486895e-05
5.65502751376 -0.0503804596155 6.6066577179e-05
5.65972986493 -0.0502702245279 6.59966772987e-05
5.66443221611 -0.050160217226 6.59267875703e-05
5.66913456728 -0.050050436914 6.58569089695e-05
5.67383691846 -0.0499408828224 6.57870418152e-05
5.67853926963 -0.0498315541595 6.57171870877e-05
5.68324162081 -0.0497224501593 6.56473451086e-05
5.68794397199 -0.0496135700346 6.55775168628e-05
5.69264632316 -0.0495049130226 6.55077026749e-05
5.69734867434 -0.0493964783406 6.54379035342e-05
5.70205102551 -0.0492882652292 6.53681197679e-05
5.70675337669 -0.0491802729096 6.529835237e-05
5.71145572786 -0.049072500626 6.52286016704e-05
5.71615807904 -0.0489649476038 6.51588686677e-05
5.72086043021 -0.0488576130909 6.50891536945e-05
5.72556278139 -0.0487504963161 6.5019457754e-05
5.73026513257 -0.0486435965313 6.49497811811e-05
5.73496748374 -0.0485369129692 6.48801249843e-05
5.73966983492 -0.048430444885 6.48104895006e-05
5.74437218609 -0.0483241915157 6.47408757432e-05
5.74907453727 -0.0482181521198 6.46712840515e-05
5.75377688844 -0.0481123259381 6.46017154435e-05
5.75847923962 -0.0480067122325 6.45321702611e-05
5.76318159079 -0.047901310248 6.4462649527e-05
5.76788394197 -0.0477961192497 6.43931535854e-05
5.77258629315 -0.0476911384864 6.43236834636e-05
5.77728864432 -0.0475863672269 6.42542395086e-05
5.7819909955 -0.0474818047239 6.41848227519e-05
5.78669334667 -0.047377450249 6.41154335431e-05
5.79139569785 -0.0472733030591 6.40460729183e-05
5.79609804902 -0.0471693624295 6.39767412294e-05
5.8008004002 -0.0470656276203 6.39074395171e-05
5.80550275138 -0.0469620979103 6.38381681355e-05
5.81020510255 -0.0468587725635 6.37689281305e-05
5.81490745373 -0.046755650862 6.36997198579e-05
5.8196098049 -0.0466527320736 6.36305443683e-05
5.82431215608 -0.0465500154835 6.35614020199e-05
5.82901450725 -0.0464475003636 6.34922938677e-05
5.83371685843 -0.0463451860018 6.34232202722e-05
5.8384192096 -0.046243071674 6.3354182293e-05
5.84312156078 -0.0461411566716 6.32851802928e-05
5.84782391196 -0.046039440274 6.32162153355e-05
5.85252626313 -0.0459379217755 6.31472877864e-05
5.85722861431 -0.0458366004594 6.30783987135e-05
5.86193096548 -0.0457354756234 6.30095484844e-05
5.86663331666 -0.0456345465543 6.29407381717e-05
5.87133566783 -0.045533812553 6.28719681447e-05
5.87603801901 -0.0454332729096 6.28032394808e-05
5.88074037018 -0.0453329269286 6.27345525514e-05
5.88544272136 -0.0452327739036 6.26659084381e-05
5.89014507254 -0.0451328131421 6.25973075142e-05
5.89484742371 -0.0450330439414 6.25287508662e-05
5.89954977489 -0.0449334656118 6.2460238869e-05
5.90425212606 -0.0448340774547 6.23917726137e-05
5.90895447724 -0.044734878783 6.23233524768e-05
5.91365682841 -0.0446358689019 6.2254979554e-05
5.91835917959 -0.0445370471273 6.21866542236e-05
5.92306153076 -0.0444384127679 6.21183775857e-05
5.92776388194 -0.0443399651427 6.20501500204e-05
5.93246623312 -0.0442417035637 6.1981972632e-05
5.93716858429 -0.0441436273532 6.19138458027e-05
5.94187093547 -0.0440457358267 6.18457706407e-05
5.94657328664 -0.0439480283092 6.177774753e-05
5.95127563782 -0.0438505041197 6.17097775832e-05
5.95597798899 -0.0437531625866 6.16418611859e-05
5.96068034017 -0.0436560030318 6.1573999455e-05
5.96538269135 -0.043559024787 6.15061927774e-05
5.97008504252 -0.0434622271774 6.14384422746e-05
5.9747873937 -0.0433656095376 6.13707483347e-05
5.97948974487 -0.0432691711962 6.13031120837e-05
5.98419209605 -0.0431729114909 6.12355339109e-05
5.98889444722 -0.0430768297536 6.11680149466e-05
5.9935967984 -0.0429809253247 6.11005555814e-05
5.99829914957 -0.0428851975398 6.10331569497e-05
6.00300150075 -0.0427896457546 6.09658194435e-05
6.00770385193 -0.042694269485 6.08985441999e-05
6.0124062031 -0.0425990683681 6.08313316036e-05
6.01710855428 -0.0425040420381 6.07641827858e-05
6.02181090545 -0.0424091901363 6.06970981174e-05
6.02651325663 -0.0423145122988 6.0630078723e-05
6.0312156078 -0.0422200081679 6.05631249601e-05
6.03591795898 -0.042125677382 6.04962379465e-05
6.04062031015 -0.0420315195849 6.04294180258e-05
6.04532266133 -0.0419375344166 6.03626663094e-05
6.05002501251 -0.0418437215227 6.0295983127e-05
6.05472736368 -0.0417500805449 6.02293695837e-05
6.05942971486 -0.0416566111301 6.01628259953e-05
6.06413206603 -0.0415633129222 6.00963534601e-05
6.06883441721 -0.0414701855694 6.00299522803e-05
6.07353676838 -0.0413772287171 5.99636235477e-05
6.07823911956 -0.0412844420156 5.98973675505e-05
6.08294147073 -0.0411918251118 5.98311853739e-05
6.08764382191 -0.0410993776571 5.97650772926e-05
6.09234617309 -0.0410070993008 5.96990443848e-05
6.09704852426 -0.0409149896955 5.96330869119e-05
6.10175087544 -0.0408230484921 5.95672059451e-05
6.10645322661 -0.0407312753449 5.95014017322e-05
6.11115557779 -0.0406396699065 5.94356753377e-05
6.11585792896 -0.0405482318325 5.93700269956e-05
6.12056028014 -0.0404569607775 5.93044577637e-05
6.12526263132 -0.0403658563985 5.92389678624e-05
6.12996498249 -0.0402749183515 5.91735583431e-05
6.13466733367 -0.0401841462953 5.91082294121e-05
6.13936968484 -0.0400935398875 5.90429821141e-05
6.14407203602 -0.0400030987883 5.89778166417e-05
6.14877438719 -0.0399128226572 5.89127340331e-05
6.15347673837 -0.0398227111555 5.88477344673e-05
6.15817908954 -0.0397327639444 5.87828189755e-05
6.16288144072 -0.039642980687 5.87179877231e-05
6.1675837919 -0.039553361046 5.86532417345e-05
6.17228614307 -0.0394639046856 5.85885811619e-05
6.17698849425 -0.0393746112705 5.85240070225e-05
6.18169084542 -0.0392854804665 5.84595194551e-05
6.1863931966 -0.0391965119394 5.83951194701e-05
6.19109554777 -0.0391077053567 5.83308071926e-05
6.19579789895 -0.0390190603858 5.82665836263e-05
6.20050025012 -0.0389305766957 5.8202448883e-05
6.2052026013 -0.0388422539555 5.81384039592e-05
6.20990495248 -0.0387540918352 5.80744489532e-05
6.21460730365 -0.0386660900058 5.80105848553e-05
6.21930965483 -0.0385782481387 5.79468117496e-05
6.224012006 -0.0384905659064 5.78831306199e-05
6.22871435718 -0.0384030429817 5.78195415368e-05
6.23341670835 -0.0383156790388 5.77560454772e-05
6.23811905953 -0.0382284737517 5.76926424984e-05
6.2428214107 -0.0381414267963 5.76293335704e-05
6.24752376188 -0.0380545378479 5.7566118737e-05
6.25222611306 -0.0379678065838 5.75029989614e-05
6.25692846423 -0.0378812326811 5.74399742743e-05
6.26163081541 -0.0377948158183 5.73770456317e-05
6.26633316658 -0.0377085556739 5.73142130511e-05
6.27103551776 -0.0376224519283 5.72514774816e-05
6.27573786893 -0.0375365042608 5.71888389275e-05
6.28044022011 -0.0374507123535 5.71262983309e-05
6.28514257129 -0.0373650758873 5.70638556827e-05
6.28984492246 -0.0372795945456 5.70015119186e-05
6.29454727364 -0.0371942680107 5.6939267016e-05
6.29924962481 -0.0371090959673 5.68771219036e-05
6.30395197599 -0.0370240780995 5.68150765456e-05
6.30865432716 -0.0369392140931 5.67531318641e-05
6.31335667834 -0.0368545036335 5.66912878099e-05
6.31805902951 -0.0367699464083 5.66295452983e-05
6.32276138069 -0.0366855421041 5.6567904267e-05
6.32746373187 -0.0366012904099 5.65063656242e-05
6.33216608304 -0.0365171910134 5.64449292949e-05
6.33686843422 -0.0364332436055 5.63835961801e-05
6.34157078539 -0.0363494478752 5.63223661919e-05
6.34627313657 -0.0362658035145 5.62612402245e-05
6.35097548774 -0.0361823102137 5.62002181767e-05
6.35567783892 -0.0360989676666 5.61393009361e-05
6.36038019009 -0.0360157755646 5.60784883884e-05
6.36508254127 -0.035932733603 5.60177814142e-05
6.36978489245 -0.0358498414742 5.59571798865e-05
6.37448724362 -0.0357670988753 5.58966846792e-05
6.3791895948 -0.0356845055 5.58362956518e-05
6.38389194597 -0.0356020610463 5.57760136718e-05
6.38859429715 -0.0355197652098 5.57158385858e-05
6.39329664832 -0.0354376176898 5.56557712545e-05
6.3979989995 -0.0353556181827 5.55958115114e-05
6.40270135067 -0.0352737663894 5.55359602105e-05
6.40740370185 -0.0351920620079 5.54762171727e-05
6.41210605303 -0.0351105047404 5.54165832448e-05
6.4168084042 -0.0350290942857 5.53570582354e-05
6.42151075538 -0.0349478303479 5.52976429843e-05
6.42621310655 -0.0348667126267 5.52383372873e-05
6.43091545773 -0.0347857408278 5.51791419775e-05
6.4356178089 -0.0347049146522 5.5120056838e-05
6.44032016008 -0.0346242338065 5.50610826952e-05
6.44502251126 -0.0345436979934 5.50022193194e-05
6.44972486243 -0.0344633069207 5.49434675305e-05
6.45442721361 -0.0343830602923 5.4884827086e-05
6.45912956478 -0.0343029578176 5.48262987992e-05
6.46383191596 -0.0342229992013 5.4767882415e-05
6.46853426713 -0.0341431841543 5.470957874e-05
6.47323661831 -0.0340635123827 5.46513875066e-05
6.47793896948 -0.0339839835986 5.45933095146e-05
6.48264132066 -0.0339045975093 5.45353444841e-05
6.48734367184 -0.033825353828 5.4477493208e-05
6.49204602301 -0.0337462522635 5.44197553944e-05
6.49674837419 -0.0336672925304 5.43621318292e-05
6.50145072536 -0.0335884743385 5.43046222082e-05
6.50615307654 -0.0335097974036 5.42472273108e-05
6.51085542771 -0.0334312614368 5.41899468203e-05
6.51555777889 -0.0333528661553 5.41327815095e-05
6.52026013006 -0.0332746112713 5.40757310496e-05
6.52496248124 -0.0331964965033 5.40187962067e-05
6.52966483242 -0.0331185215647 5.39619766397e-05
6.53436718359 -0.0330406861753 5.39052731084e-05
6.53906953477 -0.0329629900494 5.38486852593e-05
6.54377188594 -0.0328854329084 5.37922138457e-05
6.54847423712 -0.0328080144678 5.37358585021e-05
6.55317658829 -0.0327307344501 5.36796199751e-05
6.55787893947 -0.0326535925719 5.36234978872e-05
6.56258129064 -0.0325765885569 5.35674929787e-05
6.56728364182 -0.0324997221231 5.35116048599e-05
6.571985993 -0.0324229929954 5.34558342645e-05
6.57668834417 -0.0323464008929 5.34001807913e-05
6.58139069535 -0.0322699455417 5.33446451671e-05
6.58609304652 -0.032193626662 5.32892269791e-05
6.5907953977 -0.0321174439813 5.32339269475e-05
6.59549774887 -0.0320413972207 5.31787446477e-05
6.60020010005 -0.0319654861092 5.31236807936e-05
6.60490245123 -0.0318897103689 5.30687349488e-05
6.6096048024 -0.0318140697298 5.30139078209e-05
6.61430715358 -0.0317385639156 5.29591989616e-05
6.61900950475 -0.0316631926572 5.29046090723e-05
6.62371185593 -0.0315879556794 5.2850137693e-05
6.6284142071 -0.0315128527143 5.27957855188e-05
6.63311655828 -0.0314378834878 5.27415520783e-05
6.63781890945 -0.0313630477337 5.26874380599e-05
6.64252126063 -0.0312883451783 5.2633442981e-05
6.64722361181 -0.0312137755568 5.25795675237e-05
6.65192596298 -0.0311393385968 5.2525811194e-05
6.65662831416 -0.0310650340345 5.24721746675e-05
6.66133066533 -0.0309908615986 5.24186574392e-05
6.66603301651 -0.0309168210267 5.23652601782e-05
6.67073536768 -0.0308429120483 5.23119823683e-05
6.67543771886 -0.030769134402 5.22588246725e-05
6.68014007003 -0.030695487819 5.22057865632e-05
6.68484242121 -0.0306219720387 5.21528686973e-05
6.68954477239 -0.0305485867933 5.2100070536e-05
6.69424712356 -0.0304753318236 5.20473927304e-05
6.69894947474 -0.0304022068625 5.19948347302e-05
6.70365182591 -0.0303292116523 5.19423971805e-05
6.70835417709 -0.0302563459268 5.18900795201e-05
6.71305652826 -0.0301836094294 5.18378823879e-05
6.71775887944 -0.0301110018953 5.17858052119e-05
6.72246123061 -0.0300385230687 5.17338486248e-05
6.72716358179 -0.0299661726857 5.16820120439e-05
6.73186593297 -0.0298939504918 5.16302960957e-05
6.73656828414 -0.0298218562245 5.15787001871e-05
6.74127063532 -0.0297498896301 5.15272249382e-05
6.74597298649 -0.0296780504469 5.14758697453e-05
6.75067533767 -0.0296063384228 5.14246352227e-05
6.75537768884 -0.0295347532969 5.13735207559e-05
6.76008004002 -0.0294632948182 5.13225269534e-05
6.7647823912 -0.0293919627269 5.127165319e-05
6.76948474237 -0.0293207567729 5.12209000685e-05
6.77418709355 -0.0292496766975 5.11702669531e-05
6.77888944472 -0.0291787222521 5.11197544409e-05
6.7835917959 -0.0291078931786 5.10693618856e-05
6.78829414707 -0.0290371892294 5.10190898783e-05
6.79299649825 -0.0289666101477 5.09689377628e-05
6.79769884942 -0.0288961556871 5.09189061242e-05
6.8024012006 -0.0288258255914 5.08689942959e-05
6.80710355178 -0.0287556196153 5.08192028575e-05
6.81180590295 -0.0286855375041 5.07695311323e-05
6.81650825413 -0.0286155790132 5.0719979694e-05
6.8212106053 -0.0285457438887 5.06705478559e-05
6.82591295648 -0.0284760318875 5.0621236186e-05
6.83061530765 -0.0284064427565 5.05720439877e-05
6.83531765883 -0.0283369762536 5.05229718233e-05
6.84002001 -0.0282676321268 5.04740189863e-05
6.84472236118 -0.028198410135 5.04251860334e-05
6.84942471236 -0.0281293100272 5.03764722483e-05
6.85412706353 -0.0280603315633 5.03278781823e-05
6.85882941471 -0.0279914744934 5.02794031092e-05
6.86353176588 -0.0279227385783 5.02310475747e-05
6.86823411706 -0.0278541235689 5.01828108429e-05
6.87293646823 -0.0277856292275 5.01346934543e-05
6.87763881941 -0.0277172553059 5.00866946634e-05
6.88234117058 -0.027649001567 5.00388150051e-05
6.88704352176 -0.0275808677637 4.99910537245e-05
6.89174587294 -0.0275128536602 4.9943411351e-05
6.89644822411 -0.0274449590102 4.98958871205e-05
6.90115057529 -0.027377183579 4.98484815569e-05
6.90585292646 -0.0273095271211 4.98011938869e-05
6.91055527764 -0.0272419894029 4.9754024629e-05
6.91525762881 -0.0271745701797 4.97069730006e-05
6.91995997999 -0.0271072692191 4.9660039515e-05
6.92466233117 -0.0270400862774 4.96132233805e-05
6.92936468234 -0.0269730211228 4.95665251054e-05
6.93406703352 -0.026906073513 4.95199438885e-05
6.93876938469 -0.0268392432171 4.94734802332e-05
6.94347173587 -0.0267725299936 4.94271333293e-05
6.94817408704 -0.0267059336126 4.93809036749e-05
6.95287643822 -0.0266394538334 4.93347904511e-05
6.95757878939 -0.0265730904273 4.92887941509e-05
6.96228114057 -0.0265068431546 4.92429139464e-05
6.96698349175 -0.0264407117875 4.91971503258e-05
6.97168584292 -0.026374696087 4.91515024525e-05
6.9763881941 -0.0263087958264 4.91059708095e-05
6.98109054527 -0.0262430107678 4.90605545518e-05
6.98579289645 -0.0261773406852 4.90152541572e-05
6.99049524762 -0.0261117853417 4.89700687723e-05
6.9951975988 -0.0260463445123 4.892499887e-05
6.99989994997 -0.0259810179611 4.88800435884e-05
7.00460230115 -0.0259158054639 4.88352033957e-05
7.00930465233 -0.0258507067856 4.87904774213e-05
7.0140070035 -0.0257857217034 4.87458661291e-05
7.01870935468 -0.0257208499825 4.87013686397e-05
7.02341170585 -0.0256560914015 4.86569854124e-05
7.02811405703 -0.0255914457263 4.86127155598e-05
7.0328164082 -0.0255269127363 4.85685595364e-05
7.03751875938 -0.0254624921986 4.85245164466e-05
7.04222111055 -0.0253981838934 4.84805867402e-05
7.04692346173 -0.0253339875886 4.84367695136e-05
7.05162581291 -0.0252699030655 4.83930652121e-05
7.05632816408 -0.0252059300927 4.83494729243e-05
7.06103051526 -0.0251420684525 4.83059930906e-05
7.06573286643 -0.0250783179145 4.82626247918e-05
7.07043521761 -0.0250146782616 4.8219368464e-05
7.07513756878 -0.0249511492645 4.81762231801e-05
7.07983991996 -0.024887730707 4.81331893716e-05
7.08454227114 -0.0248244223607 4.80902661039e-05
7.08924462231 -0.0247612240102 4.80474538043e-05
7.09394697349 -0.024698135428 4.80047515301e-05
7.09864932466 -0.0246351563996 4.79621597046e-05
7.10335167584 -0.0245722866984 4.79196773774e-05
7.10805402701 -0.0245095261108 4.78773049675e-05
7.11275637819 -0.024446874411 4.78350415172e-05
7.11745872936 -0.0243843313862 4.77928874412e-05
7.12216108054 -0.0243218968116 4.77508417743e-05
7.12686343172 -0.0242595704754 4.77089049271e-05
7.13156578289 -0.0241973521533 4.76670759274e-05
7.13626813407 -0.0241352416346 4.76253551812e-05
7.14097048524 -0.0240732386959 4.75837417092e-05
7.14567283642 -0.0240113431272 4.75422359136e-05
7.15037518759 -0.0239495547061 4.75008368077e-05
7.15507753877 -0.0238878732235 4.74595447896e-05
7.15977988994 -0.0238262984576 4.74183588659e-05
7.16448224112 -0.0237648302002 4.73772794305e-05
7.1691845923 -0.0237034682304 4.73363054829e-05
7.17388694347 -0.023642212341 4.72954374134e-05
7.17858929465 -0.0235810623119 4.72546742144e-05
7.18329164582 -0.0235200179367 4.72140162724e-05
7.187993997 -0.0234590789959 4.71734625729e-05
7.19269634817 -0.0233982452842 4.71330134987e-05
7.19739869935 -0.0233375165829 4.70926680285e-05
7.20210105052 -0.0232768926874 4.70524265413e-05
7.2068034017 -0.0232163733801 4.70122880092e-05
7.21150575288 -0.023155958457 4.69722528075e-05
7.21620810405 -0.0230956477012 4.69323199017e-05
7.22091045523 -0.0230354409099 4.68924896635e-05
7.2256128064 -0.0229753378668 4.68527610518e-05
7.23031515758 -0.02291533837 4.68131344347e-05
7.23501750875 -0.0228554422039 4.67736087648e-05
7.23971985993 -0.0227956491673 4.67341844064e-05
7.24442221111 -0.0227359590457 4.66948603059e-05
7.24912456228 -0.0226763716386 4.66556368242e-05
7.25382691346 -0.0226168867323 4.66165129013e-05
7.25852926463 -0.0225575041272 4.65774888946e-05
7.26323161581 -0.0224982236101 4.65385637379e-05
7.26793396698 -0.0224390449825 4.64997377854e-05
7.27263631816 -0.022379968032 4.64610099645e-05
7.27733866933 -0.0223209925608 4.64223806262e-05
7.28204102051 -0.0222621183571 4.63838486918e-05
7.28674337169 -0.0222033452242 4.63454145088e-05
7.29144572286 -0.0221446729512 4.6307076993e-05
7.29614807404 -0.0220861013417 4.62688364883e-05
7.30085042521 -0.022027630186 4.62306919046e-05
7.30555277639 -0.0219692592883 4.61926435826e-05
7.31025512756 -0.0219109884397 4.61546904264e-05
7.31495747874 -0.0218528174452 4.61168327735e-05
7.31965982991 -0.0217947460967 4.60790695222e-05
7.32436218109 -0.0217367742001 4.6041401007e-05
7.32906453227 -0.0216789015477 4.60038261204e-05
7.33376688344 -0.0216211279466 4.5966345194e-05
7.33846923462 -0.0215634531897 4.59289571143e-05
7.34317158579 -0.0215058770847 4.58916622101e-05
7.34787393697 -0.0214483994256 4.58544593625e-05
7.35257628814 -0.0213910200206 4.58173488971e-05
7.35727863932 -0.0213337386644 4.57803296894e-05
7.36198099049 -0.0212765551663 4.57434020623e-05
7.36668334167 -0.0212194693215 4.57065648858e-05
7.37138569285 -0.0211624809401 4.56698184797e-05
7.37608804402 -0.0211055898182 4.5633161709e-05
7.3807903952 -0.0210487957665 4.55965948903e-05
7.38549274637 -0.0209920985817 4.55601168836e-05
7.39019509755 -0.0209354980756 4.55237280024e-05
7.39489744872 -0.0208789940456 4.54874271016e-05
7.3995997999 -0.020822586304 4.5451214492e-05
7.40430215108 -0.0207662746489 4.5415089023e-05
7.40900450225 -0.0207100588938 4.53790510031e-05
7.41370685343 -0.0206539388372 4.53430992763e-05
7.4184092046 -0.0205979142933 4.53072341485e-05
7.42311155578 -0.0205419850614 4.52714544586e-05
7.42781390695 -0.0204861509564 4.52357605098e-05
7.43251625813 -0.0204304117786 4.52001511361e-05
7.4372186093 -0.0203747673434 4.51646266381e-05
7.44192096048 -0.0203192174518 4.51291858447e-05
7.44662331166 -0.02026376192 4.5093829054e-05
7.45132566283 -0.0202084005496 4.50585550901e-05
7.45602801401 -0.0201531331577 4.50233642483e-05
7.46073036518 -0.0200979595466 4.49882553482e-05
7.46543271636 -0.0200428795341 4.49532286823e-05
7.47013506753 -0.0199878929233 4.49182830655e-05
7.47483741871 -0.0199329995324 4.4883418788e-05
7.47953976988 -0.0198781991653 4.48486346597e-05
7.48424212106 -0.0198234916413 4.48139309684e-05
7.48894447224 -0.0197688767647 4.47793065193e-05
7.49364682341 -0.0197143543555 4.47447615981e-05
7.49834917459 -0.0196599242187 4.47102950051e-05
7.50305152576 -0.0196055861751 4.46759070235e-05
7.50775387694 -0.0195513400304 4.46415964491e-05
7.51245622811 -0.0194971856061 4.46073635629e-05
7.51715857929 -0.0194431227086 4.45732071561e-05
7.52186093046 -0.01938915116 4.45391275072e-05
7.52656328164 -0.0193352707674 4.45051234031e-05
7.53126563282 -0.0192814813539 4.44711951199e-05
7.53596798399 -0.0192277827269 4.443734144e-05
7.54067033517 -0.0191741747102 4.44035626373e-05
7.54537268634 -0.0191206571122 4.43698574899e-05
7.55007503752 -0.0190672297572 4.43362262692e-05
7.55477738869 -0.0190138924543 4.4302667749e-05
7.55947973987 -0.0189606450285 4.42691821986e-05
7.56418209105 -0.0189074872897 4.42357683873e-05
7.56888444222 -0.0188544190633 4.42024265823e-05
7.5735867934 -0.01880144016 4.41691555485e-05
7.57828914457 -0.0187485504062 4.41359555511e-05
7.58299149575 -0.0186957496128 4.41028253506e-05
7.58769384692 -0.018643037607 4.40697652099e-05
7.5923961981 -0.0185904142004 4.40367738855e-05
7.59709854927 -0.018537879221 4.40038516381e-05
7.60180090045 -0.018485432481 4.39709972199e-05
7.60650325163 -0.018433073809 4.39382108895e-05
7.6112056028 -0.018380803018 4.3905491395e-05
7.61590795398 -0.0183286199371 4.38728389928e-05
7.62061030515 -0.0182765243802 4.38402524269e-05
7.62531265633 -0.0182245161768 4.38077319516e-05
7.6300150075 -0.0181725951413 4.37752763067e-05
7.63471735868 -0.0181207611044 4.37428857446e-05
7.63941970985 -0.0180690138809 4.37105590008e-05
7.64412206103 -0.018017353302 4.36782963256e-05
7.64882441221 -0.0179657791833 4.36460964505e-05
7.65352676338 -0.0179142913568 4.36139596239e-05
7.65822911456 -0.0178628896385 4.35818845731e-05
7.66293146573 -0.0178115738609 4.35498715444e-05
7.66763381691 -0.0177603438411 4.3517919261e-05
7.67233616808 -0.0177091994122 4.34860279673e-05
7.67703851926 -0.0176581403914 4.34541963824e-05
7.68174087043 -0.0176071666129 4.34224247488e-05
7.68644322161 -0.0175562778946 4.33907117814e-05
7.69114557279 -0.0175054740711 4.33590577205e-05
7.69584792396 -0.0174547549611 4.33274612774e-05
7.70055027514 -0.0174041203996 4.32959226903e-05
7.70525262631 -0.0173535702061 4.32644406662e-05
7.70995497749 -0.0173031042165 4.32330154415e-05
7.71465732866 -0.0172527222505 4.32016457192e-05
7.71935967984 -0.0172024241447 4.31703317336e-05
7.72406203102 -0.0171522097196 4.31390721837e-05
7.72876438219 -0.0171020788123 4.3107867302e-05
7.73346673337 -0.017052031244 4.30767157832e-05
7.73816908454 -0.0170020668525 4.30456178578e-05
7.74287143572 -0.0169521854593 4.30145722167e-05
7.74757378689 -0.0169023869031 4.29835790883e-05
7.75227613807 -0.0168526710061 4.29526371594e-05
7.75697848924 -0.0168030376074 4.29217466565e-05
7.76168084042 -0.0167534865298 4.28909062623e-05
7.7663831916 -0.0167040176131 4.28601162013e-05
7.77108554277 -0.0166546306807 4.28293751522e-05
7.77578789395 -0.016605325573 4.27986833374e-05
7.78049024512 -0.0165561021143 4.27680394317e-05
7.7851925963 -0.0165069601453 4.27374436553e-05
7.78989494747 -0.0164578994907 4.2706894679e-05
7.79459729865 -0.016408919992 4.2676392721e-05
7.79929964982 -0.0163600214747 4.26459364478e-05
7.804002001 -0.016311203781 4.26155260758e-05
7.80870435218 -0.0162624667366 4.25851602674e-05
7.81340670335 -0.0162138101843 4.25548392369e-05
7.81810905453 -0.0161652339507 4.25245616423e-05
7.8228114057 -0.016116737879 4.24943276962e-05
7.82751375688 -0.0160683217964 4.24641360523e-05
7.83221610805 -0.0160199855469 4.2433986921e-05
7.83691845923 -0.0159717289582 4.24038789519e-05
7.8416208104 -0.0159235518747 4.23738123534e-05
7.84632316158 -0.0158754541247 4.23437857707e-05
7.85102551276 -0.0158274355533 4.23137994101e-05
7.85572786393 -0.0157794959896 4.22838519127e-05
7.86043021511 -0.0157316352792 4.22539434825e-05
7.86513256628 -0.0156838532514 4.22240727564e-05
7.86983491746 -0.0156361497527 4.21942399361e-05
7.87453726863 -0.0155885246129 4.21644436544e-05
7.87923961981 -0.0155409776791 4.21346841105e-05
7.88394197099 -0.0154935087818 4.21049599329e-05
7.88864432216 -0.0154461177686 4.20752713189e-05
7.89334667334 -0.0153988044705 4.20456168922e-05
7.89804902451 -0.0153515687356 4.20159968479e-05
7.90275137569 -0.0153044103956 4.19864098055e-05
7.90745372686 -0.0152573292991 4.19568559576e-05
7.91215607804 -0.0152103252786 4.19273339191e-05
7.91685842921 -0.0151633981831 4.18978438804e-05
7.92156078039 -0.0151165478455 4.18683844519e-05
7.92626313157 -0.0150697741158 4.18389558215e-05
7.93096548274 -0.015023076827 4.18095565951e-05
7.93566783392 -0.0149764558298 4.17801869582e-05
7.94037018509 -0.0149299109579 4.17508455119e-05
7.94507253627 -0.0148834420624 4.17215324393e-05
7.94977488744 -0.0148370489779 4.16922463368e-05
7.95447723862 -0.0147907315557 4.1662987385e-05
7.95917958979 -0.0147444896309 4.16337541755e-05
7.96388194097 -0.0146983230556 4.16045468864e-05
7.96858429215 -0.0146522316653 4.15753641044e-05
7.97328664332 -0.0146062153128 4.1546206005e-05
7.9779889945 -0.0145602738341 4.15170711699e-05
7.98269134567 -0.0145144070825 4.14879597722e-05
7.98739369685 -0.0144686148945 4.14588703884e-05
7.99209604802 -0.0144228971242 4.14298031889e-05
7.9967983992 -0.0143772536084 4.14007567452e-05
8.00150075037 -0.0143316842016 4.13717312249e-05
8.00620310155 -0.0142861887415 4.13427251945e-05
8.01090545273 -0.0142407670829 4.13137388185e-05
8.0156078039 -0.0141954190643 4.12847706584e-05
8.02031015508 -0.014150144541 4.12558208757e-05
8.02501250625 -0.0141049433516 4.12268880268e-05
8.02971485743 -0.0140598153524 4.119797227e-05
8.0344172086 -0.0140147603824 4.11690721564e-05
8.03911955978 -0.0139697782984 4.11401878413e-05
8.04382191096 -0.01392486894 4.11113178702e-05
8.04852426213 -0.0138800321644 4.10824623957e-05
8.05322661331 -0.0138352678119 4.10536199573e-05
8.05792896448 -0.0137905757402 4.10247907046e-05
8.06263131566 -0.01374595579 4.09959731714e-05
8.06733366683 -0.0137014078196 4.09671675041e-05
8.07203601801 -0.0136569316703 4.09383722308e-05
8.07673836918 -0.0136125272008 4.09095874944e-05
8.08144072036 -0.013568194253 4.08808118172e-05
8.08614307154 -0.0135239326861 4.08520453389e-05
8.09084542271 -0.0134797423426 4.08232865756e-05
8.09554777389 -0.0134356230822 4.07945356636e-05
8.10025012506 -0.0133915747476 4.07657911129e-05
8.10495247624 -0.0133475971994 4.07370530561e-05
8.10965482741 -0.013303690281 4.07083199973e-05
8.11435717859 -0.0132598538529 4.06795920653e-05
8.11905952976 -0.0132160877593 4.06508677577e-05
8.12376188094 -0.0131723918614 4.06221471998e-05
8.12846423212 -0.0131287660037 4.05934288827e-05
8.13316658329 -0.013085210048 4.05647129279e-05
8.13786893447 -0.0130417238394 4.05359978197e-05
8.14257128564 -0.0129983072398 4.05072836759e-05
8.14727363682 -0.0129549600951 4.04785689741e-05
8.15197598799 -0.012911682268 4.0449853828e-05
8.15667833917 -0.0128684736045 4.04211367083e-05
8.16138069034 -0.0128253339679 4.03924177246e-05
8.16608304152 -0.0127822632045 4.03636953407e-05
8.1707853927 -0.0127392611784 4.03349696619e-05
8.17548774387 -0.0126963277365 4.03062391449e-05
8.18019009505 -0.0126534627432 4.02775038907e-05
8.18489244622 -0.0126106660457 4.02487623487e-05
8.1895947974 -0.012567937509 4.02200146153e-05
8.19429714857 -0.0125252769812 4.01912591327e-05
8.19899949975 -0.0124826843276 4.01624959927e-05
8.20370185093 -0.0124401593964 4.01337236297e-05
8.2084042021 -0.0123977020537 4.01049421311e-05
8.21310655328 -0.0123553121483 4.00761499234e-05
8.21780890445 -0.0123129895466 4.00473470893e-05
8.22251125563 -0.0122707340979 4.00185320472e-05
8.2272136068 -0.0122285456692 3.99897048751e-05
8.23191595798 -0.0121864241103 3.99608639832e-05
8.23661830915 -0.0121443692885 3.99320094444e-05
8.24132066033 -0.0121023810542 3.99031396608e-05
8.24602301151 -0.0120604592752 3.98742546999e-05
8.25072536268 -0.0120186038023 3.98453529557e-05
8.25542771386 -0.0119768145039 3.98164344901e-05
8.26013006503 -0.0119350912313 3.97874976885e-05
8.26483241621 -0.0118934338532 3.97585426075e-05
8.26953476738 -0.0118518422215 3.97295676235e-05
8.27423711856 -0.0118103162053 3.97005727877e-05
8.27893946973 -0.011768855657 3.96715564674e-05
8.28364182091 -0.0117274604464 3.9642518708e-05
8.28834417209 -0.0116861304261 3.96134578676e-05
8.29304652326 -0.0116448654664 3.95843739859e-05
8.29774887444 -0.0116036654203 3.95552654115e-05
8.30245122561 -0.0115625301588 3.9526132178e-05
8.30715357679 -0.0115214595354 3.94969726243e-05
8.31185592796 -0.0114804534213 3.9467786778e-05
8.31655827914 -0.0114395116706 3.94385729681e-05
8.32126063031 -0.011398634155 3.94093312156e-05
8.32596298149 -0.0113578207289 3.93800598399e-05
8.33066533267 -0.0113170712647 3.93507588551e-05
8.33536768384 -0.0112763856172 3.93214265705e-05
8.34007003502 -0.0112357636592 3.92920629936e-05
8.34477238619 -0.0111952052459 3.92626664229e-05
8.34947473737 -0.0111547102506 3.92332368591e-05
8.35417708854 -0.011114278529 3.92037725901e-05
8.35887943972 -0.0110739099549 3.91742736095e-05
8.3635817909 -0.0110336043845 3.91447381942e-05
8.36828414207 -0.010993361692 3.91151663306e-05
8.37298649325 -0.0109531817338 3.90855562841e-05
8.37768884442 -0.0109130643848 3.9055908034e-05
8.3823911956 -0.010873009502 3.90262198342e-05
8.38709354677 -0.0108330169604 3.89964916562e-05
8.39179589795 -0.0107930866177 3.89667217421e-05
8.39649824912 -0.0107532183493 3.89369100557e-05
8.4012006003 -0.0107134120132 3.89070548272e-05
8.40590295148 -0.0106736674855 3.88771560121e-05
8.41060530265 -0.0106339846246 3.88472118285e-05
8.41530765383 -0.0105943633068 3.88172222236e-05
8.420010005 -0.0105548033911 3.8787185403e-05
8.42471235618 -0.0105153047544 3.87571013053e-05
8.42941470735 -0.0104758672559 3.87269681233e-05
8.43411705853 -0.010436490773 3.86967857869e-05
8.4388194097 -0.0103971751654 3.86665524758e-05
8.44352176088 -0.0103579203109 3.8636268111e-05
8.44822411206 -0.0103187260698 3.86059308586e-05
8.45292646323 -0.0102795923201 3.85755406307e-05
8.45762881441 -0.0102405189224 3.85450955794e-05
8.46233116558 -0.0102015057556 3.85145956076e-05
8.46703351676 -0.0101625526807 3.84840388532e-05
8.47173586793 -0.0101236595764 3.84534252094e-05
8.47643821911 -0.0100848263048 3.84227528e-05
8.48114057028 -0.0100460527449 3.8392021508e-05
8.48584292146 -0.0100073387588 3.83612294425e-05
8.49054527264 -0.00996868422646 3.83303764764e-05
8.49524762381 -0.00993008901033 3.8299460704e-05
8.49994997499 -0.00989155299056 3.82684819874e-05
8.50465232616 -0.00985307603001 3.82374384056e-05
8.50935467734 -0.00981465800947 3.820632981e-05
8.51405702851 -0.00977629879224 3.81751542639e-05
8.51875937969 -0.00973799825928 3.81439116077e-05
8.52346173087 -0.00969975627454 3.81125998884e-05
8.52816408204 -0.00966157271943 3.80812189354e-05
8.53286643322 -0.00962344745819 3.8049766779e-05
8.53756878439 -0.00958538037264 3.80182432371e-05
8.54227113557 -0.00954737132734 3.79866463231e-05
8.54697348674 -0.00950942020488 3.79549758429e-05
8.55167583792 -0.00947152686998 3.79232297928e-05
8.55637818909 -0.00943369120567 3.78914079665e-05
8.56108054027 -0.00939591307708 3.78595083425e-05
8.56578289145 -0.00935819236765 3.78275307019e-05
8.57048524262 -0.00932052894316 3.77954730055e-05
8.5751875938 -0.00928292268723 3.77633350211e-05
8.57988994497 -0.00924537346595 3.77311146911e-05
8.58459229615 -0.00920788116345 3.76988117702e-05
8.58929464732 -0.00917044564633 3.76664241819e-05
8.5939969985 -0.00913306679917 3.76339516672e-05
8.59869934967 -0.00909574448884 3.76013921303e-05
8.60340170085 -0.00905847860021 3.75687452983e-05
8.60810405203 -0.0090212690008 3.75360090553e-05
8.6128064032 -0.00898411557599 3.75031831145e-05
8.61750875438 -0.00894701819337 3.74702653394e-05
8.62221110555 -0.00890997673871 3.74372554287e-05
8.62691345673 -0.00887299108024 3.74041512251e-05
8.6316158079 -0.00883606110414 3.73709524119e-05
8.63631815908 -0.00879918667903 3.7337656811e-05
8.64102051025 -0.00876236769127 3.730426409e-05
8.64572286143 -0.00872560400999 3.72707720489e-05
8.65042521261 -0.00868889552206 3.72371803396e-05
8.65512756378 -0.0086522420969 3.72034867398e-05
8.65982991496 -0.0086156436219 3.71696908849e-05
8.66453226613 -0.00857909996673 3.71357905299e-05
8.66923461731 -0.00854261101909 3.71017852934e-05
8.67393696848 -0.00850617664928 3.7067672907e-05
8.67863931966 -0.00846979674548 3.7033452972e-05
8.68334167084 -0.00843347117805 3.69991231962e-05
8.68804402201 -0.00839719983557 3.69646831633e-05
8.69274637319 -0.00836098258902 3.69301305563e-05
8.69744872436 -0.00832481932748 3.68954649408e-05
8.70215107554 -0.00828870992197 3.68606839749e-05
8.70685342671 -0.00825265426208 3.68257872053e-05
8.71155577789 -0.00821665221933 3.67907722644e-05
8.71625812906 -0.00818070368348 3.67556386799e-05
8.72096048024 -0.00814480852677 3.67203840576e-05
8.72566283142 -0.00810896663899 3.66850079055e-05
8.73036518259 -0.008073177893 3.66495078028e-05
8.73506753377 -0.00803744217899 3.66138832369e-05
8.73976988494 -0.00800175936986 3.65781317593e-05
8.74447223612 -0.00796612935661 3.65422528366e-05
8.74917458729 -0.0079305520123 3.65062439922e-05
8.75387693847 -0.00789502722834 3.64701046712e-05
8.75857928964 -0.00785955487826 3.64338323677e-05
8.76328164082 -0.00782413485373 3.63974265052e-05
8.767983992 -0.00778876702868 3.63608845478e-05
8.77268634317 -0.00775345129514 3.63242058964e-05
8.77738869435 -0.00771818752752 3.62873879847e-05
8.78209104552 -0.00768297561813 3.62504301904e-05
8.7867933967 -0.00764781544176 3.62133299156e-05
8.79149574787 -0.0076127068912 3.61760865144e-05
8.79619809905 -0.00757764984137 3.61386973569e-05
8.80090045022 -0.00754264418568 3.61011617724e-05
8.8056028014 -0.00750768979942 3.60634770982e-05
8.81030515258 -0.00747278657624 3.60256426383e-05
8.81500750375 -0.00743793439181 3.59876556964e-05
8.81970985493 -0.00740313314017 3.59495155503e-05
8.8244122061 -0.00736838269744 3.59112194694e-05
8.82911455728 -0.00733368295792 3.58727667046e-05
8.83381690845 -0.00729903379811 3.58341544896e-05
8.83851925963 -0.00726443511267 3.57953820482e-05
8.84322161081 -0.00722988677847 3.57564465775e-05
8.84792396198 -0.00719538869075 3.5717347273e-05
8.85262631316 -0.00716094072652 3.56780812944e-05
8.85732866433 -0.00712654278116 3.56386478081e-05
8.86203101551 -0.00709219473249 3.55990439356e-05
8.86673336668 -0.00705789647615 3.55592688132e-05
8.87143571786 -0.0070236478902 3.55193195229e-05
8.87613806903 -0.00698944887064 3.54791951704e-05
8.88084042021 -0.00695529929577 3.54388927972e-05
8.88554277139 -0.00692119906217 3.53984114771e-05
8.89024512256 -0.00688714804852 3.53577482103e-05
8.89494747374 -0.00685314615164 3.53169020378e-05
8.89964982491 -0.00681919325066 3.52758699173e-05
8.90435217609 -0.00678528924253 3.52346508558e-05
8.90905452726 -0.00675143400687 3.51932417675e-05
8.91375687844 -0.00671762744119 3.51516416247e-05
8.91845922961 -0.00668386942524 3.51098472964e-05
8.92316158079 -0.00665015985678 3.50678577194e-05
8.92786393197 -0.00661649861602 3.50256697162e-05
8.93256628314 -0.00658288560129 3.4983282187e-05
8.93726863432 -0.00654932069292 3.49406919068e-05
8.94197098549 -0.00651580378949 3.48978977376e-05
8.94667333667 -0.00648233477191 3.48548964056e-05
8.95137568784 -0.00644891353909 3.48116867339e-05
8.95607803902 -0.00641553997217 3.47682653983e-05
8.96078039019 -0.00638221397043 3.47246311813e-05
8.96548274137 -0.00634893541534 3.46807807074e-05
8.97018509255 -0.00631570420652 3.46367127174e-05
8.97488744372 -0.00628252022592 3.45924237826e-05
8.9795897949 -0.00624938337337 3.45479126007e-05
8.98429214607 -0.00621629353127 3.45031756886e-05
8.98899449725 -0.0061832505997 3.44582116995e-05
8.99369684842 -0.00615025446129 3.4413017094e-05
8.9983991996 -0.00611730501677 3.43675904796e-05
9.00310155078 -0.00608440214891 3.43219282589e-05
9.00780390195 -0.00605154575866 3.42760289923e-05
9.01250625313 -0.00601873572934 3.42298890227e-05
9.0172086043 -0.00598597196227 3.41835068618e-05
9.02191095548 -0.00595325434097 3.41368787908e-05
9.02661330665 -0.00592058276709 3.40900032711e-05
9.03131565783 -0.00588795712451 3.40428765209e-05
9.036018009 -0.00585537731531 3.39954969491e-05
9.04072036018 -0.00582284322359 3.39478607089e-05
9.04542271136 -0.00579035475167 3.38999661554e-05
9.05012506253 -0.0057579117843 3.38518093746e-05
9.05482741371 -0.00572551422391 3.38033886656e-05
9.05952976488 -0.00569316195559 3.37547000455e-05
9.06423211606 -0.00566085488221 3.37057417557e-05
9.06893446723 -0.00562859288897 3.36565097418e-05
9.07363681841 -0.00559637587929 3.36070021856e-05
9.07833916958 -0.00556420373869 3.3557214959e-05
9.08304152076 -0.00553207637071 3.35071461821e-05
9.08774387194 -0.0054999936613 3.34567916507e-05
9.09244622311 -0.00546795551454 3.34061494213e-05
9.09714857429 -0.0054359618164 3.33552152109e-05
9.10185092546 -0.00540401247137 3.330398701e-05
9.10655327664 -0.00537210736597 3.32524604543e-05
9.11125562781 -0.00534024640481 3.3200633466e-05
9.11595797899 -0.00530842947461 3.3148501597e-05
9.12066033016 -0.00527665648041 3.30960626985e-05
9.12536268134 -0.00524492730937 3.30433122358e-05
9.13006503252 -0.00521324186684 3.29902479864e-05
9.13476738369 -0.00518160004021 3.29368653264e-05
9.13946973487 -0.00515000173514 3.28831619566e-05
9.14417208604 -0.00511844683933 3.28291331608e-05
9.14887443722 -0.00508693525877 3.27747765605e-05
9.15357678839 -0.00505546688159 3.27200873437e-05
9.15827913957 -0.00502404161409 3.26650630498e-05
9.16298149075 -0.00499265934449 3.26096987676e-05
9.16768384192 -0.00496131997953 3.25539919514e-05
9.1723861931 -0.00493002340797 3.2497937587e-05
9.17708854427 -0.00489876953652 3.24415330403e-05
9.18179089545 -0.00486755825448 3.23847731907e-05
9.18649324662 -0.00483638946876 3.2327655312e-05
9.1911955978 -0.00480526306887 3.22701741735e-05
9.19589794897 -0.00477417896236 3.22123269532e-05
9.20060030015 -0.00474313703882 3.2154108306e-05
9.20530265133 -0.00471213720614 3.20955153104e-05
9.2100050025 -0.0046811793543 3.20365425032e-05
9.21470735368 -0.00465026339128 3.19771868588e-05
9.21940970485 -0.00461938920762 3.19174427911e-05
9.22411205603 -0.00458855671148 3.18573071666e-05
9.2288144072 -0.00455776579369 3.17967742717e-05
9.23351675838 -0.00452701636285 3.17358408606e-05
9.23821910955 -0.00449630831009 3.16745010868e-05
9.24292146073 -0.0044656415441 3.16127515876e-05
9.24762381191 -0.00443501595642 3.15505863784e-05
9.25232616308 -0.00440443145626 3.14880019749e-05
9.25702851426 -0.00437388793516 3.14249922488e-05
9.26173086543 -0.0043433853027 3.13615535886e-05
9.26643321661 -0.00431292345086 3.12976797168e-05
9.27113556778 -0.00428250228943 3.12333668891e-05
9.27583791896 -0.00425212171066 3.11686086727e-05
9.28054027013 -0.00422178162474 3.11034011844e-05
9.28524262131 -0.00419148192415 3.10377378298e-05
9.28994497249 -0.00416122251948 3.09716145807e-05
9.29464732366 -0.00413100330327 3.09050246745e-05
9.29934967484 -0.00410082418653 3.08379639309e-05
9.30405202601 -0.00407068506232 3.07704254117e-05
9.30875437719 -0.00404058584172 3.0702404778e-05
9.31345672836 -0.00401052641798 3.06338949082e-05
9.31815907954 -0.00398050670271 3.05648912976e-05
9.32286143072 -0.00395052658943 3.04953866327e-05
9.32756378189 -0.00392058598984 3.04253762355e-05
9.33226613307 -0.00389068479799 3.0354852592e-05
9.33696848424 -0.00386082292573 3.0283810842e-05
9.34167083542 -0.00383100026742 3.02122432623e-05
9.34637318659 -0.00380121673531 3.01401448017e-05
9.35107553777 -0.00377147222395 3.0067507518e-05
9.35577788894 -0.00374176664598 2.99943261594e-05
9.36048024012 -0.00371209989614 2.99205925546e-05
9.3651825913 -0.00368247188725 2.98463012408e-05
9.36988494247 -0.00365288251455 2.97714438071e-05
9.37458729365 -0.00362333169116 2.96960145689e-05
9.37928964482 -0.00359381931238 2.96200048634e-05
9.383991996 -0.00356434529185 2.95434087732e-05
9.38869434717 -0.00353490952515 2.94662173712e-05
9.39339669835 -0.00350551192608 2.93884244948e-05
9.39809904952 -0.00347615239053 2.93100209393e-05
9.4028014007 -0.00344683083247 2.92310002837e-05
9.40750375188 -0.0034175471484 2.91513530313e-05
9.41220610305 -0.00338830125236 2.90710724894e-05
9.41690845423 -0.00335909304114 2.89901488536e-05
9.4216108054 -0.00332992242915 2.89085751439e-05
9.42631315658 -0.00330078931326 2.88263412327e-05
9.43101550775 -0.00327169360838 2.87434398364e-05
9.43571785893 -0.00324263521166 2.86598604865e-05
9.4404202101 -0.00321361403809 2.85755955784e-05
9.44512256128 -0.00318462998518 2.84906342841e-05
9.44982491246 -0.00315568296842 2.8404968659e-05
9.45452726363 -0.00312677288541 2.83185874961e-05
9.45922961481 -0.00309789965179 2.82314824904e-05
9.46393196598 -0.00306906316565 2.81436420334e-05
9.46863431716 -0.00304026334281 2.80550574389e-05
9.47333666833 -0.00301150008164 2.79657166734e-05
9.47803901951 -0.00298277329845 2.78756106456e-05
9.48274137069 -0.00295408289155 2.77847268719e-05
9.48744372186 -0.00292542877765 2.76930558312e-05
9.49214607304 -0.00289681085544 2.76005845619e-05
9.49684842421 -0.00286822904178 2.75073030851e-05
9.50155077539 -0.00283968323566 2.74131979324e-05
9.50625312656 -0.0028111733543 2.73182586373e-05
9.51095547774 -0.00278269929686 2.72224711925e-05
9.51565782891 -0.00275426098085 2.71258246114e-05
9.52036018009 -0.00272585830568 2.70283043129e-05
9.52506253127 -0.00269749118924 2.69298987551e-05
9.52976488244 -0.00266915953122 2.68305927458e-05
9.53446723362 -0.00264086324946 2.67303741491e-05
9.53916958479 -0.00261260224434 2.66292271202e-05
9.54387193597 -0.00258437643375 2.65271388875e-05
9.54857428714 -0.00255618571836 2.64240929086e-05
9.55327663832 -0.00252803001641 2.63200757307e-05
9.55797898949 -0.00249990922865 2.62150700642e-05
9.56268134067 -0.00247182327378 2.6109061725e-05
9.56738369185 -0.00244377205281 2.60020326225e-05
9.57208604302 -0.00241575548462 2.58939677866e-05
9.5767883942 -0.00238777347048 2.5784848266e-05
9.58149074537 -0.00235982592953 2.56746582437e-05
9.58619309655 -0.00233191276331 2.55633778434e-05
9.59089544772 -0.00230403389132 2.54509903341e-05
9.5955977989 -0.00227618921527 2.53374748426e-05
9.60030015007 -0.00224837865492 2.52228136502e-05
9.60500250125 -0.00222060211244 2.51069848079e-05
9.60970485243 -0.00219285950755 2.49899695269e-05
9.6144072036 -0.00216515074268 2.48717446952e-05
9.61910955478 -0.00213747573811 2.47522903634e-05
9.62381190595 -0.00210983439634 2.46315821582e-05
9.62851425713 -0.00208222663791 2.4509598869e-05
9.6332166083 -0.00205465236557 2.4386314753e-05
9.63791895948 -0.00202711150023 2.42617072258e-05
9.64262131066 -0.00199960394478 2.41357490534e-05
9.64732366183 -0.00197212962039 2.40084161527e-05
9.65202601301 -0.00194468843034 2.38796796624e-05
9.65672836418 -0.00191728029592 2.37495138587e-05
9.66143071536 -0.00188990512067 2.36178881016e-05
9.66613306653 -0.00186256282615 2.34847748671e-05
9.67083541771 -0.00183525331626 2.33501415652e-05
9.67553776888 -0.00180797651269 2.32139586923e-05
9.68024012006 -0.00178073231972 2.30761915143e-05
9.68494247124 -0.00175352065907 2.29368083441e-05
9.68964482241 -0.00172634143549 2.27957720848e-05
9.69434717359 -0.00169919457096 2.26530486336e-05
9.69904952476 -0.00167207997015 2.25085982799e-05
9.70375187594 -0.00164499755572 2.23623842419e-05
9.70845422711 -0.00161794723249 2.22143639092e-05
9.71315657829 -0.00159092892316 2.20644975178e-05
9.71785892946 -0.0015639425329 2.19127392291e-05
9.72256128064 -0.00153698798477 2.17590459484e-05
9.72726363182 -0.00151006518418 2.16033682299e-05
9.73196598299 -0.00148317405424 2.1445659246e-05
9.73666833417 -0.00145631450083 2.1285865504e-05
9.74137068534 -0.00142948644717 2.11239359744e-05
9.74607303652 -0.0014026897994 2.09598126076e-05
9.75077538769 -0.0013759244811 2.07934396239e-05
9.75547773887 -0.00134919039856 2.0624753819e-05
9.76018009004 -0.0013224874756 2.04536940192e-05
9.76488244122 -0.00129581561873 2.02801911608e-05
9.7695847924 -0.00126917475224 2.01041779149e-05
9.77428714357 -0.0012425647826 1.99255785242e-05
9.77898949475 -0.00121598563431 1.97443185985e-05
9.78369184592 -0.0011894372145 1.95603146891e-05
9.7883941971 -0.00116291944751 1.93734842603e-05
9.79309654827 -0.00113643224082 1.91837349728e-05
9.79779889945 -0.0011099755191 1.89909748347e-05
9.80250125063 -0.00108354918988 1.87951011629e-05
9.8072036018 -0.00105715317827 1.85960109137e-05
9.81190595298 -0.00103078739204 1.83935892824e-05
9.81660830415 -0.00100445175645 1.81877202107e-05
9.82131065533 -0.000978146179392 1.79782745794e-05
9.8260130065 -0.00095187058667 1.7765120879e-05
9.83071535768 -0.00092562488623 1.75481129381e-05
9.83541770885 -0.000899409003997 1.73271007371e-05
9.84012006003 -0.000873222848365 1.71019175969e-05
9.84482241121 -0.000847066345492 1.68723910995e-05
9.84952476238 -0.000820939403912 1.66383296397e-05
9.85422711356 -0.000794841950016 1.63995333912e-05
9.85892946473 -0.000768773892579 1.61557800865e-05
9.86363181591 -0.000742735158224 1.59068359391e-05
9.86833416708 -0.000716725656165 1.56524404544e-05
9.87303651826 -0.000690745312955 1.53923171612e-05
9.87773886943 -0.000664794038147 1.5126157175e-05
9.88244122061 -0.000638871758626 1.4853629495e-05
9.88714357179 -0.00061297838408 1.45743629008e-05
9.89184592296 -0.000587113841724 1.42879554132e-05
9.89654827414 -0.000561278041283 1.39939538673e-05
9.90125062531 -0.0005354709104 1.36918618499e-05
9.90595297649 -0.000509692358934 1.33811158882e-05
9.91065532766 -0.000483942314759 1.3061090646e-05
9.91535767884 -0.000458220688169 1.27310699058e-05
9.92006003001 -0.000432527406959 1.23902467935e-05
9.92476238119 -0.000406862381762 1.20376862339e-05
9.92946473237 -0.000381225540699 1.1672315882e-05
9.93416708354 -0.000355616794532 1.12928735745e-05
9.93886943472 -0.000330036071509 1.08978799797e-05
9.94357178589 -0.000304483282927 1.04855572688e-05
9.94827413707 -0.000278958357155 1.00537630815e-05
9.95297648824 -0.00025346120542 9.59984774094e-06
9.95767883942 -0.000227991756717 9.1204973107e-06
9.9623811906 -0.000202549922303 8.61143994766e-06
9.96708354177 -0.000177135631294 8.06704039021e-06
9.97178589295 -0.000151748795477 7.47955597933e-06
9.97648824412 -0.000126389343891 6.83787466465e-06
9.9811905953 -0.000101057188751 6.12494996632e-06
9.98589294647 -7.57522593146e-05 5.31215421331e-06
9.99059529765 -5.04744678267e-05 4.34373014449e-06
9.99529764882 -2.52237438648e-05 3.07600636289e-06
10.0 0.0 0.0


==> Supplementary/filled/extrap/U8/SU8n9.dat <==
0.604702351175 -0.622443007953 0.000898821253719
0.60940470235 -0.620703623249 0.000892911430179
0.614107053526 -0.618981550429 0.000887303012229
0.618809404701 -0.617275927893 0.000881985805592
0.623511755877 -0.615586866719 0.000876944053056
0.628214107053 -0.613913551719 0.000872168090339
0.632916458228 -0.612256081461 0.000867643247658
0.637618809404 -0.610613683993 0.000863360408008
0.642321160579 -0.608986446536 0.000859305956596
0.647023511755 -0.60737363745 0.00085547133328
0.65172586293 -0.605775333666 0.000851843941428
0.656428214106 -0.604190841171 0.000848415780061
0.661130565282 -0.602620227548 0.000845175229898
0.665832916457 -0.601062833951 0.000842114844775
0.670535267633 -0.599518719471 0.000839223938575
0.675237618808 -0.597987258156 0.000836495609746
0.679939969984 -0.596468501376 0.000833920058471
0.68464232116 -0.594961853981 0.000831490912646
0.689344672335 -0.593467360323 0.000829199209974
0.694047023511 -0.591984454121 0.000827039088567
0.698749374686 -0.590513173342 0.000825002373721
0.703451725862 -0.589052978786 0.000823083691361
0.708154077038 -0.587603902611 0.000821275604017
0.712856428213 -0.586165431048 0.000819573200684
0.717558779389 -0.584737590971 0.000817969731002
0.722261130564 -0.583319892504 0.000816460720706
0.72696348174 -0.581912357719 0.000815040057223
0.731665832915 -0.580514519214 0.000813703675793
0.736368184091 -0.579126394683 0.000812446053597
0.741070535267 -0.577747537882 0.000811263507793
0.745772886442 -0.576377962527 0.000810151058963
0.750475237618 -0.57501724231 0.00080910537874
0.755177588793 -0.573665387319 0.000808121986734
0.759879939969 -0.572321990042 0.000807197882126
0.764582291145 -0.570987057277 0.000806329041383
0.76928464232 -0.56966019924 0.000805512765132
0.773986993496 -0.568341419736 0.000804745446874
0.778689344671 -0.567030345725 0.000804024663634
0.783391695847 -0.565726978292 0.000803347188556
0.788094047023 -0.564430960217 0.000802710851228
0.792796398198 -0.563142290113 0.000802112769507
0.797498749374 -0.561860625725 0.000801551003033
0.802201100549 -0.560585963418 0.000801022981898
0.806903451725 -0.559317975098 0.000800526974667
0.8116058029 -0.558056655092 0.000800060693591
0.816308154076 -0.556801688714 0.000799622596446
0.821010505252 -0.555553068443 0.000799210649891
0.825712856427 -0.5543104923 0.000798823482612
0.830415207603 -0.553073951089 0.000798459290152
0.835117558778 -0.551843154878 0.000798116855189
0.839819909954 -0.550618092961 0.000797794578756
0.84452226113 -0.549398486833 0.000797491381939
0.849224612305 -0.548184324418 0.000797205849877
0.853926963481 -0.546975338066 0.000796937027766
0.858629314656 -0.545771514467 0.000796683665347
0.863331665832 -0.544572596276 0.00079644491885
0.868034017008 -0.543378569074 0.000796219684878
0.872736368183 -0.542189185316 0.000796007218771
0.877438719359 -0.541004429582 0.000795806547891
0.882141070534 -0.539824063643 0.000795617015839
0.88684342171 -0.538648071187 0.000795437766156
0.891545772885 -0.537476222851 0.000795268220867
0.896248124061 -0.536308501522 0.000795107626507
0.900950475237 -0.53514468628 0.000794955474619
0.905652826412 -0.533984759297 0.000794811102848
0.910355177588 -0.532828507699 0.000794674064215
0.915057528763 -0.531675913019 0.000794543776768
0.919759879939 -0.530526770048 0.000794419847764
0.924462231115 -0.529381059762 0.000794301766041
0.92916458229 -0.528238584262 0.000794189186581
0.933866933466 -0.527099324026 0.000794081660389
0.938569284641 -0.525963088134 0.000793978884333
0.943271635817 -0.524829856629 0.000793880463874
0.947973986993 -0.523699445246 0.00079378613254
0.952676338168 -0.522571833658 0.00079369554336
0.957378689344 -0.521446843958 0.000793608461858
0.962081040519 -0.520324455489 0.000793524582499
0.966783391695 -0.519204496424 0.000793443698651
0.97148574287 -0.51808694583 0.00079336554076
0.976188094046 -0.516971637686 0.000793289926353
0.980890445222 -0.515858550827 0.000793216617028
0.985592796397 -0.514747524788 0.000793145451202
0.990295147573 -0.513638538209 0.00079307621736
0.994997498748 -0.512531435941 0.000793008771923
0.999699849924 -0.511426196467 0.000792942926505
1.0044022011 -0.510322681313 0.000792878553014
1.00910455228 -0.509220936398 0.00079281548225
1.01380690345 -0.508120899875 0.00079275359823
1.01850925463 -0.507022632488 0.000792692746593
1.0232116058 -0.505926074645 0.000792632821153
1.02791395698 -0.504831284884 0.00079257367997
1.03261630815 -0.503738205768 0.000792515225066
1.03731865933 -0.502646893732 0.000792457324834
1.0420210105 -0.501557293394 0.000792399888092
1.04672336168 -0.500469459177 0.000792342791712
1.05142571286 -0.499383337663 0.000792285950045
1.05612806403 -0.498298981355 0.000792229246793
1.06083041521 -0.497216338713 0.000792172600728
1.06553276638 -0.496135460403 0.000792115900928
1.07023511756 -0.49505629668 0.000792059069594
1.07493746873 -0.493978896452 0.000792001999898
1.07963981991 -0.492903211694 0.000791944616605
1.08434217108 -0.491829289631 0.000791886815858
1.08904452226 -0.490757083882 0.000791828524226
1.09374687344 -0.489686640063 0.000791769639838
1.09844922461 -0.488617913368 0.000791710090408
1.10315157579 -0.487550947871 0.000791649775205
1.10785392696 -0.486485700275 0.000791588622514
1.11255627814 -0.485422213174 0.00079152653201
1.11725862931 -0.484360444719 0.000791463432062
1.12196098049 -0.483300436086 0.000791399222128
1.12666333166 -0.482242146814 0.00079133383024
1.13136568284 -0.481185616722 0.000791267155115
1.13606803402 -0.480130806674 0.000791199124099
1.14077038519 -0.47907775519 0.00079112963473
1.14547273637 -0.478026424407 0.000791058613379
1.15017508754 -0.476976851597 0.000790985956042
1.15487743872 -0.475929000121 0.000790911587881
1.15957978989 -0.474882906049 0.000790835403068
1.16428214107 -0.473838533917 0.000790757325366
1.16898449225 -0.472795918646 0.000790677246902
1.17368684342 -0.471755025899 0.000790595089897
1.1783891946 -0.47071588949 0.000790510744268
1.18309154577 -0.469678476165 0.000790424130595
1.18779389695 -0.468642818676 0.000790335136471
1.19249624812 -0.467608884812 0.000790243680764
1.1971985993 -0.4665767063 0.000790149648684
1.20190095047 -0.465546251932 0.000790052957348
1.20660330165 -0.464517552455 0.00078995348956
1.21130565283 -0.46349057762 0.000789851160678
1.216008004 -0.46246535723 0.000789745851112
1.22071035518 -0.461441861964 0.000789637474478
1.22541270635 -0.460420120716 0.000789525908838
1.23011505753 -0.459400105053 0.000789411066105
1.2348174087 -0.458381842996 0.000789292822068
1.23951975988 -0.457365306972 0.000789171086993
1.24422211105 -0.456350524158 0.000789045734497
1.24892446223 -0.455337467804 0.000788916673272
1.25362681341 -0.454326164282 0.000788783774885
1.25832916458 -0.453316587633 0.000788646946543
1.26303151576 -0.452308763448 0.000788506057905
1.26773386693 -0.451302666537 0.000788361014791
1.27243621811 -0.450298321738 0.00078821168511
1.27713856928 -0.449295704596 0.000788057973405
1.28184092046 -0.448294839227 0.000787899746009
1.28654327163 -0.447295701885 0.000787736906306
1.29124562281 -0.44629831599 0.000787569319234
1.29594797399 -0.44530265848 0.000787396887146
1.30065032516 -0.444308752102 0.000787219473779
1.30535267634 -0.443316574454 0.000787036980584
1.31005502751 -0.442326147634 0.000786849270297
1.31475737869 -0.441337449879 0.000786656243608
1.31945972986 -0.440350502658 0.000786457762456
1.32416208104 -0.439365284824 0.000786253726908
1.32886443222 -0.438381817243 0.000786043998318
1.33356678339 -0.437400079359 0.000785828476273
1.33826913457 -0.436420091456 0.000785607021753
1.34297148574 -0.435441833549 0.000785379534013
1.34767383692 -0.434465325363 0.000785145873875
1.35237618809 -0.433490547463 0.0007849059404
1.35707853927 -0.432517519029 0.000784659594472
1.36178089044 -0.431546221163 0.000784406735106
1.36648324162 -0.430576672519 0.00078414722346
1.3711855928 -0.429608854713 0.000783880958646
1.37588794397 -0.428642785893 0.000783607802315
1.38059029515 -0.427678448173 0.000783327653816
1.38529264632 -0.426715859214 0.000783040375505
1.3899949975 -0.425755001606 0.000782745867109
1.39469734867 -0.424795892539 0.000782443991901
1.39939969985 -0.423838515071 0.000782134650126
1.40410205102 -0.42288288593 0.00078181770618
1.4088044022 -0.421928988624 0.000781493060961
1.41350675338 -0.420976839441 0.00078116058019
1.41820910455 -0.420026422324 0.000780820165555
1.42291145573 -0.419077753131 0.000780471684303
1.4276138069 -0.418130816226 0.000780115039038
1.43231615808 -0.417185627054 0.000779750098728
1.43701850925 -0.416242170384 0.000779376767022
1.44172086043 -0.415300461263 0.000778994914802
1.4464232116 -0.414360484853 0.000778604446881
1.45112556278 -0.413422255812 0.00077820523624
1.45582791396 -0.412485759684 0.000777797188979
1.46053026513 -0.411551010752 0.00077738018036
1.46523261631 -0.41061799493 0.00077695411788
1.46993496748 -0.409686726136 0.000776518879258
1.47463731866 -0.408757190641 0.000776074373506
1.47933966983 -0.407829402011 0.000775620480965
1.48404202101 -0.406903346866 0.000775157112269
1.48874437219 -0.405979038428 0.000774684150549
1.49344672336 -0.405056463654 0.000774201508164
1.49814907454 -0.404135635436 0.000773709071192
1.50285142571 -0.403216541052 0.000773206753819
1.50755377689 -0.40229919308 0.000772694445222
1.51225612806 -0.401383579109 0.000772172061512
1.51695847924 -0.400469711406 0.000771639495114
1.52166083041 -0.399557577869 0.000771096664153
1.52636318159 -0.398647190462 0.000770543464445
1.53106553277 -0.397738537378 0.000769979816218
1.53576788394 -0.39683163029 0.000769405618821
1.54047023512 -0.395926457679 0.000768820794668
1.54517258629 -0.395023030936 0.000768225246767
1.54987493747 -0.394121338817 0.000767618899804
1.55457728864 -0.393221392441 0.000767001660572
1.55927963982 -0.392323180835 0.000766373456109
1.56398199099 -0.391426714849 0.000765734197114
1.56868434217 -0.390531983773 0.00076508381305
1.57338669335 -0.3896389982 0.000764422218638
1.57808904452 -0.388747747673 0.000763749345844
1.5827913957 -0.387858242535 0.000763065113517
1.58749374687 -0.386970472575 0.000762369456193
1.59219609805 -0.386084447894 0.000761662296961
1.59689844922 -0.38520015852 0.000760943572991
1.6016008004 -0.384317614317 0.000760213211713
1.60630315157 -0.383436805546 0.000759471152999
1.61100550275 -0.382557741842 0.000758717328715
1.61570785393 -0.381680413691 0.000757951681492
1.6204102051 -0.380804830507 0.000757174147732
1.62511255628 -0.379930982994 0.000756384672883
1.62981490745 -0.379058880349 0.000755583197968
1.63451725863 -0.378188513491 0.000754769671313
1.6392196098 -0.377319891405 0.000753944038645
1.64392196098 -0.376453005218 0.000753106251224
1.64862431216 -0.375587863711 0.000752256259561
1.65332666333 -0.374724458211 0.000751394017908
1.65802901451 -0.373862797302 0.000750519481633
1.66273136568 -0.373002872505 0.00074963260803
1.66743371686 -0.372144692213 0.000748733357405
1.67213606803 -0.371288248135 0.000747821690139
1.67683841921 -0.370433548478 0.000746897571548
1.68154077038 -0.369580585136 0.00074596096515
1.68624312156 -0.368729366131 0.000745011841339
1.69094547274 -0.367879883538 0.000744050166817
1.69564782391 -0.367032145204 0.000743075917124
1.70035017509 -0.366186143377 0.00074208906219
1.70505252626 -0.365341885731 0.000741089582762
1.70975487744 -0.364499364684 0.000740077452047
1.71445722861 -0.363658587743 0.000739052656058
1.71915957979 -0.362819547491 0.000738015171324
1.72386193096 -0.361982251272 0.000736964989182
1.72856428214 -0.361146691829 0.00073590208953
1.73326663332 -0.360312876348 0.00073482646908
1.73796898449 -0.359480797729 0.000733738111148
1.74267133567 -0.358650463002 0.000732637017873
1.74737368684 -0.357821865221 0.000731523176029
1.75207603802 -0.356995011264 0.000730396593239
1.75677838919 -0.356169894334 0.000729257259779
1.76148074037 -0.355346521164 0.000728105188804
1.76618309154 -0.354524885099 0.000726940374133
1.77088544272 -0.35370499273 0.000725762834508
1.7755877939 -0.352886837543 0.000724572567332
1.78029014507 -0.352070425991 0.000723369596983
1.78499249625 -0.351255751696 0.000722153924491
1.78969484742 -0.350442820974 0.000720925579914
1.7943971986 -0.349631627584 0.000719684567958
1.79909954977 -0.348822177709 0.000718430924401
1.80380190095 -0.348014465236 0.000717164657675
1.80850425213 -0.347208496221 0.000715885809319
1.8132066033 -0.346404264678 0.000714594391542
1.81790895448 -0.345601776538 0.000713290451686
1.82261130565 -0.344801025937 0.000711974005775
1.82731365683 -0.344002018686 0.000710645107003
1.832016008 -0.343204749039 0.000709303775259
1.83671835918 -0.34240922269 0.000707950069629
1.84142071035 -0.34161543401 0.000706584013915
1.84612306153 -0.340823388577 0.000705205673135
1.85082541271 -0.340033080876 0.000703815075052
1.85552776388 -0.339244516372 0.000702412290667
1.86023011506 -0.338457689661 0.000700997351747
1.86493246623 -0.337672606098 0.000699570335312
1.86963481741 -0.336889260389 0.000698131277193
1.87433716858 -0.336107657782 0.000696680260467
1.87903951976 -0.335327793086 0.000695217325082
1.88374187093 -0.334549671446 0.00069374256021
1.88844422211 -0.333773287775 0.000692256009974
1.89314657329 -0.332998647115 0.000690757769678
1.89784892446 -0.332225744479 0.000689247887683
1.90255127564 -0.331454584811 0.000687726465458
1.90725362681 -0.330685163223 0.000686193555654
1.91195597799 -0.329917484559 0.000684649265955
1.91665832916 -0.329151544027 0.000683093653359
1.92136068034 -0.32838734638 0.000681526831802
1.92606303151 -0.327624886916 0.000679948862691
1.93076538269 -0.326864170296 0.000678359866252
1.93546773387 -0.326105191911 0.00067675990836
1.94017008504 -0.325347956331 0.000675149115581
1.94487243622 -0.324592459035 0.000673527558314
1.94957478739 -0.323838704504 0.000671895369499
1.95427713857 -0.323086688308 0.000670252624134
1.95897948974 -0.322336414839 0.000668599461566
1.96368184092 -0.321587879751 0.00066693596146
1.9683841921 -0.320841087355 0.000665262269605
1.97308654327 -0.320096033386 0.000663578470412
1.97778889445 -0.319352722074 0.000661884716143
1.98249124562 -0.318611149234 0.000660181096017
1.9871935968 -0.317871319016 0.000658467768817
1.99189594797 -0.317133227314 0.000656744828636
1.99659829915 -0.316396878201 0.000655012440816
2.00130065032 -0.315662267626 0.000653270704484
2.0060030015 -0.31492939751 0.00065151979093
2.01070535268 -0.314198258145 0.000649759802382
2.01540770385 -0.313468847342 0.000647990910401
2.02011005503 -0.312741155164 0.000646213216925
2.0248124062 -0.31201517943 0.000644426892549
2.02951475738 -0.311290910367 0.000642632038826
2.03421710855 -0.310568345798 0.000640828825307
2.03891945973 -0.309847476108 0.00063901735313
2.0436218109 -0.309128299131 0.000637197790733
2.04832416208 -0.308410805402 0.000635370238808
2.05302651326 -0.307694992765 0.000633534864618
2.05772886443 -0.306980851907 0.000631691768392
2.06243121561 -0.306268380678 0.000629841116149
2.06713356678 -0.305557569914 0.000627983007628
2.07183591796 -0.304848417475 0.000626117607564
2.07653826913 -0.304140914339 0.00062424501518
2.08124062031 -0.303435058377 0.000622365393878
2.08594297148 -0.302730840709 0.000620478842346
2.09064532266 -0.302028259213 0.000618585522611
2.09534767384 -0.301327305149 0.000616685532806
2.10005002501 -0.300627976405 0.000614779033553
2.10475237619 -0.299930264375 0.00061286612241
2.10945472736 -0.299234166959 0.000610946958551
2.11415707854 -0.298539675683 0.000609021638956
2.11885942971 -0.297846788455 0.000607090321315
2.12356178089 -0.297155496935 0.000605153102023
2.12826413207 -0.296465799039 0.000603210137248
2.13296648324 -0.295777686553 0.000601261522807
2.13766883442 -0.295091157406 0.000599307413312
2.14237118559 -0.294406203508 0.000597347903983
2.14707353677 -0.293722822799 0.000595383147869
2.15177588794 -0.29304100731 0.000593413239585
2.15647823912 -0.292360754993 0.00059143833059
2.16118059029 -0.291682058 0.000589458514893
2.16588294147 -0.29100491429 0.000587473942348
2.17058529265 -0.290329316136 0.000585484706348
2.17528764382 -0.289655261507 0.000583490955139
2.179989995 -0.28898274279 0.000581492781491
2.18469234617 -0.288311757967 0.000579490332016
2.18939469735 -0.287642299538 0.000577483698875
2.19409704852 -0.286974365494 0.000575473027032
2.1987993997 -0.286307948448 0.000573458408037
2.20350175087 -0.2856430464 0.000571439985197
2.20820410205 -0.284979652073 0.000569417849457
2.21290645323 -0.28431776348 0.000567392142451
2.2176088044 -0.283657373446 0.000565362954533
2.22231115558 -0.282998479999 0.000563330425651
2.22701350675 -0.282341076069 0.000561294645567
2.23171585793 -0.281685159692 0.000559255752548
2.2364182091 -0.281030723903 0.000557213835763
2.24112056028 -0.280377766748 0.000555169031796
2.24582291145 -0.279726281364 0.000553121429228
2.25052526263 -0.279076265808 0.000551071162961
2.25522761381 -0.278427713316 0.000549018320987
2.25992996498 -0.277780621955 0.000546963036537
2.26463231616 -0.277134985058 0.000544905397017
2.26933466733 -0.276490800705 0.000542845533975
2.27403701851 -0.275848062324 0.000540783534252
2.27873936968 -0.275206768005 0.000538719527712
2.28344172086 -0.274566911269 0.000536653600638
2.28814407204 -0.27392849022 0.000534585881208
2.29284642321 -0.273291498469 0.000532516455167
2.29754877439 -0.27265593413 0.000530445449005
2.30225112556 -0.272021790907 0.000528372947931
2.30695347674 -0.271389066923 0.000526299076761
2.31165582791 -0.270757755972 0.000524223920172
2.31635817909 -0.270127856187 0.000522147601314
2.32106053026 -0.269499361449 0.000520070204343
2.32576288144 -0.268872269903 0.000517991850748
2.33046523262 -0.268246575514 0.000515912624168
2.33516758379 -0.26762227644 0.000513832644452
2.33986993497 -0.266999366728 0.000511751994726
2.34457228614 -0.266377844549 0.000509670793198
2.34927463732 -0.265757704031 0.000507589122501
2.35397698849 -0.265138943356 0.000505507099208
2.35867933967 -0.264521556734 0.000503424805473
2.36338169084 -0.263905542357 0.000501342356239
2.36808404202 -0.263290894514 0.000499259833194
2.3727863932 -0.262677611409 0.000497177349657
2.37748874437 -0.26206568741 0.000495094986872
2.38219109555 -0.261455120731 0.000493012856537
2.38689344672 -0.260845905815 0.000490931039456
2.3915957979 -0.260238040889 0.00048884964573
2.39629814907 -0.259631520471 0.000486768755728
2.40100050025 -0.259026342799 0.000484688477964
2.40570285142 -0.258422502465 0.000482608892387
2.4104052026 -0.257819997718 0.000480530105936
2.41510755378 -0.257218823222 0.000478452198145
2.41980990495 -0.256618977237 0.000476375274405
2.42451225613 -0.256020454499 0.000474299413838
2.4292146073 -0.255423253279 0.000472224720288
2.43391695848 -0.254827368382 0.000470151272491
2.43861930965 -0.254232798091 0.000468079172756
2.44332166083 -0.25363953728 0.000466008499443
2.44802401201 -0.253047584242 0.000463939353332
2.45272636318 -0.25245693392 0.000461871812435
2.45742871436 -0.251867584617 0.000459805976006
2.46213106553 -0.251279531342 0.000457741921712
2.46683341671 -0.25069277241 0.000455679747309
2.47153576788 -0.250107302895 0.000453619530128
2.47623811906 -0.249523121122 0.000451561366438
2.48094047023 -0.24894022223 0.000449505333243
2.48564282141 -0.248358604554 0.000447451525345
2.49034517259 -0.247778263298 0.000445400019428
2.49504752376 -0.247199196807 0.000443350908848
2.49974987494 -0.246621400345 0.000441304269976
2.50445222611 -0.24604487227 0.00043926019473
2.50915457729 -0.245469607907 0.000437218759188
2.51385692846 -0.244895605623 0.000435180053841
2.51855927964 -0.244322860805 0.000433144154488
2.52326163081 -0.24375137183 0.000431111150205
2.52796398199 -0.243181134143 0.000429081116522
2.53266633317 -0.242612146132 0.000427054141112
2.53736868434 -0.242044403301 0.000425030299262
2.54207103552 -0.241477904048 0.000423009677243
2.54677338669 -0.240912643932 0.000420992350103
2.55147573787 -0.240348621365 0.00041897840274
2.55617808904 -0.239785831961 0.000416967909968
2.56088044022 -0.23922427414 0.000414960955328
2.56558279139 -0.238663943574 0.000412957613407
2.57028514257 -0.238104838693 0.000410957966403
2.57498749375 -0.237546955221 0.000408962088687
2.57968984492 -0.236990291602 0.000406970061137
2.5843921961 -0.236434843611 0.000404981957907
2.58909454727 -0.235880609701 0.000402997858564
2.59379689845 -0.235327585703 0.00040101783707
2.59849924962 -0.234775770078 0.000399041971685
2.6032016008 -0.234225158708 0.000397070336187
2.60790395198 -0.233675750067 0.000395103007544
2.61260630315 -0.233127540086 0.00039314005937
2.61730865433 -0.232580527248 0.000391181567343
2.6220110055 -0.232034707535 0.000389227604912
2.62671335668 -0.231490079441 0.000387278246495
2.63141570785 -0.230946638997 0.00038533356538
2.63611805903 -0.230404384706 0.000383393634733
2.6408204102 -0.229863312648 0.000381458527691
2.64552276138 -0.229323421335 0.000379528316179
2.65022511256 -0.228784706896 0.000377603073187
2.65492746373 -0.228247167853 0.000375682869424
2.65962981491 -0.227710800381 0.000373767777731
2.66433216608 -0.227175603012 0.000371857867603
2.66903451726 -0.226641571967 0.000369953211747
2.67373686843 -0.226108705789 0.000368053878457
2.67843921961 -0.225577000742 0.000366159940311
2.68314157078 -0.22504645538 0.000364271464405
2.68784392196 -0.224517066014 0.000362388523198
2.69254627314 -0.223988831204 0.000360511182597
2.69724862431 -0.223461747306 0.000358639514952
2.70195097549 -0.222935812892 0.000356773584982
2.70665332666 -0.222411024358 0.000354913464927
2.71135567784 -0.221887380287 0.000353059218336
2.71605802901 -0.221364877118 0.000351210917337
2.72076038019 -0.220843513443 0.00034936862432
2.72546273136 -0.220323285744 0.000347532411299
2.73016508254 -0.219804192621 0.000345702339512
2.73486743372 -0.219286230598 0.000343878480856
2.73956978489 -0.218769398284 0.000342060895436
2.74427213607 -0.218253692243 0.000340249655024
2.74897448724 -0.217739111095 0.000338444818587
2.75367683842 -0.217225651445 0.000336646457783
2.75837918959 -0.216713311919 0.000334854630442
2.76308154077 -0.216202089163 0.000333069408106
2.76778389195 -0.215691981813 0.000331290847466
2.77248624312 -0.215182986552 0.000329519019956
2.7771885943 -0.214675102027 0.000327753981123
2.78189094547 -0.214168324958 0.000325995802278
2.78659329665 -0.213662654002 0.000324244537841
2.79129564782 -0.213158085917 0.000322500258986
2.795997999 -0.212654619368 0.000320763019006
2.80070035017 -0.21215225115 0.000319032888932
2.80540270135 -0.211650979937 0.000317309920926
2.81010505253 -0.211150802562 0.000315594185864
2.8148074037 -0.210651717706 0.000313885734788
2.81950975488 -0.210153722239 0.000312184638398
2.82421210605 -0.209656814851 0.000310490946603
2.82891445723 -0.209160992447 0.000308804729929
2.8336168084 -0.208666253726 0.00030712603714
2.83831915958 -0.208172595628 0.000305454938573
2.84302151075 -0.207680016861 0.000303791481844
2.84772386193 -0.207188514398 0.000302135737081
2.85242621311 -0.206698086958 0.00030048775074
2.85712856428 -0.206208731547 0.000298847592733
2.86183091546 -0.205720446891 0.000297215308338
2.86653326663 -0.20523323003 0.000295590967225
2.87123561781 -0.204747079701 0.000293974613492
2.87593796898 -0.204261992975 0.000292366316541
2.88064032016 -0.203777968597 0.000290766119275
2.88534267133 -0.203295003672 0.000289174090803
2.89004502251 -0.202813096952 0.00028759027282
2.89474737369 -0.202332245575 0.000286014734107
2.89944972486 -0.2018524483 0.000284447515147
2.90415207604 -0.201373702298 0.000282888684359
2.90885442721 -0.200896006335 0.000281338280981
2.91355677839 -0.200419357615 0.000279796373051
2.91825912956 -0.199943754911 0.000278262998539
2.92296148074 -0.199469195457 0.000276738225065
2.92766383192 -0.198995678035 0.000275222089304
2.93236618309 -0.198523199909 0.000273714658432
2.93706853427 -0.19805175987 0.000272215967794
2.94177088544 -0.19758135521 0.000270726084077
2.94647323662 -0.19711198473 0.000269245041278
2.95117558779 -0.19664364575 0.000267772905546
2.95587793897 -0.196176337079 0.000266309709501
2.96058029014 -0.195710056066 0.00026485551871
2.96528264132 -0.195244801528 0.00026341036438
2.9699849925 -0.194780570844 0.000261974311447
2.97468734367 -0.194317362837 0.000260547389677
2.97938969485 -0.193855174914 0.000259129663317
2.98409204602 -0.193394005907 0.000257721160648
2.9887943972 -0.192933853251 0.000256321945183
2.99349674837 -0.192474715785 0.000254932043676
2.99819909955 -0.19201659097 0.000253551518848
3.00290145072 -0.191559477655 0.00025218039588
3.0076038019 -0.191103373328 0.000250818736643
3.01230615308 -0.190648276843 0.000249466564697
3.01700850425 -0.190194185717 0.000248123941008
3.02171085543 -0.189741098812 0.00024679088746
3.0264132066 -0.189289013668 0.000245467464044
3.03111555778 -0.188837929157 0.000244153690927
3.03581790895 -0.188387842846 0.00024284962705
3.04052026013 -0.187938753611 0.000241555290808
3.0452226113 -0.187490659047 0.000240270740027
3.04992496248 -0.187043558038 0.000238995991273
3.05462731366 -0.186597448203 0.000237731101177
3.05932966483 -0.186152328433 0.000236476084427
3.06403201601 -0.18570819637 0.000235230996377
3.06873436718 -0.185265050916 0.000233995849774
3.07343671836 -0.184822889738 0.000232770698623
3.07813906953 -0.184381711741 0.000231555553664
3.08284142071 -0.183941514618 0.000230350467472
3.08754377189 -0.183502297283 0.000229155448714
3.09224612306 -0.18306405745 0.00022797054846
3.09694847424 -0.182626794042 0.000226795773232
3.10165082541 -0.182190504797 0.000225631172507
3.10635317659 -0.181755188643 0.000224476750602
3.11105552776 -0.181320843342 0.000223332555307
3.11575787894 -0.18088746783 0.000222198588672
3.12046023011 -0.180455059891 0.000221074896712
3.12516258129 -0.180023618468 0.000219961479136
3.12986493247 -0.179593141368 0.000218858380094
3.13456728364 -0.17916362754 0.000217765596895
3.13926963482 -0.178735074814 0.000216683171726
3.14397198599 -0.178307482147 0.000215611099421
3.14867433717 -0.177880847388 0.000214549420124
3.15337668834 -0.177455169502 0.00021349812612
3.15807903952 -0.177030446362 0.000212457255418
3.16278139069 -0.176606676938 0.000211426797688
3.16748374187 -0.176183859124 0.000210406788711
3.17218609305 -0.175761991896 0.000209397215471
3.17688844422 -0.175341073171 0.000208398111442
3.1815907954 -0.174921101931 0.000207409460852
3.18629314657 -0.174502076113 0.000206431294769
3.19099549775 -0.174083994707 0.000205463594609
3.19569784892 -0.173666855669 0.000204506388949
3.2004002001 -0.173250657997 0.000203559656329
3.20510255127 -0.172835399668 0.000202623422747
3.20980490245 -0.172421079683 0.00020169766381
3.21450725363 -0.172007696042 0.000200782402856
3.2192096048 -0.171595247753 0.000199877612506
3.22391195598 -0.171183732833 0.000198983313353
3.22861430715 -0.170773150297 0.00019809947498
3.23331665833 -0.170363498184 0.000197226115167
3.2380190095 -0.169954775514 0.000196363200406
3.24272136068 -0.169546980344 0.000195510745593
3.24742371186 -0.169140111702 0.000194668714088
3.25212606303 -0.168734167663 0.00019383711784
3.25682841421 -0.168329147261 0.000193015917036
3.26153076538 -0.167925048591 0.000192205120617
3.26623311656 -0.167521870693 0.000191404685568
3.27093546773 -0.16711961168 0.000190614617767
3.27563781891 -0.166718270599 0.000189834870973
3.28034017008 -0.166317845579 0.00018906544795
3.28504252126 -0.165918335675 0.000188306299218
3.28974487244 -0.165519739034 0.000187557424381
3.29444722361 -0.165122054717 0.000186818770712
3.29914957479 -0.164725280889 0.000186090334624
3.30385192596 -0.164329416617 0.000185372060135
3.30855427714 -0.163934460083 0.000184663940443
3.31325662831 -0.163540410359 0.000183965916318
3.31795897949 -0.163147265647 0.000183277977725
3.32266133066 -0.162755025024 0.000182600062199
3.32736368184 -0.162363686708 0.000181932156463
3.33206603302 -0.161973249783 0.000181274194839
3.33676838419 -0.161583712484 0.000180626160812
3.34147073537 -0.161195073899 0.00017998798552
3.34617308654 -0.160807332283 0.000179359649216
3.35087543772 -0.160420486728 0.000178741079899
3.35557778889 -0.160034535504 0.000178132254608
3.36028014007 -0.159649477712 0.000177533098252
3.36498249124 -0.159265311636 0.000176943584684
3.36968484242 -0.158882036383 0.000176363635783
3.3743871936 -0.158499650254 0.00017579322225
3.37908954477 -0.158118152362 0.00017523226301
3.38379189595 -0.157737541022 0.000174680725657
3.38849424712 -0.157357815353 0.000174138526233
3.3931965983 -0.156978973688 0.000173605629287
3.39789894947 -0.15660101515 0.000173081948067
3.40260130065 -0.156223938086 0.000172567444138
3.40730365183 -0.155847741627 0.000172062028051
3.412006003 -0.155472424136 0.000171565658468
3.41670835418 -0.155097984746 0.000171078243342
3.42141070535 -0.154724421838 0.000170599738512
3.42611305653 -0.15435173455 0.000170130049452
3.4308154077 -0.153979921276 0.000169669129269
3.43551775888 -0.153608981163 0.00016921688108
3.44022011005 -0.153238912617 0.000168773255357
3.44492246123 -0.15286971479 0.000168338152988
3.44962481241 -0.152501386105 0.000167911521921
3.45432716358 -0.152133925718 0.00016749326095
3.45902951476 -0.151767332067 0.00016708331561
3.46373186593 -0.151401604312 0.000166681582744
3.46843421711 -0.151036740906 0.000166288005599
3.47313656828 -0.150672741015 0.000165902479212
3.47783891946 -0.150309603106 0.000165524944666
3.48254127063 -0.149947326349 0.000165155295347
3.48724362181 -0.149585909225 0.000164793470309
3.49194597299 -0.149225350911 0.00016443936144
3.49664832416 -0.1488656499 0.000164092905904
3.50135067534 -0.148506805374 0.000163753994253
3.50605302651 -0.148148815841 0.000163422561898
3.51075537769 -0.147791680488 0.000163098498219
3.51545772886 -0.147435397835 0.000162781737023
3.52016008004 -0.147079967075 0.000162472166682
3.52486243121 -0.146725386741 0.000162169719541
3.52956478239 -0.146371656031 0.000161874283137
3.53426713357 -0.146018773491 0.000161585788501
3.53896948474 -0.145666738325 0.0001613041225
3.54367183592 -0.145315549092 0.000161029215004
3.54837418709 -0.144965204999 0.000160760952377
3.55307653827 -0.144615704619 0.000160499263478
3.55777888944 -0.144267047165 0.000160244034336
3.56248124062 -0.14391923122 0.000159995192948
3.5671835918 -0.143572256004 0.000159752625175
3.57188594297 -0.143226120113 0.000159516258304
3.57658829415 -0.142880822769 0.000159285978189
3.58129064532 -0.142536362583 0.000159061711554
3.5859929965 -0.142192738781 0.000158843344411
3.59069534767 -0.141849949986 0.000158630803064
3.59539769885 -0.141507995429 0.000158423973843
3.60010005002 -0.141166873746 0.000158222782775
3.6048024012 -0.140826584171 0.00015802711666
3.60950475238 -0.140487125351 0.000157836901393
3.61420710355 -0.140148496528 0.000157652024394
3.61890945473 -0.139810696359 0.000157472411557
3.6236118059 -0.139473724091 0.000157297951071
3.62831415708 -0.139137578393 0.000157128568964
3.63301650825 -0.138802258515 0.000156964154331
3.63771885943 -0.138467763139 0.000156804633464
3.6424212106 -0.13813409152 0.000156649896501
3.64712356178 -0.13780124235 0.000156499870118
3.65182591296 -0.137469214889 0.000156354445625
3.65652826413 -0.13713800784 0.000156213550204
3.66123061531 -0.136807620469 0.000156077076459
3.66593296648 -0.136478051489 0.000155944952189
3.67063531766 -0.13614930017 0.000155817071411
3.67533766883 -0.135821365238 0.00015569336265
3.68004002001 -0.135494245965 0.000155573721446
3.68474237118 -0.135167941088 0.00015545807715
3.68944472236 -0.134842449886 0.000155346326931
3.69414707354 -0.134517771105 0.00015523840106
3.69884942471 -0.134193904028 0.000155134198437
3.70355177589 -0.133870847413 0.000155033650341
3.70825412706 -0.133548600546 0.000154936657491
3.71295647824 -0.133227162196 0.000154843152264
3.71765882941 -0.132906531653 0.000154753037279
3.72236118059 -0.132586707698 0.000154666246088
3.72706353177 -0.132267689624 0.000154582683292
3.73176588294 -0.131949476221 0.00015450228369
3.73646823412 -0.131632066788 0.000154424953931
3.74117058529 -0.131315460126 0.000154350630132
3.74587293647 -0.130999655537 0.000154279221057
3.75057528764 -0.130684651831 0.000154210664196
3.75527763882 -0.130370448315 0.00015414487049
3.75997998999 -0.130057043811 0.000154081778858
3.76468234117 -0.129744437628 0.000154021302467
3.76938469235 -0.129432628597 0.000153963381717
3.77408704352 -0.129121616033 0.000153907932047
3.7787893947 -0.128811398777 0.00015385489538
3.78349174587 -0.128501976147 0.00015380418947
3.78819409705 -0.128193346994 0.000153755757802
3.79289644822 -0.12788551064 0.000153709520477
3.7975987994 -0.127578465944 0.000153665422578
3.80230115057 -0.127272212235 0.000153623386582
3.80700350175 -0.12696674838 0.000153583359197
3.81170585293 -0.126662073711 0.000153545265299
3.8164082041 -0.126358187106 0.000153509053249
3.82111055528 -0.1260550879 0.000153474650341
3.82581290645 -0.12575277498 0.000153442006605
3.83051525763 -0.125451247686 0.000153411051766
3.8352176088 -0.125150504914 0.000153381737541
3.83991995998 -0.124850546007 0.000153353996096
3.84462231115 -0.124551369871 0.000153327780845
3.84932466233 -0.124252975852 0.000153303026398
3.85402701351 -0.123955362864 0.000153279687876
3.85872936468 -0.123658530259 0.000153257702332
3.86343171586 -0.12336247696 0.000153237026598
3.86813406703 -0.123067202321 0.000153217600165
3.87283641821 -0.122772705275 0.000153199381577
3.87753876938 -0.122478985179 0.000153182312757
3.88224112056 -0.122186040975 0.000153166353957
3.88694347174 -0.121893872024 0.00015315144952
3.89164582291 -0.121602477276 0.000153137561402
3.89634817409 -0.121311856096 0.000153124636348
3.90105052526 -0.121022007443 0.000153112638011
3.90575287644 -0.120732930685 0.000153101515521
3.91045522761 -0.120444624789 0.000153091234214
3.91515757879 -0.120157089129 0.000153081745587
3.91985992996 -0.119870322677 0.000153073016644
3.92456228114 -0.119584324812 0.000153065001221
3.92926463232 -0.119299094517 0.000153057667979
3.93396698349 -0.11901463117 0.000153050973066
3.93866933467 -0.118730933764 0.000153044886778
3.94337168584 -0.118448001681 0.000153039367548
3.94807403702 -0.118165833922 0.000153034387286
3.95277638819 -0.117884429874 0.000153029906677
3.95747873937 -0.117603788543 0.000153025899227
3.96218109054 -0.11732390932 0.000153022327835
3.96688344172 -0.11704479122 0.000153019167577
3.9715857929 -0.116766433639 0.000153016383535
3.97628814407 -0.116488835597 0.000153013952328
3.98099049525 -0.116211996494 0.000153011841181
3.98569284642 -0.115935915359 0.00015301002823
3.9903951976 -0.115660591595 0.000153008482803
3.99509754877 -0.115386024238 0.000153007184525
3.99979989995 -0.115112212695 0.000153006104783
4.00450225112 -0.114839155767 0.000153005224662
4.0092046023 -0.114566851518 0.000153004517579
4.01390695348 -0.11429529735 0.000153003966068
4.01860930465 -0.114024491027 0.000153003545541
4.02331165583 -0.11375442997 0.000153003239927
4.028014007 -0.113485111956 0.000153003026545
4.03271635818 -0.113216534427 0.000153002890664
4.03741870935 -0.112948695175 0.000153002811422
4.04212106053 -0.112681591659 0.000153002775361
4.04682341171 -0.112415221686 0.000153002763358
4.05152576288 -0.112149582734 0.000153002763172
4.05622811406 -0.111884672625 0.000153002757335
4.06093046523 -0.111620488855 0.000153002734763
4.06563281641 -0.111357029258 0.000153002679566
4.07033516758 -0.111094291351 0.000153002581765
4.07503751876 -0.110832272982 0.000153002426967
4.07973986993 -0.110570971685 0.000153002206243
4.08444222111 -0.110310385321 0.000153001906627
4.08914457229 -0.110050511444 0.000153001520186
4.09384692346 -0.109791347929 0.000153001035307
4.09854927464 -0.109532892345 0.000153000445004
4.10325162581 -0.109275142582 0.000152999738948
4.10795397699 -0.109018096229 0.00015299891105
4.11265632816 -0.108761751186 0.000152997952198
4.11735867934 -0.108506105062 0.000152996857151
4.12206103051 -0.108251155769 0.00015299561795
4.12676338169 -0.107996900932 0.000152994230158
4.13146573287 -0.10774333848 0.000152992686904
4.13616808404 -0.107490466053 0.000152990984509
4.14087043522 -0.107238281592 0.00015298911713
4.14557278639 -0.106986782756 0.000152987081805
4.15027513757 -0.106735967499 0.000152984873659
4.15497748874 -0.106485833496 0.000152982490404
4.15967983992 -0.106236378713 0.000152979928079
4.16438219109 -0.105987600843 0.000152977185029
4.16908454227 -0.105739497865 0.000152974258149
4.17378689345 -0.105492067488 0.000152971146382
4.17848924462 -0.105245307704 0.000152967847426
4.1831915958 -0.104999216238 0.000152964360783
4.18789394697 -0.104753791094 0.000152960684904
4.19259629815 -0.104509030016 0.000152956819813
4.19729864932 -0.104264931017 0.000152952764666
4.2020010005 -0.104021491858 0.000152948519973
4.20670335168 -0.103778710566 0.000152944085548
4.21140570285 -0.103536584917 0.000152939462355
4.21610805403 -0.103295112949 0.000152934650817
4.2208104052 -0.103054292455 0.000152929652323
4.22551275638 -0.102814121487 0.00015292446786
4.23021510755 -0.10257459785 0.000152919099209
4.23491745873 -0.102335719609 0.000152913547882
4.2396198099 -0.102097484587 0.000152907816021
4.24432216108 -0.101859890859 0.00015290190562
4.24902451226 -0.101622936263 0.000152895819154
4.25372686343 -0.101386618887 0.000152889559061
4.25842921461 -0.101150936583 0.000152883128121
4.26313156578 -0.100915887451 0.000152876529178
4.26783391696 -0.10068146936 0.000152869765291
4.27253626813 -0.100447680419 0.000152862839672
4.27723861931 -0.100214518513 0.000152855755633
4.28194097048 -0.0999819817632 0.000152848516721
4.28664332166 -0.0997500680685 0.000152841126477
4.29134567284 -0.099518775562 0.000152833588748
4.29604802401 -0.0992881021573 0.00015282590728
4.30075037519 -0.0990580459985 0.000152818086187
4.30545272636 -0.0988286050142 0.000152810129399
4.31015507754 -0.0985997773594 0.000152802041267
4.31485742871 -0.0983715609772 0.000152793825881
4.31955977989 -0.0981439540339 0.0001527854878
4.32426213106 -0.0979169544868 0.000152777031252
4.32896448224 -0.0976905605134 0.000152768460977
4.33366683342 -0.0974647700849 0.000152759781323
4.33836918459 -0.0972395813898 0.000152750997179
4.34307153577 -0.0970149924137 0.000152742112994
4.34777388694 -0.0967910013558 0.000152733133785
4.35247623812 -0.0965676062154 0.000152724064081
4.35717858929 -0.0963448052026 0.000152714908998
4.36188094047 -0.0961225963307 0.000152705673132
4.36658329165 -0.0959009778201 0.000152696361675
4.37128564282 -0.0956799476981 0.000152686979269
4.375987994 -0.0954595041957 0.000152677531159
4.38069034517 -0.0952396453538 0.000152668022021
4.38539269635 -0.0950203694139 0.00015265845713
4.39009504752 -0.09480167443 0.000152648841177
4.3947973987 -0.094583558654 0.000152639179449
4.39949974987 -0.0943660201539 0.000152629476638
4.40420210105 -0.0941490571916 0.000152619738021
4.40890445223 -0.0939326678481 0.000152609968278
4.4136068034 -0.0937168503957 0.000152600172656
4.41830915458 -0.0935016029284 0.00015259035581
4.42301150575 -0.0932869237288 0.000152580522941
4.42771385693 -0.0930728109041 0.000152570678665
4.4324162081 -0.0928592627466 0.000152560828118
4.43711855928 -0.0926462773763 0.000152550975866
4.44182091045 -0.0924338530958 0.000152541126963
4.44652326163 -0.0922219880378 0.000152531285915
4.45122561281 -0.0920106805149 0.00015252145768
4.45592796398 -0.0917999286724 0.00015251164669
4.46063031516 -0.0915897308324 0.00015250185779
4.46533266633 -0.0913800851531 0.000152492095332
4.47003501751 -0.0911709899662 0.000152482364036
4.47473736868 -0.0909624434426 0.000152472668159
4.47943971986 -0.0907544439233 0.000152463012284
4.48414207103 -0.0905469895919 0.000152453400566
4.48884442221 -0.0903400787988 0.000152443837436
4.49354677339 -0.0901337097396 0.000152434326939
4.49824912456 -0.0899278807745 0.000152424873345
4.50295147574 -0.0897225901113 0.000152415480579
4.50765382691 -0.0895178361195 0.000152406152737
4.51235617809 -0.0893136170188 0.000152396893618
4.51705852926 -0.0891099311883 0.000152387707134
4.52176088044 -0.0889067768594 0.00015237859695
4.52646323162 -0.0887041524207 0.000152369566786
4.53116558279 -0.0885020561153 0.000152360620165
4.53586793397 -0.088300486341 0.000152351760604
4.54057028514 -0.0880994413524 0.000152342991482
4.54527263632 -0.087898919557 0.000152334316103
4.54997498749 -0.0876989192204 0.000152325737693
4.55467733867 -0.0874994387597 0.00015231725934
4.55937968984 -0.0873004764518 0.000152308884111
4.56408204102 -0.0871020307225 0.000152300614868
4.5687843922 -0.0869040998607 0.000152292454515
4.57348674337 -0.0867066823007 0.000152284405682
4.57818909455 -0.0865097763426 0.000152276471106
4.58289144572 -0.0863133804299 0.000152268653179
4.5875937969 -0.0861174928741 0.000152260954465
4.59229614807 -0.0859221121269 0.000152253377114
4.59699849925 -0.0857272365111 0.000152245923516
4.60170085042 -0.0855328644876 0.000152238595569
4.6064032016 -0.0853389943897 0.000152231395487
4.61110555278 -0.0851456246869 0.000152224324916
4.61580790395 -0.084952753724 0.000152217385885
4.62051025513 -0.0847603799786 0.000152210579786
4.6252126063 -0.0845685018065 0.000152203908464
4.62991495748 -0.0843771176939 0.000152197373049
4.63461730865 -0.0841862260071 0.000152190975201
4.63931965983 -0.0839958252412 0.000152184715787
4.644022011 -0.0838059137727 0.000152178596279
4.64872436218 -0.0836164901052 0.000152172617278
4.65342671336 -0.0834275526261 0.000152166780065
4.65812906453 -0.0832390998471 0.000152161084975
4.66283141571 -0.0830511301657 0.000152155533098
4.66753376688 -0.0828636421023 0.0001521501245
4.67223611806 -0.0826766340649 0.000152144860078
4.67693846923 -0.082490104582 0.000152139739629
4.68164082041 -0.0823040520717 0.000152134763856
4.68634317159 -0.0821184750708 0.000152129932286
4.69104552276 -0.0819333720075 0.000152125245428
4.69574787394 -0.0817487414268 0.000152120702539
4.70045022511 -0.0815645817671 0.000152116303935
4.70515257629 -0.0813808915814 0.0001521120486
4.70985492746 -0.0811976693179 0.000152107936658
4.71455727864 -0.0810149135375 0.000152103966824
4.71925962981 -0.0808326226989 0.000152100139027
4.72396198099 -0.0806507953708 0.000152096451713
4.72866433217 -0.0804694300214 0.000152092904619
4.73336668334 -0.0802885252271 0.000152089495922
4.73806903452 -0.0801080794664 0.000152086225169
4.74277138569 -0.0799280913238 0.000152083090269
4.74747373687 -0.0797485592865 0.00015208009058
4.75217608804 -0.0795694819472 0.000152077223744
4.75687843922 -0.079390857803 0.000152074488931
4.76158079039 -0.079212685454 0.000152071883521
4.76628314157 -0.0790349634069 0.000152069406495
4.77098549275 -0.0788576902693 0.000152067054975
4.77568784392 -0.0786808645577 0.000152064827755
4.7803901951 -0.0785044848871 0.000152062721698
4.78509254627 -0.078328549783 0.000152060735415
4.78979489745 -0.0781530578685 0.000152058865516
4.79449724862 -0.0779780076782 0.000152057110431
4.7991995998 -0.0778033978426 0.000152055466515
4.80390195097 -0.0776292269057 0.000152053932021
4.80860430215 -0.0774554935049 0.000152052503058
4.81330665333 -0.0772821961938 0.000152051177699
4.8180090045 -0.0771093336174 0.00015204995181
4.82271135568 -0.0769369043378 0.000152048823291
4.82741370685 -0.0767649070074 0.000152047787766
4.83211605803 -0.0765933401978 0.000152046842966
4.8368184092 -0.0764222025681 0.000152045984279
4.84152076038 -0.0762514926988 0.000152045209266
4.84622311156 -0.076081209257 0.000152044513083
4.85092546273 -0.0759113508311 0.000152043893129
4.85562781391 -0.0757419160958 0.000152043344331
4.86033016508 -0.0755729036482 0.000152042863926
4.86503251626 -0.0754043121701 0.000152042446619
4.86973486743 -0.0752361402673 0.00015204208949
4.87443721861 -0.0750683866287 0.000152041787025
4.87913956978 -0.0749010498686 0.00015204153615
4.88384192096 -0.0747341286829 0.000152041331139
4.88854427214 -0.0745676216948 0.000152041168766
4.89324662331 -0.0744015276068 0.000152041043098
4.89794897449 -0.0742358450506 0.000152040950762
4.90265132566 -0.0740705727358 0.000152040885623
4.90735367684 -0.0739057093023 0.000152040844165
4.91205602801 -0.0737412534668 0.000152040820056
4.91675837919 -0.0735772038774 0.000152040809642
4.92146073036 -0.0734135592575 0.000152040806399
4.92616308154 -0.0732503182638 0.000152040806537
4.93086543272 -0.073087479626 0.000152040803347
4.93556778389 -0.0729250420095 0.00015204079291
4.94027013507 -0.0727630041506 0.000152040768335
4.94497248624 -0.0726013647224 0.000152040725578
4.94967483742 -0.0724401224683 0.000152040657574
4.95437718859 -0.0722792760696 0.000152040560155
4.95907953977 -0.0721188242761 0.000152040426089
4.96378189094 -0.071958765777 0.000152040251091
4.96848424212 -0.0717990993287 0.000152040027767
4.9731865933 -0.0716398236287 0.000152039751717
4.97788894447 -0.0714809374395 0.000152039415393
4.98259129565 -0.0713224394666 0.000152039014284
4.98729364682 -0.0711643284793 0.000152038540694
4.991995998 -0.0710066031905 0.000152037990006
4.99669834917 -0.0708492623763 0.000152037354382
5.00140070035 -0.0706923047571 0.000152036629104
5.00610305153 -0.0705357291153 0.000152035806197
5.0108054027 -0.0703795341793 0.000152034880848
5.01550775388 -0.0702237187377 0.00015203384495
5.02021010505 -0.0700682815264 0.0001520326936
5.02491245623 -0.0699132213407 0.000152031418566
5.0296148074 -0.069758536924 0.000152030014858
5.03431715858 -0.0696042270774 0.000152028474128
5.03901950975 -0.0694502905522 0.000152026791303
5.04372186093 -0.0692967261557 0.000152024957922
5.04842421211 -0.0691435326465 0.000152022968835
5.05312656328 -0.0689907088383 0.000152020815478
5.05782891446 -0.0688382534968 0.000152018492626
5.06253126563 -0.068686165442 0.000152015991617
5.06723361681 -0.068534443447 0.000152013307158
5.07193596798 -0.0683830863381 0.000152010430494
5.07663831916 -0.0682320928953 0.000152007356268
5.08134067033 -0.0680814619508 0.00015200407564
5.08604302151 -0.0679311922923 0.000152000583194
5.09074537269 -0.0677812827578 0.000151996870011
5.09544772386 -0.0676317321421 0.000151992930618
5.10015007504 -0.0674825392893 0.000151988756024
5.10485242621 -0.0673337030013 0.000151984340707
5.10955477739 -0.067185222128 0.000151979675609
5.11425712856 -0.0670370954786 0.000151974755162
5.11895947974 -0.0668893219087 0.000151969570247
5.12366183091 -0.0667419002342 0.000151964115255
5.12836418209 -0.0665948293172 0.000151958381015
5.13306653327 -0.0664481079802 0.000151952361879
5.13776888444 -0.0663017350911 0.00015194604863
5.14247123562 -0.0661557094795 0.000151939435586
5.14717358679 -0.0660100300185 0.000151932513489
5.15187593797 -0.065864695545 0.00015192527663
5.15657828914 -0.0657197049381 0.000151917715715
5.16128064032 -0.065575057041 0.000151909825012
5.1659829915 -0.0654307507386 0.000151901595198
5.17068534267 -0.0652867848809 0.000151893020519
5.17538769385 -0.0651431583584 0.000151884091634
5.18009004502 -0.0649998700277 0.00015187480277
5.1847923962 -0.0648569187852 0.000151865144571
5.18949474737 -0.064714303494 0.000151855111253
5.19419709855 -0.0645720230559 0.000151844693448
5.19889944972 -0.0644300763408 0.000151833885366
5.2036018009 -0.0642884622558 0.000151822677635
5.20830415208 -0.0641471796777 0.000151811064461
5.21300650325 -0.0640062275187 0.000151799036475
5.21770885443 -0.0638656046622 0.000151786587883
5.2224112056 -0.0637253100264 0.000151773709323
5.22711355678 -0.0635853425003 0.000151760395006
5.23181590795 -0.0634457010078 0.000151746635584
5.23651825913 -0.0633063844447 0.000151732425277
5.2412206103 -0.0631673917398 0.000151717754755
5.24592296148 -0.0630287217952 0.000151702618252
5.25062531266 -0.0628903735455 0.000151687006462
5.25532766383 -0.0627523458988 0.000151670913635
5.26003001501 -0.0626146377951 0.000151654330497
5.26473236618 -0.0624772481487 0.000151637251316
5.26943471736 -0.0623401759049 0.000151619666856
5.27413706853 -0.0622034199841 0.000151601571408
5.27883941971 -0.0620669793369 0.000151582955777
5.28354177088 -0.0619308528899 0.000151563814282
5.28824412206 -0.0617950395989 0.000151544137776
5.29294647324 -0.0616595383967 0.000151523920607
5.29764882441 -0.061524348244 0.000151503153682
5.30235117559 -0.0613894680801 0.000151481831383
5.30705352676 -0.0612548968704 0.000151459944674
5.31175587794 -0.0611206335603 0.000151437487976
5.31645822911 -0.0609866771204 0.000151414452315
5.32116058029 -0.060853026502 0.000151390832153
5.32586293147 -0.060719680681 0.000151366618585
5.33056528264 -0.0605866386142 0.000151341806117
5.33526763382 -0.0604538992831 0.000151316385917
5.33996998499 -0.06032146165 0.00015129035254
5.34467233617 -0.0601893247015 0.000151263697231
5.34937468734 -0.0600574874058 0.000151236414595
5.35407703852 -0.0599259487539 0.000151208495962
5.35877938969 -0.0597947077206 0.00015117993599
5.36348174087 -0.0596637633017 0.000151150726097
5.36818409205 -0.0595331144775 0.000151120860999
5.37288644322 -0.0594027602486 0.000151090332205
5.3775887944 -0.0592726996011 0.000151059134493
5.38229114557 -0.0591429315409 0.000151027259468
5.38699349675 -0.0590134550594 0.000150994701972
5.39169584792 -0.0588842691672 0.000150961453712
5.3963981991 -0.0587553728616 0.000150927509595
5.40110055027 -0.0586267651577 0.000150892861435
5.40580290145 -0.0584984450587 0.000150857504209
5.41050525263 -0.0583704115848 0.00015082142984
5.4152076038 -0.058242663744 0.000150784633377
5.41990995498 -0.0581152005614 0.00015074710686
5.42461230615 -0.0579880210508 0.000150708845412
5.42931465733 -0.0578611242419 0.000150669841191
5.4340170085 -0.0577345091541 0.000150630089399
5.43871935968 -0.0576081748217 0.000150589582316
5.44342171085 -0.0574821202692 0.000150548315224
5.44812406203 -0.0573563445359 0.000150506280533
5.45282641321 -0.0572308466517 0.000150463473607
5.45752876438 -0.0571056256603 0.000150419886986
5.46223111556 -0.0569806805971 0.00015037551612
5.46693346673 -0.0568560105105 0.000150330353685
5.47163581791 -0.0567316144412 0.000150284395219
5.47633816908 -0.0566074914418 0.000150237633537
5.48104052026 -0.0564836405585 0.000150190064268
5.48574287144 -0.0563600608486 0.000150141680369
5.49044522261 -0.0562367513635 0.000150092477564
5.49514757379 -0.0561137111647 0.000150042448956
5.49984992496 -0.055990939309 0.000149991590363
5.50455227614 -0.0558684348625 0.00014993989504
5.50925462731 -0.0557461968868 0.000149887358902
5.51395697849 -0.055624224453 0.00014983397536
5.51865932966 -0.0555025166274 0.000149779740427
5.52336168084 -0.0553810724856 0.000149724647671
5.52806403202 -0.0552598910988 0.000149668693211
5.53276638319 -0.0551389715473 0.000149611870773
5.53746873437 -0.0550183129076 0.000149554176581
5.54217108554 -0.0548979142636 0.000149495604528
5.54687343672 -0.0547777746972 0.000149436150941
5.55157578789 -0.0546578932969 0.000149375809883
5.55627813907 -0.0545382691492 0.00014931457779
5.56098049024 -0.054418901347 0.000149252448896
5.56568284142 -0.0542997889818 0.00014918941975
5.5703851926 -0.0541809311509 0.000149125484756
5.57508754377 -0.0540623269505 0.00014906064058
5.57978989495 -0.0539439754822 0.000148994881803
5.58449224612 -0.053825875847 0.000148928205204
5.5891945973 -0.0537080271509 0.000148860605548
5.59389694847 -0.0535904284999 0.000148792079729
5.59859929965 -0.0534730790036 0.000148722622696
5.60330165082 -0.0533559777733 0.000148652231464
5.608004002 -0.0532391239228 0.000148580901167
5.61270635318 -0.0531225165677 0.000148508628942
5.61740870435 -0.0530061548263 0.000148435410112
5.62211105553 -0.0528900378191 0.000148361241938
5.6268134067 -0.0527741646682 0.000148286119936
5.63151575788 -0.0526585344988 0.000148210041492
5.63621810905 -0.0525431464375 0.000148133002316
5.64092046023 -0.0524279996136 0.000148054999922
5.64562281141 -0.0523130931581 0.000147976030218
5.65032516258 -0.052198426205 0.000147896090848
5.65502751376 -0.0520839978891 0.00014781517792
5.65972986493 -0.0519698073491 0.000147733289209
5.66443221611 -0.051855853724 0.000147650421028
5.66913456728 -0.051742136157 0.000147566571282
5.67383691846 -0.0516286537907 0.000147481736492
5.67853926963 -0.0515154057733 0.000147395914697
5.68324162081 -0.0514023912514 0.000147309102626
5.68794397199 -0.0512896093772 0.000147221298457
5.69264632316 -0.0511770593017 0.000147132499129
5.69734867434 -0.0510647401818 0.000147042702957
5.70205102551 -0.0509526511718 0.000146951907095
5.70675337669 -0.0508407914332 0.000146860109998
5.71145572786 -0.0507291601245 0.000146767309036
5.71615807904 -0.0506177564114 0.000146673502806
5.72086043021 -0.0505065794563 0.000146578688897
5.72556278139 -0.0503956284292 0.000146482866048
5.73026513257 -0.0502849024964 0.00014638603207
5.73496748374 -0.0501744008326 0.00014628818585
5.73966983492 -0.0500641226074 0.000146189325419
5.74437218609 -0.049954067 0.000146089449811
5.74907453727 -0.0498442331841 0.000145988557284
5.75377688844 -0.0497346203428 0.000145886647021
5.75847923962 -0.0496252276536 0.000145783717508
5.76318159079 -0.0495160543039 0.000145679768078
5.76788394197 -0.0494070994754 0.000145574797448
5.77258629315 -0.0492983623591 0.000145468805102
5.77728864432 -0.0491898421406 0.00014536178999
5.7819909955 -0.0490815380155 0.000145253751751
5.78669334667 -0.0489734491728 0.000145144689568
5.79139569785 -0.0488655748121 0.000145034603237
5.79609804902 -0.0487579141264 0.000144923492177
5.8008004002 -0.0486504663194 0.000144811356342
5.80550275138 -0.0485432305876 0.00014469819539
5.81020510255 -0.0484362061388 0.000144584009432
5.81490745373 -0.0483293921733 0.00014446879837
5.8196098049 -0.0482227879031 0.000144352562475
5.82431215608 -0.048116392532 0.00014423530189
5.82901450725 -0.0480102052761 0.000144117017051
5.83371685843 -0.0479042253424 0.000143997708345
5.8384192096 -0.0477984519515 0.000143877376372
5.84312156078 -0.047692884314 0.000143756021767
5.84782391196 -0.0475875216542 0.000143633645295
5.85252626313 -0.0474823631865 0.000143510247841
5.85722861431 -0.0473774081391 0.000143385830336
5.86193096548 -0.0472726557298 0.000143260393917
5.86663331666 -0.047168105191 0.000143133939686
5.87133566783 -0.047063755744 0.000143006469029
5.87603801901 -0.0469596066249 0.000142877983222
5.88074037018 -0.0468556570585 0.000142748483906
5.88544272136 -0.0467519062852 0.000142617972527
5.89014507254 -0.0466483535328 0.000142486450985
5.89484742371 -0.0465449980457 0.000142353920901
5.89954977489 -0.0464418390554 0.000142220384432
5.90425212606 -0.0463388758098 0.000142085843376
5.90895447724 -0.0462361075442 0.000141950300149
5.91365682841 -0.0461335335099 0.000141813756727
5.91835917959 -0.0460311529458 0.00014167621579
5.92306153076 -0.0459289651073 0.000141537679493
5.92776388194 -0.0458269692363 0.000141398150779
5.93246623312 -0.045725164592 0.000141257631984
5.93716858429 -0.0456235504198 0.000141116126317
5.94187093547 -0.0455221259825 0.000140973636298
5.94657328664 -0.0454208905291 0.000140830165403
5.95127563782 -0.0453198433259 0.000140685716336
5.95597798899 -0.0452189836254 0.000140540292842
5.96068034017 -0.0451183106975 0.000140393897813
5.96538269135 -0.0450178237979 0.000140246535262
5.97008504252 -0.0449175222003 0.000140098208271
5.9747873937 -0.0448174051636 0.000139948921126
5.97948974487 -0.0447174719653 0.000139798677097
5.98419209605 -0.0446177218677 0.000139647480744
5.98889444722 -0.0445181541516 0.000139495335531
5.9935967984 -0.0444187680824 0.000139342246291
5.99829914957 -0.0443195629449 0.000139188216683
6.00300150075 -0.0442205380233 0.000139033251814
6.00770385193 -0.04412169282 0.000138877355522
6.0124062031 -0.0440230269604 0.000138720533069
6.01710855428 -0.0439245400902 0.00013856278835
6.02181090545 -0.0438262318389 0.000138404126691
6.02651325663 -0.0437281018547 0.000138244552034
6.0312156078 -0.043630149768 0.000138084069764
6.03591795898 -0.043532375229 0.000137922683866
6.04062031015 -0.0434347778699 0.000137760399784
6.04532266133 -0.0433373573425 0.000137597221544
6.05002501251 -0.0432401132807 0.000137433154644
6.05472736368 -0.0431430453377 0.000137268203148
6.05942971486 -0.0430461531493 0.000137102372608
6.06413206603 -0.0429494363704 0.000136935667125
6.06883441721 -0.0428528946383 0.000136768092298
6.07353676838 -0.0427565276098 0.000136599652264
6.07823911956 -0.0426603349234 0.00013643035267
6.08294147073 -0.0425643162379 0.000136260197685
6.08764382191 -0.0424684711933 0.000136089192999
6.09234617309 -0.0423727994502 0.000135917342813
6.09704852426 -0.04227730065 0.00013574465286
6.10175087544 -0.0421819744547 0.00013557112737
6.10645322661 -0.0420868205079 0.000135396772113
6.11115557779 -0.0419918384729 0.00013522159135
6.11585792896 -0.0418970279946 0.000135045590885
6.12056028014 -0.0418023887386 0.000134868775007
6.12526263132 -0.0417079203508 0.000134691149554
6.12996498249 -0.0416136224983 0.00013451271884
6.13466733367 -0.0415194948291 0.000134333488734
6.13936968484 -0.0414255370118 0.000134153463575
6.14407203602 -0.0413317486955 0.00013397264926
6.14877438719 -0.0412381295506 0.000133791050153
6.15347673837 -0.0411446792282 0.000133608672176
6.15817908954 -0.0410513973997 0.000133425519714
6.16288144072 -0.0409582837177 0.000133241598714
6.1675837919 -0.0408653378555 0.000133056913584
6.17228614307 -0.0407725594672 0.00013287147029
6.17698849425 -0.0406799482277 0.000132685273261
6.18169084542 -0.0405875037921 0.000132498328483
6.1863931966 -0.0404952258374 0.000132310640403
6.19109554777 -0.0404031140201 0.000132122215026
6.19579789895 -0.0403111680186 0.000131933056816
6.20050025012 -0.040219387491 0.000131743171792
6.2052026013 -0.0401277721171 0.000131552564438
6.20990495248 -0.0400363215567 0.000131361240785
6.21460730365 -0.039945035491 0.000131169205332
6.21930965483 -0.0398539135813 0.000130976464124
6.224012006 -0.0397629555101 0.000130783021674
6.22871435718 -0.0396721609403 0.000130588884035
6.23341670835 -0.0395815295562 0.000130394055737
6.23811905953 -0.0394910610218 0.000130198542841
6.2428214107 -0.0394007550231 0.000130002349888
6.24752376188 -0.0393106112253 0.000129805482946
6.25222611306 -0.0392206293161 0.000129607946569
6.25692846423 -0.0391308089622 0.000129409746832
6.26163081541 -0.0390411498524 0.000129210888297
6.26633316658 -0.0389516516552 0.000129011377043
6.27103551776 -0.0388623140608 0.000128811217644
6.27573786893 -0.038773136739 0.00012861041618
6.28044022011 -0.0386841193816 0.000128408977235
6.28514257129 -0.0385952616599 0.000128206906889
6.28984492246 -0.0385065632667 0.000128004209736
6.29454727364 -0.038418023875 0.000127800891852
6.29924962481 -0.0383296431794 0.000127596957844
6.30395197599 -0.0382414208537 0.000127392413782
6.30865432716 -0.0381533565941 0.000127187264281
6.31335667834 -0.0380654500759 0.000126981515409
6.31805902951 -0.0379777009968 0.000126775171785
6.32276138069 -0.0378901090333 0.000126568239474
6.32746373187 -0.0378026738846 0.000126360723102
6.33216608304 -0.0377153952286 0.000126152628725
6.33686843422 -0.0376282727658 0.000125943960975
6.34157078539 -0.0375413061755 0.000125734725903
6.34627313657 -0.0374544951597 0.000125524928144
6.35097548774 -0.037367839399 0.000125314573739
6.35567783892 -0.0372813385966 0.000125103667329
6.36038019009 -0.0371949924348 0.000124892214945
6.36508254127 -0.0371088006181 0.000124680221231
6.36978489245 -0.0370227628296 0.000124467692207
6.37448724362 -0.0369368787761 0.000124254632522
6.3791895948 -0.0368511481414 0.000124041048181
6.38389194597 -0.0367655706336 0.000123826943838
6.38859429715 -0.0366801459385 0.000123612325482
6.39329664832 -0.0365948737647 0.000123397197772
6.3979989995 -0.0365097537996 0.000123181566681
6.40270135067 -0.0364247857538 0.000122965436871
6.40740370185 -0.0363399693151 0.000122748814299
6.41210605303 -0.0362553041959 0.000122531703626
6.4168084042 -0.0361707900853 0.000122314110796
6.42151075538 -0.0360864266966 0.000122096040471
6.42621310655 -0.036002213721 0.000121877498574
6.43091545773 -0.0359181508725 0.000121658489771
6.4356178089 -0.0358342378437 0.000121439019965
6.44032016008 -0.0357504743501 0.000121219093821
6.44502251126 -0.0356668600853 0.000120998717225
6.44972486243 -0.0355833947664 0.000120777894843
6.45442721361 -0.0355000780881 0.000120556632536
6.45912956478 -0.0354169097689 0.000120334934972
6.46383191596 -0.0353338895046 0.000120112807992
6.46853426713 -0.0352510170151 0.000119890256262
6.47323661831 -0.0351682919976 0.000119667285601
6.47793896948 -0.0350857141731 0.000119443900674
6.48264132066 -0.03500328324 0.000119220107275
6.48734367184 -0.0349209989206 0.000118995910071
6.49204602301 -0.0348388609147 0.000118771314831
6.49674837419 -0.0347568689459 0.000118546326219
6.50145072536 -0.0346750227152 0.000118320949982
6.50615307654 -0.0345933219473 0.00011809519078
6.51085542771 -0.0345117663443 0.000117869054334
6.51555777889 -0.0344303556326 0.000117642545304
6.52026013006 -0.0343490895153 0.000117415669383
6.52496248124 -0.03426796772 0.00011718843123
6.52966483242 -0.0341869899511 0.000116960836511
6.53436718359 -0.0341061559375 0.000116732889882
6.53906953477 -0.0340254653846 0.00011650459698
6.54377188594 -0.0339449180225 0.000116275962461
6.54847423712 -0.0338645135582 0.000116046991931
6.55317658829 -0.0337842517227 0.000115817690045
6.55787893947 -0.0337041322243 0.000115588062379
6.56258129064 -0.0336241547952 0.000115358113584
6.56728364182 -0.0335443191448 0.000115127849208
6.571985993 -0.0334646250068 0.000114897273897
6.57668834417 -0.0333850720914 0.00011466639317
6.58139069535 -0.0333056601336 0.000114435211669
6.58609304652 -0.033226388845 0.000114203734882
6.5907953977 -0.0331472579618 0.000113971967447
6.59549774887 -0.0330682671965 0.00011373991482
6.60020010005 -0.0329894162866 0.000113507581637
6.60490245123 -0.0329107049458 0.00011327497332
6.6096048024 -0.0328321329128 0.000113042094501
6.61430715358 -0.0327536999024 0.00011280895057
6.61900950475 -0.0326754056544 0.000112575546155
6.62371185593 -0.032597249885 0.000112341886611
6.6284142071 -0.0325192323352 0.000112107976564
6.63311655828 -0.0324413527218 0.000111873821335
6.63781890945 -0.0323636107874 0.000111639425543
6.64252126063 -0.0322860062501 0.000111404794476
6.64722361181 -0.0322085388533 0.000111169932749
6.65192596298 -0.0321312083164 0.000110934845616
6.65662831416 -0.0320540143839 0.000110699537686
6.66133066533 -0.0319769567763 0.000110464014176
6.66603301651 -0.0319000352392 0.000110228279692
6.67073536768 -0.0318232494943 0.000109992339416
6.67543771886 -0.0317465992885 0.000109756197948
6.68014007003 -0.0316700843443 0.000109519860433
6.68484242121 -0.03159370441 0.000109283331467
6.68954477239 -0.0315174592091 0.000109046616157
6.69424712356 -0.0314413484909 0.000108809719096
6.69894947474 -0.0313653719802 0.000108572645353
6.70365182591 -0.0312895294272 0.000108335399514
6.70835417709 -0.031213820558 0.000108097986612
6.71305652826 -0.031138245124 0.000107860411228
6.71775887944 -0.031062802852 0.000107622678355
6.72246123061 -0.0309874934947 0.00010738479257
6.72716358179 -0.0309123167802 0.000107146758827
6.73186593297 -0.030837272462 0.000106908581698
6.73656828414 -0.0307623602693 0.000106670266099
6.74127063532 -0.0306875799569 0.000106431816595
6.74597298649 -0.030612931255 0.000106193238063
6.75067533767 -0.0305384139194 0.000105954535062
6.75537768884 -0.0304640276812 0.00010571571243
6.76008004002 -0.0303897722976 0.00010547677472
6.7647823912 -0.0303156475009 0.00010523772673
6.76948474237 -0.0302416530489 0.000104998573008
6.77418709355 -0.030167788675 0.000104759318311
6.77888944472 -0.0300940541383 0.00010451996718
6.7835917959 -0.0300204491734 0.000104280524333
6.78829414707 -0.0299469735403 0.000104040994305
6.79299649825 -0.0298736269743 0.000103801381772
6.79769884942 -0.0298004092367 0.000103561691264
6.8024012006 -0.0297273200641 0.000103321927414
6.80710355178 -0.0296543592186 0.000103082094748
6.81180590295 -0.0295815264378 0.000102842197857
6.81650825413 -0.0295088214849 0.000102602241259
6.8212106053 -0.0294362440985 0.000102362229505
6.82591295648 -0.0293637940431 0.000102122167107
6.83061530765 -0.0292914710578 0.000101882058573
6.83531765883 -0.0292192749084 0.000101641908407
6.84002001 -0.0291472053353 0.000101401721078
6.84472236118 -0.0290752621049 0.000101161501082
6.84942471236 -0.0290034449588 0.000100921252843
6.85412706353 -0.0289317536644 0.000100680980856
6.85882941471 -0.0288601879641 0.000100440689498
6.86353176588 -0.0287887476267 0.000100200383257
6.86823411706 -0.0287174323954 9.99600664681e-05
6.87293646823 -0.02864624204 9.97197436138e-05
6.87763881941 -0.0285751763047 9.94794189846e-05
6.88234117058 -0.0285042349603 9.92390970563e-05
6.88704352176 -0.0284334177521 9.89987820758e-05
6.89174587294 -0.0283627244516 9.87584785119e-05
6.89644822411 -0.0282921548053 9.85181905689e-05
6.90115057529 -0.0282217085857 9.82779227074e-05
6.90585292646 -0.0281513855404 9.80376790881e-05
6.91055527764 -0.0280811854427 9.77974641649e-05
6.91525762881 -0.028011108041 9.75572820538e-05
6.91995997999 -0.0279411531099 9.73171372022e-05
6.92466233117 -0.0278713203988 9.70770336807e-05
6.92936468234 -0.0278016096829 9.68369759316e-05
6.93406703352 -0.0277320207129 9.65969679788e-05
6.93876938469 -0.0276625532649 9.63570142585e-05
6.94347173587 -0.0275932070905 9.61171187493e-05
6.94817408704 -0.0275239819668 9.58772858808e-05
6.95287643822 -0.0274548776461 9.56375195858e-05
6.95757878939 -0.0273858939069 9.53978242873e-05
6.96228114057 -0.0273170305024 9.51582038725e-05
6.96698349175 -0.0272482872118 9.49186627568e-05
6.97168584292 -0.0271796637891 9.4679204783e-05
6.9763881941 -0.0271111600148 9.44398343584e-05
6.98109054527 -0.0270427756439 9.42005552801e-05
6.98579289645 -0.0269745104575 9.39613719483e-05
6.99049524762 -0.0269063642117 9.37222881138e-05
6.9951975988 -0.0268383366886 9.34833081701e-05
6.99989994997 -0.0267704276451 9.32444358212e-05
7.00460230115 -0.0267026368644 9.30056754538e-05
7.00930465233 -0.0266349641041 9.27670307246e-05
7.0140070035 -0.0265674091485 9.25285060147e-05
7.01870935468 -0.0264999717562 9.22901049325e-05
7.02341170585 -0.0264326517122 9.20518318525e-05
7.02811405703 -0.0263654487758 9.18136903361e-05
7.0328164082 -0.0262983627335 9.15756847505e-05
7.03751875938 -0.0262313933454 9.13378186098e-05
7.04222111055 -0.0261645403984 9.11000962742e-05
7.04692346173 -0.0260978036539 9.08625212104e-05
7.05162581291 -0.0260311828999 9.06250977707e-05
7.05632816408 -0.0259646778983 9.03878293755e-05
7.06103051526 -0.0258982884381 9.01507203688e-05
7.06573286643 -0.0258320142822 8.99137741234e-05
7.07043521761 -0.0257658552204 8.9676994976e-05
7.07513756878 -0.0256998110166 8.94403862515e-05
7.07983991996 -0.0256338814612 8.92039522791e-05
7.08454227114 -0.0255680663195 8.89676963351e-05
7.08924462231 -0.0255023653825 8.87316227429e-05
7.09394697349 -0.0254367784161 8.84957347288e-05
7.09864932466 -0.0253713052126 8.82600366093e-05
7.10335167584 -0.0253059455388 8.80245315622e-05
7.10805402701 -0.0252406991877 8.77892238965e-05
7.11275637819 -0.0251755659267 8.75541167412e-05
7.11745872936 -0.0251105455501 8.73192143978e-05
7.12216108054 -0.0250456378262 8.70845199466e-05
7.12686343172 -0.0249808425498 8.68500376807e-05
7.13156578289 -0.0249161594904 8.66157706329e-05
7.13626813407 -0.0248515884435 8.63817230874e-05
7.14097048524 -0.0247871291792 8.61478980281e-05
7.14567283642 -0.0247227814944 8.59142997313e-05
7.15037518759 -0.0246585451598 8.56809311317e-05
7.15507753877 -0.0245944199732 8.54477964979e-05
7.15977988994 -0.024530405706 8.52148987149e-05
7.16448224112 -0.0244665021568 8.49822420434e-05
7.1691845923 -0.0244027090982 8.47498293183e-05
7.17388694347 -0.0243390263294 8.45176647938e-05
7.17858929465 -0.0242754536239 8.42857512535e-05
7.18329164582 -0.0242119907816 8.40540929438e-05
7.187993997 -0.0241486375771 8.38226925986e-05
7.19269634817 -0.024085393811 8.35915544561e-05
7.19739869935 -0.0240222592587 8.33606811999e-05
7.20210105052 -0.0239592337215 8.31300770601e-05
7.2068034017 -0.0238963169759 8.28997446698e-05
7.21150575288 -0.0238335088241 8.26696882505e-05
7.21620810405 -0.0237708090429 8.24399103863e-05
7.22091045523 -0.0237082174358 8.22104152886e-05
7.2256128064 -0.0236457337803 8.19812054915e-05
7.23031515758 -0.0235833578807 8.17522851979e-05
7.23501750875 -0.0235210895154 8.1523656891e-05
7.23971985993 -0.0234589284893 8.12953247651e-05
7.24442221111 -0.0233968745817 8.1067291252e-05
7.24912456228 -0.0233349275984 8.08395605388e-05
7.25382691346 -0.0232730873195 8.06121350046e-05
7.25852926463 -0.0232113535516 8.0385018828e-05
7.26323161581 -0.0231497260755 8.01582143372e-05
7.26793396698 -0.0230882046987 7.99317257017e-05
7.27263631816 -0.0230267892027 7.9705555198e-05
7.27733866933 -0.0229654793958 7.94797069868e-05
7.28204102051 -0.0229042750605 7.9254183293e-05
7.28674337169 -0.0228431760058 7.90289882675e-05
7.29144572286 -0.0227821820148 7.88041240849e-05
7.29614807404 -0.0227212928975 7.85795948853e-05
7.30085042521 -0.0226605084377 7.83554027919e-05
7.30555277639 -0.0225998284461 7.81315519353e-05
7.31025512756 -0.0225392527076 7.79080443866e-05
7.31495747874 -0.0224787810333 7.76848842668e-05
7.31965982991 -0.022418413209 7.74620735947e-05
7.32436218109 -0.0223581490468 7.72396164816e-05
7.32906453227 -0.022297988333 7.70175148934e-05
7.33376688344 -0.0222379308806 7.67957729329e-05
7.33846923462 -0.0221779764767 7.65743925119e-05
7.34317158579 -0.0221181249348 7.63533777237e-05
7.34787393697 -0.022058376043 7.61327304272e-05
7.35257628814 -0.0219987296159 7.59124547056e-05
7.35727863932 -0.0219391854418 7.56925523648e-05
7.36198099049 -0.021879743336 7.54730274777e-05
7.36668334167 -0.021820403088 7.5253881797e-05
7.37138569285 -0.0217611645138 7.50351193845e-05
7.37608804402 -0.0217020274035 7.4816741941e-05
7.3807903952 -0.0216429915738 7.45987535163e-05
7.38549274637 -0.0215840568157 7.43811557581e-05
7.39019509755 -0.0215252229466 7.41639527052e-05
7.39489744872 -0.0214664897582 7.39471459518e-05
7.3995997999 -0.0214078570687 7.37307395255e-05
7.40430215108 -0.0213493246705 7.35147349661e-05
7.40900450225 -0.0212908923826 7.32991362914e-05
7.41370685343 -0.021232559998 7.30839449858e-05
7.4184092046 -0.0211743273367 7.28691650559e-05
7.42311155578 -0.0211161941923 7.26547979319e-05
7.42781390695 -0.0210581603854 7.24408476088e-05
7.43251625813 -0.0210002257105 7.22273154624e-05
7.4372186093 -0.0209423899889 7.20142054757e-05
7.44192096048 -0.0208846530157 7.18015189698e-05
7.44662331166 -0.0208270146132 7.15892599152e-05
7.45132566283 -0.0207694745771 7.13774295795e-05
7.45602801401 -0.02071203273 7.11660319195e-05
7.46073036518 -0.0206546888691 7.09550681483e-05
7.46543271636 -0.0205974428173 7.07445422101e-05
7.47013506753 -0.0205402943723 7.05344552625e-05
7.47483741871 -0.0204832433581 7.03248112372e-05
7.47953976988 -0.0204262895731 7.01156112364e-05
7.48424212106 -0.0203694328418 6.99068591784e-05
7.48894447224 -0.0203126729632 6.96985561095e-05
7.49364682341 -0.020256009763 6.94907059362e-05
7.49834917459 -0.0201994430405 6.92833096473e-05
7.50305152576 -0.0201429726221 6.90763711363e-05
7.50775387694 -0.020086598308 6.88698913359e-05
7.51245622811 -0.0200303199252 6.86638741258e-05
7.51715857929 -0.0199741372747 6.84583203824e-05
7.52186093046 -0.0199180501841 6.82532339713e-05
7.52656328164 -0.0198620584553 6.80486157125e-05
7.53126563282 -0.0198061619162 6.78444694567e-05
7.53596798399 -0.0197503603695 6.76407959683e-05
7.54067033517 -0.019694653644 6.74375990822e-05
7.54537268634 -0.019639041543 6.72348795064e-05
7.55007503752 -0.019583523896 6.70326410606e-05
7.55477738869 -0.019528100507 6.68308843957e-05
7.55947973987 -0.0194727712061 6.66296133163e-05
7.56418209105 -0.0194175357979 6.64288284154e-05
7.56888444222 -0.0193623941136 6.62285334832e-05
7.5735867934 -0.0193073459579 6.60287290539e-05
7.57828914457 -0.019252391163 6.58294189022e-05
7.58299149575 -0.0191975295346 6.56306035044e-05
7.58769384692 -0.0191427609048 6.54322866192e-05
7.5923961981 -0.0190880850805 6.52344686646e-05
7.59709854927 -0.0190335018945 6.50371533828e-05
7.60180090045 -0.018979011154 6.48403411335e-05
7.60650325163 -0.0189246126929 6.46440356417e-05
7.6112056028 -0.0188703063187 6.44482372099e-05
7.61590795398 -0.0188160918662 6.42529495443e-05
7.62061030515 -0.0187619691436 6.40581728891e-05
7.62531265633 -0.0187079379861 6.38639109333e-05
7.6300150075 -0.0186539982028 6.36701638617e-05
7.63471735868 -0.0186001496294 6.34769353455e-05
7.63941970985 -0.0185463920757 6.32842255103e-05
7.64412206103 -0.0184927253781 6.30920380089e-05
7.64882441221 -0.0184391493472 6.29003729071e-05
7.65352676338 -0.0183856638198 6.27092338402e-05
7.65822911456 -0.018332268607 6.25186208129e-05
7.66293146573 -0.0182789635468 6.23285374422e-05
7.66763381691 -0.0182257484505 6.21389836726e-05
7.67233616808 -0.0181726231568 6.19499631017e-05
7.67703851926 -0.0181195874778 6.17614756138e-05
7.68174087043 -0.0180666412526 6.15735247867e-05
7.68644322161 -0.0180137842944 6.13861104442e-05
7.69114557279 -0.0179610164426 6.11992361436e-05
7.69584792396 -0.0179083375108 6.10129016489e-05
7.70055027514 -0.0178557473394 6.08271104959e-05
7.70525262631 -0.0178032457426 6.06418623879e-05
7.70995497749 -0.0177508325615 6.04571608397e-05
7.71465732866 -0.0176985076107 6.02730054934e-05
7.71935967984 -0.0176462707319 6.00893998425e-05
7.72406203102 -0.0175941217406 5.9906343467e-05
7.72876438219 -0.017542060479 5.97238398399e-05
7.73346673337 -0.0174900867632 5.95418884783e-05
7.73816908454 -0.017438200436 5.93604928333e-05
7.74287143572 -0.0173864013142 5.917965236e-05
7.74757378689 -0.0173346892413 5.8999370487e-05
7.75227613807 -0.0172830640345 5.88196466069e-05
7.75697848924 -0.0172315255379 5.86404841255e-05
7.76168084042 -0.0171800735694 5.84618823727e-05
7.7663831916 -0.0171287079739 5.82838447306e-05
7.77108554277 -0.0170774285699 5.81063704673e-05
7.77578789395 -0.0170262352026 5.792946294e-05
7.78049024512 -0.0169751276912 5.77531213541e-05
7.7851925963 -0.0169241058816 5.75773490424e-05
7.78989494747 -0.0168731695937 5.74021451471e-05
7.79459729865 -0.0168223186739 5.72275129762e-05
7.79929964982 -0.0167715529428 5.70534516083e-05
7.804002001 -0.0167208722472 5.68799643263e-05
7.80870435218 -0.0166702764083 5.67070501446e-05
7.81340670335 -0.0166197652736 5.65347123217e-05
7.81810905453 -0.016569338665 5.63629498066e-05
7.8228114057 -0.0165189964307 5.61917658322e-05
7.82751375688 -0.0164687383927 5.60211592832e-05
7.83221610805 -0.0164185644002 5.58511333662e-05
7.83691845923 -0.0163684742758 5.56816869011e-05
7.8416208104 -0.0163184678689 5.55128230675e-05
7.84632316158 -0.0162685450031 5.53445406207e-05
7.85102551276 -0.0162187055285 5.51768427126e-05
7.85572786393 -0.0161689492689 5.50097280344e-05
7.86043021511 -0.0161192760749 5.48431997091e-05
7.86513256628 -0.0160696857711 5.4677256363e-05
7.86983491746 -0.0160201782089 5.45119010909e-05
7.87453726863 -0.0159707532133 5.43471324536e-05
7.87923961981 -0.0159214106362 5.41829535173e-05
7.88394197099 -0.0158721503032 5.40193627764e-05
7.88864432216 -0.0158229720669 5.38563632693e-05
7.89334667334 -0.0157738757533 5.36939534233e-05
7.89804902451 -0.0157248612155 5.35321362475e-05
7.90275137569 -0.0156759282804 5.33709101033e-05
7.90745372686 -0.0156270768016 5.32102779696e-05
7.91215607804 -0.0155783066065 5.30502381413e-05
7.91685842921 -0.015529617549 5.2890793567e-05
7.92156078039 -0.0154810094574 5.27319424752e-05
7.92626313157 -0.0154324821862 5.25736877831e-05
7.93096548274 -0.0153840355639 5.24160276534e-05
7.93566783392 -0.0153356694459 5.2258964971e-05
7.94037018509 -0.0152873836612 5.21024978322e-05
7.94507253627 -0.0152391780658 5.19466290899e-05
7.94977488744 -0.0151910524891 5.17913567734e-05
7.95447723862 -0.0151430067877 5.16366837036e-05
7.95917958979 -0.0150950407918 5.14826078422e-05
7.96388194097 -0.0150471543583 5.13291319778e-05
7.96858429215 -0.0149993473179 5.11762540043e-05
7.97328664332 -0.014951619528 5.10239766781e-05
7.9779889945 -0.0149039708202 5.08722978247e-05
7.98269134567 -0.0148564010524 5.07212201674e-05
7.98739369685 -0.0148089100566 5.05707414641e-05
7.99209604802 -0.014761497691 5.04208644042e-05
7.9967983992 -0.0147141637885 5.02715866778e-05
8.00150075037 -0.014666908208 5.01229109401e-05
8.00620310155 -0.0146197307824 4.99748348133e-05
8.01090545273 -0.0145726313715 4.98273609176e-05
8.0156078039 -0.0145256098089 4.96804868082e-05
8.02031015508 -0.0144786659544 4.95342150695e-05
8.02501250625 -0.0144317996426 4.93885431889e-05
8.02971485743 -0.0143850107338 4.92434737152e-05
8.0344172086 -0.0143382990629 4.90990040678e-05
8.03911955978 -0.0142916644909 4.895513676e-05
8.04382191096 -0.0142451068533 4.88118691425e-05
8.04852426213 -0.0141986260114 4.86692036933e-05
8.05322661331 -0.0141522218013 4.85271376942e-05
8.05792896448 -0.0141058940851 4.83856735871e-05
8.06263131566 -0.0140596426991 4.82448085854e-05
8.06733366683 -0.014013467506 4.81045450944e-05
8.07203601801 -0.0139673683429 4.79648802591e-05
8.07673836918 -0.0139213450727 4.78258164478e-05
8.08144072036 -0.013875397533 4.76873507373e-05
8.08614307154 -0.0138295255875 4.75494854581e-05
8.09084542271 -0.0137837290741 4.74122176199e-05
8.09554777389 -0.0137380078571 4.72755495146e-05
8.10025012506 -0.0136923617748 4.71394780838e-05
8.10495247624 -0.0136467906922 4.70040055817e-05
8.10965482741 -0.0136012944483 4.68691288817e-05
8.11435717859 -0.0135558729081 4.67348501999e-05
8.11905952976 -0.0135105259113 4.66011663416e-05
8.12376188094 -0.0134652533237 4.64680794843e-05
8.12846423212 -0.0134200549852 4.63355863653e-05
8.13316658329 -0.0133749307621 4.62036891243e-05
8.13786893447 -0.013329880495 4.60723844298e-05
8.14257128564 -0.0132849040507 4.5941674383e-05
8.14727363682 -0.0132400012702 4.58115555846e-05
8.15197598799 -0.013195172021 4.56820300967e-05
8.15667833917 -0.0131504161442 4.55530944527e-05
8.16138069034 -0.013105733508 4.54247506754e-05
8.16608304152 -0.0130611239543 4.52969952306e-05
8.1707853927 -0.0130165873514 4.51698301015e-05
8.17548774387 -0.0129721235418 4.50432516877e-05
8.18019009505 -0.0129277323944 4.4917261932e-05
8.18489244622 -0.0128834137522 4.47918571672e-05
8.1895947974 -0.0128391674845 4.46670392965e-05
8.19429714857 -0.0127949934349 4.4542804586e-05
8.19899949975 -0.012750891473 4.44191548991e-05
8.20370185093 -0.0127068614432 4.42960864353e-05
8.2084042021 -0.0126629032154 4.41736010187e-05
8.21310655328 -0.0126190166344 4.4051694782e-05
8.21780890445 -0.0125752015708 4.39303695096e-05
8.22251125563 -0.0125314578697 4.38096212682e-05
8.2272136068 -0.0124877854023 4.36894518025e-05
8.23191595798 -0.0124441840141 4.35698571136e-05
8.23661830915 -0.0124006535771 4.3450838906e-05
8.24132066033 -0.0123571939369 4.33323931157e-05
8.24602301151 -0.0123138049659 4.3214521407e-05
8.25072536268 -0.0122704865106 4.30972196518e-05
8.25542771386 -0.0122272384437 4.29804894737e-05
8.26013006503 -0.0121840606122 4.28643266804e-05
8.26483241621 -0.0121409528892 4.27487328556e-05
8.26953476738 -0.0120979151221 4.2633703743e-05
8.27423711856 -0.0120549471845 4.25192408862e-05
8.27893946973 -0.0120120489246 4.24053399656e-05
8.28364182091 -0.0119692202163 4.22920024849e-05
8.28834417209 -0.0119264609081 4.21792240611e-05
8.29304652326 -0.0118837708745 4.20670061591e-05
8.29774887444 -0.0118411499643 4.19553443323e-05
8.30245122561 -0.0117985980528 4.18442400064e-05
8.30715357679 -0.0117561149892 4.17336886728e-05
8.31185592796 -0.011713700649 4.16236917176e-05
8.31655827914 -0.011671354882 4.15142445706e-05
8.32126063031 -0.0116290775642 4.14053485789e-05
8.32596298149 -0.0115868685461 4.1296999111e-05
8.33066533267 -0.0115447277037 4.11891974747e-05
8.33536768384 -0.0115026548882 4.10819389789e-05
8.34007003502 -0.0114606499762 4.09752248918e-05
8.34477238619 -0.011418712819 4.08690504626e-05
8.34947473737 -0.0113768432941 4.07634169209e-05
8.35417708854 -0.0113350412529 4.06583194566e-05
8.35887943972 -0.0112933065735 4.05537592612e-05
8.3635817909 -0.0112516391077 4.04497314655e-05
8.36828414207 -0.0112100387342 4.03462372235e-05
8.37298649325 -0.0111685053053 4.02432716075e-05
8.37768884442 -0.0111270386996 4.01408357341e-05
8.3823911956 -0.0110856387705 4.0038924618e-05
8.38709354677 -0.0110443053969 3.99375393385e-05
8.39179589795 -0.0110030384323 3.98366748537e-05
8.39649824912 -0.0109618377565 3.97363322057e-05
8.4012006003 -0.0109207032234 3.96365062966e-05
8.40590295148 -0.0108796347128 3.95371981318e-05
8.41060530265 -0.0108386320795 3.94384025586e-05
8.41530765383 -0.0107976952037 3.93401205455e-05
8.420010005 -0.0107568239405 3.92423468855e-05
8.42471235618 -0.0107160181704 3.91450825112e-05
8.42941470735 -0.0106752777492 3.90483221618e-05
8.43411705853 -0.010634602558 3.89520667344e-05
8.4388194097 -0.0105939924526 3.88563109152e-05
8.44352176088 -0.0105534473148 3.87610555661e-05
8.44822411206 -0.0105129670008 3.86662953212e-05
8.45292646323 -0.0104725513928 3.85720310082e-05
8.45762881441 -0.0104322003475 3.8478257209e-05
8.46233116558 -0.0103919137474 3.83849747176e-05
8.46703351676 -0.0103516914498 3.82921780651e-05
8.47173586793 -0.0103115333377 3.8199868012e-05
8.47643821911 -0.0102714392687 3.81080390395e-05
8.48114057028 -0.010231409126 3.80166918748e-05
8.48584292146 -0.0101914427679 3.79258209503e-05
8.49054527264 -0.0101515400781 3.78354269602e-05
8.49524762381 -0.0101117009152 3.77455042893e-05
8.49994997499 -0.0100719251635 3.76560535993e-05
8.50465232616 -0.0100322126816 3.75670692275e-05
8.50935467734 -0.00999256335451 3.74785518042e-05
8.51405702851 -0.00995297704154 3.73904956202e-05
8.51875937969 -0.00991345362763 3.73029012748e-05
8.52346173087 -0.00987399297276 3.72157630126e-05
8.52816408204 -0.00983459496227 3.71290814033e-05
8.53286643322 -0.00979525945644 3.7042850646e-05
8.53756878439 -0.00975598634114 3.69570712807e-05
8.54227113557 -0.00971677547709 3.68717374624e-05
8.54697348674 -0.00967762675068 3.67868497016e-05
8.55167583792 -0.00963854002282 3.67024021104e-05
8.55637818909 -0.00959951518031 3.66183951706e-05
8.56108054027 -0.0095605520846 3.65348229516e-05
8.56578289145 -0.00952165062302 3.64516859069e-05
8.57048524262 -0.00948281065731 3.63689780651e-05
8.5751875938 -0.00944403207499 3.62866998516e-05
8.57988994497 -0.00940531473856 3.62048452542e-05
8.58459229615 -0.00936665853583 3.61234146714e-05
8.58929464732 -0.0093280633296 3.60424020512e-05
8.5939969985 -0.00928952900819 3.59618077656e-05
8.59869934967 -0.00925105543484 3.58816257236e-05
8.60340170085 -0.00921264249836 3.58018562712e-05
8.60810405203 -0.00917429006218 3.57224932789e-05
8.6128064032 -0.00913599801552 3.56435370682e-05
8.61750875438 -0.00909776622232 3.55649814714e-05
8.62221110555 -0.00905959457233 3.54868267855e-05
8.62691345673 -0.00902148292966 3.54090668061e-05
8.6316158079 -0.00898343118457 3.53317018061e-05
8.63631815908 -0.00894543920159 3.52547255451e-05
8.64102051025 -0.00890750687123 3.51781382724e-05
8.64572286143 -0.00886963405868 3.51019337122e-05
8.65042521261 -0.00883182065474 3.50261120909e-05
8.65512756378 -0.00879406652486 3.49506670986e-05
8.65982991496 -0.00875637156024 3.48755989387e-05
8.66453226613 -0.00871873562697 3.48009012675e-05
8.66923461731 -0.00868115861652 3.47265742666e-05
8.67393696848 -0.00864364039526 3.46526115591e-05
8.67863931966 -0.00860618085517 3.45790133052e-05
8.68334167084 -0.00856877986314 3.45057730953e-05
8.68804402201 -0.00853143731129 3.44328910692e-05
8.69274637319 -0.00849415306692 3.43603607846e-05
8.69744872436 -0.00845692702275 3.42881823614e-05
8.70215107554 -0.00841975904638 3.42163493259e-05
8.70685342671 -0.00838264903078 3.41448617779e-05
8.71155577789 -0.00834559684407 3.40737132129e-05
8.71625812906 -0.0083086023796 3.40029037113e-05
8.72096048024 -0.00827166550575 3.39324267381e-05
8.72566283142 -0.00823478611651 3.38622823547e-05
8.73036518259 -0.00819796408052 3.37924639968e-05
8.73506753377 -0.00816119929201 3.37229717064e-05
8.73976988494 -0.00812449162016 3.365379889e-05
8.74447223612 -0.00808784095945 3.35849455715e-05
8.74917458729 -0.00805124717967 3.35164051282e-05
8.75387693847 -0.00801471017567 3.34481775663e-05
8.75857928964 -0.00797822981729 3.33802562343e-05
8.76328164082 -0.00794180599988 3.33126411207e-05
8.767983992 -0.00790543859398 3.32453255457e-05
8.77268634317 -0.00786912749498 3.31783094808e-05
8.77738869435 -0.00783287257381 3.31115862177e-05
8.78209104552 -0.00779667372645 3.30451557111e-05
8.7867933967 -0.0077605308241 3.29790112246e-05
8.79149574787 -0.00772444376298 3.29131526963e-05
8.79619809905 -0.0076884124148 3.28475733619e-05
8.80090045022 -0.00765243667614 3.27822731431e-05
8.8056028014 -0.00761651641898 3.27172452477e-05
8.81030515258 -0.00758065154049 3.2652489581e-05
8.81500750375 -0.00754484191279 3.25879993236e-05
8.81970985493 -0.00750908743353 3.2523774364e-05
8.8244122061 -0.00747338797532 3.24598078553e-05
8.82911455728 -0.00743774343594 3.23960996697e-05
8.83381690845 -0.00740215368838 3.23326429328e-05
8.83851925963 -0.007366618631 3.22694375005e-05
8.84322161081 -0.00733113813706 3.22064764704e-05
8.84792396198 -0.00729571210504 3.21437596825e-05
8.85262631316 -0.00726034040891 3.20812802062e-05
8.85732866433 -0.0072250229474 3.20190378651e-05
8.86203101551 -0.00718975959483 3.19570257005e-05
8.86673336668 -0.00715455025031 3.18952435194e-05
8.87143571786 -0.00711939478841 3.18336843346e-05
8.87613806903 -0.00708429310869 3.17723479366e-05
8.88084042021 -0.0070492450861 3.1711227309e-05
8.88554277139 -0.00701425062054 3.16503222255e-05
8.89024512256 -0.00697930958722 3.15896256406e-05
8.89494747374 -0.00694442188662 3.15291373105e-05
8.89964982491 -0.00690958739418 3.14688501597e-05
8.90435217609 -0.00687480601052 3.14087639271e-05
8.90905452726 -0.00684007761179 3.13488715065e-05
8.91375687844 -0.00680540209893 3.12891726189e-05
8.91845922961 -0.00677077934823 3.1229660127e-05
8.92316158079 -0.00673620926099 3.11703337332e-05
8.92786393197 -0.00670169171386 3.1111186268e-05
8.93256628314 -0.00666722660881 3.10522174154e-05
8.93726863432 -0.00663281382261 3.09934199726e-05
8.94197098549 -0.00659845325737 3.09347936043e-05
8.94667333667 -0.00656414479043 3.08763310735e-05
8.95137568784 -0.00652988832435 3.0818032025e-05
8.95607803902 -0.00649568373674 3.07598891867e-05
8.96078039019 -0.00646153093023 3.07019021825e-05
8.96548274137 -0.00642742978314 3.06440637044e-05
8.97018509255 -0.00639338019844 3.05863733543e-05
8.97488744372 -0.00635938205447 3.05288237872e-05
8.9795897949 -0.00632543525475 3.04714145821e-05
8.98429214607 -0.00629153967809 3.04141383553e-05
8.98899449725 -0.00625769522812 3.03569946624e-05
8.99369684842 -0.00622390178409 3.02999760796e-05
8.9983991996 -0.00619015924988 3.02430821376e-05
9.00310155078 -0.00615646750531 3.0186305371e-05
9.00780390195 -0.00612282645446 3.01296452851e-05
9.01250625313 -0.00608923597739 3.00730943706e-05
9.0172086043 -0.00605569597862 3.00166521063e-05
9.02191095548 -0.00602220633857 2.99603109374e-05
9.02661330665 -0.00598876696208 2.99040703145e-05
9.03131565783 -0.0059553777298 2.98479226357e-05
9.036018009 -0.00592203854712 2.97918673221e-05
9.04072036018 -0.0058887492948 2.97358967226e-05
9.04542271136 -0.00585550987868 2.96800102269e-05
9.05012506253 -0.00582232017998 2.96242001331e-05
9.05482741371 -0.00578918010452 2.95684657978e-05
9.05952976488 -0.00575608953407 2.95127994656e-05
9.06423211606 -0.0057230483749 2.94572004586e-05
9.06893446723 -0.00569005650889 2.94016609656e-05
9.07363681841 -0.00565711384274 2.93461802721e-05
9.07833916958 -0.00562422025879 2.92907505086e-05
9.08304152076 -0.00559137566372 2.92353709223e-05
9.08774387194 -0.00555857994042 2.91800335822e-05
9.09244622311 -0.005525832996 2.91247376959e-05
9.09714857429 -0.00549313471347 2.90694752677e-05
9.10185092546 -0.00546048500048 2.90142454628e-05
9.10655327664 -0.00542788374015 2.89590402185e-05
9.11125562781 -0.00539533084044 2.89038586553e-05
9.11595797899 -0.00536282618491 2.88486926402e-05
9.12066033016 -0.00533036968185 2.87935412462e-05
9.12536268134 -0.00529796121525 2.8738396267e-05
9.13006503252 -0.0052656006936 2.86832567256e-05
9.13476738369 -0.005233288001 2.86281143389e-05
9.13946973487 -0.00520102304648 2.85729680768e-05
9.14417208604 -0.00516880571468 2.85178095758e-05
9.14887443722 -0.00513663591449 2.84626377503e-05
9.15357678839 -0.00510451353112 2.8407444152e-05
9.15827913957 -0.00507243847376 2.83522276367e-05
9.16298149075 -0.00504041062794 2.82969796673e-05
9.16768384192 -0.00500842990315 2.82416990382e-05
9.1723861931 -0.00497649618515 2.8186377119e-05
9.17708854427 -0.00494460938385 2.81310126389e-05
9.18179089545 -0.00491276938553 2.807559687e-05
9.18649324662 -0.00488097610009 2.80201284727e-05
9.1911955978 -0.00484922941327 2.79645986168e-05
9.19589794897 -0.00481752923732 2.79090058902e-05
9.20060030015 -0.0047858754582 2.78533413554e-05
9.20530265133 -0.00475426798521 2.77976035236e-05
9.2100050025 -0.00472270670788 2.77417833452e-05
9.21470735368 -0.00469119153472 2.76858792501e-05
9.21940970485 -0.00465972235559 2.76298820711e-05
9.22411205603 -0.00462829908038 2.75737901528e-05
9.2288144072 -0.00459692159709 2.75175942041e-05
9.23351675838 -0.00456558981809 2.74612924797e-05
9.23821910955 -0.00453430362952 2.74048755588e-05
9.24292146073 -0.00450306294513 2.73483416011e-05
9.24762381191 -0.00447186765246 2.72916810495e-05
9.25232616308 -0.00444071766446 2.7234891964e-05
9.25702851426 -0.00440961286901 2.71779646443e-05
9.26173086543 -0.00437855317934 2.71208970447e-05
9.26643321661 -0.00434753848362 2.70636793151e-05
9.27113556778 -0.00431656869541 2.70063092982e-05
9.27583791896 -0.00428564370318 2.69487769868e-05
9.28054027013 -0.00425476342076 2.68910801057e-05
9.28524262131 -0.00422392773803 2.68332084827e-05
9.28994497249 -0.00419313656804 2.67751597182e-05
9.29464732366 -0.00416238979987 2.67169234671e-05
9.29934967484 -0.00413168734796 2.66584971984e-05
9.30405202601 -0.00410102910278 2.65998703851e-05
9.30875437719 -0.00407041497795 2.65410403577e-05
9.31345672836 -0.0040398448632 2.64819963983e-05
9.31815907954 -0.00400931867458 2.64227356912e-05
9.32286143072 -0.00397883630212 2.63632473177e-05
9.32756378189 -0.00394839766001 2.6303528308e-05
9.33226613307 -0.00391800263965 2.62435675324e-05
9.33696848424 -0.00388765115552 2.61833618582e-05
9.34167083542 -0.00385734309933 2.61228999341e-05
9.34637318659 -0.00382707838692 2.60621784552e-05
9.35107553777 -0.00379685690814 2.60011858373e-05
9.35577788894 -0.00376667858125 2.59399185934e-05
9.36048024012 -0.00373654329535 2.58783648946e-05
9.3651825913 -0.0037064509679 2.58165210614e-05
9.36988494247 -0.00367640149044 2.57543750077e-05
9.37458729365 -0.00364639477964 2.569192285e-05
9.37928964482 -0.00361643072734 2.56291522315e-05
9.383991996 -0.00358650925049 2.55660590535e-05
9.38869434717 -0.00355663024228 2.55026306739e-05
9.39339669835 -0.00352679361782 2.5438862766e-05
9.39809904952 -0.00349699927166 2.53747423878e-05
9.4028014007 -0.00346724711918 2.5310264971e-05
9.40750375188 -0.00343753705629 2.52454172571e-05
9.41220610305 -0.00340786899758 2.51801944229e-05
9.41690845423 -0.0033782428382 2.51145828757e-05
9.4216108054 -0.00334865849513 2.50485775217e-05
9.42631315658 -0.00331911586275 2.49821644165e-05
9.43101550775 -0.00328961485832 2.49153381791e-05
9.43571785893 -0.00326015537544 2.48480844937e-05
9.4404202101 -0.00323073733483 2.47803976748e-05
9.44512256128 -0.00320136062719 2.47122630146e-05
9.44982491246 -0.00317202517458 2.46436745037e-05
9.45452726363 -0.00314273086906 2.45746170208e-05
9.45922961481 -0.00311347763082 2.45050842121e-05
9.46393196598 -0.00308426535432 2.44350605187e-05
9.46863431716 -0.00305509395793 2.43645392212e-05
9.47333666833 -0.00302596333744 2.42935042972e-05
9.47803901951 -0.00299687341358 2.42219486384e-05
9.48274137069 -0.00296782407929 2.41498557313e-05
9.48744372186 -0.00293881525556 2.40772180542e-05
9.49214607304 -0.00290984683771 2.40040185726e-05
9.49684842421 -0.00288091874594 2.39302493235e-05
9.50155077539 -0.00285203087692 2.38558927206e-05
9.50625312656 -0.002823183149 2.37809403296e-05
9.51095547774 -0.00279437546019 2.37053739783e-05
9.51565782891 -0.00276560773016 2.36291847291e-05
9.52036018009 -0.00273687985507 2.35523537868e-05
9.52506253127 -0.00270819175593 2.3474871676e-05
9.52976488244 -0.00267954333024 2.33967189386e-05
9.53446723362 -0.00265093449819 2.33178855232e-05
9.53916958479 -0.00262236515756 2.32383512654e-05
9.54387193597 -0.00259383522883 2.31581054969e-05
9.54857428714 -0.00256534461004 2.30771272997e-05
9.55327663832 -0.00253689322193 2.29954053438e-05
9.55797898949 -0.00250848096281 2.29129179063e-05
9.56268134067 -0.00248010775473 2.28296529461e-05
9.56738369185 -0.00245177349418 2.27455878793e-05
9.57208604302 -0.00242347810452 2.26607099005e-05
9.5767883942 -0.00239522148357 2.25749955032e-05
9.58149074537 -0.00236700355282 2.24884310582e-05
9.58619309655 -0.00233882421143 2.240099207e-05
9.59089544772 -0.00231068338325 2.23126640201e-05
9.5955977989 -0.00228258096456 2.22234213503e-05
9.60030015007 -0.00225451687945 2.21332485814e-05
9.60500250125 -0.00222649102659 2.20421190113e-05
9.60970485243 -0.00219850332927 2.19500161201e-05
9.6144072036 -0.00217055368746 2.18569119734e-05
9.61910955478 -0.00214264202262 2.17627889225e-05
9.62381190595 -0.00211476823604 2.16676177008e-05
9.62851425713 -0.00208693225047 2.15713794335e-05
9.6332166083 -0.00205913396538 2.14740434124e-05
9.63791895948 -0.00203137330482 2.13755894275e-05
9.64262131066 -0.00200365016956 2.12759852066e-05
9.64732366183 -0.0019759644839 2.11752090833e-05
9.65202601301 -0.00194831614576 2.10732270848e-05
9.65672836418 -0.00192070508177 2.09700159515e-05
9.66143071536 -0.00189313119218 2.0865539858e-05
9.66613306653 -0.00186559440075 2.07597737978e-05
9.67083541771 -0.00183809460905 2.0652679922e-05
9.67553776888 -0.00181063174212 2.05442313038e-05
9.68024012006 -0.00178320569971 2.0434387878e-05
9.68494247124 -0.00175581640814 2.03231206014e-05
9.68964482241 -0.00172846376743 2.02103869745e-05
9.69434717359 -0.00170114770517 2.0096155615e-05
9.69904952476 -0.00167386812061 1.99803813412e-05
9.70375187594 -0.00164662494056 1.9863030178e-05
9.70845422711 -0.00161941806763 1.97440539787e-05
9.71315657829 -0.00159224742575 1.96234158848e-05
9.71785892946 -0.0015651129178 1.95010644615e-05
9.72256128064 -0.00153801447002 1.93769596323e-05
9.72726363182 -0.00151095198452 1.92510463016e-05
9.73196598299 -0.00148392538882 1.91232807896e-05
9.73666833417 -0.0014569345832 1.89936039096e-05
9.74137068534 -0.00142997949645 1.88619679286e-05
9.74607303652 -0.00140306003015 1.87283090703e-05
9.75077538769 -0.00137617611231 1.85925750243e-05
9.75547773887 -0.00134932764475 1.8454696841e-05
9.76018009004 -0.00132251455467 1.83146170169e-05
9.76488244122 -0.00129573674522 1.81722607434e-05
9.7695847924 -0.00126899414483 1.80275645969e-05
9.77428714357 -0.00124228665689 1.78804470989e-05
9.77898949475 -0.00121561420804 1.77308380405e-05
9.78369184592 -0.00118897670294 1.75786483067e-05
9.7883941971 -0.00116237406848 1.74237998686e-05
9.79309654827 -0.00113580620955 1.72661948143e-05
9.79779889945 -0.00110927305428 1.71057460457e-05
9.80250125063 -0.00108277450683 1.69423454507e-05
9.8072036018 -0.00105631049453 1.67758953415e-05
9.81190595298 -0.00102988092278 1.66062756925e-05
9.81660830415 -0.00100348572019 1.64333763581e-05
9.82131065533 -0.000977124791396 1.62570632893e-05
9.8260130065 -0.000950798065216 1.60772115641e-05
9.83071535768 -0.00092450544654 1.58936704814e-05
9.83541770885 -0.000898246864423 1.57062974352e-05
9.84012006003 -0.000872022225013 1.55149217588e-05
9.84482241121 -0.000845831455562 1.53193794688e-05
9.84952476238 -0.000819674462466 1.51194757037e-05
9.85422711356 -0.00079355117625 1.4915020347e-05
9.85892946473 -0.000767461501525 1.4705788861e-05
9.86363181591 -0.000741405368027 1.44915587809e-05
9.86833416708 -0.000715382682641 1.42720686748e-05
9.87303651826 -0.000689393374315 1.40470554603e-05
9.87773886943 -0.000663437349165 1.38162111292e-05
9.88244122061 -0.000637514538389 1.35792207623e-05
9.88714357179 -0.000611624848345 1.33357165085e-05
9.89184592296 -0.000585768208431 1.30853160435e-05
9.89654827414 -0.000559944525247 1.28275730461e-05
9.90125062531 -0.000534153730437 1.25620156047e-05
9.90595297649 -0.000508395730843 1.22880920213e-05
9.91065532766 -0.000482670457318 1.20052082044e-05
9.91535767884 -0.000456977815936 1.17126668762e-05
9.92006003001 -0.000431317739788 1.14097020829e-05
9.92476238119 -0.000405690134181 1.10954084152e-05
9.92946473237 -0.000380094930409 1.07687688644e-05
9.93416708354 -0.000354532038049 1.04285676181e-05
9.93886943472 -0.000329001387607 1.00734031968e-05
9.94357178589 -0.000303502886883 9.70157140892e-06
9.94827413707 -0.000278036467608 9.31104511301e-06
9.95297648824 -0.000252602037819 8.89929597937e-06
9.95767883942 -0.000227199529465 8.46319255195e-06
9.9623811906 -0.000201828850819 7.9986758841e-06
9.96708354177 -0.00017648993505 7.5004289648e-06
9.97178589295 -0.000151182689664 6.96112355516e-06
9.97648824412 -0.000125907047041 6.3702922487e-06
9.9811905953 -0.000100662915925 5.71185760225e-06
9.98589294647 -7.54502299134e-05 4.95890069103e-06
9.99059529765 -5.02688969818e-05 4.05899923689e-06
9.99529764882 -2.5118850941e-05 2.8773271493e-06
10.0 0.0 0.0


==> Supplementary/filled/extrap/U8/SU8n95.dat <==
0.604702351175 -0.656432807991 0.00347210401576
0.60940470235 -0.654518422472 0.00346963282001
0.614107053526 -0.652631395076 0.00346610168845
0.618809404701 -0.650770612371 0.00346141401947
0.623511755877 -0.648935829047 0.00345547148083
0.628214107053 -0.647125989276 0.00344821787284
0.632916458228 -0.645340851144 0.00343960488407
0.637618809404 -0.643579412592 0.0034296073345
0.642321160579 -0.641841435324 0.0034182154562
0.647023511755 -0.640125967533 0.00340542766394
0.65172586293 -0.638432774724 0.00339126356794
0.656428214106 -0.636760952094 0.00337573938652
0.661130565282 -0.635110269098 0.00335889684614
0.665832916457 -0.633479864945 0.00334076549256
0.670535267633 -0.631869513149 0.00332140343756
0.675237618808 -0.630278394169 0.00330085011204
0.679939969984 -0.628706285658 0.00327917549515
0.68464232116 -0.627152406781 0.00325642625956
0.689344672335 -0.625616539379 0.00323268068496
0.694047023511 -0.624097938962 0.00320799065146
0.698749374686 -0.622596391598 0.00318243991255
0.703451725862 -0.621111186957 0.0031560839794
0.708154077038 -0.619642115343 0.00312900982432
0.712856428213 -0.618188498565 0.00310127535219
0.717558779389 -0.616750131156 0.00307296893746
0.722261130564 -0.615326365191 0.00304414988674
0.72696348174 -0.613916999419 0.00301490649261
0.731665832915 -0.612521414427 0.0029852986435
0.736368184091 -0.611139413154 0.00295541331501
0.741070535267 -0.609770403079 0.00292531027191
0.745772886442 -0.608414191293 0.00289507412073
0.750475237618 -0.60707021066 0.0028647638665
0.755177588793 -0.60573827237 0.00283446082606
0.759879939969 -0.604417833267 0.00280422264391
0.764582291145 -0.603108708594 0.00277412651869
0.76928464232 -0.601810377857 0.00274422814371
0.773986993496 -0.600522660292 0.00271459983492
0.778689344671 -0.599245056848 0.00268529473774
0.783391695847 -0.597977390687 0.0026563795667
0.788094047023 -0.596719183056 0.00262790430915
0.792796398198 -0.595470260981 0.00259992939718
0.797498749374 -0.594230164936 0.00257250103758
0.802201100549 -0.592998725742 0.00254567273831
0.806903451725 -0.591775502095 0.00251948630102
0.8116058029 -0.590560328539 0.00249398771812
0.816308154076 -0.589352781062 0.0024692137781
0.821010505252 -0.588152697852 0.00244520243621
0.825712856427 -0.586959671309 0.00242198490254
0.830415207603 -0.585773543194 0.00239959066963
0.835117558778 -0.584593921495 0.00237804487854
0.839819909954 -0.583420651468 0.00235736826003
0.84452226113 -0.582253355916 0.00233757950461
0.849224612305 -0.581091883514 0.00231869043976
0.853926963481 -0.579935871153 0.00230071306639
0.858629314656 -0.578785170853 0.00228365035202
0.863331665832 -0.577639432908 0.00226750753949
0.868034017008 -0.57649851261 0.00225227898408
0.872736368183 -0.57536207301 0.00223796329114
0.877438719359 -0.574229972595 0.00222454666362
0.882141070534 -0.573101886573 0.00221202138498
0.88684342171 -0.571977676547 0.00220036617182
0.891545772885 -0.570857029317 0.002189567488
0.896248124061 -0.569739809524 0.00217959741508
0.900950475237 -0.568625715019 0.0021704372641
0.905652826412 -0.56751461342 0.00216205348443
0.910355177588 -0.566406213113 0.00215442303159
0.915057528763 -0.565300384617 0.00214750783367
0.919759879939 -0.564196846385 0.00214128137674
0.924462231115 -0.563095471762 0.00213570223769
0.92916458229 -0.561995988814 0.0021307413628
0.933866933466 -0.560898273645 0.00212635515778
0.938569284641 -0.559802063507 0.00212251295867
0.943271635817 -0.558707237192 0.00211917014464
0.947973986993 -0.557613540735 0.00211629533215
0.952676338168 -0.556520855554 0.00211384394517
0.957378689344 -0.55542893608 0.0021117847016
0.962081040519 -0.55433766629 0.00211007403949
0.966783391695 -0.553246808653 0.00210868150777
0.97148574287 -0.55215624964 0.00210756540711
0.976188094046 -0.551065759414 0.00210669674277
0.980890445222 -0.549975226878 0.00210603639627
0.985592796397 -0.548884429566 0.00210555734571
0.990295147573 -0.547793258751 0.00210522363966
0.994997498748 -0.546701499026 0.00210501063841
0.999699849924 -0.545609043978 0.00210488601603
1.0044022011 -0.544515711667 0.0021048278258
1.00910455228 -0.543421553602 0.00210480772092
1.01380690345 -0.542326559682 0.0021048066594
1.01850925463 -0.541230817977 0.00210480024691
1.0232116058 -0.540134319056 0.00210477216098
1.02791395698 -0.5390371482 0.00210470160077
1.03261630815 -0.537939296605 0.00210457470176
1.03731865933 -0.536840846878 0.00210437390333
1.0420210105 -0.535741790803 0.00210408754832
1.04672336168 -0.534642208422 0.00210370098379
1.05142571286 -0.533542092076 0.00210320452417
1.05612806403 -0.532441519344 0.0021025861151
1.06083041521 -0.531340483093 0.00210183782389
1.06553276638 -0.530239058535 0.00210094991016
1.07023511756 -0.529137239035 0.0020999159936
1.07493746873 -0.528035097536 0.00209872838784
1.07963981991 -0.526932627865 0.00209738208268
1.08434217108 -0.525829900785 0.00209587120985
1.08904452226 -0.524726910568 0.00209419196485
1.09374687344 -0.523623725878 0.00209234008443
1.09844922461 -0.522520341402 0.00209031282235
1.10315157579 -0.521416823788 0.00208810732878
1.10785392696 -0.520313168117 0.00208572178415
1.11255627814 -0.519209439098 0.00208315458031
1.11725862931 -0.518105632182 0.00208040470737
1.12196098049 -0.517001810214 0.00207747164528
1.12666333166 -0.515897968995 0.00207435509025
1.13136568284 -0.514794169573 0.00207105547328
1.13606803402 -0.513690408082 0.00206757310507
1.14077038519 -0.512586743838 0.00206390924566
1.14547273637 -0.51148317329 0.00206006473945
1.15017508754 -0.51037975409 0.00205604156686
1.15487743872 -0.509276482981 0.00205184103496
1.15957978989 -0.508173416007 0.00204746574794
1.16428214107 -0.507070550196 0.002042917413
1.16898449225 -0.505967940044 0.0020381991723
1.17368684342 -0.50486558284 0.00203331307826
1.1783891946 -0.503763531591 0.00202826273473
1.18309154577 -0.502661783837 0.00202305049116
1.18779389695 -0.501560391146 0.00201768034533
1.19249624812 -0.500459351294 0.00201215490139
1.1971985993 -0.499358714459 0.00200647849087
1.20190095047 -0.498258478643 0.00200065393546
1.20660330165 -0.497158692686 0.00199468584689
1.21130565283 -0.4960593548 0.00198857723176
1.216008004 -0.49496051253 0.00198233293442
1.22071035518 -0.493862164291 0.00197595611767
1.22541270635 -0.49276435638 0.00196945181604
1.23011505753 -0.4916670874 0.0019628233233
1.2348174087 -0.490570402442 0.00195607582631
1.23951975988 -0.489474300287 0.00194921272756
1.24422211105 -0.488378824862 0.00194223933248
1.24892446223 -0.487283975118 0.00193515913252
1.25362681341 -0.486189793856 0.00192797752144
1.25832916458 -0.485096280185 0.00192069806223
1.26303151576 -0.484003475819 0.00191332620984
1.26773386693 -0.48291138002 0.00190586558315
1.27243621811 -0.481820033449 0.00189832167396
1.27713856928 -0.480729435508 0.00189069814304
1.28184092046 -0.479639625843 0.00188300049705
1.28654327163 -0.478550603992 0.001875232426
1.29124562281 -0.477462408614 0.00186739943151
1.29594797399 -0.476375039375 0.00185950522133
1.30065032516 -0.475288533983 0.00185155527396
1.30535267634 -0.474202892225 0.00184355330429
1.31005502751 -0.473118150884 0.00183550475115
1.31475737869 -0.472034309863 0.00182741332682
1.31945972986 -0.470951405053 0.00181928441522
1.32416208104 -0.469869436464 0.0018111217169
1.32886443222 -0.468788439122 0.00180293054674
1.33356678339 -0.46770841314 0.00179471458497
1.33826913457 -0.466629392705 0.00178647906432
1.34297148574 -0.465551378027 0.00177822763632
1.34767383692 -0.464474402482 0.00176996543939
1.35237618809 -0.46339846637 0.00176169608827
1.35707853927 -0.462323602282 0.00175342461551
1.36178089044 -0.461249810602 0.00174515459124
1.36648324162 -0.46017712316 0.00173689093114
1.3711855928 -0.459105540422 0.00172863715294
1.37588794397 -0.458035093478 0.00172039804506
1.38059029515 -0.456965782869 0.00171217706508
1.38529264632 -0.45589763897 0.00170397886403
1.3899949975 -0.454830662395 0.00169580683167
1.39469734867 -0.453764882822 0.00168766547194
1.39939969985 -0.452700300932 0.00167955809901
1.40410205102 -0.451636945732 0.0016714890603
1.4088044022 -0.450574817966 0.00166346158657
1.41350675338 -0.449513945985 0.00165547985958
1.41820910455 -0.448454330595 0.0016475470188
1.42291145573 -0.447395999511 0.00163966707139
1.4276138069 -0.446338953595 0.00163184305756
1.43231615808 -0.445283219948 0.00162407880126
1.43701850925 -0.444228799484 0.00161637723537
1.44172086043 -0.443175718703 0.00160874199223
1.4464232116 -0.442123978573 0.00160117588933
1.45112556278 -0.441073605012 0.00159368235926
1.45582791396 -0.440024599033 0.00158626409609
1.46053026513 -0.438976985991 0.00157892432482
1.46523261631 -0.437930766943 0.00157166560811
1.46993496748 -0.436885966696 0.00156449095585
1.47463731866 -0.435842586346 0.00155740279146
1.47933966983 -0.43480065017 0.00155040390262
1.48404202101 -0.433760159302 0.00154349656586
1.48874437219 -0.4327211375 0.00153668333997
1.49344672336 -0.431683585935 0.00152996634728
1.49814907454 -0.430647527861 0.0015233479116
1.50285142571 -0.429612964485 0.00151682999394
1.50755377689 -0.428579918569 0.00151041467773
1.51225612806 -0.427548391351 0.00150410375612
1.51695847924 -0.426518405119 0.00149789906734
1.52166083041 -0.425489961142 0.00149180223069
1.52636318159 -0.424463081242 0.00148581483522
1.53106553277 -0.423437766715 0.001479938321
1.53576788394 -0.422414038936 0.00147417402486
1.54047023512 -0.421391899225 0.00146852320295
1.54517258629 -0.420371368518 0.00146298693774
1.54987493747 -0.419352448159 0.00145756629773
1.55457728864 -0.418335158658 0.00145226210988
1.55927963982 -0.417319501382 0.00144707525216
1.56398199099 -0.416305496424 0.00144200629609
1.56868434217 -0.415293145172 0.0014370559272
1.57338669335 -0.414282467316 0.0014322244627
1.57808904452 -0.413273464263 0.00142751239495
1.5827913957 -0.412266155307 0.00142291978921
1.58749374687 -0.411260541874 0.00141844694489
1.59219609805 -0.410256642876 0.00141409367903
1.59689844922 -0.409254459753 0.00140986009947
1.6016008004 -0.408254011045 0.00140574577992
1.60630315157 -0.407255298207 0.00140175063927
1.61100550275 -0.406258339414 0.00139787401402
1.61570785393 -0.405263136136 0.00139411563785
1.6204102051 -0.404269706193 0.00139047461747
1.62511255628 -0.403278051067 0.0013869505062
1.62981490745 -0.402288188233 0.00138354218953
1.63451725863 -0.401300119184 0.00138024904641
1.6392196098 -0.400313861057 0.00137706975079
1.64392196098 -0.399329415359 0.00137400351428
1.64862431216 -0.398346798897 0.00137104881005
1.65332666333 -0.397366013185 0.00136820469038
1.65802901451 -0.396387074712 0.00136546943932
1.66273136568 -0.395409985001 0.00136284195872
1.66743371686 -0.394434760228 0.00136032035609
1.67213606803 -0.393461401922 0.00135790339246
1.67683841921 -0.392489925957 0.00135558901211
1.68154077038 -0.391520333868 0.00135337584561
1.68624312156 -0.390552641231 0.00135126168787
1.69094547274 -0.389586849586 0.00134924504988
1.69564782391 -0.388622974222 0.00134732359157
1.70035017509 -0.387661016683 0.00134549571567
1.70505252626 -0.386700991974 0.00134375896179
1.70975487744 -0.385742901644 0.00134211163607
1.71445722861 -0.384786760423 0.00134055117269
1.71915957979 -0.383832569862 0.00133907579299
1.72386193096 -0.382880344422 0.0013376828407
1.72856428214 -0.381930085657 0.00133637046425
1.73326663332 -0.380981807766 0.00133513593181
1.73796898449 -0.380035512306 0.00133397733073
1.74267133567 -0.379091213217 0.00133289186834
1.74737368684 -0.378148912058 0.0013318775826
1.75207603802 -0.37720862252 0.00133093163442
1.75677838919 -0.376270346161 0.00133005202378
1.76148074037 -0.375334096429 0.00132923587926
1.76618309154 -0.374399874882 0.00132848117389
1.77088544272 -0.37346769473 0.00132778501749
1.7755877939 -0.372537557529 0.00132714536684
1.78029014507 -0.371609476256 0.00132655932599
1.78499249625 -0.370683452467 0.00132602484566
1.78969484742 -0.369759498911 0.00132553903653
1.7943971986 -0.368837617143 0.00132509985291
1.79909954977 -0.367917819689 0.00132470442386
1.80380190095 -0.367000108103 0.00132435071635
1.80850425213 -0.366084494693 0.00132403588888
1.8132066033 -0.365170981011 0.00132375792953
1.81790895448 -0.364259579152 0.00132351403657
1.82261130565 -0.363350290666 0.00132330222708
1.82731365683 -0.362443127441 0.00132311974865
1.832016008 -0.361538091022 0.00132296465458
1.83671835918 -0.360635193095 0.00132283425066
1.84142071035 -0.359734435203 0.00132272663299
1.84612306153 -0.358835828833 0.00132263917366
1.85082541271 -0.357939375523 0.00132257001757
1.85552776388 -0.357045086567 0.00132251661049
1.86023011506 -0.356152963498 0.00132247715149
1.86493246623 -0.355263017422 0.0013224491667
1.86963481741 -0.354375249867 0.00132243091416
1.87433716858 -0.353489671753 0.00132242000637
1.87903951976 -0.352606284604 0.00132241476456
1.88374187093 -0.351725099157 0.00132241289294
1.88844422211 -0.350846116934 0.00132241277966
1.89314657329 -0.349969348493 0.00132241222534
1.89784892446 -0.34909479535 0.00132240968829
1.90255127564 -0.348222467891 0.00132240306967
1.90725362681 -0.347352367625 0.00132239090069
1.91195597799 -0.346484504768 0.00132237118664
1.91665832916 -0.345618880826 0.00132234253396
1.92136068034 -0.344755505847 0.00132230305513
1.92606303151 -0.34389438133 0.00132225143375
1.93076538269 -0.343035517163 0.00132218589209
1.93546773387 -0.342178914837 0.00132210519247
1.94017008504 -0.341324584081 0.00132200766909
1.94487243622 -0.340472526382 0.00132189216425
1.94957478739 -0.339622751309 0.00132175712583
1.95427713857 -0.338775260345 0.00132160147705
1.95897948974 -0.337930062909 0.00132142378081
1.96368184092 -0.337087160473 0.00132122304196
1.9683841921 -0.336246562307 0.00132099793945
1.97308654327 -0.33540826988 0.0013207475602
1.97778889445 -0.334572292314 0.00132047069993
1.98249124562 -0.333738631069 0.00132016652786
1.9871935968 -0.332907295125 0.00131983395691
1.99189594797 -0.332078285937 0.00131947223869
1.99659829915 -0.331251612343 0.00131908040346
2.00130065032 -0.330427275738 0.00131865778536
2.0060030015 -0.329605279778 0.00131820353007
2.01070535268 -0.328785611902 0.00131771704806
2.01540770385 -0.327968265814 0.00131719758164
2.02011005503 -0.327153228217 0.0013166446047
2.0248124062 -0.326340492877 0.00131605744728
2.02951475738 -0.325530046705 0.00131543564234
2.03421710855 -0.32472188353 0.00131477860213
2.03891945973 -0.32391599047 0.00131408591472
2.0436218109 -0.323112361413 0.00131335706938
2.04832416208 -0.322310983678 0.00131259170558
2.05302651326 -0.321511851215 0.00131178938466
2.05772886443 -0.320714951538 0.00131094979397
2.06243121561 -0.319920278658 0.00131007256228
2.06713356678 -0.31912782028 0.00130915742154
2.07183591796 -0.318337570477 0.0013082040635
2.07653826913 -0.317549517141 0.00130721226163
2.08124062031 -0.316763654404 0.00130618176656
2.08594297148 -0.315979970343 0.00130511239032
2.09064532266 -0.315198459148 0.00130400393849
2.09534767384 -0.314419109076 0.00130285625896
2.10005002501 -0.313641914378 0.00130166920858
2.10475237619 -0.312866863484 0.00130044266854
2.10945472736 -0.312093950704 0.00129917654349
2.11415707854 -0.311323164643 0.00129787074549
2.11885942971 -0.310554499665 0.00129652522374
2.12356178089 -0.309787944546 0.00129513991896
2.12826413207 -0.309023493707 0.0012937148218
2.13296648324 -0.308261136091 0.00129224989952
2.13766883442 -0.307500866172 0.00129074518137
2.14237118559 -0.306742673058 0.00128920065918
2.14707353677 -0.305986551279 0.00128761639805
2.15177588794 -0.3052324901 0.00128599241257
2.15647823912 -0.304480484107 0.00128432880116
2.16118059029 -0.303730522724 0.00128262559942
2.16588294147 -0.302982600587 0.0012808829367
2.17058529265 -0.302236707275 0.00127910086802
2.17528764382 -0.301492837479 0.00127727955141
2.179989995 -0.300750980928 0.0012754190598
2.18469234617 -0.300011132363 0.00127351957778
2.18939469735 -0.299273281664 0.00127158119483
2.19409704852 -0.298537423625 0.00126960412009
2.1987993997 -0.297803548267 0.00126758845828
2.20350175087 -0.297071650438 0.00126553444125
2.20820410205 -0.296341720302 0.00126344218772
2.21290645323 -0.295613752755 0.00126131195052
2.2176088044 -0.294887738103 0.00125914386126
2.22231115558 -0.294163671292 0.00125693819206
2.22701350675 -0.293441542765 0.00125469508639
2.23171585793 -0.292721347516 0.00125241483412
2.2364182091 -0.292003076125 0.00125009758957
2.24112056028 -0.291286723633 0.00124774365896
2.24582291145 -0.290572280753 0.00124535320654
2.25052526263 -0.289859742575 0.0012429265535
2.25522761381 -0.289149099941 0.00124046387316
2.25992996498 -0.288440347988 0.00123796550042
2.26463231616 -0.287733477685 0.0012354316169
2.26933466733 -0.287028484218 0.00123286256999
2.27403701851 -0.286325358681 0.00123025854887
2.27873936968 -0.285624096305 0.00122761991231
2.28344172086 -0.284924688307 0.00122494685636
2.28814407204 -0.284227129965 0.00122223975011
2.29284642321 -0.283531412617 0.00121949879588
2.29754877439 -0.282837531585 0.00121672437205
2.30225112556 -0.282145478325 0.00121391668662
2.30695347674 -0.281455248205 0.00121107612636
2.31165582791 -0.280766832799 0.00120820290438
2.31635817909 -0.280080227517 0.00120529741499
2.32106053026 -0.279395424046 0.00120235987588
2.32576288144 -0.278712417842 0.00119939068809
2.33046523262 -0.278031200706 0.00119639007342
2.33516758379 -0.277351768133 0.00119335843887
2.33986993497 -0.276674112036 0.00119029600993
2.34457228614 -0.275998227955 0.00118720319883
2.34927463732 -0.275324107909 0.00118408023432
2.35397698849 -0.274651747479 0.0011809275332
2.35867933967 -0.273981138793 0.00117774532713
2.36338169084 -0.273312277473 0.00117453403683
2.36808404202 -0.272645155751 0.00117129389651
2.3727863932 -0.271979769292 0.00116802533022
2.37748874437 -0.271316110428 0.00116472857443
2.38219109555 -0.270654174865 0.00116140405594
2.38689344672 -0.269993955039 0.00115805201316
2.3915957979 -0.269335446694 0.00115467287515
2.39629814907 -0.268678642365 0.00115126688196
2.40100050025 -0.268023537837 0.00114783446445
2.40570285142 -0.267370125741 0.00114437586406
2.4104052026 -0.266718401903 0.00114089151295
2.41510755378 -0.266068359049 0.00113738165374
2.41980990495 -0.265419993044 0.00113384671949
2.42451225613 -0.264773296708 0.00113028695375
2.4292146073 -0.264128265944 0.00112670279006
2.43391695848 -0.263484893666 0.00112309447274
2.43861930965 -0.262843175815 0.00111946243543
2.44332166083 -0.262203105394 0.00111580692301
2.44802401201 -0.261564678382 0.0011121283689
2.45272636318 -0.260927887874 0.00110842701837
2.45742871436 -0.260292729884 0.00110470330426
2.46213106553 -0.259659197595 0.00110095747209
2.46683341671 -0.259027287058 0.00109718995383
2.47153576788 -0.258396991543 0.0010934009951
2.47623811906 -0.257768307136 0.0010895910267
2.48094047023 -0.257141227193 0.00108576029424
2.48564282141 -0.256515747837 0.00108190922708
2.49034517259 -0.255891862506 0.00107803807068
2.49504752376 -0.255269567358 0.00107414725274
2.49974987494 -0.254648855914 0.00107023701843
2.50445222611 -0.254029724369 0.00106630779357
2.50915457729 -0.253412166322 0.00106235982299
2.51385692846 -0.252796178002 0.00105839353034
2.51855927964 -0.252181753092 0.00105440916003
2.52326163081 -0.251568887852 0.00105040713339
2.52796398199 -0.250957576042 0.00104638769431
2.53266633317 -0.250347813959 0.00104235126157
2.53736868434 -0.249739595439 0.00103829807851
2.54207103552 -0.249132916812 0.0010342285612
2.54677338669 -0.248527771989 0.00103014295232
2.55147573787 -0.247924157334 0.00102604166508
2.55617808904 -0.247322066834 0.00102192494147
2.56088044022 -0.246721496883 0.00101779319167
2.56558279139 -0.246122441542 0.00101364665693
2.57028514257 -0.245524897239 0.00100948574427
2.57498749375 -0.244928858106 0.00100531069412
2.57968984492 -0.244334320602 0.00100112191026
2.5843921961 -0.243741278932 0.000996919632261
2.58909454727 -0.243149729586 0.000992704260492
2.59379689845 -0.242559666837 0.000988476033678
2.59849924962 -0.241971087208 0.000984235348658
2.6032016008 -0.241383985041 0.000979982443274
2.60790395198 -0.240798356889 0.000975717710731
2.61260630315 -0.240214197163 0.000971441387995
2.61730865433 -0.239631502445 0.000967153864525
2.6220110055 -0.239050267213 0.000962855376374
2.62671335668 -0.238470488079 0.000958546309193
2.63141570785 -0.237892159588 0.000954226898107
2.63611805903 -0.23731527838 0.000949897524881
2.6408204102 -0.236739839065 0.000945558423698
2.64552276138 -0.236165838315 0.000941209972367
2.65022511256 -0.2355932708 0.000936852404118
2.65492746373 -0.235022133223 0.000932486092765
2.65962981491 -0.234452420317 0.000928111270567
2.66433216608 -0.233884128811 0.000923728307264
2.66903451726 -0.233317253503 0.000919337434174
2.67373686843 -0.232751791149 0.000914939016903
2.67843921961 -0.232187736608 0.000910533285835
2.68314157078 -0.231625086665 0.000906120602394
2.68784392196 -0.231063836237 0.000901701196036
2.69254627314 -0.230503982138 0.000897275423953
2.69724862431 -0.229945519343 0.000892843514717
2.70195097549 -0.229388444694 0.00088840582123
2.70665332666 -0.228832753225 0.000883962571174
2.71135567784 -0.228278441804 0.000879514113158
2.71605802901 -0.227725505522 0.000875060673984
2.72076038019 -0.227173941276 0.00087060259794
2.72546273136 -0.226623744211 0.000866140110967
2.73016508254 -0.22607491125 0.000861673553009
2.73486743372 -0.225527437595 0.00085720314916
2.73956978489 -0.224981320196 0.00085272923503
2.74427213607 -0.224436554308 0.000848252034869
2.74897448724 -0.223893136907 0.00084377187992
2.75367683842 -0.223351063303 0.000839288993645
2.75837918959 -0.222810330498 0.000834803702898
2.76308154077 -0.222270933854 0.000830316230385
2.76778389195 -0.221732870397 0.000825826898553
2.77248624312 -0.221196135543 0.000821335929407
2.7771885943 -0.220660726344 0.000816843640968
2.78189094547 -0.220126638266 0.000812350254555
2.78659329665 -0.219593868386 0.000807856083787
2.79129564782 -0.219062412221 0.000803361349324
2.795997999 -0.218532266873 0.000798866360386
2.80070035017 -0.218003427908 0.000794371337009
2.80540270135 -0.217475892453 0.000789876584021
2.81010505253 -0.216949656123 0.00078538232086
2.8148074037 -0.216424716069 0.000780888848002
2.81950975488 -0.215901067955 0.000776396384308
2.82421210605 -0.215378708956 0.000771905225892
2.82891445723 -0.214857634782 0.000767415591108
2.8336168084 -0.214337842632 0.000762927771714
2.83831915958 -0.213819328266 0.0007584419856
2.84302151075 -0.213302088904 0.000753958520183
2.84772386193 -0.212786120352 0.000749477592935
2.85242621311 -0.212271419853 0.000744999486942
2.85712856428 -0.21175798326 0.000740524419333
2.86183091546 -0.211245807839 0.000736052668866
2.86653326663 -0.210734889486 0.000731584452352
2.87123561781 -0.210225225492 0.000727120044276
2.87593796898 -0.209716811797 0.000722659661171
2.88064032016 -0.209209645713 0.000718203573277
2.88534267133 -0.208703723224 0.000713751996899
2.89004502251 -0.208199041664 0.000709305198058
2.89474737369 -0.207695597062 0.000704863392875
2.89944972486 -0.207193386774 0.000700426843211
2.90415207604 -0.206692406868 0.000695995765038
2.90885442721 -0.206192654724 0.000691570416074
2.91355677839 -0.205694126454 0.000687151012221
2.91825912956 -0.205196819456 0.00068273780708
2.92296148074 -0.204700729883 0.000678331016542
2.92766383192 -0.204205855158 0.000673930890117
2.93236618309 -0.203712191473 0.000669537643771
2.93706853427 -0.203219736271 0.000665151522945
2.94177088544 -0.202728485784 0.000660772743716
2.94647323662 -0.202238437477 0.00065640154753
2.95117558779 -0.201749587623 0.000652038150625
2.95587793897 -0.201261933703 0.000647682790493
2.96058029014 -0.200775472033 0.000643335683594
2.96528264132 -0.200290200115 0.000638997063514
2.9699849925 -0.199806114301 0.000634667146989
2.97468734367 -0.199323212113 0.000630346163769
2.97938969485 -0.198841489942 0.000626034330915
2.98409204602 -0.198360945331 0.000621731874372
2.9887943972 -0.197881574706 0.000617439011615
2.99349674837 -0.197403375632 0.000613155964829
2.99819909955 -0.196926344572 0.000608882951967
3.00290145072 -0.196450479109 0.000604620191505
3.0076038019 -0.195975775743 0.000600367901944
3.01230615308 -0.195502232076 0.000596126298097
3.01700850425 -0.195029844644 0.000591895599103
3.02171085543 -0.19455861107 0.000587676016151
3.0264132066 -0.194088527923 0.000583467769073
3.03111555778 -0.193619592846 0.000579271065514
3.03581790895 -0.193151802444 0.000575086126059
3.04052026013 -0.192685154376 0.000570913154871
3.0452226113 -0.192219645285 0.000566752373357
3.04992496248 -0.191755272846 0.000562603982255
3.05462731366 -0.191292033737 0.000558468203857
3.05932966483 -0.190829925651 0.000554345235567
3.06403201601 -0.190368945299 0.000550235300614
3.06873436718 -0.189909090394 0.000546138593109
3.07343671836 -0.18945035768 0.000542055337319
3.07813906953 -0.188992744886 0.000537985724115
3.08284142071 -0.188536248789 0.000533929978875
3.08754377189 -0.188080867138 0.000529888289284
3.09224612306 -0.187626596741 0.000525860881925
3.09694847424 -0.187173435364 0.00052184794135
3.10165082541 -0.186721379847 0.000517849695399
3.10635317659 -0.186270427975 0.000513866325576
3.11105552776 -0.185820576618 0.000509898061046
3.11575787894 -0.185371823578 0.000505945080327
3.12046023011 -0.184924165756 0.000502007613976
3.12516258129 -0.184477600973 0.000498085837593
3.12986493247 -0.18403212616 0.000494179983186
3.13456728364 -0.183587739153 0.000490290223522
3.13926963482 -0.183144436915 0.000486416792112
3.14397198599 -0.182702217298 0.000482559858936
3.14867433717 -0.182261077295 0.000478719659096
3.15337668834 -0.181821014774 0.000474896359837
3.15807903952 -0.181382026759 0.000471090197915
3.16278139069 -0.180944111134 0.000467301337897
3.16748374187 -0.18050726495 0.00046353001825
3.17218609305 -0.18007148611 0.000459776400914
3.17688844422 -0.179636771693 0.000456040726145
3.1815907954 -0.179203119616 0.000452323153289
3.18629314657 -0.178770526989 0.000448623924427
3.19099549775 -0.178338991744 0.000444943196384
3.19569784892 -0.177908511018 0.0004412812131
3.2004002001 -0.17747908276 0.000437638128925
3.20510255127 -0.177050704134 0.000434014189696
3.20980490245 -0.176623373105 0.000430409547323
3.21450725363 -0.176197086865 0.000426824449564
3.2192096048 -0.175771843392 0.000423259045945
3.22391195598 -0.175347639907 0.000419713586151
3.22861430715 -0.174924474404 0.00041618821733
3.23331665833 -0.174502344127 0.000412683191131
3.2380190095 -0.174081247088 0.000409198652333
3.24272136068 -0.173661180558 0.000405734854546
3.24742371186 -0.173242142562 0.000402291940177
3.25212606303 -0.172824130398 0.000398870164811
3.25682841421 -0.172407142106 0.000395469668461
3.26153076538 -0.171991175008 0.000392090708643
3.26623311656 -0.171576227159 0.000388733422982
3.27093546773 -0.171162295908 0.000385398070873
3.27563781891 -0.170749379324 0.000382084787518
3.28034017008 -0.17033747478 0.000378793834133
3.28504252126 -0.16992658036 0.000375525343443
3.28974487244 -0.169516693462 0.000372279578399
3.29444722361 -0.169107812184 0.000369056669203
3.29914957479 -0.168699933948 0.000365856880422
3.30385192596 -0.168293056866 0.000362680339632
3.30855427714 -0.167887178385 0.000359527312908
3.31325662831 -0.16748229663 0.000356397925081
3.31795897949 -0.167078409072 0.000353292443581
3.32266133066 -0.166675513851 0.000350210990356
3.32736368184 -0.16627360846 0.000347153834007
3.33206603302 -0.165872691053 0.000344121093426
3.33676838419 -0.165472759147 0.00034111303819
3.34147073537 -0.165073810909 0.000338129783927
3.34617308654 -0.164675843877 0.000335171600922
3.35087543772 -0.164278856235 0.000332238601334
3.35557778889 -0.163882845543 0.000329331055861
3.36028014007 -0.163487809996 0.000326449072928
3.36498249124 -0.163093747178 0.000323592923313
3.36968484242 -0.162700655296 0.000320762711409
3.3743871936 -0.162308531958 0.000317958707695
3.37908954477 -0.161917375382 0.000315181012205
3.38379189595 -0.1615271832 0.000312429894686
3.38849424712 -0.161137953642 0.000309705450421
3.3931965983 -0.160749684359 0.000307007947967
3.39789894947 -0.160362373598 0.000304337477419
3.40260130065 -0.15997601903 0.000301694305626
3.40730365183 -0.159590618913 0.00029907851701
3.412006003 -0.15920617094 0.000296490376151
3.41670835418 -0.158822673383 0.00029392996126
3.42141070535 -0.158440123954 0.000291397534
3.42611305653 -0.158058520937 0.000288893165814
3.4308154077 -0.157677862067 0.000286417114751
3.43551775888 -0.157298145639 0.000283969444855
3.44022011005 -0.156919369407 0.000281550409808
3.44492246123 -0.15654153168 0.000279160065575
3.44962481241 -0.156164630231 0.000276798660659
3.45432716358 -0.155788663382 0.000274466242227
3.45902951476 -0.155413628927 0.000272163052721
3.46373186593 -0.155039525196 0.000269889129717
3.46843421711 -0.154666350006 0.00026764470869
3.47313656828 -0.154294101699 0.000265429816786
3.47783891946 -0.153922778109 0.000263244681532
3.48254127063 -0.153552377591 0.000261089318767
3.48724362181 -0.153182897998 0.00025896394704
3.49194597299 -0.152814337698 0.000256868569963
3.49664832416 -0.152446694561 0.000254803396043
3.50135067534 -0.152079966967 0.000252768415705
3.50605302651 -0.151714152806 0.000250763826288
3.51075537769 -0.151349250469 0.000248789604066
3.51545772886 -0.150985257863 0.000246845934059
3.52016008004 -0.150622173391 0.000244932777392
3.52486243121 -0.150259994979 0.000243050305599
3.52956478239 -0.14989872104 0.000241198463649
3.53426713357 -0.14953834952 0.000239377408406
3.53896948474 -0.149178878842 0.000237587067691
3.54367183592 -0.14882030697 0.000235827582515
3.54837418709 -0.148462632337 0.000234098862558
3.55307653827 -0.148105852925 0.000232401031825
3.55777888944 -0.147749967181 0.000230733980894
3.56248124062 -0.1473949731 0.000229097815632
3.5671835918 -0.147040869142 0.000227492406605
3.57188594297 -0.146687653319 0.000225917840464
3.57658829415 -0.146335324102 0.000224373966908
3.58129064532 -0.14598387952 0.000222860852343
3.5859929965 -0.145633318054 0.000221378324843
3.59069534767 -0.14528363775 0.000219926429625
3.59539769885 -0.1449348371 0.000218504972461
3.60010005002 -0.144586914167 0.000217113976536
3.6048024012 -0.144239867452 0.000215753224762
3.60950475238 -0.143893695037 0.000214422717559
3.61420710355 -0.14354839543 0.000213122214554
3.61890945473 -0.143203966732 0.0002118516928
3.6236118059 -0.142860407461 0.000210610888344
3.62831415708 -0.142517715731 0.000209399754431
3.63301650825 -0.142175890074 0.000208218003391
3.63771885943 -0.141834928619 0.00020706556437
3.6424212106 -0.141494829907 0.000205942126019
3.64712356178 -0.141155592084 0.000204847593264
3.65182591296 -0.140817213699 0.000203781631286
3.65652826413 -0.140479692915 0.000202744120856
3.66123061531 -0.140143028292 0.000201734704079
3.66593296648 -0.139807218007 0.000200753237812
3.67063531766 -0.139472260629 0.000199799341669
3.67533766883 -0.139138154352 0.00019887284902
3.68004002001 -0.138804897754 0.000197973357761
3.68474237118 -0.138472489043 0.000197100678391
3.68944472236 -0.138140926809 0.000196254388034
3.69414707354 -0.137810209273 0.000195434275117
3.69884942471 -0.137480335034 0.000194639897123
3.70355177589 -0.137151302329 0.000193871021374
3.70825412706 -0.136823109768 0.000193127186997
3.71295647824 -0.1364957556 0.000192408141349
3.71765882941 -0.136169238444 0.000191713406641
3.72236118059 -0.135843556566 0.000191042711547
3.72706353177 -0.135518708593 0.000190395562934
3.73176588294 -0.135194692805 0.000189771672213
3.73646823412 -0.134871507838 0.000189170532595
3.74117058529 -0.134549151987 0.000188591839753
3.74587293647 -0.134227623896 0.00018803507503
3.75057528764 -0.133906921874 0.000187499919982
3.75527763882 -0.133587044576 0.000186985845947
3.75997998999 -0.133267990324 0.000186492522054
3.76468234117 -0.13294975778 0.000186019411543
3.76938469235 -0.13263234528 0.000185566172863
3.77408704352 -0.132315751498 0.0001851322631
3.7787893947 -0.131999974781 0.000184717331786
3.78349174587 -0.131685013812 0.000184320831799
3.78819409705 -0.131370866952 0.000183942405534
3.79289644822 -0.131057532892 0.000183581503594
3.7975987994 -0.130745010007 0.000183237762999
3.80230115057 -0.130433296995 0.000182910633973
3.80700350175 -0.130122392247 0.000182599749892
3.81170585293 -0.129812294468 0.000182304562446
3.8164082041 -0.12950300206 0.000182024703048
3.82111055528 -0.129194513739 0.000181759626631
3.82581290645 -0.128886827919 0.000181508964256
3.83051525763 -0.128579943326 0.000181272175796
3.8352176088 -0.128273858385 0.000181048893498
3.83991995998 -0.127968571829 0.000180838583772
3.84462231115 -0.127664082099 0.000180640881498
3.84932466233 -0.127360387934 0.000180455261121
3.85402701351 -0.127057487787 0.000180281361505
3.85872936468 -0.126755380406 0.000180118666514
3.86343171586 -0.126454064257 0.000179966820244
3.86813406703 -0.126153538096 0.000179825317245
3.87283641821 -0.1258538004 0.000179693807989
3.87753876938 -0.125554849934 0.00017957179886
3.88224112056 -0.125256685187 0.000179458947738
3.88694347174 -0.124959304932 0.000179354773872
3.89164582291 -0.124662707668 0.000179258943474
3.89634817409 -0.124366892178 0.000179170989567
3.90105052526 -0.124071856974 0.00017909058751
3.90575287644 -0.123777600844 0.0001790172849
3.91045522761 -0.123484122313 0.000178950766949
3.91515757879 -0.123191420177 0.000178890596511
3.91985992996 -0.122899492972 0.000178836469263
3.92456228114 -0.122608339502 0.000178787963889
3.92926463232 -0.122317958314 0.000178744787042
3.93396698349 -0.122028348221 0.000178706533711
3.93866933467 -0.12173950778 0.000178672921946
3.94337168584 -0.121451435811 0.000178643563418
3.94807403702 -0.121164130884 0.000178618187912
3.95277638819 -0.120877591825 0.000178596424067
3.95747873937 -0.120591817216 0.00017857801366
3.96218109054 -0.120306805891 0.000178562602505
3.96688344172 -0.120022556442 0.000178549944555
3.9715857929 -0.11973906771 0.000178539702932
3.97628814407 -0.119456338298 0.000178531643883
3.98099049525 -0.119174367055 0.000178525447898
3.98569284642 -0.118893152596 0.000178520893581
3.9903951976 -0.118612693775 0.000178517678789
3.99509754877 -0.118332989217 0.000178515594493
3.99979989995 -0.118054037785 0.000178514355859
4.00450225112 -0.117775837951 0.000178513766188
4.0092046023 -0.11749838767 0.000178513557865
4.01390695348 -0.117221684466 0.000178513546437
4.01860930465 -0.116945726099 0.000178513481151
4.02331165583 -0.11667051011 0.000178513189417
4.028014007 -0.116396034272 0.000178512436729
4.03271635818 -0.116122296146 0.000178511061914
4.03741870935 -0.115849293519 0.000178508846086
4.04212106053 -0.11557702397 0.000178505639035
4.04682341171 -0.115305485301 0.000178501236873
4.05152576288 -0.115034675109 0.000178495499901
4.05622811406 -0.114764591209 0.00017848823861
4.06093046523 -0.114495231216 0.000178479323362
4.06563281641 -0.11422659296 0.000178468578419
4.07033516758 -0.113958674072 0.000178455883754
4.07503751876 -0.113691472398 0.000178441076807
4.07973986993 -0.113424985586 0.000178424046723
4.08444222111 -0.113159211494 0.00017840464353
4.08914457229 -0.11289414779 0.000178382765122
4.09384692346 -0.112629792343 0.000178358273541
4.09854927464 -0.11236614284 0.000178331075009
4.10325162581 -0.112103197163 0.000178301043031
4.10795397699 -0.111840953015 0.000178268091749
4.11265632816 -0.111579408293 0.000178232105591
4.11735867934 -0.111318560715 0.000178193006225
4.12206103051 -0.111058408194 0.000178150688482
4.12676338169 -0.110798948463 0.000178105081176
4.13146573287 -0.110540179447 0.000178056089035
4.13616808404 -0.110282098898 0.000178003647653
4.14087043522 -0.110024704753 0.000177947671171
4.14557278639 -0.10976799478 0.000177888101609
4.15027513757 -0.109511966928 0.000177824862055
4.15497748874 -0.109256618983 0.000177757900618
4.15967983992 -0.109001948907 0.00017768714888
4.16438219109 -0.1087479545 0.000177612560717
4.16908454227 -0.108494633739 0.000177534075779
4.17378689345 -0.108241984439 0.000177451653393
4.17848924462 -0.107990004589 0.000177365240864
4.1831915958 -0.107738692021 0.000177274802681
4.18789394697 -0.107488044735 0.000177180293405
4.19259629815 -0.107238060579 0.000177081682403
4.19729864932 -0.106988737567 0.000176978931119
4.2020010005 -0.106740073561 0.000176872013527
4.20670335168 -0.106492066587 0.000176760897591
4.21140570285 -0.106244714523 0.000176645561642
4.21610805403 -0.105998015407 0.000176525979816
4.2208104052 -0.105751967133 0.000176402134558
4.22551275638 -0.105506567751 0.000176274005852
4.23021510755 -0.105261815168 0.000176141580022
4.23491745873 -0.105017707447 0.000176004842586
4.2396198099 -0.104774242511 0.000175863783534
4.24432216108 -0.104531418435 0.000175718393617
4.24902451226 -0.104289233156 0.000175568666282
4.25372686343 -0.104047684759 0.000175414597231
4.25842921461 -0.103806771199 0.000175256183173
4.26313156578 -0.103566490571 0.000175093424489
4.26783391696 -0.103326840843 0.000174926320965
4.27253626813 -0.103087820124 0.000174754877403
4.27723861931 -0.102849426396 0.000174579096492
4.28194097048 -0.102611657779 0.000174398987208
4.28664332166 -0.102374512269 0.000174214554978
4.29134567284 -0.102137987997 0.000174025812723
4.29604802401 -0.101902082974 0.000173832768449
4.30075037519 -0.101666795343 0.000173635438795
4.30545272636 -0.101432123128 0.000173433834206
4.31015507754 -0.101198064483 0.000173227974828
4.31485742871 -0.100964617445 0.0001730178734
4.31955977989 -0.100731780181 0.000172803553379
4.32426213106 -0.100499550741 0.000172585029666
4.32896448224 -0.100267927303 0.000172362328838
4.33366683342 -0.100036907931 0.000172135467835
4.33836918459 -0.0998064908123 0.000171904476173
4.34307153577 -0.099576674026 0.000171669372714
4.34777388694 -0.0993474557702 0.000171430189739
4.35247623812 -0.0991188341367 0.000171186947925
4.35717858929 -0.0988908073347 0.000170939682154
4.36188094047 -0.0986633734692 0.000170688414813
4.36658329165 -0.0984365307602 0.00017043318323
4.37128564282 -0.0982102773252 0.000170174011406
4.375987994 -0.0979846113953 0.000169910938964
4.38069034517 -0.0977595311011 0.00016964399143
4.38539269635 -0.0975350346843 0.000169373210582
4.39009504752 -0.0973111202879 0.000169098623381
4.3947973987 -0.097087786164 0.000168820273631
4.39949974987 -0.0968650304687 0.000168538189643
4.40420210105 -0.0966428514643 0.000168252417117
4.40890445223 -0.0964212473195 0.000167962985644
4.4136068034 -0.096200216307 0.000167669942701
4.41830915458 -0.0959797566082 0.000167373319078
4.42301150575 -0.0957598665057 0.000167073163916
4.42771385693 -0.095540544193 0.000166769509142
4.4324162081 -0.0953217879633 0.000166462405446
4.43711855928 -0.0951035960221 0.00016615188583
4.44182091045 -0.0948859666728 0.000165838002429
4.44652326163 -0.0946688981334 0.000165520789257
4.45122561281 -0.0944523887167 0.000165200299798
4.45592796398 -0.0942364366527 0.000164876569022
4.46063031516 -0.0940210402648 0.000164549651664
4.46533266633 -0.0938061977944 0.000164219583597
4.47003501751 -0.0935919075745 0.000163886420718
4.47473736868 -0.0933781678588 0.000163550199751
4.47943971986 -0.0931649769899 0.000163210977671
4.48414207103 -0.0929523332334 0.000162868792005
4.48884442221 -0.0927402349412 0.000162523700723
4.49354677339 -0.0925286803907 0.000162175742108
4.49824912456 -0.0923176679437 0.000161824975052
4.50295147574 -0.0921071958888 0.000161471438549
4.50765382691 -0.0918972625971 0.000161115192332
4.51235617809 -0.0916878663688 0.000160756276073
4.51705852926 -0.0914790055848 0.000160394750275
4.52176088044 -0.0912706785561 0.000160030655244
4.52646323162 -0.0910628836734 0.000159664052187
4.53116558279 -0.0908556192589 0.000159294982012
4.53586793397 -0.0906488837121 0.000158923506559
4.54057028514 -0.0904426753668 0.000158549667303
4.54527263632 -0.0902369926315 0.000158173526657
4.54997498749 -0.090031833851 0.000157795126628
4.55467733867 -0.0898271974434 0.000157414530144
4.55937968984 -0.0896230817641 0.000157031779712
4.56408204102 -0.08941948524 0.000156646938716
4.5687843922 -0.0892164062377 0.000156260050132
4.57348674337 -0.0890138431932 0.000155871177745
4.57818909455 -0.0888117944834 0.000155480364974
4.58289144572 -0.0886102585537 0.000155087675948
4.5875937969 -0.0884092337917 0.000154693154499
4.59229614807 -0.088208718651 0.000154296865052
4.59699849925 -0.0880087115304 0.000153898851827
4.60170085042 -0.0878092108924 0.000153499179491
4.6064032016 -0.0876102151456 0.000153097892625
4.61110555278 -0.0874117227617 0.000152695056092
4.61580790395 -0.0872137321596 0.000152290714811
4.62051025513 -0.0870162418199 0.000151884933789
4.6252126063 -0.0868192501715 0.000151477758259
4.62991495748 -0.0866227557035 0.000151069253331
4.63461730865 -0.0864267568552 0.000150659464525
4.63931965983 -0.0862312521245 0.000150248457007
4.644022011 -0.0860362399605 0.000149836276563
4.64872436218 -0.0858417188692 0.000149422988372
4.65342671336 -0.0856476873103 0.000149008638461
4.65812906453 -0.0854541437982 0.000148593291983
4.66283141571 -0.0852610868026 0.000148176995179
4.66753376688 -0.0850685148459 0.000147759813133
4.67223611806 -0.0848764264077 0.000147341792282
4.67693846923 -0.0846848200189 0.000146922997598
4.68164082041 -0.0844936941686 0.000146503475691
4.68634317159 -0.0843030473963 0.000146083291378
4.69104552276 -0.0841128782008 0.000145662491424
4.69574787394 -0.0839231851292 0.000145241140452
4.70045022511 -0.0837339666902 0.000144819285352
4.70515257629 -0.0835452214393 0.000144396990516
4.70985492746 -0.0833569478947 0.000143974302939
4.71455727864 -0.0831691446196 0.000143551286742
4.71925962981 -0.0829818101415 0.000143127989001
4.72396198099 -0.0827949430321 0.000142704473527
4.72866433217 -0.0826085418282 0.00014228078745
4.73336668334 -0.0824226051091 0.000141856994239
4.73806903452 -0.0822371314211 0.000141433141051
4.74277138569 -0.0820521193515 0.000141009290968
4.74747373687 -0.0818675674556 0.000140585491158
4.75217608804 -0.0816834743284 0.000140161804276
4.75687843922 -0.0814998385345 0.000139738277471
4.76158079039 -0.0813166586768 0.000139314972935
4.76628314157 -0.0811339333289 0.000138891937773
4.77098549275 -0.080951661101 0.000138469233672
4.77568784392 -0.0807698405759 0.00013804690767
4.7803901951 -0.0805884703719 0.00013762502091
4.78509254627 -0.0804075490803 0.000137203620331
4.78979489745 -0.0802270753269 0.000136782766496
4.79449724862 -0.0800470477119 0.000136362506216
4.7991995998 -0.0798674648688 0.000135942899433
4.80390195097 -0.0796883254063 0.000135523992803
4.80860430215 -0.0795096279655 0.000135105845608
4.81330665333 -0.0793313711639 0.000134688504314
4.8180090045 -0.07915355365 0.000134272027506
4.82271135568 -0.0789761740498 0.000133856461431
4.82741370685 -0.0787992310191 0.00013344186393
4.83211605803 -0.0786227231925 0.000133028281001
4.8368184092 -0.0784466492332 0.000132615769703
4.84152076038 -0.0782710077845 0.000132204375751
4.84622311156 -0.0780957975162 0.000131794155376
4.85092546273 -0.0779210170806 0.000131385153978
4.85562781391 -0.0777466651547 0.00013097742692
4.86033016508 -0.0775727403985 0.000130571019249
4.86503251626 -0.0773992414969 0.000130165985416
4.86973486743 -0.077226167118 0.000129762370081
4.87443721861 -0.0770535159534 0.000129360226738
4.87913956978 -0.0768812866798 0.000128959599624
4.88384192096 -0.0767094779956 0.000128560541233
4.88854427214 -0.0765380885858 0.000128163095335
4.89324662331 -0.0763671171558 0.000127767313384
4.89794897449 -0.0761965623987 0.000127373238644
4.90265132566 -0.0760264230268 0.000126980921481
4.90735367684 -0.075856697741 0.000126590404613
4.91205602801 -0.0756873852609 0.000126201737273
4.91675837919 -0.075518484295 0.000125814961593
4.92146073036 -0.0753499935698 0.000125430125625
4.92616308154 -0.0751819118017 0.000125047270873
4.93086543272 -0.0750142377244 0.000124666444161
4.93556778389 -0.0748469700618 0.000124287686324
4.94027013507 -0.0746801075539 0.000123911042909
4.94497248624 -0.0745136489329 0.000123536554037
4.94967483742 -0.0743475929456 0.000123164263935
4.95437718859 -0.0741819383316 0.000122794211962
4.95907953977 -0.0740166838443 0.000122426440977
4.96378189094 -0.073851828231 0.000122060989534
4.96848424212 -0.073687370252 0.000121697899078
4.9731865933 -0.0735233086619 0.000121337207309
4.97788894447 -0.0733596422273 0.000120978954212
4.98259129565 -0.0731963697108 0.000120623176589
4.98729364682 -0.0730334898854 0.000120269912913
4.991995998 -0.072871001521 0.000119919199043
4.99669834917 -0.0727089033971 0.000119571071898
5.00140070035 -0.0725471942912 0.000119225566344
5.00610305153 -0.0723858729887 0.000118882717697
5.0108054027 -0.0722249382749 0.000118542559789
5.01550775388 -0.0720643889418 0.000118205126283
5.02021010505 -0.0719042237812 0.000117870449932
5.02491245623 -0.071744441592 0.000117538562703
5.0296148074 -0.0715850411731 0.000117209496218
5.03431715858 -0.0714260213297 0.000116883280711
5.03901950975 -0.0712673808678 0.000116559946626
5.04372186093 -0.0711091185989 0.000116239522416
5.04842421211 -0.070951233336 0.000115922037306
5.05312656328 -0.0707937238968 0.000115607517929
5.05782891446 -0.0706365891016 0.000115295992243
5.06253126563 -0.0704798277741 0.000114987485021
5.06723361681 -0.0703234387415 0.000114682022914
5.07193596798 -0.0701674208337 0.000114379628794
5.07663831916 -0.0700117728849 0.000114080327963
5.08134067033 -0.0698564937308 0.000113784141358
5.08604302151 -0.0697015822127 0.000113491092891
5.09074537269 -0.0695470371727 0.000113201201527
5.09544772386 -0.0693928574584 0.000112914489754
5.10015007504 -0.0692390419177 0.000112630974531
5.10485242621 -0.0690855894054 0.000112350676882
5.10955477739 -0.0689324987755 0.000112073611735
5.11425712856 -0.0687797688892 0.000111799798615
5.11895947974 -0.0686273986065 0.000111529250391
5.12366183091 -0.0684753867953 0.000111261985055
5.12836418209 -0.0683237323212 0.000110998013396
5.13306653327 -0.0681724340591 0.000110737351844
5.13776888444 -0.0680214908805 0.000110480009085
5.14247123562 -0.0678709016663 0.000110225999959
5.14717358679 -0.0677206652943 0.000109975331033
5.15187593797 -0.0675707806519 0.000109728015534
5.15657828914 -0.0674212466222 0.000109484057893
5.16128064032 -0.0672720620994 0.000109243469706
5.1659829915 -0.0671232259724 0.000109006253257
5.17068534267 -0.0669747371418 0.000108772418491
5.17538769385 -0.0668265945018 0.000108541965539
5.18009004502 -0.0666787969597 0.000108314902682
5.1847923962 -0.0665313434156 0.000108091227894
5.18949474737 -0.0663842327824 0.000107870947779
5.19419709855 -0.0662374639662 0.000107654058159
5.19889944972 -0.0660910358864 0.000107440563953
5.2036018009 -0.0659449474542 0.000107230458834
5.20830415208 -0.0657991975955 0.000107023746032
5.21300650325 -0.0656537852269 0.000106820417083
5.21770885443 -0.0655087092805 0.000106620473527
5.2224112056 -0.0653639686786 0.000106423904775
5.22711355678 -0.0652195623591 0.000106230710684
5.23181590795 -0.0650754892497 0.000106040878554
5.23651825913 -0.0649317482948 0.000105854406569
5.2412206103 -0.0647883384273 0.000105671279943
5.24592296148 -0.0646452585975 0.000105491495194
5.25062531266 -0.0645025077436 0.000105315035477
5.25532766383 -0.0643600848223 0.000105141895662
5.26003001501 -0.0642179887771 0.000104972056873
5.26473236618 -0.0640762185701 0.000104805512353
5.26943471736 -0.0639347731505 0.000104642241232
5.27413706853 -0.0637936514862 0.000104482235145
5.27883941971 -0.0636528525319 0.000104325471266
5.28354177088 -0.0635123752613 0.000104171939653
5.28824412206 -0.063372218634 0.000104021615568
5.29294647324 -0.0632323816295 0.000103874487518
5.29764882441 -0.0630928632129 0.000103730528899
5.30235117559 -0.0629536623695 0.000103589726706
5.30705352676 -0.0628147780694 0.000103452052518
5.31175587794 -0.0626762093038 0.000103317491853
5.31645822911 -0.0625379550478 0.000103186014527
5.32116058029 -0.062400014298 0.000103057604625
5.32586293147 -0.0622623860349 0.000102932230256
5.33056528264 -0.0621250692609 0.000102809874114
5.33526763382 -0.0619880629613 0.000102690502662
5.33996998499 -0.0618513661442 0.000102574097249
5.34467233617 -0.0617149777998 0.000102460622758
5.34937468734 -0.0615788969418 0.000102350059242
5.35407703852 -0.0614431225653 0.000102242370066
5.35877938969 -0.06130765369 0.000102137534041
5.36348174087 -0.0611724893156 0.000102035513086
5.36818409205 -0.061037628467 0.00010193628482
5.37288644322 -0.0609030701492 0.000101839809785
5.3775887944 -0.0607688133924 0.000101746064468
5.38229114557 -0.0606348572069 0.000101655008106
5.38699349675 -0.0605012006276 0.00010156661611
5.39169584792 -0.0603678426699 0.000101480846487
5.3963981991 -0.0602347823745 0.000101397673633
5.40110055027 -0.060102018761 0.000101317054398
5.40580290145 -0.0599695508758 0.000101238962224
5.41050525263 -0.0598373777434 0.000101163352881
5.4152076038 -0.0597054984149 0.000101090198921
5.41990995498 -0.05957391192 0.000101019455109
5.42461230615 -0.0594426173153 0.000100951093169
5.42931465733 -0.0593116136348 0.000100885066944
5.4340170085 -0.0591808999402 0.000100821347387
5.43871935968 -0.0590504752705 0.000100759887498
5.44342171085 -0.0589203386925 0.000100700657527
5.44812406203 -0.05879048925 0.000100643609707
5.45282641321 -0.0586609260147 0.000100588713649
5.45752876438 -0.0585316480352 0.000100535920896
5.46223111556 -0.0584026543882 0.000100485200484
5.46693346673 -0.0582739441267 0.000100436503347
5.47163581791 -0.0581455163329 0.000100389798006
5.47633816908 -0.058017370064 0.000100345034861
5.48104052026 -0.0578895044075 0.000100302181985
5.48574287144 -0.0577619184253 0.000100261189321
5.49044522261 -0.0576346112092 0.000100222024553
5.49514757379 -0.0575075818261 0.000100184637245
5.49984992496 -0.057380829373 0.00010014899475
5.50455227614 -0.0572543529207 0.000100115046329
5.50925462731 -0.0571281515713 0.000100082759066
5.51395697849 -0.0570022244003 0.000100052081988
5.51865932966 -0.0568765705148 0.000100022981971
5.52336168084 -0.0567511889942 9.999540788e-05
5.52806403202 -0.0566260789505 9.99693264391e-05
5.53276638319 -0.0565012394679 9.9944686423e-05
5.53746873437 -0.0563766696632 9.99214544575e-05
5.54217108554 -0.0562523686246 9.98995792956e-05
5.54687343672 -0.0561283354737 9.987902752e-05
5.55157578789 -0.0560045693037 9.98597479277e-05
5.55627813907 -0.0558810692403 9.9841707111e-05
5.56098049024 -0.0557578343808 9.98248539749e-05
5.56568284142 -0.0556348638562 9.98091551721e-05
5.5703851926 -0.055512156768 9.97945597784e-05
5.57508754377 -0.0553897122517 9.97810345552e-05
5.57978989495 -0.0552675294131 9.97685288094e-05
5.58449224612 -0.0551456073923 9.97570094581e-05
5.5891945973 -0.0550239452994 9.97464260973e-05
5.59389694847 -0.0549025422793 9.97367458449e-05
5.59859929965 -0.054781397446 9.97279186417e-05
5.60330165082 -0.0546605099489 9.97199118495e-05
5.608004002 -0.0545398789065 9.97126758075e-05
5.61270635318 -0.0544195034727 9.97061781622e-05
5.61740870435 -0.0542993827701 9.97003697029e-05
5.62211105553 -0.054179515957 9.96952183997e-05
5.6268134067 -0.0540599021602 9.96906755408e-05
5.63151575788 -0.0539405405426 9.96867094574e-05
5.63621810905 -0.0538214302348 9.96832719832e-05
5.64092046023 -0.0537025704045 9.96803318455e-05
5.64562281141 -0.0535839601864 9.96778414682e-05
5.65032516258 -0.0534655987522 9.96757700078e-05
5.65502751376 -0.0533474852409 9.96740705206e-05
5.65972986493 -0.0532296188287 9.96727126235e-05
5.66443221611 -0.0531119986585 9.96716500457e-05
5.66913456728 -0.0529946239109 9.96708528936e-05
5.67383691846 -0.0528774937328 9.9670275607e-05
5.67853926963 -0.0527606073091 9.96698888096e-05
5.68324162081 -0.0526439637906 9.96696476878e-05
5.68794397199 -0.0525275623664 9.96695234079e-05
5.69264632316 -0.0524114021917 9.96694719366e-05
5.69734867434 -0.0522954824595 9.96694650073e-05
5.70205102551 -0.0521798023291 9.96694593987e-05
5.70675337669 -0.0520643609977 9.9669427433e-05
5.71145572786 -0.0519491576283 9.9669326731e-05
5.71615807904 -0.0518341914227 9.96691302246e-05
5.72086043021 -0.0517194615474 9.96687964044e-05
5.72556278139 -0.0516049672085 9.96682988311e-05
5.73026513257 -0.0514907075765 9.96675968911e-05
5.73496748374 -0.0513766818613 9.96666647915e-05
5.73966983492 -0.0512628892376 9.9665462839e-05
5.74437218609 -0.0511493289195 9.96639659032e-05
5.74907453727 -0.0510360000851 9.96621352337e-05
5.75377688844 -0.0509229019529 9.96599463773e-05
5.75847923962 -0.0508100337046 9.96573615476e-05
5.76318159079 -0.0506973945629 9.96543569822e-05
5.76788394197 -0.0505849837132 9.9650895878e-05
5.77258629315 -0.0504728003821 9.96469551755e-05
5.77728864432 -0.0503608437589 9.96424990733e-05
5.7819909955 -0.0502491130741 9.96375052258e-05
5.78669334667 -0.0501376075211 9.96319388498e-05
5.79139569785 -0.0500263263339 9.96257783235e-05
5.79609804902 -0.0499152687097 9.96189898973e-05
5.8008004002 -0.0498044338869 9.96115526823e-05
5.80550275138 -0.0496938210657 9.96034339761e-05
5.81020510255 -0.0495834294886 9.95946136312e-05
5.81490745373 -0.0494732583598 9.95850600051e-05
5.8196098049 -0.0493633069256 9.95747536985e-05
5.82431215608 -0.0492535743935 9.95636641408e-05
5.82901450725 -0.0491440600138 9.95517726871e-05
5.83371685843 -0.0490347629977 9.95390498493e-05
5.8384192096 -0.0489256825994 9.95254777425e-05
5.84312156078 -0.0488168180337 9.95110279707e-05
5.84782391196 -0.0487081685585 9.94956834138e-05
5.85252626313 -0.0485997333921 9.94794167766e-05
5.85722861431 -0.0484915117962 9.9462211708e-05
5.86193096548 -0.048383502993 9.94440420213e-05
5.86663331666 -0.0482757062475 9.94248921382e-05
5.87133566783 -0.0481681207857 9.94047369875e-05
5.87603801901 -0.0480607458763 9.93835617665e-05
5.88074037018 -0.0479535807485 9.93613425258e-05
5.88544272136 -0.0478466246752 9.93380652411e-05
5.89014507254 -0.0477398768888 9.931370709e-05
5.89484742371 -0.047633336666 9.92882548289e-05
5.89954977489 -0.0475270032425 9.92616867675e-05
5.90425212606 -0.0474208758989 9.92339904443e-05
5.90895447724 -0.0473149538742 9.92051453052e-05
5.91365682841 -0.0472092364523 9.91751396726e-05
5.91835917959 -0.0471037228763 9.91439541322e-05
5.92306153076 -0.0469984124332 9.91115777913e-05
5.92776388194 -0.0468933043699 9.90779923785e-05
5.93246623312 -0.0467883979767 9.90431877868e-05
5.93716858429 -0.0466836925038 9.90071468907e-05
5.94187093547 -0.0465791872454 9.89698603692e-05
5.94657328664 -0.0464748814546 9.89313122448e-05
5.95127563782 -0.0463707744296 9.88914939834e-05
5.95597798899 -0.0462668654267 9.88503907568e-05
5.96068034017 -0.0461631537474 9.88079948183e-05
5.96538269135 -0.0460596386516 9.87642924904e-05
5.97008504252 -0.0459563194443 9.87192768139e-05
5.9747873937 -0.0458531953884 9.8672935263e-05
5.97948974487 -0.0457502657926 9.86252616661e-05
5.98419209605 -0.045647529923 9.85762446498e-05
5.98889444722 -0.0455449870918 9.852587883e-05
5.9935967984 -0.0454426365683 9.84741539862e-05
5.99829914957 -0.0453404776683 9.84210655221e-05
6.00300150075 -0.0452385096775 9.83666043666e-05
6.00770385193 -0.0451367320981 9.83107666875e-05
6.0124062031 -0.0450351445075 9.82535443638e-05
6.01710855428 -0.0449337465306 9.81949341245e-05
6.02181090545 -0.0448325377491 9.81349286409e-05
6.02651325663 -0.0447315177899 9.80735251619e-05
6.0312156078 -0.0446306862366 9.80107171196e-05
6.03591795898 -0.0445300427178 9.79465022615e-05
6.04062031015 -0.0444295868187 9.78808747513e-05
6.04532266133 -0.04432931817 9.78138328138e-05
6.05002501251 -0.0442292363589 9.77453713156e-05
6.05472736368 -0.0441293410179 9.76754889398e-05
6.05942971486 -0.0440296317355 9.76041812279e-05
6.06413206603 -0.0439301081463 9.75314473015e-05
6.06883441721 -0.0438307698412 9.74572833508e-05
6.07353676838 -0.0437316164559 9.73816889176e-05
6.07823911956 -0.0436326475829 9.73046608148e-05
6.08294147073 -0.0435338628602 9.72261989868e-05
6.08764382191 -0.0434352618821 9.71463008443e-05
6.09234617309 -0.0433368442883 9.70649667169e-05
6.09704852426 -0.0432386096748 9.69821945897e-05
6.10175087544 -0.043140557683 9.68979851607e-05
6.10645322661 -0.0430426879106 9.6812336966e-05
6.11115557779 -0.042945000001 9.67252510567e-05
6.11585792896 -0.0428474935535 9.66367264973e-05
6.12056028014 -0.0427501682134 9.6546764677e-05
6.12526263132 -0.0426530235816 9.64553651667e-05
6.12996498249 -0.0425560593051 9.63625296797e-05
6.13466733367 -0.0424592749867 9.62682582721e-05
6.13936968484 -0.042362670275 9.61725529673e-05
6.14407203602 -0.0422662447746 9.60754142867e-05
6.14877438719 -0.0421699981356 9.59768445501e-05
6.15347673837 -0.0420739299645 9.58768447252e-05
6.15817908954 -0.0419780399132 9.57754174149e-05
6.16288144072 -0.0418823275896 9.56725640145e-05
6.1675837919 -0.0417867926476 9.5568287398e-05
6.17228614307 -0.0416914346968 9.54625893702e-05
6.17698849425 -0.0415962533923 9.53554730641e-05
6.18169084542 -0.0415012483458 9.52469406764e-05
6.1863931966 -0.0414064192143 9.51369955879e-05
6.19109554777 -0.0413117656106 9.50256403705e-05
6.19579789895 -0.0412172871936 9.49128786421e-05
6.20050025012 -0.041122983578 9.4798713333e-05
6.2052026013 -0.0410288544239 9.46831482881e-05
6.20990495248 -0.0409348993479 9.45661867802e-05
6.21460730365 -0.0408411180117 9.44478328716e-05
6.21930965483 -0.0407475100337 9.43280901624e-05
6.224012006 -0.0406540750772 9.42069629222e-05
6.22871435718 -0.0405608127619 9.40844550641e-05
6.23341670835 -0.0404677227531 9.3960571056e-05
6.23811905953 -0.0403748046719 9.38353151097e-05
6.2428214107 -0.0402820581851 9.37086918826e-05
6.24752376188 -0.0401894829158 9.35807058718e-05
6.25222611306 -0.0400970785323 9.34513619153e-05
6.25692846423 -0.040004844659 9.33206647832e-05
6.26163081541 -0.0399127809661 9.31886194856e-05
6.26633316658 -0.0398208870794 9.30552310522e-05
6.27103551776 -0.0397291626708 9.29205046585e-05
6.27573786893 -0.0396376073676 9.27844455813e-05
6.28044022011 -0.0395462208434 9.2647059154e-05
6.28514257129 -0.0394550027269 9.25083508885e-05
6.28984492246 -0.0393639526932 9.23683262698e-05
6.29454727364 -0.039273070373 9.22269910329e-05
6.29924962481 -0.0391823554426 9.20843508071e-05
6.30395197599 -0.0390918075343 9.19404115404e-05
6.30865432716 -0.0390014263259 9.17951789999e-05
6.31335667834 -0.0389112114514 9.16486593355e-05
6.31805902951 -0.0388211625901 9.1500858446e-05
6.32276138069 -0.0387312793775 9.13517826734e-05
6.32746373187 -0.0386415614942 9.12014380415e-05
6.33216608304 -0.0385520085775 9.10498310755e-05
6.33686843422 -0.0384626203096 9.08969679183e-05
6.34157078539 -0.0383733963291 9.07428552677e-05
6.34627313657 -0.0382843363196 9.05874993812e-05
6.35097548774 -0.0381954399216 9.04309071199e-05
6.35567783892 -0.0381067068202 9.02730848508e-05
6.36038019009 -0.0380181366567 9.01140395893e-05
6.36508254127 -0.0379297291184 8.99537778068e-05
6.36978489245 -0.037841483848 8.97923066641e-05
6.37448724362 -0.037753400534 8.96296327335e-05
6.3791895948 -0.0376654788208 8.94657633122e-05
6.38389194597 -0.0375777183982 8.93007050681e-05
6.38859429715 -0.0374901189123 8.91344654276e-05
6.39329664832 -0.0374026800542 8.89670511499e-05
6.3979989995 -0.0373154014715 8.87984697828e-05
6.40270135067 -0.0372282828569 8.86287281725e-05
6.40740370185 -0.0371413238592 8.8457833981e-05
6.41210605303 -0.0370545241726 8.8285794137e-05
6.4168084042 -0.0369678834474 8.81126164106e-05
6.42151075538 -0.0368814013794 8.79383078087e-05
6.42621310655 -0.0367950776201 8.77628762014e-05
6.43091545773 -0.036708911867 8.75863286716e-05
6.4356178089 -0.0366229037728 8.74086731826e-05
6.44032016008 -0.0365370530362 8.72299168895e-05
6.44502251126 -0.0364513593118 8.70500678416e-05
6.44972486243 -0.0363658222995 8.68691332647e-05
6.45442721361 -0.0362804416554 8.66871212871e-05
6.45912956478 -0.0361952170807 8.6504039201e-05
6.46383191596 -0.036110148233 8.63198952087e-05
6.46853426713 -0.0360252348147 8.61346966659e-05
6.47323661831 -0.0359404764848 8.5948451843e-05
6.47793896948 -0.0358558729475 8.57611681561e-05
6.48264132066 -0.0357714238629 8.55728539382e-05
6.48734367184 -0.0356871289365 8.53835166627e-05
6.49204602301 -0.0356029878299 8.51931647208e-05
6.49674837419 -0.0355190002499 8.50018056401e-05
6.50145072536 -0.0354351658596 8.48094478638e-05
6.50615307654 -0.035351484367 8.46160989725e-05
6.51085542771 -0.0352679554367 8.44217674557e-05
6.51555777889 -0.035184578778 8.42264609449e-05
6.52026013006 -0.0351013540569 8.40301879711e-05
6.52496248124 -0.0350182809841 8.38329562142e-05
6.52966483242 -0.0349353592267 8.36347742414e-05
6.53436718359 -0.0348525884969 8.34356497807e-05
6.53906953477 -0.0347699684632 8.32355914297e-05
6.54377188594 -0.0346874988391 8.30346069617e-05
6.54847423712 -0.0346051792944 8.28327050016e-05
6.55317658829 -0.0345230095442 8.26298933655e-05
6.55787893947 -0.0344409892591 8.24261807016e-05
6.56258129064 -0.0343591181557 8.2221574867e-05
6.56728364182 -0.0342773959062 8.20160845286e-05
6.571985993 -0.0341958222283 8.18097175828e-05
6.57668834417 -0.0341143967955 8.16024827124e-05
6.58139069535 -0.0340331193268 8.13943878507e-05
6.58609304652 -0.0339519894972 8.11854416916e-05
6.5907953977 -0.0338710070266 8.09756522049e-05
6.59549774887 -0.0337901715917 8.07650280915e-05
6.60020010005 -0.0337094829136 8.05535773565e-05
6.60490245123 -0.0336289406699 8.03413087035e-05
6.6096048024 -0.0335485445835 8.0128230173e-05
6.61430715358 -0.0334682943332 7.99143504667e-05
6.61900950475 -0.0333881896429 7.96996776587e-05
6.62371185593 -0.0333082301929 7.94842204466e-05
6.6284142071 -0.0332284157081 7.92679869362e-05
6.63311655828 -0.0331487458703 7.90509858178e-05
6.63781890945 -0.0330692204059 7.88332252283e-05
6.64252126063 -0.0329898389976 7.86147138471e-05
6.64722361181 -0.0329106013728 7.83954598404e-05
6.65192596298 -0.032831507216 7.81754718756e-05
6.65662831416 -0.0327525562559 7.79547581461e-05
6.66133066533 -0.0326737481776 7.77333273031e-05
6.66603301651 -0.0325950827115 7.75111875682e-05
6.67073536768 -0.0325165595439 7.72883475726e-05
6.67543771886 -0.0324381784063 7.70648155656e-05
6.68014007003 -0.0323599389865 7.68406001555e-05
6.68484242121 -0.032281841017 7.66157096182e-05
6.68954477239 -0.0322038841868 7.63901525364e-05
6.69424712356 -0.0321260682296 7.61639372134e-05
6.69894947474 -0.0320483928358 7.59370722021e-05
6.70365182591 -0.0319708577405 7.57095658321e-05
6.70835417709 -0.0318934626347 7.54814266253e-05
6.71305652826 -0.0318162072549 7.52526629365e-05
6.71775887944 -0.0317390912937 7.50232832541e-05
6.72246123061 -0.0316621144884 7.47932959575e-05
6.72716358179 -0.0315852765331 7.45627094994e-05
6.73186593297 -0.031508577166 7.43315322829e-05
6.73656828414 -0.0314320160824 7.40997727239e-05
6.74127063532 -0.031355593022 7.3867439248e-05
6.74597298649 -0.0312793076811 7.3634540231e-05
6.75067533767 -0.0312031598004 7.34010841221e-05
6.75537768884 -0.0311271490776 7.31670792542e-05
6.76008004002 -0.0310512752546 7.29325341e-05
6.7647823912 -0.0309755380302 7.2697456947e-05
6.76948474237 -0.0308999371473 7.24618562924e-05
6.77418709355 -0.0308244723059 7.22257403753e-05
6.77888944472 -0.0307491432505 7.19891177162e-05
6.7835917959 -0.0306739496818 7.17519965052e-05
6.78829414707 -0.0305988913454 7.15143852858e-05
6.79299649825 -0.0305239679434 7.12762921968e-05
6.79769884942 -0.0304491792227 7.10377258049e-05
6.8024012006 -0.0303745248862 7.07986941954e-05
6.80710355178 -0.0303000046819 7.05592059577e-05
6.81180590295 -0.0302256183142 7.03192691237e-05
6.81650825413 -0.0301513655319 7.00788923039e-05
6.8212106053 -0.0300772460409 6.98380834743e-05
6.82591295648 -0.0300032595907 6.95968512683e-05
6.83061530765 -0.0299294058884 6.93552036031e-05
6.83531765883 -0.0298556846851 6.91131491356e-05
6.84002001 -0.0297820956884 6.88706957227e-05
6.84472236118 -0.0297086386508 6.86278520445e-05
6.84942471236 -0.0296353132811 6.83846258954e-05
6.85412706353 -0.0295621193326 6.81410259807e-05
6.85882941471 -0.0294890565155 6.78970600297e-05
6.86353176588 -0.0294161245841 6.76527367719e-05
6.86823411706 -0.0293433232498 6.74080638715e-05
6.87293646823 -0.0292706522679 6.71630500821e-05
6.87763881941 -0.0291981113509 6.69177030012e-05
6.88234117058 -0.0291257002551 6.66720314069e-05
6.88704352176 -0.0290534186942 6.64260428285e-05
6.89174587294 -0.0289812664255 6.61797460682e-05
6.89644822411 -0.028909243164 6.59331485874e-05
6.90115057529 -0.028837348668 6.5686259212e-05
6.90585292646 -0.0287655826533 6.54390853327e-05
6.91055527764 -0.0286939448795 6.51916358011e-05
6.91525762881 -0.0286224350635 6.49439179357e-05
6.91995997999 -0.0285510529661 6.4695940614e-05
6.92466233117 -0.0284797983049 6.44477110802e-05
6.92936468234 -0.0284086708418 6.41992382403e-05
6.93406703352 -0.0283376702959 6.39505292617e-05
6.93876938469 -0.0282667964298 6.37015930781e-05
6.94347173587 -0.0281960489635 6.34524367808e-05
6.94817408704 -0.028125427661 6.32030693311e-05
6.95287643822 -0.0280549322434 6.29534977431e-05
6.95757878939 -0.0279845624754 6.27037310062e-05
6.96228114057 -0.0279143180793 6.24537760559e-05
6.96698349175 -0.0278441988208 6.22036419103e-05
6.97168584292 -0.0277742044232 6.19533354266e-05
6.9763881941 -0.0277043346534 6.1702865651e-05
6.98109054527 -0.0276345892359 6.14522393606e-05
6.98579289645 -0.0275649679382 6.12014656317e-05
6.99049524762 -0.0274954704858 6.09505511597e-05
6.9951975988 -0.0274260966475 6.0699505052e-05
6.99989994997 -0.0273568461499 6.04483339211e-05
7.00460230115 -0.0272877187626 6.01970469064e-05
7.00930465233 -0.0272187142131 5.99456505357e-05
7.0140070035 -0.0271498322722 5.96941539831e-05
7.01870935468 -0.0270810726688 5.94425636897e-05
7.02341170585 -0.0270124351734 5.91908888638e-05
7.02811405703 -0.0269439195184 5.89391358608e-05
7.0328164082 -0.0268755254728 5.86873139232e-05
7.03751875938 -0.02680725277 5.84354293199e-05
7.04222111055 -0.0267391011828 5.8183491329e-05
7.04692346173 -0.0266710704415 5.79315061314e-05
7.05162581291 -0.0266031603225 5.76794830413e-05
7.05632816408 -0.0265353705586 5.74274281527e-05
7.06103051526 -0.0264677009243 5.71753508156e-05
7.06573286643 -0.0264001511535 5.69232570353e-05
7.07043521761 -0.026332721023 5.66711562001e-05
7.07513756878 -0.0262654102676 5.64190542253e-05
7.07983991996 -0.0261982186639 5.61669605388e-05
7.08454227114 -0.026131145949 5.59148809644e-05
7.08924462231 -0.0260641919004 5.56628249724e-05
7.09394697349 -0.0259973562547 5.54107982931e-05
7.09864932466 -0.0259306387918 5.51588104393e-05
7.10335167584 -0.025864039248 5.49068670491e-05
7.10805402701 -0.0257975574054 5.46549776781e-05
7.11275637819 -0.0257311930014 5.44031478714e-05
7.11745872936 -0.0256649458189 5.41513872289e-05
7.12216108054 -0.025598815595 5.3899701202e-05
7.12686343172 -0.0255328021135 5.36480994355e-05
7.13156578289 -0.0254669051151 5.33965872881e-05
7.13626813407 -0.025401124382 5.31451744499e-05
7.14097048524 -0.025335459657 5.2893866185e-05
7.14567283642 -0.025269910722 5.26426722318e-05
7.15037518759 -0.0252044773208 5.23915977587e-05
7.15507753877 -0.0251391592388 5.21406525539e-05
7.15977988994 -0.0250739562194 5.18898416896e-05
7.16448224112 -0.0250088680476 5.16391750048e-05
7.1691845923 -0.0249438944665 5.13886574747e-05
7.17388694347 -0.0248790352659 5.11382989924e-05
7.17858929465 -0.0248142901899 5.08881044341e-05
7.18329164582 -0.0247496590251 5.06380837478e-05
7.187993997 -0.0246851415193 5.03882417117e-05
7.19269634817 -0.02462073746 5.01385883294e-05
7.19739869935 -0.0245564465946 4.98891282811e-05
7.20210105052 -0.0244922687128 4.96398716277e-05
7.2068034017 -0.0244282035615 4.93908229505e-05
7.21150575288 -0.0243642509328 4.91419923688e-05
7.21620810405 -0.0243004105757 4.88933843665e-05
7.22091045523 -0.0242366822806 4.86450091219e-05
7.2256128064 -0.0241730657961 4.839687102e-05
7.23031515758 -0.0241095609161 4.81489803016e-05
7.23501750875 -0.0240461673914 4.79013412515e-05
7.23971985993 -0.0239828850155 4.76539641749e-05
7.24442221111 -0.0239197135388 4.74068532559e-05
7.24912456228 -0.0238566527543 4.71600188673e-05
7.25382691346 -0.0237937024173 4.69134650909e-05
7.25852926463 -0.0237308623203 4.66672023681e-05
7.26323161581 -0.0236681322182 4.64212346799e-05
7.26793396698 -0.0236055119057 4.61755725375e-05
7.27263631816 -0.0235430011387 4.5930219821e-05
7.27733866933 -0.0234805997111 4.56851871134e-05
7.28204102051 -0.0234183073799 4.54404781931e-05
7.28674337169 -0.0233561239428 4.5196103717e-05
7.29144572286 -0.0232940491559 4.49520673634e-05
7.29614807404 -0.0232320828151 4.47083798636e-05
7.30085042521 -0.0231702246803 4.44650447945e-05
7.30555277639 -0.0231084745481 4.42220729659e-05
7.31025512756 -0.0230468321793 4.39794678525e-05
7.31495747874 -0.0229852973714 4.37372403448e-05
7.31965982991 -0.0229238698834 4.34953938152e-05
7.32436218109 -0.0228625495161 4.32539392371e-05
7.32906453227 -0.0228013360309 4.301287988e-05
7.33376688344 -0.0227402292267 4.27722268039e-05
7.33846923462 -0.0226792288658 4.25319831745e-05
7.34317158579 -0.0226183347492 4.22921601398e-05
7.34787393697 -0.02255754664 4.2052760763e-05
7.35257628814 -0.0224968643403 4.18137962821e-05
7.35727863932 -0.0224362876111 4.15752696576e-05
7.36198099049 -0.0223758162594 4.13371922203e-05
7.36668334167 -0.0223154500457 4.10995668278e-05
7.37138569285 -0.0222551887751 4.08624049057e-05
7.37608804402 -0.0221950322117 4.06257092104e-05
7.3807903952 -0.0221349801628 4.03894912638e-05
7.38549274637 -0.0220750323906 4.015375372e-05
7.39019509755 -0.0220151887045 3.99185082015e-05
7.39489744872 -0.0219554488663 3.96837572598e-05
7.3995997999 -0.021895812686 3.94495126206e-05
7.40430215108 -0.021836279929 3.92157767322e-05
7.40900450225 -0.0217768504036 3.89825614279e-05
7.41370685343 -0.0217175238758 3.8749869052e-05
7.4184092046 -0.0216583001574 3.85177115474e-05
7.42311155578 -0.0215991790127 3.82860911558e-05
7.42781390695 -0.0215401602542 3.80550199319e-05
7.43251625813 -0.0214812436496 3.78245000152e-05
7.4372186093 -0.0214224290096 3.75945435752e-05
7.44192096048 -0.0213637161027 3.73651526491e-05
7.44662331166 -0.0213051047417 3.71363395241e-05
7.45132566283 -0.021246594696 3.69081061366e-05
7.45602801401 -0.021188185779 3.66804648934e-05
7.46073036518 -0.0211298777597 3.64534176293e-05
7.46543271636 -0.0210716704523 3.62269768755e-05
7.47013506753 -0.0210135636292 3.60011443649e-05
7.47483741871 -0.0209555571028 3.57759327563e-05
7.47953976988 -0.0208976506461 3.55513436808e-05
7.48424212106 -0.020839844075 3.5327389928e-05
7.48894447224 -0.0207821371608 3.51040730268e-05
7.49364682341 -0.0207245297199 3.48814059025e-05
7.49834917459 -0.0206670215259 3.46593899812e-05
7.50305152576 -0.0206096123961 3.4438038326e-05
7.50775387694 -0.0205523021045 3.42173522618e-05
7.51245622811 -0.020495090468 3.39973449927e-05
7.51715857929 -0.0204379772629 3.37780177423e-05
7.52186093046 -0.0203809623052 3.3559383859e-05
7.52656328164 -0.0203240453735 3.33414444656e-05
7.53126563282 -0.0202672262846 3.31242130576e-05
7.53596798399 -0.0202105048164 3.29076906584e-05
7.54067033517 -0.0201538807877 3.26918909134e-05
7.54537268634 -0.0200973539761 3.24768147456e-05
7.55007503752 -0.0200409242024 3.22624759552e-05
7.55477738869 -0.019984591246 3.20488753644e-05
7.55947973987 -0.0199283549261 3.18360269317e-05
7.56418209105 -0.0198722150215 3.16239313781e-05
7.56888444222 -0.019816171356 3.14126028251e-05
7.5735867934 -0.0197602237079 3.12020418915e-05
7.57828914457 -0.0197043718991 3.09922628647e-05
7.58299149575 -0.0196486157125 3.07832662627e-05
7.58769384692 -0.0195929549695 3.05750665411e-05
7.5923961981 -0.0195373894512 3.03676641171e-05
7.59709854927 -0.0194819189835 3.01610736185e-05
7.60180090045 -0.019426543347 2.99552953609e-05
7.60650325163 -0.0193712623658 2.97503441472e-05
7.6112056028 -0.0193160758249 2.95462201926e-05
7.61590795398 -0.0192609835467 2.93429384774e-05
7.62061030515 -0.0192059853183 2.9140499115e-05
7.62531265633 -0.0191510809627 2.89389172675e-05
7.6300150075 -0.0190962702652 2.87381929457e-05
7.63471735868 -0.0190415530532 2.85383414965e-05
7.63941970985 -0.0189869291117 2.8339362827e-05
7.64412206103 -0.0189323982661 2.81412724721e-05
7.64882441221 -0.018877960306 2.7944070234e-05
7.65352676338 -0.0188236150563 2.77477718393e-05
7.65822911456 -0.0187693623047 2.75523769834e-05
7.66293146573 -0.0187152018805 2.73579015865e-05
7.66763381691 -0.0186611335697 2.7164345237e-05
7.67233616808 -0.0186071572036 2.69717240506e-05
7.67703851926 -0.0185532725689 2.6780037507e-05
7.68174087043 -0.018499479495 2.65893019195e-05
7.68644322161 -0.0184457777731 2.63995166575e-05
7.69114557279 -0.0183921672321 2.62106982332e-05
7.69584792396 -0.0183386476625 2.60228459043e-05
7.70055027514 -0.0182852188954 2.58359763829e-05
7.70525262631 -0.0182318807206 2.56500888119e-05
7.70995497749 -0.0181786329697 2.54652001053e-05
7.71465732866 -0.0181254754361 2.52813092876e-05
7.71935967984 -0.0180724079506 2.50984334758e-05
7.72406203102 -0.018019430306 2.49165715724e-05
7.72876438219 -0.0179665423338 2.47357408983e-05
7.73346673337 -0.0179137438288 2.45559402296e-05
7.73816908454 -0.0178610346232 2.43771870901e-05
7.74287143572 -0.0178084145112 2.41994801262e-05
7.74757378689 -0.0177558833269 2.40228370635e-05
7.75227613807 -0.0177034408652 2.38472564137e-05
7.75697848924 -0.0176510869609 2.36727561027e-05
7.76168084042 -0.0175988214082 2.34993345019e-05
7.7663831916 -0.0175466440428 2.33270097349e-05
7.77108554277 -0.0174945546607 2.31557800279e-05
7.77578789395 -0.0174425530981 2.29856636985e-05
7.78049024512 -0.0173906391519 2.28166588198e-05
7.7851925963 -0.0173388126577 2.26487839007e-05
7.78989494747 -0.0172870734131 2.24820368534e-05
7.79459729865 -0.0172354212566 2.23164363733e-05
7.79929964982 -0.0171838559855 2.2151980203e-05
7.804002001 -0.0171323774363 2.19886872186e-05
7.80870435218 -0.0170809854094 2.18265549834e-05
7.81340670335 -0.0170296797435 2.16656025488e-05
7.81810905453 -0.0169784602356 2.15058272872e-05
7.8228114057 -0.0169273267277 2.13472484165e-05
7.82751375688 -0.0168762790187 2.11898631083e-05
7.83221610805 -0.0168253169474 2.10336907374e-05
7.83691845923 -0.016774440316 2.08787282616e-05
7.8416208104 -0.0167236489638 2.07249952024e-05
7.84632316158 -0.0166729426925 2.057248829e-05
7.85102551276 -0.0166223213432 2.04212271803e-05
7.85572786393 -0.0165717847184 2.0271208362e-05
7.86043021511 -0.0165213326597 2.01224516114e-05
7.86513256628 -0.016470964969 1.99749531586e-05
7.86983491746 -0.0164206814898 1.98287328863e-05
7.87453726863 -0.0163704820234 1.9683786748e-05
7.87923961981 -0.0163203664141 1.95401347167e-05
7.88394197099 -0.016270334466 1.93977724495e-05
7.88864432216 -0.0162203860229 1.92567199923e-05
7.89334667334 -0.0161705208885 1.91169726849e-05
7.89804902451 -0.0161207389071 1.89785506253e-05
7.90275137569 -0.0160710398841 1.8841448815e-05
7.90745372686 -0.0160214236645 1.87056873822e-05
7.91215607804 -0.0159718900533 1.85712609663e-05
7.91685842921 -0.0159224388972 1.8438189702e-05
7.92156078039 -0.0158730700018 1.83064678418e-05
7.92626313157 -0.0158237832144 1.81761155011e-05
7.93096548274 -0.0157745783401 1.80471265194e-05
7.93566783392 -0.0157254552267 1.79195209654e-05
7.94037018509 -0.0156764136812 1.77932922368e-05
7.94507253627 -0.0156274535521 1.7668460327e-05
7.94977488744 -0.0155785746469 1.75450181624e-05
7.95447723862 -0.0155297768134 1.74229856298e-05
7.95917958979 -0.0154810598611 1.73023551537e-05
7.96388194097 -0.0154324236372 1.71831464816e-05
7.96858429215 -0.0153838679529 1.70653515033e-05
7.97328664332 -0.0153353926574 1.69489897934e-05
7.9779889945 -0.0152869975586 1.68340526733e-05
7.98269134567 -0.0152386825075 1.67205595083e-05
7.98739369685 -0.0151904473154 1.66085010176e-05
7.99209604802 -0.0151422918325 1.64978963195e-05
7.9967983992 -0.0150942158694 1.6388735496e-05
8.00150075037 -0.0150462192769 1.62810373796e-05
8.00620310155 -0.0149983018675 1.61747913796e-05
8.01090545273 -0.0149504634926 1.60700160026e-05
8.0156078039 -0.0149027039639 1.59666999495e-05
8.02031015508 -0.0148550231348 1.58648613604e-05
8.02501250625 -0.0148074208188 1.57644881913e-05
8.02971485743 -0.0147598968661 1.56655981753e-05
8.0344172086 -0.0147124510934 1.55681784873e-05
8.03911955978 -0.0146650833514 1.54722464122e-05
8.04382191096 -0.0146177934561 1.53777883083e-05
8.04852426213 -0.0145705812599 1.5284820972e-05
8.05322661331 -0.0145234465785 1.51933299102e-05
8.05792896448 -0.0144763892672 1.51033313898e-05
8.06263131566 -0.0144294091397 1.50148100339e-05
8.06733366683 -0.0143825060519 1.49277815401e-05
8.07203601801 -0.0143356798194 1.48422296166e-05
8.07673836918 -0.0142889302987 1.47581693535e-05
8.08144072036 -0.0142422573059 1.46755835148e-05
8.08614307154 -0.0141956606955 1.45944865466e-05
8.09084542271 -0.014149140288 1.4514860243e-05
8.09554777389 -0.0141026959373 1.44367183716e-05
8.10025012506 -0.0140563274631 1.43600417326e-05
8.10495247624 -0.0140100347211 1.42848433841e-05
8.10965482741 -0.0139638175293 1.42111031127e-05
8.11435717859 -0.0139176757475 1.41388332385e-05
8.11905952976 -0.013871609193 1.40680125184e-05
8.12376188094 -0.0138256177249 1.399865251e-05
8.12846423212 -0.0137797011637 1.39307309283e-05
8.13316658329 -0.0137338593653 1.3864258548e-05
8.13786893447 -0.0136880921519 1.37992120353e-05
8.14257128564 -0.0136423993824 1.37356013647e-05
8.14727363682 -0.0135967808785 1.36734021519e-05
8.15197598799 -0.0135512364983 1.36126235594e-05
8.15667833917 -0.0135057660652 1.35532401553e-05
8.16138069034 -0.0134603694369 1.3495260283e-05
8.16608304152 -0.0134150464372 1.34386574717e-05
8.1707853927 -0.0133697969266 1.33834392434e-05
8.17548774387 -0.0133246207285 1.33295781027e-05
8.18019009505 -0.0132795177026 1.32770807533e-05
8.18489244622 -0.0132344876728 1.32259186947e-05
8.1895947974 -0.0131895305008 1.31760978209e-05
8.19429714857 -0.0131446460096 1.31275886514e-05
8.19899949975 -0.0130998340639 1.30803962846e-05
8.20370185093 -0.013055094486 1.30344902901e-05
8.2084042021 -0.0130104271388 1.298987499e-05
8.21310655328 -0.0129658318476 1.29465190403e-05
8.21780890445 -0.0129213084758 1.290442601e-05
8.22251125563 -0.0128768568491 1.28635636831e-05
8.2272136068 -0.0128324768303 1.28239349044e-05
8.23191595798 -0.012788168247 1.27855066313e-05
8.23661830915 -0.0127439309624 1.2748281018e-05
8.24132066033 -0.0126997648033 1.27122242455e-05
8.24602301151 -0.0126556696336 1.26773378147e-05
8.25072536268 -0.0126116452831 1.26435871846e-05
8.25542771386 -0.0125676916135 1.2610973244e-05
8.26013006503 -0.0125238084554 1.25794607873e-05
8.26483241621 -0.0124799956735 1.25490501358e-05
8.26953476738 -0.0124362530963 1.25197054799e-05
8.27423711856 -0.0123925805903 1.24914266208e-05
8.27893946973 -0.0123489779834 1.24641772077e-05
8.28364182091 -0.0123054451436 1.24379565714e-05
8.28834417209 -0.0122619818995 1.24127278846e-05
8.29304652326 -0.0122185881185 1.23884900595e-05
8.29774887444 -0.0121752636308 1.23652058579e-05
8.30245122561 -0.012132008303 1.23428738257e-05
8.30715357679 -0.0120888219671 1.2321456381e-05
8.31185592796 -0.0120457044903 1.23009517569e-05
8.31655827914 -0.012002655704 1.2281322094e-05
8.32126063031 -0.0119596754768 1.22625653662e-05
8.32596298149 -0.0119167636407 1.22446435032e-05
8.33066533267 -0.0118739200638 1.22275542731e-05
8.33536768384 -0.0118311445797 1.22112594597e-05
8.34007003502 -0.0117884370569 1.21957566778e-05
8.34477238619 -0.0117457973285 1.21810076291e-05
8.34947473737 -0.0117032252645 1.21670098271e-05
8.35417708854 -0.0116607206974 1.21537249531e-05
8.35887943972 -0.011618283499 1.21411504687e-05
8.3635817909 -0.0115759135034 1.21292480952e-05
8.36828414207 -0.0115336105792 1.21180152904e-05
8.37298649325 -0.0114913745635 1.21074138722e-05
8.37768884442 -0.0114492053255 1.20974413407e-05
8.3823911956 -0.0114071027002 1.20880596649e-05
8.38709354677 -0.0113650665622 1.20792664307e-05
8.39179589795 -0.0113230967435 1.20710238094e-05
8.39649824912 -0.0112811931177 1.20633295134e-05
8.4012006003 -0.0112393555211 1.20561459646e-05
8.40590295148 -0.0111975838266 1.204947104e-05
8.41060530265 -0.0111558778709 1.20432674568e-05
8.41530765383 -0.0111142375251 1.20375332919e-05
8.420010005 -0.0110726626286 1.20322315987e-05
8.42471235618 -0.0110311530543 1.20273606868e-05
8.42941470735 -0.0109897086398 1.20228839838e-05
8.43411705853 -0.0109483292584 1.2018800061e-05
8.4388194097 -0.010907014748 1.20150727545e-05
8.44352176088 -0.010865764985 1.20117009243e-05
8.44822411206 -0.0108245798065 1.20086488458e-05
8.45292646323 -0.0107834590881 1.20059156912e-05
8.45762881441 -0.0107424026677 1.20034662028e-05
8.46233116558 -0.0107014104222 1.2001299886e-05
8.46703351676 -0.0106604821901 1.19993819742e-05
8.47173586793 -0.0106196178488 1.19977123245e-05
8.47643821911 -0.0105788172361 1.19962566823e-05
8.48114057028 -0.0105380802299 1.19950152722e-05
8.48584292146 -0.0104974066707 1.19939543697e-05
8.49054527264 -0.0104567964346 1.19930745801e-05
8.49524762381 -0.0104162493627 1.19923427243e-05
8.49994997499 -0.0103757653337 1.19917597996e-05
8.50465232616 -0.0103353441869 1.19912931845e-05
8.50935467734 -0.0102949858015 1.1990944277e-05
8.51405702851 -0.0102546900195 1.19906810236e-05
8.51875937969 -0.0102144567184 1.19905052299e-05
8.52346173087 -0.0101742857406 1.19903854178e-05
8.52816408204 -0.0101341769651 1.19903238058e-05
8.53286643322 -0.0100941302349 1.19902894967e-05
8.53756878439 -0.0100541454294 1.19902851252e-05
8.54227113557 -0.010014222391 1.19902803784e-05
8.54697348674 -0.00997436099945 1.19902783091e-05
8.55167583792 -0.00993456109875 1.19902491907e-05
8.55637818909 -0.00989482256917 1.19901964946e-05
8.56108054027 -0.00985514525516 1.19900910801e-05
8.56578289145 -0.00981552903743 1.19899368367e-05
8.57048524262 -0.00977597375973 1.19897052084e-05
8.5751875938 -0.0097364793032 1.1989400501e-05
8.57988994497 -0.00969704551322 1.198899474e-05
8.58459229615 -0.00965767227022 1.19884926453e-05
8.58929464732 -0.00961835942237 1.19878668198e-05
8.5939969985 -0.00957910684935 1.19871223939e-05
8.59869934967 -0.00953991439747 1.1986232543e-05
8.60340170085 -0.00950078194918 1.19852028037e-05
8.60810405203 -0.00946170935126 1.19840069181e-05
8.6128064032 -0.00942269648655 1.19826508244e-05
8.61750875438 -0.00938374320232 1.19811088245e-05
8.62221110555 -0.00934484938067 1.1979387253e-05
8.62691345673 -0.00930601486932 1.19774609642e-05
8.6316158079 -0.00926723955197 1.19753366839e-05
8.63631815908 -0.00922852327679 1.19729898104e-05
8.64102051025 -0.00918986592672 1.1970427455e-05
8.64572286143 -0.00915126735158 1.19676255517e-05
8.65042521261 -0.00911272743587 1.19645915915e-05
8.65512756378 -0.00907424602637 1.19613020348e-05
8.65982991496 -0.00903582300919 1.19577647464e-05
8.66453226613 -0.00899745823387 1.19539567042e-05
8.66923461731 -0.00895915158576 1.19498861404e-05
8.67393696848 -0.0089209029137 1.1945530541e-05
8.67863931966 -0.00888271210346 1.19408984997e-05
8.68334167084 -0.00884457900663 1.1935968001e-05
8.68804402201 -0.00880650350708 1.19307479942e-05
8.69274637319 -0.00876848545686 1.19252169524e-05
8.69744872436 -0.00873052474141 1.19193841747e-05
8.70215107554 -0.0086926212132 1.19132286132e-05
8.70685342671 -0.00865477475692 1.19067599109e-05
8.71155577789 -0.00861698522667 1.18999574893e-05
8.71625812906 -0.00857925250753 1.18928313301e-05
8.72096048024 -0.00854157645287 1.18853613141e-05
8.72566283142 -0.00850395695048 1.18775577563e-05
8.73036518259 -0.00846639385075 1.18694009877e-05
8.73506753377 -0.00842888704415 1.18609016516e-05
8.73976988494 -0.00839143638265 1.18520405194e-05
8.74447223612 -0.00835404175368 1.18428285581e-05
8.74917458729 -0.00831670301195 1.18332469701e-05
8.75387693847 -0.00827942004528 1.18233070418e-05
8.75857928964 -0.00824219270765 1.18129903976e-05
8.76328164082 -0.00820502088846 1.18023086392e-05
8.767983992 -0.0081679044421 1.17912438038e-05
8.77268634317 -0.00813084325722 1.17798078047e-05
8.77738869435 -0.00809383718979 1.17679830835e-05
8.78209104552 -0.00805688612885 1.17557818616e-05
8.7867933967 -0.00801998993079 1.17431869761e-05
8.79149574787 -0.00798314848391 1.17302109539e-05
8.79619809905 -0.00794636164503 1.17168370195e-05
8.80090045022 -0.00790962930396 1.17030780024e-05
8.8056028014 -0.00787295131684 1.16889175062e-05
8.81030515258 -0.00783632757612 1.16743686612e-05
8.81500750375 -0.00779975793721 1.16594154425e-05
8.81970985493 -0.00776324229184 1.1644071279e-05
8.8244122061 -0.00772678049584 1.16283205098e-05
8.82911455728 -0.00769037244131 1.16121768611e-05
8.83381690845 -0.00765401798677 1.15956250288e-05
8.83851925963 -0.00761771702357 1.15786790353e-05
8.84322161081 -0.00758146940952 1.15613239261e-05
8.84792396198 -0.00754527503748 1.15435740197e-05
8.85262631316 -0.00750913376455 1.15254147044e-05
8.85732866433 -0.00747304548396 1.1506860594e-05
8.86203101551 -0.00743701005548 1.14878974136e-05
8.86673336668 -0.00740102737047 1.14685400727e-05
8.87143571786 -0.00736509729025 1.14487746265e-05
8.87613806903 -0.00732921970655 1.14286162812e-05
8.88084042021 -0.00729339447883 1.14080514162e-05
8.88554277139 -0.00725762150258 1.1387095535e-05
8.89024512256 -0.00722190063543 1.1365735336e-05
8.89494747374 -0.00718623177436 1.13439866211e-05
8.89964982491 -0.00715061477854 1.13218364022e-05
8.90435217609 -0.00711504954195 1.12993007819e-05
8.90905452726 -0.00707953592527 1.12763670799e-05
8.91375687844 -0.00704407382397 1.12530517017e-05
8.91845922961 -0.0070086631003 1.12293422703e-05
8.92316158079 -0.00697330364782 1.12052554964e-05
8.92786393197 -0.00693799532917 1.11807793013e-05
8.93256628314 -0.00690273804055 1.11559307043e-05
8.93726863432 -0.00686753164162 1.11306979204e-05
8.94197098549 -0.00683237603119 1.11050982804e-05
8.94667333667 -0.00679727107045 1.10791202892e-05
8.95137568784 -0.00676221665632 1.10527815925e-05
8.95607803902 -0.00672721265039 1.10260709809e-05
8.96078039019 -0.00669225894995 1.09990064192e-05
8.96548274137 -0.00665735541921 1.09715769797e-05
8.97018509255 -0.00662250195359 1.09438009503e-05
8.97488744372 -0.00658769841881 1.09156676817e-05
8.9795897949 -0.00655294471065 1.08871957895e-05
8.98429214607 -0.00651824069412 1.08583748985e-05
8.98899449725 -0.00648358626534 1.08292239573e-05
8.99369684842 -0.00644898129083 1.07997328617e-05
8.9983991996 -0.00641442566818 1.07699208978e-05
9.00310155078 -0.00637991926207 1.07397782289e-05
9.00780390195 -0.00634546197045 1.07093244846e-05
9.01250625313 -0.0063110536595 1.06785500921e-05
9.0172086043 -0.00627669422751 1.06474750299e-05
9.02191095548 -0.00624238353995 1.06160899858e-05
9.02661330665 -0.00620812149657 1.05844152928e-05
9.03131565783 -0.00617390796211 1.05524418965e-05
9.036018009 -0.00613974283778 1.05201904901e-05
9.04072036018 -0.00610562598871 1.04876522732e-05
9.04542271136 -0.00607155731644 1.04548483054e-05
9.05012506253 -0.00603753668539 1.04217700374e-05
9.05482741371 -0.00600356399745 1.03884389007e-05
9.05952976488 -0.00596963911962 1.03548465934e-05
9.06423211606 -0.00593576195192 1.03210149255e-05
9.06893446723 -0.00590193236174 1.02869358383e-05
9.07363681841 -0.00586815025166 1.02526315265e-05
9.07833916958 -0.00583441548723 1.02180941705e-05
9.08304152076 -0.00580072797137 1.01833463556e-05
9.08774387194 -0.0057670875711 1.01483804971e-05
9.09244622311 -0.00573349418969 1.01132195768e-05
9.09714857429 -0.00569994769454 1.00778562399e-05
9.10185092546 -0.00566644798816 1.00423138699e-05
9.10655327664 -0.00563299493831 1.00065853373e-05
9.11125562781 -0.00559958844893 9.97069443227e-06
9.11595797899 -0.00556622838928 9.93463424468e-06
9.12066033016 -0.00553291466142 9.89842897635e-06
9.12536268134 -0.00549964713498 9.86207192999e-06
9.13006503252 -0.00546642571345 9.82558772314e-06
9.13476738369 -0.00543325026573 9.78896986453e-06
9.13946973487 -0.00540012069676 9.75224339074e-06
9.14417208604 -0.00536703687688 9.71540200837e-06
9.14887443722 -0.00533399870808 9.67847117601e-06
9.15357678839 -0.00530100606327 9.64144478906e-06
9.15827913957 -0.00526805884475 9.60434872996e-06
9.16298149075 -0.00523515692471 9.56717707266e-06
9.16768384192 -0.00520230020796 9.52995612448e-06
9.1723861931 -0.00516948856379 9.49268012637e-06
9.17708854427 -0.00513672189951 9.4553758099e-06
9.18179089545 -0.00510400008586 9.41803757041e-06
9.18649324662 -0.0050713230272 9.38069256182e-06
9.1911955978 -0.00503869059682 9.34333531942e-06
9.19589794897 -0.00500610269942 9.30599341605e-06
9.20060030015 -0.00497355920862 9.26866151076e-06
9.20530265133 -0.00494106002835 9.23136759003e-06
9.2100050025 -0.00490860503262 9.19410641877e-06
9.21470735368 -0.00487619412784 9.15690638979e-06
9.21940970485 -0.00484382718619 9.11976235337e-06
9.22411205603 -0.0048115041155 9.08270309957e-06
9.2288144072 -0.00477922478722 9.04572354132e-06
9.23351675838 -0.00474698911059 9.00885285416e-06
9.23821910955 -0.00471479695739 8.97208598853e-06
9.24292146073 -0.0046826482361 8.93545249103e-06
9.24762381191 -0.00465054281996 8.89894732163e-06
9.25232616308 -0.00461848061774 8.862600381e-06
9.25702851426 -0.00458646150196 8.82640660759e-06
9.26173086543 -0.0045544853817 8.79039623565e-06
9.26643321661 -0.00452255213199 8.75456414835e-06
9.27113556778 -0.00449066166115 8.71894088983e-06
9.27583791896 -0.00445881384239 8.68352125062e-06
9.28054027013 -0.00442700858651 8.64833605757e-06
9.28524262131 -0.00439524576813 8.61337996775e-06
9.28994497249 -0.00436352529514 8.57868405978e-06
9.29464732366 -0.00433184704466 8.54424281295e-06
9.29934967484 -0.00430021092488 8.51008752277e-06
9.30405202601 -0.00426861681327 8.47621244226e-06
9.30875437719 -0.00423706461833 8.44264904522e-06
9.31345672836 -0.00420555421571 8.40939130616e-06
9.31815907954 -0.00417408551638 8.37647083417e-06
9.32286143072 -0.00414265839741 8.34388126898e-06
9.32756378189 -0.00411127276791 8.311654308e-06
9.33226613307 -0.0040799285053 8.27978319591e-06
9.33696848424 -0.00404862551899 8.24829966677e-06
9.34167083542 -0.00401736368889 8.21719650633e-06
9.34637318659 -0.00398614292364 8.18650542953e-06
9.35107553777 -0.0039549631024 8.15621869524e-06
9.35577788894 -0.0039238241352 8.1263679394e-06
9.36048024012 -0.00389272590047 8.09694482237e-06
9.3651825913 -0.00386166830959 8.06798083714e-06
9.36988494247 -0.00383065124027 8.03946697066e-06
9.37458729365 -0.00379967460526 8.01143450524e-06
9.37928964482 -0.00376873828258 7.98387367602e-06
9.383991996 -0.00373784218531 7.95681548374e-06
9.38869434717 -0.00370698619073 7.93024933065e-06
9.39339669835 -0.00367617021218 7.90420586179e-06
9.39809904952 -0.00364539412944 7.87867356319e-06
9.4028014007 -0.00361465785402 7.85368264744e-06
9.40750375188 -0.003583961266 7.82922059922e-06
9.41220610305 -0.00355330427932 7.80531712005e-06
9.41690845423 -0.00352268677228 7.78195860687e-06
9.4216108054 -0.00349210865909 7.7591741699e-06
9.42631315658 -0.00346156982051 7.73694903169e-06
9.43101550775 -0.00343107016787 7.71531163023e-06
9.43571785893 -0.00340060958436 7.6942459271e-06
9.4404202101 -0.00337018798266 7.67377960723e-06
9.44512256128 -0.00333980524418 7.65389528567e-06
9.44982491246 -0.00330946128189 7.63461981418e-06
9.45452726363 -0.00327915597856 7.61593437755e-06
9.45922961481 -0.00324888924746 7.59786491591e-06
9.46393196598 -0.00321866097063 7.58039110241e-06
9.46863431716 -0.00318847106267 7.56353788965e-06
9.47333666833 -0.00315831940596 7.54728336114e-06
9.47803901951 -0.00312820591433 7.53165140912e-06
9.48274137069 -0.00309813047151 7.51661845348e-06
9.48744372186 -0.00306809299057 7.50220725734e-06
9.49214607304 -0.00303809335662 7.48839250764e-06
9.49684842421 -0.00300813148302 7.47519577399e-06
9.50155077539 -0.00297820725519 7.46258994649e-06
9.50625312656 -0.00294832058571 7.4505953421e-06
9.51095547774 -0.00291847136032 7.43918299575e-06
9.51565782891 -0.00288865949399 7.42837191824e-06
9.52036018009 -0.00285888487066 7.41813123704e-06
9.52506253127 -0.0028291474056 7.40847860921e-06
9.52976488244 -0.00279944698411 7.39938120869e-06
9.53446723362 -0.00276978352277 7.39085529732e-06
9.53916958479 -0.00274015690406 7.38286605549e-06
9.54387193597 -0.00271056704693 7.37542831452e-06
9.54857428714 -0.00268101383417 7.36850522721e-06
9.55327663832 -0.00265149718397 7.36211016502e-06
9.55797898949 -0.00262201698151 7.35620422469e-06
9.56268134067 -0.00259257314316 7.35079929398e-06
9.56738369185 -0.00256316555337 7.34585439016e-06
9.57208604302 -0.00253379413193 7.34137989853e-06
9.5767883942 -0.0025044587636 7.33733273769e-06
9.58149074537 -0.00247515936528 7.333721776e-06
9.58619309655 -0.0024458958231 7.33050181755e-06
9.59089544772 -0.00241666805632 7.32768020269e-06
9.5955977989 -0.00238747595033 7.32520960726e-06
9.60030015007 -0.00235831942257 7.32309583497e-06
9.60500250125 -0.00232919836083 7.32128942055e-06
9.60970485243 -0.00230011268386 7.31979462351e-06
9.6144072036 -0.00227106227765 7.31855982404e-06
9.61910955478 -0.00224204706125 7.31758772969e-06
9.62381190595 -0.00221306692197 7.31682455047e-06
9.62851425713 -0.00218412177809 7.31627143241e-06
9.6332166083 -0.00215521151931 7.31587239577e-06
9.63791895948 -0.00212633606209 7.3156270121e-06
9.64262131066 -0.00209749529642 7.31547708644e-06
9.64732366183 -0.00206868914113 7.31542059769e-06
9.65202601301 -0.00203991748442 7.31539710225e-06
9.65672836418 -0.00201118024536 7.31540296098e-06
9.66143071536 -0.00198247731352 7.3153754381e-06
9.66613306653 -0.00195380860822 7.31530924173e-06
9.67083541771 -0.00192517401931 7.31513928767e-06
9.67553776888 -0.00189657346536 7.31485858498e-06
9.68024012006 -0.0018680068365 7.31439962955e-06
9.68494247124 -0.00183947405364 7.31375367081e-06
9.68964482241 -0.00181097500514 7.31285069497e-06
9.69434717359 -0.00178250961215 7.31168011411e-06
9.69904952476 -0.00175407776438 7.31016929344e-06
9.70375187594 -0.00172567938322 7.3083057096e-06
9.70845422711 -0.00169731435867 7.30601397003e-06
9.71315657829 -0.00166898261137 7.30327949368e-06
9.71785892946 -0.00164068403262 7.30002396367e-06
9.72256128064 -0.00161241854332 7.29623059041e-06
9.72726363182 -0.00158418603404 7.29181793116e-06
9.73196598299 -0.00155598642593 7.28676680315e-06
9.73666833417 -0.00152781961088 7.28099239506e-06
9.74137068534 -0.00149968551131 7.27447290609e-06
9.74607303652 -0.00147158401735 7.26711986511e-06
9.75077538769 -0.00144351505066 7.25890858047e-06
9.75547773887 -0.00141547850472 7.24974657219e-06
9.76018009004 -0.00138747430043 7.23960592752e-06
9.76488244122 -0.00135950233051 7.22838973948e-06
9.7695847924 -0.00133156251817 7.21606647442e-06
9.77428714357 -0.00130365475335 7.20253429688e-06
9.77898949475 -0.00127577896053 7.18775756779e-06
9.78369184592 -0.001247935033 7.17162892013e-06
9.7883941971 -0.00122012289141 7.15410802071e-06
9.79309654827 -0.00119234243136 7.13508124318e-06
9.79779889945 -0.00116459357375 7.11450284188e-06
9.80250125063 -0.00113687621345 7.09225204831e-06
9.8072036018 -0.00110919027263 7.06827682334e-06
9.81190595298 -0.00108153564541 7.04244817856e-06
9.81660830415 -0.00105391225625 7.01470669322e-06
9.82131065533 -0.00102631999752 6.98491383351e-06
9.8260130065 -0.000998758793913 6.95300144244e-06
9.83071535768 -0.000971228539096 6.91881979544e-06
9.83541770885 -0.000943729158009 6.88229029682e-06
9.84012006003 -0.000916260544601 6.84324996743e-06
9.84482241121 -0.000888822623035 6.8016076095e-06
9.84952476238 -0.000861415287535 6.75718436938e-06
9.85422711356 -0.000834038464541 6.70987366306e-06
9.85892946473 -0.000806692046521 6.65947738935e-06
9.86363181591 -0.000779375960156 6.60586994295e-06
9.86833416708 -0.000752090100216 6.54882956381e-06
9.87303651826 -0.000724834391597 6.48820679854e-06
9.87773886943 -0.000697608729341 6.42375035309e-06
9.88244122061 -0.000670413039597 6.35528039271e-06
9.88714357179 -0.00064324721768 6.28250809852e-06
9.89184592296 -0.000616111189976 6.20521421305e-06
9.89654827414 -0.00058900485106 6.12306125687e-06
9.90125062531 -0.000561928127559 6.03577770684e-06
9.90595297649 -0.000534880916335 5.94296145749e-06
9.91065532766 -0.000507863142234 5.84426991187e-06
9.91535767884 -0.000480874702388 5.73921266112e-06
9.92006003001 -0.000453915523896 5.62734746463e-06
9.92476238119 -0.00042698550214 5.50805904241e-06
9.92946473237 -0.000400084564456 5.38076013952e-06
9.93416708354 -0.000373212607501 5.24465124939e-06
9.93886943472 -0.000346369558845 5.09892396513e-06
9.94357178589 -0.000319555315409 4.94249199708e-06
9.94827413707 -0.000292769803992 4.77418870559e-06
9.95297648824 -0.000266012922785 4.59244888893e-06
9.95767883942 -0.000239284598821 4.39547679906e-06
9.9623811906 -0.000212584728544 4.18082681873e-06
9.96708354177 -0.000185913242232 3.94546495663e-06
9.97178589295 -0.000159270035589 3.68508368587e-06
9.97648824412 -0.000132655037118 3.39374843268e-06
9.9811905953 -0.000106068144789 3.06221684602e-06
9.98589294647 -7.95092883377e-05 2.67534996839e-06
9.99059529765 -5.29783639923e-05 2.20360101057e-06
9.99529764882 -2.64753017159e-05 1.57191908361e-06
10.0 0.0 0.0


==> Supplementary/filled/extrap/readme.txt <==
#####################################
#	Questions regarding data can	#
#			be directed to			#
#			James LeBlanc			#
#		jpfleblanc@gmail.com		#
#				or					#
#		leblanc@pks.mpg.de			#
#####################################

In this section, data is separated into folders for U=4, 8 and 12.  Each folder contains Energy (E), entropy (S), and specific heat (Cv) as functions of temperature, extrapolated to the thermodynamic limit for n=0.85, 0.9, and 0.95.  Energy files contain only computed points.  Entropy is given on a finely interpolated (in temeprature) grid, along with Cv.

Energy files are formated:
T E Ee

Entropy files are formated:
T S Se

Specific Heat files are formated:  
T C

(Errors in specific heat can be determined directly from energies)














==> Supplementary/filled/final/Filled-U12.dat <==
12 0.3 -3.25663530833 -0.259311 34 0.0194009749819 0.000241613650426 -0.785204 0.0104601 0.525893 0.00990103 0.47395741443 0.00454977312207 0.00257735723312 0.00620948365189 -0.141063640308 0.0345933884197 0.479506937252
12 0.3 -3.73206984294 -0.293539 34 0.0173767957661 0.000406911513405 -1.11077 0.0141624 0.817231 0.00551043 0.449327864923 0.00769797592485 -0.00572249493167 0.0103110530316 -0.122588624728 0.039695097864 0.255806513045
12 0.3 -4.10837618291 -0.34253 34 0.015684573188 0.00063843843524 -1.44481 nan 1.10228 nan 0.42499844373 0.0113555648912 0.00196442966835 0.0150653885665 -0.111436934899 0.0261180142131 0.145775060467
12 0.4 -2.39815347641 -0.197484 34 0.0191307426782 8.13764583906e-05 -0.410703 0.141802 0.213219 0.0713831 0.495286412566 0.0014445856498 -0.000606800889468 0.00265867492789 -0.136107006907 0.0351595438965 0.963231199767
12 0.4 -3.73851998545 -0.273307 34 0.0161243969963 0.000128253003788 -1.07531 0.00431834 0.802003 0.00231078 0.449538321755 0.00272665097758 -0.00538468987036 0.00438522635403 -0.101340333151 0.0209373540263 0.701852943915
12 0.4 -4.14722133391 -0.32516 34 0.0146661879126 0.000114484897553 -1.40782 0.00183559 1.08266 0.000867119 0.42478602123 0.00292026057361 0.00346436200653 0.00454155347409 -0.0918081324226 0.0146034117374 0.588170769743
12 0.599999999999 -3.04191599803 -0.201631 34 0.0163622688438 5.2587326456e-05 -0.652972 0.0276371 0.451341 0.019095 0.476405042513 0.00205158818603 0.00121257569455 0.00406602933101 -0.0956327218007 0.0127463709018 0.983902583813
12 0.599999999999 -3.72435364768 -0.233847 34 0.0146748856739 4.54970838157e-05 -1.00724 0.00446037 0.773393 0.00355687 0.44960287735 0.00193357756158 0.00192073112653 0.0037841456112 -0.0794080960408 0.00880506837326 0.962457464296
12 0.599999999999 -4.19125167859 -0.2894 34 0.013128379101 4.02131563498e-05 -1.34944 0.0018218 1.06004 0.00123649 0.424621999842 0.00179245507447 0.00203488056035 0.00346278373738 -0.0670544154477 0.00863414233753 0.940451999022
12 0.8 -2.81104279339 -0.168193 34 0.0154933572041 4.04910034176e-05 -0.603907 0.0270504 0.435714 0.0185859 0.477065935242 0.00225272312001 4.23958897186e-05 0.00449664318164 -0.0729695004126 0.00824080688222 0.998573296771
12 0.8 -3.64774462824 -0.194467 34 0.0137576453119 3.28549841791e-05 -0.948916 0.00759073 0.754449 0.00576353 0.45014097542 0.00200701489332 0.00126609281035 0.00398667004949 -0.0615126065582 0.00591133007908 0.996116656053
12 0.8 -4.1849138919 -0.25004 34 0.0122562175453 2.78007925518e-05 -1.2951 0.00238895 1.04506 0.00190899 0.425004393853 0.00179665359649 -0.000142613826669 0.00354681965036 -0.0528748646974 0.00430097512792 0.993709646133
12 1.0 -2.54788179296 -0.139729 34 0.0150719486761 2.74387106562e-05 -0.571471 0.0213981 0.431742 0.0151027 0.477289545497 0.00176952555608 0.000743447879124 0.00353416453065 -0.056835462366 0.00500880683665 0.999869406075
12 1.0 -3.5284705205 -0.154349 34 0.0132155443239 2.2090899806e-05 -0.896642 0.00987684 0.742293 0.00754895 0.450389048619 0.00156212938355 0.00105680016203 0.00310707054953 -0.0489800662737 0.00359250975926 0.999620151134
12 1.0 -4.14129460081 -0.20604 34 0.0116971048657 1.98490633283e-05 -1.2414 0.00408723 1.03536 0.00307633 0.424929477363 0.00171386449423 -0.00139473107756 0.00340019827703 -0.0433617624046 0.00287995225001 0.999426188201
12 2.0 -1.51521930583 0.098999 34 0.0258640462169 1.74934132429e-05 -0.497282 0.00272755 0.596281 0.00244457 0.475812699117 0.000575151284027 5.27676489792e-05 0.00114921730511 -0.0247543126921 0.000695778378246 1.0
12 2.0 -2.71749605627 0.086661 34 0.0181861963249 9.6892306772e-06 -0.714957 0.00579408 0.801618 0.00494072 0.45066146161 0.000530845995229 3.30484349427e-05 0.00105755485004 -0.0226814825663 0.000718446337946 0.999999863794
12 2.0 -3.63329077492 0.03956 34 0.0140878157961 6.13756844756e-06 -1.01795 0.00568295 1.05751 0.00451296 0.425348508247 0.000481348770454 -9.4582805956e-05 0.000954125073971 -0.0203478264533 0.000590986893666 1.0
12 3.0 -1.16657655173 0.461763 34 0.0516185593977 2.09222785956e-05 -0.454406 0.00072844 0.916169 0.000704919 0.475189622042 0.000236592613348 1.91071119918e-05 0.000472619899393 -0.0131855667624 0.000260190904056 1.0
12 3.0 -2.25901035476 0.416388 34 0.0372985437417 1.39296854633e-05 -0.625612 0.00194784 1.042 0.00155007 0.450253362946 0.000230146503362 -5.14329841022e-05 0.000458097248234 -0.0125713082118 0.000287720696144 1.0
12 3.0 -3.24361725728 0.333909 34 0.027689195711 1.05465064202e-05 -0.892401 0.00279962 1.22631 0.00208005 0.4252093573 0.000251073497841 -4.54290243986e-06 0.000496819917075 -0.0116620979677 0.000269453767893 0.999999900188
12 4.0 -1.07835543168 0.812065 34 0.0769648301153 2.25960424961e-05 -0.410635 0.000248325 1.2227 0.000230162 0.475056113888 0.00015200840935 -2.21137571552e-06 0.000303613469712 -0.00797327376728 0.000157763431375 1.0
12 4.0 -2.12966023223 0.741725 34 0.0594081566728 1.68876130716e-05 -0.569385 0.000789807 1.31111 0.000502596 0.450085980566 0.000150687992801 -8.63828853455e-06 0.00029978837997 -0.00767820431976 0.000150736208237 1.0
12 4.0 -3.13550539263 0.622475 34 0.0459320588406 1.2476165195e-05 -0.826365 0.00139984 1.44884 0.000776154 0.425084355509 0.000148420032486 -1.50172492105e-05 0.000293366834639 -0.00718169257023 0.000154201320217 0.999999924448
12 5.99999999999 -1.12200170077 1.336798 34 0.114500533213 2.24528974017e-05 -0.337272 4.858e-05 1.67407 nan 0.475004652792 9.302575949e-05 -7.2860225492e-05 0.000185779335793 -0.00365221195475 0.000101787358631 1.0
12 5.99999999999 -2.23768919269 1.22885 34 0.0943713565724 1.80656627161e-05 -0.50331 0.000172789 1.73216 nan 0.450007742093 9.18949307568e-05 -4.87560940701e-06 0.000182726306696 -0.00357901152278 8.93890901156e-05 1.0
12 5.99999999999 -3.34191148326 1.048707 34 0.0772670181608 1.43339034355e-05 -0.778193 0.000449587 1.8269 nan 0.42500494882 9.05397215861e-05 2.45781156775e-05 0.000178762518847 -0.00340197963403 8.98800969787e-05 1.0
12 8.0 -1.25588577959 1.671237 34 0.138335305474 2.02153753022e-05 -0.288723 6.49874e-05 1.95996 nan 0.474998064643 6.78886230695e-05 1.83807298991e-05 0.000135574952717 -0.00204586842799 8.41930989999e-05 1.0
12 8.0 -2.51096606671 1.531277 34 0.117213689003 1.67970515968e-05 -0.475423 0.000124366 2.0067 nan 0.4499952346 6.71100553877e-05 6.64004191807e-06 0.000133427570559 -0.00199156639193 7.23449680891e-05 1.0
12 8.0 -3.76485435035 1.296227 34 0.0985739391281 1.39474971137e-05 -0.786643 0.000245938 2.08287 nan 0.424992810687 6.70478996259e-05 -3.30961888684e-05 0.000132340044599 -0.00191894223338 6.47770444023e-05 0.999999925816
12 10.0 -1.41971846071 1.892216 34 0.154183291644 1.90956477169e-05 -0.257984 5.28432e-05 2.1502 7.68764e-05 0.475001320398 5.77857920698e-05 -6.86672236813e-06 0.000115402704853 -0.00128371151701 5.43771122801e-05 1.0
12 10.0 -2.84192165936 1.720671 34 0.132552827976 1.62637225408e-05 -0.469959 9.51972e-05 2.19063 4.82539e-05 0.449989966455 5.75948943522e-05 -1.08881014435e-05 0.000114521093897 -0.00125739420421 5.42739675722e-05 1.0
12 10.0 -4.26791424149 1.43368 34 0.11310213353 1.36320212605e-05 -0.8237 0.00019054 2.25738 nan 0.42498835761 5.71811662805e-05 2.68439078393e-05 0.000112890577972 -0.00122240112083 4.98645846221e-05 1.0
12 0.4 -3.18563601584 -0.233832 20 0.0176382775905 8.32905454914e-05 -0.721472 0.0191315 0.48764 0.0144193 0.475041949001 0.00520291130308 0.00158061031445 0.0103180490012 -0.125833054457 0.0139615935233 0.920368133766
12 5.99999999999 -1.12206227223 1.336411 20 0.114495060277 2.02141832183e-05 -0.337369 0.000123543 1.67378 nan 0.475004243111 7.93861250472e-05 6.23241358297e-05 0.000158513211772 -0.00340339650285 8.02060229702e-05 1.0
12 4.0 -3.13544516535 0.622645 20 0.045930218254 1.11595923856e-05 -0.826155 0.00134005 1.4488 0.000872702 0.425088420925 0.000125991693821 -1.6244216019e-05 0.000248683730826 -0.00672673995564 0.000110554211605 0.999999913957
12 10.0 -4.26776238287 1.433813 20 0.113108831708 1.31228678245e-05 -0.823557 0.000159358 2.25737 nan 0.42498787106 5.51695417164e-05 1.20829827668e-05 0.000108925665558 -0.00113950439264 4.93533012442e-05 1.0
12 0.3 -3.25315812927 -0.261134 20 0.0190971477589 0.000189500079708 -0.778296 0.0105074 0.517162 0.00830493 0.474717729988 0.00725379827409 -0.00379138391378 0.0131299197978 -0.176923394989 0.0285600127008 0.723751432997
12 8.0 -2.51097066975 1.531251 20 0.117208569081 1.69896929133e-05 -0.475419 7.5208e-05 2.00667 nan 0.449997369593 6.63604355977e-05 5.74902221372e-05 0.000131900345906 -0.00188557019839 7.48824462854e-05 1.0
12 1.0 -2.53645575557 -0.137278 20 0.0149692337878 2.08569670155e-05 -0.567564 0.021254 0.430286 0.0150305 0.477291823968 0.00217216332017 -0.000395320711717 0.0043426042899 -0.0534163889216 0.00305087581404 0.999949480028
12 8.0 -3.76497570387 1.29637 20 0.0985751763267 1.31559477705e-05 -0.78667 0.000235531 2.08304 nan 0.424988085656 6.18936237587e-05 -7.28717180472e-06 0.00012209357253 -0.00180100035261 6.79045723948e-05 1.0
12 4.0 -2.12958223 0.74188 20 0.059406795508 1.51349031206e-05 -0.56928 0.000821641 1.31116 0.000519369 0.450089310677 0.00012793419153 4.78831801703e-05 0.000254357289346 -0.00716493004924 0.000168438036012 1.0
12 4.0 -1.07835893368 0.812181 20 0.0769664703677 1.9918192479e-05 -0.410509 0.0002887 1.22269 0.000214761 0.475055040189 0.000125901516698 5.51145275874e-05 0.000251422722291 -0.0074284669096 0.000123140230619 1.0
12 10.0 -1.41990453734 1.892315 20 0.15418104367 1.86305572648e-05 -0.257955 5.66282e-05 2.15027 4.14158e-05 0.474997930954 5.61748820774e-05 -3.42753827915e-05 0.000112184329371 -0.00120225044657 4.79634022962e-05 1.0
12 5.99999999999 -2.23765540905 1.228641 20 0.0943709243733 1.65721561832e-05 -0.503419 0.000254908 1.73206 nan 0.450008870906 8.01931544328e-05 -9.52322693199e-06 0.000159358623212 -0.00331827820373 8.95376588561e-05 1.0
12 0.4 -4.14541910567 -0.32769 20 0.0143996766649 6.95745599825e-05 -1.40704 0.00272878 1.07935 0.00194774 0.424605331779 0.00429400326624 -0.00215318491728 0.00830850477158 -0.0883838953706 0.00693665098091 0.778751321585
12 5.99999999999 -3.34211094982 1.048543 20 0.0772627799766 1.30593668082e-05 -0.778247 0.000449926 1.82679 nan 0.425001483074 7.82637942925e-05 1.34758610155e-05 0.000154295654634 -0.00317302829833 7.9395726659e-05 1.0
12 0.8 -3.63975349395 -0.193432 20 0.0136276378517 1.65558775894e-05 -0.94713 0.00691886 0.753698 0.00546579 0.450124578289 0.00172007508481 -0.00035303265236 0.00343420414336 -0.0578169893165 0.00261287628611 0.99846708511
12 0.4 -3.72817345345 -0.270807 20 0.0159646310935 8.30967283205e-05 -1.07002 0.00291394 0.799213 0.00204114 0.44941370261 0.00504700381217 -0.00134370590932 0.00987392926455 -0.103853121658 0.0110009095324 0.84272246462
12 8.0 -1.25592906372 1.671187 20 0.138341979551 2.0051019224e-05 -0.288803 9.65368e-06 1.95999 nan 0.474995872479 6.58999065153e-05 1.94224612976e-05 0.000131594663672 -0.00191256105743 9.00777842733e-05 1.0
12 1.0 -4.13760511208 -0.20629 20 0.011624601487 1.07350495278e-05 -1.24125 0.00347447 1.03496 0.00270614 0.424983810222 0.00115034562042 0.000234205676095 0.00228919755753 -0.0405994864214 0.00121348361774 0.999766295149
12 1.0 -3.53687679419 -0.154759 20 0.0130972496 1.30029693342e-05 -0.914691 0.000610531 0.759932 0.000461303 0.44984566624 0.00138344869078 -0.0011024385849 0.00276113322513 -0.0457934699451 0.0016174265777 0.999859783951
12 0.3 -4.11228273122 -0.34194 20 0.0154262609425 0.000161672476932 -1.43718 0.00423946 1.09524 0.00222246 0.42402578196 0.00599480888202 0.00299602089693 0.0101915991228 -0.105759106574 0.0109227960604 0.425672626968
12 2.0 -2.7159316872 0.087253 20 0.0181790082951 6.82781840112e-06 -0.714287 0.00581185 0.80154 0.0049948 0.450683859691 0.000369217463589 -4.76491663832e-05 0.000735505825277 -0.0212359635374 0.000435366758932 1.0
12 2.0 -1.5138466838 0.099821 20 0.0258651361864 1.1378427702e-05 -0.496247 0.00282077 0.596068 0.00253212 0.475818925423 0.000368894646278 0.000144730761863 0.000737067795051 -0.0231494486534 0.000445125280717 1.0
12 0.599999999999 -2.20186128683 -0.183537 20 0.0170299098561 6.11103838603e-05 -0.411545 0.0991569 0.228008 0.0526741 0.492498030877 0.00502541683765 -0.00349180475028 0.010050064009 -0.0971883146954 0.0127214490112 0.998122060851
12 0.599999999999 -3.71091730475 -0.232204 20 0.0144949444351 3.41593225609e-05 -1.00398 0.0029003 0.771776 0.0020824 0.449866401962 0.00317357834283 -0.000700525745899 0.00633350979832 -0.0752017374768 0.00419350788361 0.983168656476
12 0.8 -4.17914077892 -0.24999 20 0.012163987491 1.16055872154e-05 -1.29377 0.00183447 1.04378 0.00159543 0.425015402754 0.00119025925933 0.000984818894487 0.002370482349 -0.0497243566176 0.00154682034436 0.997427007497
12 0.3 -3.72370671193 -0.289866 20 0.0171573955894 0.000152927747857 -1.10758 0.00571303 0.817714 0.0040807 0.449351567404 0.00632724453 0.000339218595113 0.0111700633996 -0.133870377906 0.0139482220317 0.54785733941
12 2.0 -3.63286713121 0.03944 20 0.0140724069727 6.09230958874e-06 -1.01795 0.00574157 1.05739 0.00456255 0.425338638556 0.000471178907968 0.000383276033693 0.000933989960111 -0.0191001020272 0.000546955177054 1.0
12 10.0 -2.84191718212 1.720858 20 0.132553305132 1.59565418027e-05 -0.469782 8.0988e-05 2.19064 nan 0.449989923082 5.65579679878e-05 -1.90396414831e-05 0.000112460506899 -0.00118159829044 5.63576812906e-05 1.0
12 0.8 -2.79502366985 -0.166561 20 0.0153070235736 2.26069600026e-05 -0.598683 0.0267885 0.432122 0.0183128 0.477078167808 0.00235066119594 -0.00096390660234 0.00469976170455 -0.0681851745047 0.00304235857433 0.999420854339
12 0.599999999999 -4.18542020942 -0.29053 20 0.013019657917 2.39769606495e-05 -1.34992 0.000704092 1.05939 0.000586347 0.424857559242 0.00230436662462 0.00143010915823 0.00458880461195 -0.064110925658 0.00300519626609 0.973505732653
12 0.3 -4.11854543352 -0.33846 32 0.0156109061141 0.000781428659425 -1.43376 0.0147578 1.0953 0.00686107 0.425277113091 0.0173436578844 -0.00474891640823 0.0235458141562 -0.112118019737 0.0372786937534 0.179684189712
12 10.0 -4.26805342149 1.433739 32 0.113102584933 1.27905952256e-05 -0.823671 0.000153878 2.25741 nan 0.424984393428 5.35340060035e-05 9.74293290921e-06 0.000105683834243 -0.00120456928305 5.45186106578e-05 1.0
12 8.0 -1.25590268683 1.671235 32 0.138328130018 2.04714276452e-05 -0.288775 nan 1.96001 4.64534e-05 0.474999018523 6.85803456473e-05 2.94067570935e-05 0.000136955271928 -0.00204665338462 7.1028807337e-05 0.999999921766
12 1.0 -4.14072692041 -0.20641 32 0.0116915471124 1.4341686518e-05 -1.24159 0.00394894 1.03518 0.00299344 0.425041886407 0.00149477534735 0.000244029566868 0.00297427037398 -0.0427490582907 0.00185233341024 0.999467026928
12 0.599999999999 -3.72289511644 -0.232921 32 0.0146481500291 6.78780960706e-05 -1.00559 0.00365887 0.772669 0.00274384 0.449814237884 0.00485526428643 0.00212973541518 0.0096619102127 -0.0795775945529 0.0105009447546 0.965953078639
12 0.4 -4.15235791152 -0.32928 32 0.0145747558051 0.000133743494395 -1.4108 0.00158292 1.08152 0.00163452 0.424385838637 0.00554026730365 0.00312007607513 0.00991931472161 -0.0901875579184 0.0152271281175 0.606986143187
12 5.99999999999 -3.34194675045 1.048716 32 0.0772601543938 1.89448147727e-05 -0.778254 0.000475357 1.82697 7.41129e-05 0.425010409294 0.000118859331165 -7.74950880956e-06 0.000234634899746 -0.00339563916197 0.000109095680399 1.0
12 4.0 -1.07835906582 0.812083 32 0.0769637729957 2.41491221899e-05 -0.410737 0.000259993 1.22282 0.000232749 0.475056242578 0.00016130504574 -3.53403097671e-05 0.000322175757095 -0.0078790061706 0.000159503994771 1.0
12 1.0 -2.54760360428 -0.139456 32 0.015063638807 2.52840898876e-05 -0.571039 0.0213768 0.431583 0.015053 0.477260323452 0.00250458530817 -3.65728449282e-05 0.00500707763797 -0.056069425071 0.00368712067345 0.999881684177
12 8.0 -3.76489149137 1.296321 32 0.0985778839238 1.34124033774e-05 -0.786549 0.000219227 2.08287 nan 0.42498854354 6.41281240245e-05 8.98144937248e-06 0.000126558372613 -0.00190127311671 6.70675646201e-05 1.0
12 10.0 -1.41992864227 1.892197 32 0.154186165169 1.86621418955e-05 -0.257993 5.66568e-05 2.15019 1.91048e-05 0.474996616603 5.63400297966e-05 9.9597272066e-07 0.000112514576717 -0.00127948666129 5.52642247551e-05 1.0
12 0.3 -3.29090240798 -0.262229 32 0.0191137926333 0.000257278825338 -0.780296 0.0135764 0.518067 0.0113161 0.474766434843 0.00819455091355 -0.0044753070839 0.0134624492579 -0.159560618074 0.0358929384294 0.543890861774
12 4.0 -3.13554657639 0.622547 32 0.0459331512527 1.232481979e-05 -0.826353 0.00133533 1.4489 0.000796146 0.425080858814 0.000146256887928 -1.27970908555e-05 0.000289072491318 -0.00720674595617 0.000168581636942 1.0
12 0.3 -3.75409864572 -0.306872 32 0.0174435766711 0.000588983774938 -1.11649 0.0107647 0.809618 0.00631337 0.449768849542 0.0128469304681 -0.00555002259639 0.0180588083083 -0.143206108399 0.0486414870498 0.316253215852
12 0.4 -3.22283437658 -0.237777 32 0.0180475444242 0.00012176375238 -0.72431 0.0219951 0.486533 0.0162615 0.475335043241 0.00594362582888 -0.00452318848172 0.0115482196043 -0.141283529209 0.0223948186058 0.85089109998
12 5.99999999999 -1.12200665076 1.336655 32 0.114494949536 2.26766478306e-05 -0.337315 6.73223e-05 1.67397 1.15829e-05 0.475005750921 9.32750140871e-05 6.08360371441e-05 0.000186273103849 -0.0036106062528 0.0001038822619 1.0
12 0.8 -2.80915285176 -0.168898 32 0.0154495401285 5.29003154531e-05 -0.603787 0.0270396 0.434889 0.0185536 0.477042000624 0.00463136831948 0.000869833426248 0.00925809069276 -0.0712038918755 0.00835653322068 0.998682521974
12 0.599999999999 -4.19058895979 -0.29095 32 0.0131053450067 4.56835682824e-05 -1.35023 0.00115541 1.05928 0.000774889 0.424722099498 0.00375924724174 -0.00125627072281 0.00746753737382 -0.0662092221767 0.00547812164924 0.947128324117
12 8.0 -2.51097335366 1.531136 32 0.117217956662 1.66375364223e-05 -0.475404 0.000117873 2.00654 nan 0.44999321028 6.60502337901e-05 2.14782269289e-05 0.000131310404433 -0.00197757506418 7.52787511777e-05 1.0
12 10.0 -2.84175744175 1.720646 32 0.132554300412 1.61506529783e-05 -0.469924 0.000134224 2.19057 nan 0.449993202552 5.71269620159e-05 -4.0662082712e-06 0.000113589224687 -0.00125246081886 5.28967946665e-05 1.0
12 2.0 -3.63347780047 0.03916 32 0.0140834283227 4.79932899352e-06 -1.01808 0.00569996 1.05724 0.00448702 0.425353736464 0.000381569421189 0.000325640896658 0.000756511197055 -0.0202814560768 0.000403322055831 0.999999919888
12 2.0 -2.71761081101 0.086792 32 0.0181809392134 8.21276187445e-06 -0.714892 0.00567999 0.801684 0.00480757 0.450676973875 0.000456985782455 -2.54299937244e-05 0.000910507482008 -0.0225468649637 0.000594805123139 1.0
12 0.599999999999 -3.04018891245 -0.199354 32 0.0163636735598 7.15563009259e-05 -0.650615 0.0278714 0.451261 0.0190627 0.476331493022 0.00544912956721 0.000434519430531 0.0108872305153 -0.0963430087018 0.0108728012971 0.985478451497
12 0.8 -4.18613228486 -0.25006 32 0.0122468839778 2.50886548263e-05 -1.29498 0.00231906 1.04492 0.00174047 0.424936254365 0.00241445783145 -0.000179480192965 0.00480655047952 -0.0526526503995 0.00284822307265 0.994405089837
12 1.0 -3.52964653006 -0.154469 32 0.013223034591 3.30660710697e-05 -0.896172 0.00957234 0.741703 0.00719981 0.450404566035 0.00326306860245 0.00115080324716 0.00651095986812 -0.049947496232 0.0041976619983 0.999663046656
12 0.8 -3.64754939167 -0.194387 32 0.0137452678097 3.07629218445e-05 -0.948535 0.00714601 0.754148 0.0055694 0.450127241154 0.00296632938485 0.00117478849088 0.00592114826839 -0.0613568222746 0.0038804529838 0.99663462413
12 0.4 -3.74411129309 -0.272441 32 0.0161548377052 0.000157240492786 -1.07067 0.00226965 0.798229 0.00157842 0.449565585016 0.0067061537217 -0.00880365907616 0.0124005625561 -0.107939348842 0.0233981457846 0.724630720794
12 2.0 -1.51521451848 0.099128 32 0.0258556098756 1.46867081305e-05 -0.496939 0.00278436 0.596067 0.00249124 0.475825236057 0.000493388671583 5.78047991283e-05 0.000985885001529 -0.024650088625 0.000579447736104 1.0
12 5.99999999999 -2.2377646264 1.22887 32 0.0943655024704 1.89575993865e-05 -0.50334 0.000265695 1.73221 nan 0.450008453026 9.57432017351e-05 2.49231849164e-05 0.000190362124239 -0.0035325638332 0.000100771954523 1.0
12 4.0 -2.1296928924 0.741525 32 0.0594063821728 1.65326153623e-05 -0.569515 0.000746902 1.31104 0.000534628 0.450086090552 0.000146635630676 8.31005279041e-06 0.000291706260619 -0.00760440056554 0.000157687227579 1.0


==> Supplementary/filled/final/Filled-U4.dat <==
4 0.3 -0.343957842496 -0.777456 34 0.11824194229 5.20357441125e-05 -1.34982 0.000536835 0.572364 0.000268229 0.475109379271 0.000708184014392 -0.00025675928662 0.00141562043164 -0.128300378692 0.000661635469081 0.999873851479
4 0.3 -0.65703712573 -0.801191 34 0.101371197124 4.02952217768e-05 -1.40592 0.000681787 0.604729 0.000357984 0.450090707614 0.000643967297019 -0.000312391329218 0.00128515050964 -0.119432119758 0.000558691952792 0.999334515838
4 0.3 -0.941137799458 -0.839047 34 0.0873673289209 3.20548081236e-05 -1.48794 0.000642474 0.648893 0.000313168 0.425044183131 0.000571515363721 -0.000205352389875 0.00113730406974 -0.109599721079 0.000397490369655 0.99874353069
4 0.4 -0.344488835082 -0.747066 34 0.116185342537 3.83921027647e-05 -1.31136 0.000339963 0.564294 0.000161817 0.475098218695 0.00047948971789 0.000115624189392 0.000958459155632 -0.116995789628 0.000434132955995 0.999989918456
4 0.4 -0.666302650766 -0.771596 34 0.0989029808903 2.97438368082e-05 -1.36653 0.000522224 0.594934 0.000248159 0.450098094592 0.000454167776384 5.56821063945e-05 0.000906382038984 -0.110323416824 0.000346606096355 0.999945231741
4 0.4 -0.962504875426 -0.811055 34 0.0847348481384 2.33893131059e-05 -1.44941 0.000569044 0.638355 0.000286217 0.425023230031 0.000410022804798 -0.000118431054349 0.000815960474445 -0.101720291534 0.000331073331795 0.999873731247
4 0.599999999999 -0.346952439992 -0.677822 34 0.113310968513 2.51499831701e-05 -1.23079 0.000198587 0.552968 9.638e-05 0.475057106029 0.000270603168273 -8.81960347969e-05 0.000540861101206 -0.0958638742028 0.000262990247089 0.999999879808
4 0.599999999999 -0.680242417782 -0.703493 34 0.0953318331038 1.92066549311e-05 -1.28426 0.000399908 0.580767 0.000199566 0.450072799577 0.000258632172575 -0.00019033173376 0.000515933316234 -0.091443577112 0.000221570143646 0.999999417443
4 0.599999999999 -0.994390677981 -0.745234 34 0.0807282554411 1.47650796539e-05 -1.36758 0.000490065 0.622346 0.000237189 0.425052013588 0.000239184445816 2.33226060409e-05 0.000475540073233 -0.0853158404613 0.000233924170454 0.999998119042
4 0.8 -0.350055952637 -0.601802 34 0.112765394484 1.95100270456e-05 -1.15269 0.000126168 0.550888 6.51333e-05 0.475036908782 0.000178037400672 4.1410125821e-06 0.000355800139046 -0.0777304824315 0.000176729024935 1.0
4 0.8 -0.691193449625 -0.628425 34 0.094183507803 1.50047571209e-05 -1.20476 0.000271355 0.576335 0.000128793 0.450047295973 0.000174392781608 1.00394373432e-05 0.000347694921705 -0.074644253355 0.000184928753952 0.999999921316
4 0.8 -1.0183364125 -0.672268 34 0.0789974752405 1.16761320556e-05 -1.28778 0.000390992 0.615512 0.000173129 0.425043174187 0.000169188063257 -1.09143814667e-05 0.000335960248179 -0.0702713072564 0.000153350296976 1.0
4 1.0 -0.354180225857 -0.522337 34 0.114336300925 2.02944754328e-05 -1.07958 8.07547e-05 0.557243 5.4719e-05 0.47502287352 0.000156339970499 -6.02781115485e-05 0.00031239423828 -0.0630946013819 0.000118302053074 1.0
4 1.0 -0.702228901608 -0.550246 34 0.0952122044689 1.53793177415e-05 -1.13083 0.000183064 0.580584 8.60836e-05 0.450030867263 0.000152212004257 2.85305009159e-05 0.0003033097413 -0.0609362086518 0.000128820196533 1.0
4 1.0 -1.04006357908 -0.596341 34 0.079396956793 1.15152606712e-05 -1.21356 0.00028031 0.617219 0.000101029 0.425029797642 0.000145098937137 3.74310449709e-05 0.000287792210788 -0.0576487308569 0.000131764678059 1.0
4 2.0 -0.397328837631 -0.148788 34 0.135212927435 1.84906267521e-05 -0.789622 nan 0.640834 nan 0.474998448418 7.83610326315e-05 2.1868286357e-05 0.000156511240297 -0.0252556872345 7.63871996115e-05 1.0
4 2.0 -0.79359756008 -0.187519 34 0.114360002456 1.49160522263e-05 -0.844953 nan 0.657434 nan 0.449994249249 7.72916789815e-05 2.7384666532e-05 0.000153756379339 -0.0246381814887 6.50282175481e-05 1.0
4 2.0 -1.18789561852 -0.252242 34 0.0961255600353 1.18031249714e-05 -0.936751 5.87893e-05 0.684509 nan 0.424993276727 7.57961832335e-05 3.33769724919e-05 0.000149786962664 -0.0236657221364 6.7884779745e-05 1.0
4 3.0 -0.468158212266 0.115998 34 0.155191011455 1.77003930773e-05 -0.604799 nan 0.720797 5.44425e-06 0.474996658196 5.79722362838e-05 8.54660819643e-06 0.000115778168537 -0.0125776157868 6.48937307975e-05 1.0
4 3.0 -0.936822273257 0.062981 34 0.133560314111 1.49453663885e-05 -0.671297 nan 0.734278 nan 0.449990780353 5.78699492069e-05 1.05230057374e-05 0.000115080136909 -0.0123257819194 5.5504219883e-05 1.0
4 3.0 -1.40647070444 -0.025665 34 0.11411726277 1.2444017716e-05 -0.782194 4.83456e-05 0.756529 nan 0.424986852456 5.77777719492e-05 -8.56770962599e-06 0.000114095957472 -0.0119106007162 4.25716918703e-05 1.0
4 4.0 -0.551871721991 0.289044 34 0.169203302693 1.8688117871e-05 -0.487787 nan 0.776831 nan 0.474997885034 5.50418469985e-05 -1.56373679698e-05 0.000109930877935 -0.00732328745396 5.53899379552e-05 1.0
4 4.0 -1.10511866217 0.221229 34 0.147180677088 1.59616234484e-05 -0.567524 nan 0.788753 2.31028e-05 0.449992471323 5.46441541746e-05 1.04435960208e-05 0.000108685165538 -0.00717697634507 4.54825313171e-05 1.0
4 4.0 -1.66121761243 0.107637 34 0.127095547275 1.35606887818e-05 -0.700798 nan 0.808435 nan 0.424983878629 5.45601461285e-05 2.77460950478e-05 0.000107779292718 -0.00696517990558 4.77907308008e-05 1.0
4 5.99999999999 -0.734947461157 0.487078 34 0.186003819135 1.531400913e-05 -0.356953 1.71606e-05 0.844031 3.50478e-05 0.474997929639 4.19150772906e-05 5.06200209254e-06 8.37245422691e-05 -0.00330565011565 3.34426041359e-05 1.0
4 5.99999999999 -1.47259960085 0.389149 34 0.163588377626 1.32894965343e-05 -0.465196 3.05533e-05 0.854345 1.57719e-05 0.449991829715 4.17584356166e-05 -8.31717811325e-06 8.31009541711e-05 -0.00324678972226 2.98516793309e-05 1.0
4 5.99999999999 -2.21565573399 0.225192 34 0.142862563128 1.15202282436e-05 -0.64635 nan 0.871542 nan 0.424989005831 4.18448879977e-05 1.60285103067e-05 8.27609206996e-05 -0.00314629059587 2.90460607483e-05 0.999999912439
4 8.0 -0.925488822127 0.59216 34 0.195354405622 1.32920166759e-05 -0.28933 nan 0.88149 nan 0.475023489338 3.58136399684e-05 2.08692387035e-05 7.15446321107e-05 -0.00185627061146 2.45028078442e-05 1.0
4 8.0 -1.85477684362 0.467738 34 0.172769509969 1.16214413071e-05 -0.423721 nan 0.891459 nan 0.45004438288 3.56408290241e-05 2.56774676229e-05 7.09554661244e-05 -0.00182086515646 2.50802988107e-05 1.0
4 8.0 -2.79180058422 0.259017 34 0.151753857326 1.01353163321e-05 -0.649061 0.00152138 0.908078 nan 0.425064717692 3.56756817368e-05 1.19079642884e-05 7.06240691932e-05 -0.00177228736094 2.3861809049e-05 1.0
4 10.0 -1.12057025499 0.653126 34 0.20118365419 1.17510548142e-05 -0.251692 nan 0.904818 nan 0.475016523084 3.17347547851e-05 1.56191428426e-05 6.34013396988e-05 -0.00117969824825 2.30424526399e-05 1.0
4 10.0 -2.24599659771 0.498886 34 0.178477391284 1.04067724078e-05 -0.415667 nan 0.914553 nan 0.450032664743 3.18317116125e-05 -1.2283827429e-06 6.33916099289e-05 -0.00115810708357 1.80322851465e-05 1.0
4 10.0 -3.38127779746 0.24002 34 0.157279707939 9.09815783233e-06 -0.690562 0.00214497 0.930582 nan 0.42504851019 3.18111302496e-05 7.06980461147e-07 6.30170668391e-05 -0.00113242015351 1.5580059286e-05 0.999999917
4 0.3 -0.357511792714 -0.783062 50 0.117327117159 9.56772375886e-05 -1.35217 0.000261649 0.569108 0.000151703 0.475060490913 0.00102523010184 -4.70718478177e-05 0.00204832697609 -0.138933091522 0.00136761951834 0.999561588249
4 0.3 -0.632552221997 -0.797113 50 0.102916086126 7.73204085236e-05 -1.38702 0.0129804 0.589907 0.0066025 0.453315169616 0.000965311953467 0.000124423568717 0.00192370239248 -0.12906683663 0.00115553015202 0.998263008186
4 0.3 -0.908966976176 -0.81557 50 0.0892772542572 6.3089376447e-05 -1.42858 0.0302126 0.61301 0.015642 0.428924069286 0.000886878292364 -0.000471686728464 0.001759826317 -0.117284928984 0.00104276842008 0.996749576438
4 0.4 -0.351427457995 -0.750927 50 0.115570245688 7.52402120536e-05 -1.31294 0.000245119 0.562013 0.000115194 0.475066107904 0.000895125807745 -7.06959843883e-05 0.00178905303789 -0.123990325555 0.000931653037193 0.999967827132
4 0.4 -0.674926581518 -0.774833 50 0.0985760800361 5.77500874137e-05 -1.3686 0.000542788 0.593767 0.000251438 0.450064075863 0.000834236851341 -5.73329251819e-05 0.00166407472707 -0.116191147509 0.000892441280308 0.999880107146
4 0.4 -0.924154097843 -0.784789 50 0.0866794202297 4.72956854019e-05 -1.38845 0.0286025 0.603661 0.0145668 0.428994340081 0.000771842413194 0.000300350714318 0.00153545246716 -0.108073005245 0.000797444593644 0.999711821439
4 0.599999999999 -0.349241033504 -0.679857 50 0.113016548108 4.93868949667e-05 -1.23166 0.000207413 0.551803 0.000111808 0.475047096846 0.000541325445153 -0.000183325045367 0.001081948999 -0.0998813203892 0.000530672925939 1.0
4 0.599999999999 -0.646240769217 -0.695959 50 0.0970093128794 3.83903589683e-05 -1.26586 0.0096536 0.569901 0.00481802 0.452928788542 0.000515151433008 -4.84891361957e-05 0.00102789446128 -0.0958107293669 0.000493361272505 0.999999666387
4 0.599999999999 -0.952188761592 -0.727313 50 0.082617101967 2.95968638599e-05 -1.33014 0.0160597 0.602827 0.00797413 0.428765914751 0.000479342641901 5.80261823887e-05 0.00095346375051 -0.089627544125 0.000412680335791 0.999996822343
4 0.8 -0.350974442268 -0.602888 50 0.112603698973 3.69691446041e-05 -1.1532 0.000130143 0.550312 6.99069e-05 0.475035977261 0.00034637703056 4.10880661525e-05 0.00069223235638 -0.080558547456 0.000353114318076 0.999999794689
4 0.8 -0.692652721933 -0.629411 50 0.0940659647748 2.761467064e-05 -1.20534 0.000251823 0.575929 0.000139087 0.450042605492 0.000331958696853 -5.50709884911e-05 0.000661897321318 -0.0773717471706 0.000325881753155 1.0
4 0.8 -0.977579748517 -0.654053 50 0.0807680742254 2.15009737804e-05 -1.2528 0.0134995 0.598747 0.00644617 0.428345542476 0.000315339157717 8.68832869894e-05 0.000626679013275 -0.0733646649864 0.000307801433204 1.0
4 1.0 -0.354622289282 -0.523074 50 0.114242839644 2.99701659806e-05 -1.07993 8.30285e-05 0.556856 4.49404e-05 0.47501979308 0.000237441319202 -0.00011165948545 0.000474466823226 -0.0652328284187 0.000231041033096 1.0
4 1.0 -0.702944412704 -0.550845 50 0.095137936462 2.25699334521e-05 -1.13115 0.000171735 0.580305 8.70865e-05 0.450027752816 0.00023034352704 -1.15651917072e-05 0.000459068300652 -0.0629463176523 0.000202864303728 1.0
4 1.0 -1.0025285516 -0.57821 50 0.0810216198337 1.73451152789e-05 -1.18131 0.010974 0.6031 0.00471065 0.427912395812 0.000220540158837 -0.000152688724579 0.000437836634787 -0.0599690262149 0.000211540860182 1.0
4 2.0 -0.397351292958 -0.148854 50 0.135203837929 2.12884461152e-05 -0.789663 nan 0.640809 nan 0.474998358588 9.29605810282e-05 3.94655566502e-05 0.000185687136154 -0.0260788090161 0.000101648725814 1.0
4 2.0 -0.79362515251 -0.187646 50 0.114351377196 1.71433540907e-05 -0.845042 nan 0.657396 nan 0.449995567925 9.14170792747e-05 5.46888677389e-05 0.000181917374614 -0.025428984111 7.72287771808e-05 1.0
4 2.0 -1.18798870988 -0.252385 50 0.0961152346127 1.35723802409e-05 -0.936848 2.78958e-05 0.684463 nan 0.424992232416 8.96428341345e-05 -3.56265534839e-05 0.000177284941314 -0.0244252966943 7.20614498455e-05 1.0
4 3.0 -0.468158004 0.115912 50 0.15518938922 1.90187216993e-05 -0.604867 1.85812e-05 0.720779 3.62605e-05 0.474996787724 6.34334147211e-05 -4.38157909504e-06 0.000126691853183 -0.0129845700946 5.05592314986e-05 1.0
4 3.0 -0.936827429241 0.062949 50 0.133555215439 1.83845243683e-05 -0.671317 nan 0.734266 nan 0.449992293759 7.25419528867e-05 -1.28955662755e-05 0.000144290169801 -0.0127202569447 6.26317213959e-05 1.0
4 3.0 -1.40648471032 -0.025724 50 0.114113298912 1.51501420244e-05 -0.782225 3.64464e-05 0.756501 nan 0.424987758791 7.1533026375e-05 -1.52117540742e-06 0.000141325402166 -0.0122898551544 6.48269398315e-05 1.0
4 4.0 -0.551874148775 0.289057 50 0.169202221905 1.78619275297e-05 -0.487752 nan 0.776809 nan 0.4749979353 5.26620759299e-05 -2.78835666128e-05 0.000105178355314 -0.00755717605228 4.47949820624e-05 1.0
4 4.0 -1.1051554314 0.221269 50 0.147181017384 1.53558479054e-05 -0.56748 nan 0.788749 2.03893e-05 0.449990188262 5.26621547904e-05 -2.40349332589e-05 0.000104745619108 -0.00741936670965 4.05090661261e-05 1.0
4 4.0 -1.66117783953 0.107766 50 0.127091287047 1.29155761303e-05 -0.700658 nan 0.808424 nan 0.424989173174 5.21249645316e-05 1.08817346603e-06 0.000102978072111 -0.00717565423912 4.77865008257e-05 1.0
4 5.99999999999 -0.734941354016 0.487073 50 0.186008066578 1.39519200857e-05 -0.356967 nan 0.84404 nan 0.474997569523 3.74982032313e-05 6.54658481506e-06 7.48983231389e-05 -0.00340796354445 2.81357533438e-05 1.0
4 5.99999999999 -1.47262477921 0.389232 50 0.163584064393 1.22453683068e-05 -0.465143 9.63262e-06 0.854375 nan 0.449992097388 3.7698255512e-05 1.20024177539e-05 7.5005234271e-05 -0.00334913606373 3.09104228691e-05 1.0
4 5.99999999999 -2.2156598509 0.22518 50 0.142867212074 1.05380086427e-05 -0.646361 2.90033e-05 0.871541 nan 0.424986292757 3.7518949383e-05 5.03543498451e-06 7.41708180413e-05 -0.00325511825337 2.98603899544e-05 1.0
4 8.0 -0.925488981293 0.592146 50 0.195357717179 1.2336199138e-05 -0.28932 nan 0.881466 nan 0.475023050747 3.23140128412e-05 2.57639223983e-05 6.45491176402e-05 -0.0019148155967 2.47196699558e-05 1.0
4 8.0 -1.85475898588 0.467773 50 0.172763539302 1.09518507685e-05 -0.423677 nan 0.89145 nan 0.450046711764 3.26537178943e-05 1.35716083435e-05 6.4991172103e-05 -0.00188400447794 2.2726091241e-05 1.0
4 8.0 -2.79179464213 0.258944 50 0.151752818701 9.43780391323e-06 -0.649073 0.00156833 0.908017 nan 0.425065435758 3.22771653835e-05 -6.17508861913e-06 6.38569681853e-05 -0.00182720920554 2.09596120001e-05 1.0
4 10.0 -1.12057309026 0.65322 50 0.201185965287 1.12758270376e-05 -0.251636 nan 0.904856 nan 0.475016160574 2.9350520398e-05 1.06985065385e-05 5.86331668756e-05 -0.00121927604623 1.73247887668e-05 1.0
4 10.0 -2.24601444012 0.49886 50 0.17847931856 1.19407344572e-05 -0.415659 nan 0.914519 nan 0.450031613019 3.52499151588e-05 -1.69866476418e-05 7.01765863615e-05 -0.00119654698953 1.98807340678e-05 1.0
4 10.0 -3.38127788184 0.240003 50 0.157280168517 1.04202704533e-05 -0.690545 0.0021279 0.930548 nan 0.425048282649 3.51835074374e-05 -4.14674513746e-06 6.96489528994e-05 -0.00116313412226 2.32231190804e-05 1.0
4 10.0 -2.2478021953 0.493665 20 0.17844408202 1.01144682811e-05 -0.420122 4.71379e-06 0.913787 2.73898e-06 0.449992225064 3.3152381341e-05 -5.35629228076e-06 6.6057852211e-05 -0.00107805541243 1.92908458209e-05 1.0
4 0.599999999999 -0.678415869517 -0.702587 20 0.095656328692 1.33965935172e-05 -1.28475 0.000344377 0.582163 0.00017082 0.45005665133 0.000165939722806 -5.39100828003e-05 0.000330958132845 -0.0880594105948 0.000131657343157 0.999999679341
4 0.599999999999 -0.992478210257 -0.744362 20 0.0809409473188 1.06647296478e-05 -1.36757 0.000478688 0.623208 0.000237626 0.425044065068 0.000157870911912 7.30921773574e-05 0.0003137461352 -0.0818772712084 0.000166622512612 0.999999601565
4 0.8 -0.349193963749 -0.600611 20 0.113045759258 1.82587530903e-05 -1.1526 0.000117095 0.551989 5.87675e-05 0.475032573962 0.000154908823195 5.73128724161e-05 0.000309551229308 -0.0739365180248 0.000133186314906 1.0
4 0.8 -1.01671192531 -0.671227 20 0.0791395998223 1.09015362726e-05 -1.28733 0.000394709 0.616103 0.000193727 0.425045502354 0.000145100447884 7.51073469981e-05 0.000287940799109 -0.0665941843258 0.000159013640608 1.0
4 0.599999999999 -0.345757155781 -0.67687 20 0.113763755927 1.84976578397e-05 -1.23169 0.000180394 0.55482 9.37684e-05 0.475046783868 0.00018577167682 0.000128277497166 0.000371289652385 -0.0924841921811 0.000181656298503 0.99999990631
4 0.3 -0.660531163437 -0.803073 20 0.101792286678 2.42912684915e-05 -1.40994 0.000368535 0.606867 0.000189494 0.450022918011 0.000375100768365 -0.000203947134596 0.000748631769032 -0.121288438624 0.000339386863755 0.999726824357
4 2.0 -0.397286991479 -0.148579 20 0.135230687857 1.71001827555e-05 -0.789494 2.34533e-05 0.640915 2.09831e-05 0.474998474567 6.9615701307e-05 -5.51685972735e-05 0.000139027337032 -0.023606372721 8.65342654922e-05 1.0
4 8.0 -1.85672486297 0.462919 20 0.172720229386 1.1064419219e-05 -0.427963 1.53778e-07 0.890882 nan 0.449993305677 3.61438165542e-05 -1.19471223853e-05 7.19955377202e-05 -0.00170913802795 2.51581317656e-05 1.0
4 1.0 -1.03893423923 -0.595523 20 0.079491219647 9.83059715191e-06 -1.21315 0.000251529 0.617627 8.82032e-05 0.425031938817 0.000114623619988 -4.12323678521e-05 0.000227122660828 -0.0543207774903 0.000112091637755 1.0
4 8.0 -0.926422199625 0.590692 20 0.195322955358 1.27435921918e-05 -0.290474 7.8583e-06 0.881166 7.27964e-06 0.474999350573 3.64072087651e-05 2.00642265072e-05 7.2739550483e-05 -0.00172726070444 2.10770879408e-05 1.0
4 0.3 -0.943743321083 -0.840191 20 0.0876917033664 1.59424559579e-05 -1.49072 0.000435771 0.650529 0.000227134 0.424982642323 0.000269160319702 5.24302594491e-05 0.000535671310969 -0.109880222743 0.000253967461485 0.99950719625
4 0.4 -0.962256533767 -0.811176 20 0.0850314496367 2.20847724046e-05 -1.45082 0.000484534 0.639644 0.000233766 0.425006098666 0.0003543626813 0.000126571382836 0.000704981446421 -0.100148675187 0.000293689012415 0.999958165414
4 5.99999999999 -2.21564483913 0.225126 20 0.142867295025 1.07907394623e-05 -0.646348 nan 0.871474 nan 0.424986988206 4.08921455659e-05 1.41162149345e-08 8.09516240649e-05 -0.00295007029571 2.91578642926e-05 1.0
4 10.0 -3.38404753708 0.228528 20 0.157229545583 9.32291284222e-06 -0.700519 4.2949e-06 0.929047 nan 0.424988189517 3.48553803043e-05 -7.25666257192e-06 6.913011143e-05 -0.00105774786003 2.08504030519e-05 1.0
4 1.0 -0.701281602194 -0.54934 20 0.0953471108207 1.28052156215e-05 -1.13048 0.000186966 0.58114 8.1787e-05 0.450030413349 0.000118676836052 -1.07211696872e-05 0.000236393287488 -0.0574676340884 0.000128989172228 1.0
4 0.3 -0.346708427621 -0.779833 20 0.118768979587 4.02232732235e-05 -1.35463 0.000310954 0.574797 0.000155324 0.475053846827 0.000539086413042 6.36107950412e-05 0.0010776224243 -0.131381051287 0.00047316478983 0.999939309766
4 0.8 -0.6897552483 -0.627342 20 0.0943940189895 1.26536751607e-05 -1.20453 0.000253695 0.577188 0.000121083 0.45004246138 0.000136251191858 3.82178307466e-05 0.000271563390468 -0.0708878164567 0.000101128871196 1.0
4 0.4 -0.666237576334 -0.771982 20 0.0993296662856 1.90887694048e-05 -1.36882 0.00040025 0.596838 0.000202766 0.450054471811 0.000269995493114 4.16891119033e-05 0.000538778184974 -0.109214757001 0.000222876569559 0.999984183694
4 8.0 -2.79469154657 0.248285 20 0.15169023007 9.67982347556e-06 -0.658509 nan 0.906794 8.92934e-06 0.424988824237 3.62418598298e-05 -6.14557488622e-06 7.18296067539e-05 -0.00165013872962 2.24430381528e-05 1.0
4 1.0 -0.353669472441 -0.521338 20 0.114494477896 2.29603675721e-05 -1.07919 7.05695e-05 0.557852 3.68533e-05 0.475023859292 0.000165592568322 8.98365288749e-05 0.000330844215001 -0.0595893765594 0.000164271863121 1.0
4 2.0 -0.793481011061 -0.187398 20 0.114378871971 1.42646702175e-05 -0.844876 nan 0.657478 nan 0.449995526801 7.06858953398e-05 1.42020898047e-06 0.000140539699565 -0.0230114889601 8.41938717213e-05 1.0
4 0.4 -0.344426048413 -0.74776 20 0.1168015521 2.04534860445e-05 -1.3146 0.00025672 0.56684 0.000128826 0.475052648687 0.000243613122081 -4.61248460129e-05 0.000486960391856 -0.11653030837 0.000243552957946 0.999997282774
4 5.99999999999 -0.734943214742 0.486899 20 0.186007468973 1.40725172802e-05 -0.357078 5.7225e-06 0.843977 nan 0.474997595906 4.04021554301e-05 2.01724489785e-06 8.07118518147e-05 -0.00308688821547 3.16522215354e-05 1.0
4 4.0 -1.10515207837 0.221321 20 0.147175894529 1.3313943725e-05 -0.567372 nan 0.788693 9.75288e-06 0.449992287563 4.65732598417e-05 1.64764459755e-05 9.26543514941e-05 -0.00670852027096 3.49372283968e-05 1.0
4 10.0 -1.12142551456 0.652036 20 0.201163873082 1.1258159258e-05 -0.25285 1.17106e-05 0.904886 2.16698e-06 0.474997714384 3.26137805823e-05 -4.8776715243e-06 6.51665859142e-05 -0.00110142013227 2.09106378824e-05 1.0
4 5.99999999999 -1.47264667749 0.389174 20 0.163584239334 1.22782814888e-05 -0.465148 nan 0.854322 nan 0.449991142185 4.03117669607e-05 2.19407879944e-06 8.02560621138e-05 -0.00302621855544 2.89333175246e-05 1.0
4 4.0 -1.6612073839 0.107626 20 0.127095005363 1.16943794427e-05 -0.700749 nan 0.808375 nan 0.424985231242 4.81578168498e-05 4.83521721706e-05 9.51870053394e-05 -0.00650608601661 3.65356628406e-05 1.0
4 2.0 -1.18792771809 -0.252301 32 0.0961208154884 1.34564438977e-05 -0.936807 3.31407e-05 0.684506 nan 0.424993867776 8.61739673909e-05 -5.12969026808e-06 0.000170283029444 -0.0235196557847 9.1621118622e-05 1.0
4 0.599999999999 -0.993914124805 -0.745048 32 0.0807357772846 1.64536795034e-05 -1.3674 0.000503123 0.622352 0.000256922 0.425055157512 0.000265280238579 7.00321979313e-05 0.000527419914433 -0.0847818217058 0.00021977935601 0.999998138621
4 0.8 -0.349897983792 -0.601619 32 0.112794241672 2.19304581889e-05 -1.15259 0.00012482 0.550971 6.35877e-05 0.475037008732 0.000199944821033 -4.7714435871e-05 0.000399581533884 -0.0771694483511 0.000192762892115 1.0
4 8.0 -1.85675894217 0.46299 32 0.172717501446 1.12040803248e-05 -0.427992 nan 0.890982 nan 0.449992956314 3.45977272851e-05 -2.34257432364e-05 6.88823471908e-05 -0.00181379550359 2.18722485443e-05 1.0
4 10.0 -2.24784581041 0.49372 32 0.178440948255 1.11820677549e-05 -0.420112 5.71046e-06 0.913832 nan 0.449991892082 3.43553234512e-05 1.02679880735e-05 6.84192606571e-05 -0.00115379226049 2.22966729411e-05 1.0
4 4.0 -1.10510370343 0.221215 32 0.147187398699 2.66536435087e-05 -0.567436 2.9463e-05 0.788651 3.63739e-05 0.449991012706 9.16210078098e-05 1.42339345126e-05 0.000182239025403 -0.00713886778946 8.57227714821e-05 1.0
4 2.0 -0.397320777394 -0.148747 32 0.135214720476 1.96616738757e-05 -0.789606 nan 0.640859 nan 0.474998900593 8.2835632747e-05 8.29013346048e-07 0.00016544571809 -0.0251197111458 8.98046820277e-05 1.0
4 5.99999999999 -1.47255381871 0.389178 32 0.163587706018 1.32571295117e-05 -0.465181 nan 0.854359 nan 0.449994010294 4.16714543651e-05 -7.1099490939e-06 8.29281850495e-05 -0.00322619517538 3.41389988756e-05 1.0
4 0.8 -0.690953620624 -0.628221 32 0.0942012446404 1.70167764853e-05 -1.20462 0.000297383 0.576399 0.000152554 0.450045760522 0.000196521106044 -4.59729518452e-05 0.000391812167891 -0.074111150353 0.000184648232741 1.0
4 0.4 -0.665124090505 -0.771053 32 0.0989572832203 5.54452398502e-05 -1.36611 0.000638737 0.595057 0.00030576 0.450090497563 0.000851515239374 0.000698271679736 0.00169946262613 -0.108980564327 0.000699976222329 0.999960760529
4 1.0 -0.702096695754 -0.550046 32 0.0952142036336 2.18315473736e-05 -1.13065 0.000202882 0.580604 9.08853e-05 0.450039124877 0.000215120623498 -6.00722878467e-06 0.000428659287895 -0.0605342759695 0.00020199679414 1.0
4 0.8 -1.01809199903 -0.672015 32 0.0790058540295 1.27626434894e-05 -1.28759 0.000408762 0.615575 0.000188308 0.425045031294 0.000183906981802 -6.63813018409e-05 0.000365193881637 -0.069749271574 0.000142633673701 0.999999900292
4 2.0 -0.793568329882 -0.187537 32 0.114358498953 1.50941169294e-05 -0.84495 nan 0.657413 nan 0.449996687952 7.77323728098e-05 -2.58415084487e-05 0.000154621476362 -0.0244841125419 7.03616905131e-05 1.0
4 0.599999999999 -0.346591066838 -0.67745 32 0.113371038437 2.74630861379e-05 -1.23058 0.000210957 0.55313 0.000103185 0.475059778245 0.000296557208493 -0.000108930809439 0.000592742283189 -0.0950593128552 0.000280688075703 1.0
4 5.99999999999 -2.19307834491 0.280683 32 0.14346872636 1.27382066027e-05 -0.594863 nan 0.875546 nan 0.425743103725 4.61462369916e-05 1.98721966019e-05 9.12921559064e-05 -0.00312928191067 3.87669608942e-05 1.0
4 0.4 -0.961402139711 -0.810708 32 0.0847635998731 2.44914012219e-05 -1.44918 0.000589667 0.638472 0.000288366 0.425042504166 0.000428792610848 8.5683968889e-05 0.000853399888058 -0.100865873339 0.000396068935105 0.999895402578
4 4.0 -0.55187514669 0.289083 32 0.169206538047 1.76370188104e-05 -0.487709 1.55912e-05 0.776792 1.24341e-05 0.474997315046 5.18719519896e-05 3.72543427197e-05 0.000103599403962 -0.00729254559528 4.5146115956e-05 1.0
4 0.599999999999 -0.679691089208 -0.703201 32 0.095366239737 2.07096760351e-05 -1.28406 0.000389679 0.580859 0.000194245 0.450076615561 0.000277010063206 1.39098279737e-05 0.00055258964197 -0.0907043958853 0.00025205746932 0.999999435217
4 0.3 -0.939701311372 -0.838449 32 0.0873900568853 4.44492032995e-05 -1.48749 0.000657217 0.649041 0.000319434 0.425015228948 0.000817711782625 -0.000224325076148 0.00162782830174 -0.108067882532 0.000595485793372 0.998807283305
4 10.0 -1.1214199362 0.651823 32 0.201165014943 1.15970516084e-05 -0.252821 2.86696e-06 0.904644 5.18963e-06 0.474997708535 3.17354008385e-05 6.81269754849e-06 6.34043023715e-05 -0.00117682421705 1.51901812963e-05 1.0
4 8.0 -0.926375779254 0.590862 32 0.195338387553 1.26857332125e-05 -0.290451 1.20571e-06 0.881313 2.64377e-06 0.474998759082 3.45230291424e-05 -1.89259208643e-05 6.89678006828e-05 -0.00183847035943 2.3879365231e-05 1.0
4 1.0 -1.03985236985 -0.59619 32 0.0794098573506 1.15521901962e-05 -1.21352 0.000282762 0.61733 0.000126749 0.425032187761 0.000144437711884 7.89435378275e-05 0.000286460437752 -0.0572558881226 0.000131705392753 1.0
4 0.3 -0.655207595853 -0.800371 32 0.101486506215 4.24395708207e-05 -1.4053 0.00088106 0.604929 0.000455244 0.450103932058 0.0007128469737 0.00022056171427 0.00142290177201 -0.117649453303 0.0004877676197 0.999366758929
4 4.0 -1.66116956919 0.107722 32 0.127097510198 1.28382280391e-05 -0.700731 nan 0.808453 nan 0.424985942555 5.17602188392e-05 5.61203715907e-06 0.000102253764966 -0.0069108102682 5.00753681774e-05 1.0
4 5.99999999999 -0.734936595379 0.486954 32 0.186009869339 1.39991328434e-05 -0.357013 1.33559e-06 0.843967 9.30043e-06 0.474997510545 3.86470732759e-05 3.68643870642e-05 7.71984450909e-05 -0.00328473055077 3.32832915124e-05 1.0
4 0.4 -0.343433197742 -0.746446 32 0.116313542742 4.82201733994e-05 -1.31121 0.000395584 0.564764 0.000200279 0.475106457132 0.000619372400842 8.71874913287e-05 0.00123811631558 -0.115524793646 0.000468030931106 0.999991685796
4 10.0 -3.38402650828 0.228551 32 0.157233593557 9.56895259847e-06 -0.700465 6.18815e-06 0.929016 nan 0.424986880625 3.36232376037e-05 1.25678143316e-05 6.66118462678e-05 -0.0011240122874 2.1094731663e-05 1.0
4 1.0 -0.354109229219 -0.522229 32 0.114346618859 2.08631933122e-05 -1.07949 7.60262e-05 0.557261 3.94287e-05 0.475023394093 0.000160698066606 0.00010180335586 0.000321102689268 -0.0626957500302 0.00016451573826 1.0
4 8.0 -2.7948174442 0.248353 32 0.151688387033 1.5192018366e-05 -0.658499 2.51856e-05 0.906852 1.33765e-05 0.424985057156 5.3681817547e-05 -5.24068597103e-05 0.000106274522711 -0.00175721106761 3.46324368932e-05 1.0
4 0.3 -0.342006412295 -0.776521 32 0.118419853629 5.74013285321e-05 -1.34945 0.000573686 0.572929 0.000259047 0.475156956929 0.000821673878596 0.000192657429126 0.0016425809205 -0.126183586729 0.000621926206749 0.999882506093


==> Supplementary/filled/final/Filled-U8.dat <==
8 0.25 -2.3147177984 -0.195681 34 0.0352513539622 0.000704285534146 -0.757055 0.563101 0.561374 0.277493 0.424145484343 0.0077132429643 0.00477567653128 0.00996017497032 -0.138342865946 0.0119974717874 0.209887532883
8 0.25 -1.97904686135 -0.214377 34 0.0396132259593 0.000621756730199 -0.696504 0.413499 0.482127 0.20715 0.449375718451 0.00645820611806 0.00784426627171 0.0085748838485 -0.170076656018 0.0168542410242 0.305225434378
8 0.25 -1.56725271566 -0.279861 34 0.0443151950929 0.000427687317048 -0.672997 0.205832 0.393136 0.101166 0.475523580494 0.00473250474477 -0.00139809681413 0.00671818920923 -0.214408203254 0.0218678467434 0.49859902893
8 0.2 -2.2182278205 0.12762399 34 0.0381790352914 0.00551327560285 -0.00924801 0.978707 0.136872 0.433005 0.431214106578 0.047884198383 0.00181833522758 0.0587399597099 -0.157254035443 0.0436464043936 0.035495389863
8 0.2 -1.89325277667 -0.170685 34 0.0422977728207 0.00416960633966 -0.446488 0.731676 0.275803 0.322387 0.458291934678 0.0366844446874 -0.00392836652112 0.0447090957919 -0.213198858004 0.0450228578753 0.0554363780061
8 0.2 -1.17081234629 -0.474413 34 0.049264009989 0.000634780744817 -0.899685 0.165132 0.425272 0.0771112 0.495503681604 0.00482776296096 -0.00109296104179 0.00625831345782 -0.250597438499 0.0294136160257 0.498208306409
8 0.35 -2.33973227461 -0.478609 34 0.0330416073514 0.00011315225584 -1.34567 0.000846446 0.867061 0.000439811 0.424669331364 0.00191543457146 0.00156994767116 0.00337396351301 -0.119849309076 0.00591716783962 0.751216568319
8 0.35 -1.96564735228 -0.429267 34 0.0373092411604 0.000113107787413 -1.131 0.00185426 0.701733 0.00134533 0.449475577413 0.00177803080964 -0.00135992099617 0.00317942622501 -0.143126261424 0.0081810327407 0.814116859829
8 0.35 -1.49514631906 -0.3998 34 0.0417728094418 0.000111149162575 -0.936742 0.00106791 0.536942 0.000659662 0.474759872734 0.00173446444434 -0.000488908153019 0.0032743783697 -0.173172630392 0.0118406738844 0.901819559834
8 0.3 -2.32764504874 -0.490709 34 0.0341512910353 0.000204398508616 -1.36699 nan 0.876281 0.000464346 0.424602854721 0.00273846363864 0.000156096395745 0.00411956756517 -0.130565930242 0.00738931675343 0.525589952639
8 0.3 -1.96663356827 -0.444847 34 0.0384959831569 0.000197292067672 -1.1556 0.00182739 0.710753 0.00127671 0.450095707131 0.00262025319945 0.00108365186179 0.00412542458484 -0.161875102372 0.0099533412335 0.628388036393
8 0.3 -1.5317032259 -0.416616 34 0.0429385167879 0.000182565738523 -0.963372 0.00226383 0.546756 0.0012751 0.474846360213 0.00228739169074 0.000300918758072 0.00389938183729 -0.191956290797 0.0116328267977 0.776463324085
8 0.4 -2.35198408383 -0.466455 34 0.0320803038419 7.86737667643e-05 -1.32596 0.000654178 0.859505 0.000508521 0.42484394846 0.00176466217627 1.97213051273e-05 0.00337047977715 -0.112750769414 0.00549379333238 0.880655815312
8 0.4 -1.96075722942 -0.415226 34 0.0362682339381 8.98208736854e-05 -1.10718 0.000360142 0.691954 0.000288607 0.449758474631 0.00191681351856 0.000292239456924 0.00371996373748 -0.133685375679 0.00535442265691 0.916797140759
8 0.4 -1.46134092555 -0.384934 34 0.0407049294592 0.000100799051504 -0.912269 0.00090143 0.527335 0.000584816 0.47490141008 0.00205754062035 -0.000870118879926 0.00406380879028 -0.161224956596 0.00828922791111 0.960064775403
8 0.599999999999 -2.38132104721 -0.418324 34 0.0289667759825 4.08789083957e-05 -1.25204 0.000442584 0.833716 0.000258458 0.424807108313 0.00146346761901 0.000584763064553 0.00290434973174 -0.085525982734 0.00267393569518 0.994437188488
8 0.599999999999 -1.93005538906 -0.364429 34 0.03303457799 5.01076917517e-05 -1.03002 0.000537484 0.665591 0.000361236 0.449923573878 0.0016647176903 -8.84508473555e-05 0.00331692286162 -0.0997022848689 0.00310731543499 0.996526560754
8 0.599999999999 -1.32055013179 -0.333828 34 0.037704234508 6.32143317514e-05 -0.83631 0.000367322 0.502482 0.000218123 0.474876679639 0.00188383935044 0.000769572836971 0.00376355846254 -0.113991093476 0.0048973638591 0.998657505146
8 0.8 -2.36966289884 -0.366305 34 0.0271852498523 2.52063155603e-05 -1.17874 0.00361926 0.812435 0.0025282 0.425120209019 0.00114944714758 -0.00046848539907 0.0022856332325 -0.0676316623148 0.00163974789708 0.999731516997
8 0.8 -1.86659398135 -0.31469 34 0.0313655422808 3.1394855583e-05 -0.966528 0.000329879 0.651838 0.000222337 0.449913494673 0.00132923262811 -0.000299088471194 0.00265173449116 -0.0768600580641 0.00172876871811 0.999826260411
8 0.8 -1.13625165934 -0.285019 34 0.0373306670639 4.07428996225e-05 -0.770419 0.00515968 0.4854 0.00336837 0.476044761875 0.00140040384628 -0.000292488051871 0.0027988803284 -0.0873802740024 0.00238312313255 0.999948797336
8 1.0 -2.33282672531 -0.31309 34 0.0265273045719 1.65614957399e-05 -1.11941 0.00359994 0.80632 0.00246765 0.425235882832 0.000785247747275 -0.000276546302398 0.00156040896104 -0.054742144777 0.000952578670945 0.999980471283
8 1.0 -1.78170838983 -0.262338 34 0.0313303685361 2.12833024968e-05 -0.913298 0.00020448 0.65096 0.000197592 0.449928137204 0.000890884410468 0.000313023631358 0.00177675689565 -0.061712471057 0.00102127303273 0.999990779542
8 1.0 -1.04210553309 -0.234733 34 0.0387176642331 2.99617301732e-05 -0.744315 0.000259506 0.509582 0.000210828 0.475025328562 0.00100252709437 0.000144177087583 0.00200367988173 -0.0685226686345 0.00129325769534 0.99999688595
8 10.0 -3.78456386036 0.919418 34 0.134564545141 1.30200388208e-05 -0.757002 5.27004e-06 1.67642 3.9074e-06 0.424988550948 4.791914652e-05 5.25762718253e-07 9.47092434185e-05 -0.00118422742975 3.58631926601e-05 1.0
8 10.0 -2.51614053912 1.196734 34 0.154982184196 1.50481142081e-05 -0.443206 6.22354e-06 1.63994 3.04772e-06 0.449991392713 4.76564700816e-05 -1.13152999315e-05 9.48077139774e-05 -0.00121713786464 3.56834850849e-05 1.0
8 10.0 -1.25598461273 1.361936 34 0.177209533041 1.73447349473e-05 -0.255734 4.69885e-06 1.61767 4.71819e-06 0.474997874751 4.7702990533e-05 3.9185635716e-06 9.52783023567e-05 -0.00124716434931 4.11237557052e-05 1.0
8 2.0 -2.11209656239 -0.012122 34 0.0386385986309 1.10531016422e-05 -0.91837 0.00152085 0.906248 0.000964635 0.425154583595 0.000225297479489 -3.27162632838e-05 0.000446191457558 -0.0235672363135 0.000257000919094 1.0
8 2.0 -1.45701612688 0.054989 34 0.0498193803597 1.47983008076e-05 -0.741143 0.00106052 0.796132 0.000734664 0.450174566869 0.000215797874543 6.89645257803e-05 0.000429709236114 -0.0253831928014 0.00022977200889 1.0
8 2.0 -0.746766084109 0.09405 34 0.065441493377 2.16793962226e-05 -0.628168 0.000431344 0.722218 0.000311529 0.475124928817 0.000223672838872 9.83444704762e-05 0.000446855974061 -0.0266589060943 0.00029845858421 1.0
8 4.0 -2.25105677762 0.49805 34 0.0807730135471 1.38502538207e-05 -0.74832 1.76449e-05 1.24637 1.90002e-05 0.424981719194 8.76994675731e-05 -2.84964496631e-05 0.000173178362623 -0.00732382199504 8.62660385375e-05 1.0
8 5.99999999999 -2.69567110012 0.75917 34 0.107813496591 1.36239813365e-05 -0.70354 6.04734e-06 1.46271 4.47114e-06 0.42498413812 6.10161742758e-05 -5.14317383443e-05 0.000120453331438 -0.00332341388527 5.998245722e-05 1.0
8 5.99999999999 -0.897676134428 1.03824 34 0.148429853931 1.93880086692e-05 -0.34933 1.05856e-06 1.38757 2.69921e-06 0.474996437789 6.15746740256e-05 5.81246521478e-06 0.000122967608385 -0.00352732194262 5.81483493368e-05 1.0
8 8.0 -3.22407380063 0.876105 34 0.124047312985 1.42805638695e-05 -0.716425 3.00738e-06 1.59253 7.05403e-06 0.424986675146 5.59003697436e-05 -5.56360851831e-06 0.00011041234965 -0.0018571103469 4.75600241859e-05 0.999999903396
8 8.0 -1.07112182781 1.237018 34 0.165969415505 1.97266026515e-05 -0.290642 2.5092e-06 1.52766 4.96564e-06 0.474997831625 5.67026670547e-05 -1.21773175227e-05 0.00011324539601 -0.00196006954388 5.11116904047e-05 1.0
8 0.2 -0.928747492652 -0.30042 1 0.0459429744651 1.02299211084e-05 -0.832282 0.0486878 0.531862 0.0172632 0.476280089298 0.000446141281416 -0.00146002296264 0.000892143006822 nan nan 1.0
8 0.4 -1.73008559598 -0.340518 1 0.034221496001 6.27109503511e-06 -0.949714 0.0969275 0.609196 0.0409082 0.450414960074 0.000222724864707 0.000401240863199 0.000444522056459 nan nan 1.0
8 0.4 -2.21534196973 -0.463499 1 0.03020027579 5.22246846138e-06 -1.23529 0.188953 0.771791 0.0744818 0.425355835029 0.000182043210358 4.87600589455e-05 0.000362094844008 nan nan 1.0
8 0.225 -0.954928525222 -0.311197 1 0.0446063687429 9.05562385122e-06 -0.832532 0.0279122 0.521335 0.0128167 0.476262191555 0.000392515626743 -0.000525678391277 0.000784897204686 nan nan 1.0
8 0.25 -1.62656576045 -0.340023 1 0.0379335705996 6.9997042815e-06 -0.973272 0.0734404 0.633249 0.0307264 0.450588361984 0.000281378160012 -4.56825097476e-06 0.000562103016866 nan nan 0.999999918971
8 0.2 -2.07259350011 -0.414094 1 0.0349171242162 5.95636625231e-06 -1.20558 0.0880281 0.791486 0.0378087 0.425316493366 0.000240295992003 -7.02516886074e-05 0.000479229678805 nan nan 0.999999921526
8 0.3 -1.02096332969 -0.260944 1 0.0415707417549 7.95508792403e-06 -0.735445 0.0638525 0.474501 0.0213276 0.476229808936 0.000331661668791 -0.000294523999058 0.00066315969337 nan nan 1.0
8 0.175 -1.5514969926 -0.370816 1 0.0408594676318 8.46646979025e-06 -1.04578 0.0488109 0.674964 0.0311614 0.450814048756 0.000368486815865 0.000122646734129 0.000736386821114 nan nan 1.0
8 0.225 -2.09534558412 -0.343315 1 0.0341422060395 4.32447273493e-06 -1.05423 0.117547 0.710915 0.0552173 0.425280741171 0.000169166002894 7.46232545553e-05 0.000337272014715 nan nan 1.0
8 0.15 -0.873650942358 -0.356221 1 0.0492241906881 1.08340365816e-05 -0.947288 0.0392026 0.591067 0.0205148 0.476325520508 0.000464440948397 -0.00184111368407 0.000928764363135 nan nan 1.0
8 0.15 -1.52392796916 -0.39062 1 0.0419936051406 8.00131766992e-06 -1.081 0.0651488 0.69038 0.0274477 0.450941144793 0.000348169136037 -0.000731648368887 0.000695833944496 nan nan 1.0
8 0.175 -0.901418147205 -0.299215 1 0.0474747693245 1.08622156241e-05 -0.842392 0.0512488 0.543177 0.0153006 0.476314648928 0.000469497133664 -0.000590693057414 0.000938859821047 nan nan 1.0
8 0.3 -1.66836323241 -0.38384 1 0.0364319199016 6.26036840913e-06 -1.02391 0.0678276 0.64007 0.0357131 0.450496861864 0.000239321955308 -0.000101484902252 0.000477955915277 nan nan 0.999999923009
8 0.15 -2.02328757242 -0.455686 1 0.0366216604881 6.3210806507e-06 -1.27993 0.102768 0.824244 0.0536623 0.425475794977 0.000264063954812 -0.000456502225132 0.000526916250788 nan nan 1.0
8 0.25 -2.11677429587 -0.368742 1 0.0334432336197 5.45154059419e-06 -1.13344 0.123468 0.764698 0.0597026 0.425196776161 0.000213661225874 0.000514920167924 0.000425866179334 nan nan 1.0
8 0.2 -1.56654893661 -0.359587 1 0.0398351890106 7.30182854371e-06 -0.980153 0.111121 0.620566 0.0461252 0.451330469073 0.000312377796469 -0.000955779655387 0.000624221987879 nan nan 1.0
8 0.175 -2.04819589644 -0.47206 1 0.0357454613408 6.12460523381e-06 -1.30106 0.0895173 0.829 0.0503618 0.425406861912 0.000257334587775 0.00115783401202 0.000513407856715 nan nan 1.0
8 0.225 -1.60353948342 -0.311643 1 0.0388017115405 6.9995030717e-06 -0.90414 0.0705403 0.592497 0.0304583 0.450648303697 0.000287074571557 -0.00113114332046 0.000573549840381 nan nan 1.0
8 0.15 -2.185693641 -0.659802 4 0.0422629151365 2.71155275747e-05 -1.38597 0.322741 0.726168 0.107881 0.451246947128 0.000817577342056 -0.000106842421897 0.00159102742041 nan nan 0.832375278446
8 0.3 -2.13885096083 -0.35467 4 0.039662267167 1.56933643758e-05 -0.834751 0.237005 0.480081 0.114784 0.449454857171 0.000493747605438 -0.000207914368117 0.000981361736782 nan nan 0.961530197612
8 0.1 -2.04622272278 -0.50743 4 0.0446686504796 4.39391046107e-05 -1.00735 0.365503 0.49992 0.169566 0.463461320446 0.00134571296297 -0.000135767032866 0.00259338563076 nan nan 0.775530024709
8 0.2 -2.17243428014 -0.466116 4 0.0415720069352 2.22246458963e-05 -1.05751 0.367926 0.591394 0.147222 0.450032087576 0.000658475579817 5.00474630874e-05 0.00129577512221 nan nan 0.897280934389
8 0.2 -1.89928509512 -0.532715 4 0.0449366672218 2.9476671525e-05 -1.02997 0.277656 0.497255 0.121614 0.471618811036 0.000930497188341 3.12895913401e-05 0.00184878749897 nan nan 0.93225581723
8 0.4 -2.09870729786 -0.464578 4 0.0375735350834 1.36809073532e-05 -1.06603 0.226638 0.601452 0.0964851 0.449813196484 0.000409013939739 -0.000383981758326 0.00081488686775 nan nan 0.986543841946
8 0.1 -2.19723163762 -0.550502 4 0.0428216640946 4.59942459607e-05 -1.18904 0.328027 0.638538 0.114946 0.45388616349 0.001117347898 8.6235036738e-05 0.00210883847472 nan nan 0.719200400855
8 0.4 -1.58886304225 -0.482892 4 0.0423076188984 1.64480320239e-05 -0.980622 0.110385 0.49773 0.0516414 0.477689173111 0.000540428660993 -0.000324210310527 0.00107999859604 nan nan 0.994226131872
8 0.25 -1.82101287728 -0.468193 4 0.0445494455218 3.05916882891e-05 -0.915622 0.203306 0.447429 0.106089 0.47394117576 0.000716466384184 -8.82588355338e-05 0.00142823691136 nan nan 0.962978172357
8 0.3 -1.7423132532 -0.380763 4 0.0439372125647 1.90856386703e-05 -0.779566 0.232449 0.398803 0.10425 0.475617596813 0.000660865909269 0.000135067030962 0.00131949714322 nan nan 0.979780277493
8 0.25 -2.15650781515 -0.456742 4 0.0406519133715 1.94647972977e-05 -0.983579 0.222404 0.526837 0.125764 0.449528625368 0.000567616096592 -5.99563127421e-05 0.00112402856416 nan nan 0.936780663738
8 0.15 -1.97554387078 -0.472957 4 0.0449670650929 2.76909470042e-05 -0.904854 0.304724 0.431897 0.130873 0.468406162225 0.000963467368712 0.000258002141816 0.00189798954751 nan nan 0.875468308768
8 0.25 -2.30347586381 -0.609918 20 0.0352654343671 0.000285831945031 -1.52977 0.134592 0.919852 0.0329521 0.424543610363 0.00350921508736 -0.00143957607181 0.00631561838585 -0.13532563951 0.00327873883644 0.548284118117
8 1.0 -1.03589182796 -0.231548 20 0.0387435427085 1.36878684936e-05 -0.74131 0.000221219 0.509762 0.000157912 0.474997361851 0.000483601301123 3.05381125714e-05 0.000966619862867 -0.0640437067514 0.000611236021375 0.999999284878
8 8.0 -3.22394598862 0.876363 20 0.124055083145 1.27751309647e-05 -0.716187 1.43862e-05 1.59255 2.42844e-05 0.424986305823 5.11668894627e-05 1.82368487051e-05 0.000101120664849 -0.00172715692044 4.30794084099e-05 0.999999914016
8 0.2 -2.29263878489 -0.317042 20 0.0363903130267 0.000405547212256 -1.01961 0.388938 0.702568 0.193943 0.42447250249 0.00570590898817 0.000259817897026 0.00844435379661 -0.149756431172 0.00651018821949 0.264935653971
8 0.15 -2.27444421966 -0.482011 20 0.0393329325856 0.00862595123759 -1.39354 0.103461 0.911529 nan 0.426324320967 0.0609049565861 0.0185430850462 0.0733804796019 -0.147140170302 0.0659116305593 0.0657971452633
8 0.25 -1.95357442741 -0.340284 20 0.0395725673065 0.000162892241846 -0.938727 0.255194 0.598443 0.125746 0.449557517874 0.0038990624966 -0.000116734400752 0.00720633789441 -0.168546353481 0.00443577795102 0.619290576511
8 0.3 -1.39453474749 -0.404338 20 0.0438048963021 0.000104974709869 -0.873106 0.0767805 0.468768 0.0427539 0.479092267586 0.00397006973257 0.00153615362738 0.00788454047425 -0.199122088519 0.00555327316967 0.905617835289
8 4.0 -2.25108606364 0.498373 20 0.0807738696898 1.31452371997e-05 -0.748137 3.98577e-05 1.24651 4.5484e-05 0.424978571586 7.96971079944e-05 3.67018815411e-06 0.000157181198445 -0.00680670284645 7.57370456006e-05 1.0
8 0.3 -1.94754151159 -0.439278 20 0.0382483429601 9.31415583251e-05 -1.15194 0.00409421 0.712662 0.00278519 0.449650786953 0.00315517630899 -0.00111280759099 0.00618192833794 -0.152376022729 0.00370190544806 0.814322521878
8 10.0 -3.78469155051 0.919582 20 0.134568814373 1.62521449223e-05 -0.757108 8.12309e-06 1.67669 1.1493e-05 0.424982568114 6.21722392287e-05 -2.6743923824e-05 0.000122989299183 -0.00110299424126 4.7407106762e-05 1.0
8 5.99999999999 -0.897770219422 1.038007 20 0.1484151271 2.7162633426e-05 -0.349493 9.37673e-06 1.3875 6.43727e-06 0.474995947969 8.54053932554e-05 5.61078621617e-06 0.000170553413121 -0.00329810140846 9.50826893965e-05 1.0
8 0.4 -1.42137317378 -0.378937 20 0.0405932372403 6.47586690579e-05 -0.905747 0.000586295 0.52681 0.000385988 0.474804268108 0.00274124826581 -9.35208558945e-05 0.0054771391778 -0.153310987276 0.00368276069235 0.981326172591
8 0.3 -2.24882945451 -0.446709 20 0.0347943336175 0.000134039378543 -1.16701 0.137504 0.720301 0.0903935 0.429397857679 0.00366620610175 0.00198981808652 0.00701219075686 -0.129291195927 0.00414348917668 0.767731705254
8 0.2 -1.6010044142 -0.377657 20 0.0454976388909 0.000472491059205 -0.878275 0.131645 0.500618 0.0648606 0.47435611414 0.00679697379018 0.00584994784537 0.0107726341821 -0.232997450869 0.0125600662604 0.461746234231
8 0.599999999999 -1.91478077921 -0.361107 20 0.0328540292863 3.8897032175e-05 -1.02533 0.000467324 0.664223 0.000387512 0.449850115184 0.00177591732101 -7.0300405814e-05 0.00354572455708 -0.0943145748657 0.00236308479902 0.998593717523
8 0.2 -1.96885572848 -0.423656 20 0.0408877419888 0.000578152060887 -1.05693 0.298417 0.633274 0.130117 0.449416199749 0.00748801170301 -0.00404412141979 0.0110224322084 -0.186598983959 0.00891464624491 0.31579536106
8 0.15 -1.67978856941 -0.387465 20 0.0471404111032 0.00269823277681 -0.847611 0.242606 0.460146 0.109475 0.473520262073 0.0252025026419 0.00595184840821 0.0294653097385 -0.266970172601 0.0413970784593 0.13979497543
8 8.0 -1.07111510665 1.237187 20 0.165968879798 2.77152406352e-05 -0.290583 1.42197e-05 1.52777 1.04871e-05 0.474998094367 8.10297301442e-05 4.47578630852e-05 0.000161838552555 -0.00181797568953 6.56577106709e-05 1.0
8 1.0 -2.33470311348 -0.313845 20 0.0264119646219 8.06696777361e-06 -1.12591 0.000133479 0.812065 0.000114519 0.424901608901 0.000392227579675 -0.00014313382664 0.000779861468628 -0.0513091908868 0.000507763198986 0.999995795792
8 0.25 -1.53678067895 -0.412347 20 0.0443872100887 0.000176503084091 -0.935344 0.151788 0.522997 0.0841753 0.474589527849 0.00432891532655 0.00225074251401 0.00826803908185 -0.214089392832 0.00671395571095 0.745827233804
8 5.99999999999 -2.69581118404 0.758895 20 0.107804943005 2.31044005183e-05 -0.703765 2.93562e-05 1.46266 3.29565e-05 0.424984383397 0.000102783472906 5.80846984378e-05 0.000202869773076 -0.00309131777121 0.000109213822632 1.0
8 0.4 -2.34275514318 -0.463972 20 0.0318565754795 4.09962628117e-05 -1.32208 0.000939898 0.858108 0.000671255 0.424726366569 0.00170964392538 -0.000384003593173 0.00339676592471 -0.107344460759 0.00183766078173 0.946701924979
8 4.0 -0.755187104993 0.693438 20 0.118379768808 1.9236056989e-05 -0.453642 5.16944e-05 1.14708 5.3967e-05 0.474995208235 7.63024465256e-05 -1.70304150639e-05 0.00015236229494 -0.00734752680364 9.394808157e-05 1.0
8 10.0 -1.25597887839 1.361912 20 0.177211006869 1.70362179866e-05 -0.255798 1.33686e-05 1.61771 3.3033e-05 0.474997786002 4.86306198896e-05 2.81883337446e-06 9.71404407136e-05 -0.0011560688354 3.7318488864e-05 1.0
8 1.0 -1.77519731702 -0.260376 20 0.0312888062764 1.53682280622e-05 -0.911008 0.000158512 0.650632 0.000123346 0.449945614748 0.000664197903727 9.28373192801e-05 0.00132506737145 -0.0578052298812 0.000791944268686 0.999997197179
8 0.8 -1.85620760407 -0.311737 20 0.0312851822215 1.95193373792e-05 -0.962663 0.000277504 0.650926 0.000215726 0.449917485161 0.000903602156354 0.000323465152128 0.00180357241296 -0.0724917964807 0.00106322668979 0.999933309957
8 0.4 -1.94026997395 -0.411375 20 0.0360310658856 6.30378895459e-05 -1.10292 0.00126224 0.691545 0.000817724 0.449770181801 0.0027172772252 0.000358237742784 0.00541542476047 -0.127687052976 0.00341196653628 0.962720680616
8 0.599999999999 -1.29408425448 -0.327564 20 0.0376445148383 3.95183159689e-05 -0.829453 0.000387056 0.501889 0.000208997 0.474906400751 0.00179926362028 0.000490287509765 0.00359713178575 -0.108971583069 0.0021800808222 0.999439919857
8 2.0 -1.46192521363 0.054398 20 0.0497263659379 1.28240068998e-05 -0.743553 0.000100361 0.797951 5.51881e-05 0.449976444956 0.000179796721821 8.59661461155e-05 0.000357849317808 -0.0237326750294 0.000230991682186 1.0
8 0.8 -2.36679002021 -0.366038 20 0.0270463816447 1.50999871675e-05 -1.18202 0.000719744 0.815982 0.000476864 0.424947082057 0.000739342690473 -0.000208121230842 0.00147156283041 -0.0633598169063 0.00103092222887 0.999901473471
8 4.0 -1.50653158146 0.620455 20 0.0981087645177 1.58950277136e-05 -0.564425 1.77031e-05 1.18488 1.91088e-05 0.449988133608 7.74466707878e-05 5.00327828754e-05 0.000153919233289 -0.00715343561659 8.56234934131e-05 0.999999920273
8 2.0 -0.750397173006 0.094408 20 0.0653665995482 1.8449577267e-05 -0.628631 7.02341e-05 0.723039 3.9408e-05 0.474989049663 0.00018150381119 2.06777833917e-05 0.000362560406391 -0.0249336744842 0.000181889432668 0.99999990744
8 0.1 -1.86829256676 -0.613052 20 0.0325143667696 -0.094655997881 -1.26625 0.473397 0.653198 0.237153 0.462037003294 -0.602550878053 0.0258420110931 -0.712144190729 -0.204796560251 0.552725636354 -0.00516912012586
8 5.99999999999 -1.7959869784 0.93366 20 0.126971371477 2.28301198744e-05 -0.48209 1.02233e-05 1.41575 1.19727e-05 0.449992461289 8.51844262072e-05 -2.02219362873e-06 0.000169362899634 -0.00320313225463 0.000101346999958 1.0
8 8.0 -2.1449285376 1.102628 20 0.144013988136 1.97733566276e-05 -0.449602 9.09868e-06 1.55223 2.02521e-05 0.449992423512 6.72852125829e-05 -2.47543264501e-05 0.000133846918355 -0.00178990938195 6.0903231106e-05 1.0
8 0.8 -1.15864462228 -0.281143 20 0.0370302721287 2.28173884714e-05 -0.777305 0.00024765 0.496162 0.000164886 0.474997447899 0.000961911114624 -1.36400257493e-05 0.00192291134516 -0.0818165404269 0.00103998213422 0.999982087175
8 0.599999999999 -2.37263517431 -0.416342 20 0.0288017743334 1.90299797011e-05 -1.2484 0.000431553 0.832058 0.000370387 0.424835373561 0.0009144640078 -0.000106418423479 0.0018216935517 -0.0805087626526 0.000871876863954 0.997763235222
8 10.0 -2.51615001219 1.19767 20 0.154975110543 3.58909727638e-05 -0.44271 nan 1.64038 0.000157151 0.449993473736 0.000117799246544 0.000105419817786 0.000234436275497 -0.00113398533256 0.000108061672811 1.0
8 0.1 -2.64287256218 -2.48459 20 0.0616333224702 0.0990492795497 -5.31965 2.96749 2.83506 1.64993 0.462702847004 0.676215188824 0.261511369758 0.876700801275 -0.149225088406 0.693203380734 0.00331610831839
8 0.15 -2.00273072269 -0.559358 20 0.042872712135 0.00290760571712 -1.27237 0.206187 0.713012 0.0679101 0.449677826828 0.0285381241325 0.00538929716129 0.033401792522 -0.205802602112 0.0243671843599 0.06854835477
8 0.1 -1.58230808584 27.66467 20 0.0487638939199 0.0906404721325 18.3373 42.3688 9.32737 7.20056 0.53686828453 0.631872787249 -0.00333389436352 0.725954076225 -0.200764999888 0.487968533443 0.00588699598763
8 2.0 -2.1161402954 -0.013269 20 0.0385745823257 9.07119222911e-06 -0.922136 5.61549e-05 0.908867 6.89201e-05 0.424965713085 0.000178531236218 2.13107830899e-05 0.000353279660271 -0.0220434256028 0.000201348910316 1.0
8 0.4 -1.45664314713 -0.38524 32 0.0407353586016 0.000209478550427 -0.913141 0.00177488 0.527901 0.00101216 0.474775799139 0.00522174907681 -0.00205989358044 0.0103718326093 -0.157606981471 0.0138809151187 0.960347744699
8 5.99999999999 -0.89766759582 1.037946 32 0.148417061514 2.60646836336e-05 -0.349274 1.05964e-05 1.38722 2.3803e-05 0.474998855448 8.258189312e-05 -5.28198479899e-05 0.000164918857313 -0.00351353526681 8.12442773053e-05 1.0
8 4.0 -2.25108574275 0.497942 32 0.0807691824276 1.45783602974e-05 -0.748298 3.97703e-05 1.24624 9.11744e-05 0.42498368355 9.19855857378e-05 -1.91307507518e-05 0.000181623502005 -0.00727630413403 8.87126602477e-05 1.0
8 0.25 -1.94267886845 -0.599906 32 0.0400968471882 0.000603470443143 -1.28055 0.155541 0.680644 0.0546709 0.451610940914 0.00825164078333 -0.00183481409696 0.0121902788148 -0.172591804566 0.0126633458837 0.340768155073
8 0.2 -2.29913570329 -0.574398 32 0.0357334558671 0.00470349519367 -1.33671 0.270766 0.762312 0.127782 0.424601957938 0.037792180218 -0.0018451677474 0.0467551269148 -0.135816333663 0.0415788712745 0.0470793560554
8 0.3 -1.52782347455 -0.41735 32 0.042660671773 0.000301079809196 -0.960523 0.00230002 0.543173 0.00152737 0.474449931565 0.00497234674301 -0.00542311225182 0.00903968189212 -0.185294419534 0.0229919382612 0.792595898267
8 0.3 -1.96826464708 -0.444406 32 0.0382484632446 0.00035868786966 -1.15248 0.00215806 0.708074 0.00139936 0.449686083627 0.00647651145209 -0.00139033831892 0.011383807553 -0.159561644543 0.0172294891674 0.655467773063
8 1.0 -1.04249464042 -0.234509 32 0.0387191715724 5.30195651908e-05 -0.743944 0.000546539 0.509435 0.000370201 0.474998594466 0.00185966260591 -0.0002819812586 0.00371702708681 -0.0682343326993 0.00231553038295 0.999997987964
8 8.0 -3.22412473019 0.876295 32 0.124047184069 1.44439492162e-05 -0.716205 1.41463e-05 1.5925 4.11499e-05 0.424985065733 5.67045893107e-05 8.92784250001e-06 0.000112009031014 -0.00185391479417 5.42121930242e-05 1.0
8 4.0 -0.755140966982 0.69351 32 0.118379937259 2.56844009787e-05 -0.45352 2.37221e-05 1.14703 1.38116e-05 0.474997002814 0.000106138476514 -5.2606436228e-05 0.000211966884512 -0.00780877261418 9.99322508527e-05 1.0
8 0.599999999999 -1.92871991691 -0.364122 32 0.0329669256518 7.33774613575e-05 -1.02891 0.000863675 0.664788 0.000536289 0.450001109951 0.00316227187458 0.000351922903924 0.00631150109108 -0.098709020946 0.00423096738612 0.996932900242
8 0.2 -1.96649766751 -0.325376 32 0.0396685255589 0.00545075821665 -0.727369 0.313042 0.401993 0.146779 0.450535900745 0.0466239707336 -0.00742559936551 0.0569173498492 -0.171017233821 0.0570975745635 0.0739979004649
8 0.4 -2.35060695159 -0.466514 32 0.0320152811471 0.000138132055852 -1.32504 0.0013178 0.858526 0.000646522 0.424776558793 0.00441476902432 0.00026330337571 0.0086666563316 -0.111317428 0.00701686103703 0.892730313568
8 5.99999999999 -2.69575546795 0.758862 32 0.107805746514 1.81477493569e-05 -0.703578 1.57158e-05 1.46244 1.2741e-05 0.424986055563 8.10133128769e-05 7.29703903431e-06 0.000159916348293 -0.00330054852824 8.305718549e-05 1.0
8 8.0 -1.07110944705 1.237255 32 0.165967722448 2.64841398279e-05 -0.290545 2.96276e-05 1.5278 2.4144e-05 0.47499843432 7.63259603283e-05 8.38366009892e-05 0.000152437749357 -0.00195645000994 6.96856911954e-05 1.0
8 1.0 -2.33886536678 -0.315171 32 0.026475665356 1.63372964402e-05 -1.12784 0.000163692 0.812669 0.000237423 0.424870504186 0.000810257123733 0.000273103242897 0.00161094862516 -0.0543244403286 0.000906492935547 0.999987807407
8 0.3 -2.32560964 -0.489449 32 0.0340841318834 0.000259809879155 -1.36505 0.000730576 0.875601 0.0004617 0.424725848776 0.00508112451942 -0.00118595159861 0.00892526441238 -0.127727236612 0.00769050679924 0.555728765285
8 0.2 -1.58217505959 -0.417272 32 0.0457952013563 0.00144824032782 -0.814257 0.228347 0.396985 0.100601 0.478226246478 0.0157411709012 -0.00353101120933 0.0203892061164 -0.249450209306 0.0276752271282 0.204217649177
8 0.8 -1.86578537216 -0.313981 32 0.031399445659 4.14569433881e-05 -0.965677 0.000474886 0.651696 0.000351725 0.449885430115 0.00191207676286 0.000840158642341 0.00381611887723 -0.0770481976346 0.00204595760689 0.999875883702
8 0.1 -1.75151739292 -0.665378 32 inf inf -1.24024 0.414549 0.574862 0.213447 inf inf inf inf nan nan 0.0
8 10.0 -1.2559868017 1.362158 32 0.177207918357 2.0930443531e-05 -0.255482 1.03347e-05 1.61764 1.48744e-05 0.47499805108 5.78759966838e-05 2.97390076653e-05 0.00011559874526 -0.00123085314226 4.55322114056e-05 1.0
8 0.4 -1.95796916419 -0.416003 32 0.0362543559552 0.00014260980052 -1.10828 0.000718414 0.692277 0.000437157 0.449846500217 0.00446279215555 0.00024152774665 0.00882529680432 -0.133413115173 0.00868796481014 0.921187757977
8 1.0 -1.78115343349 -0.262001 32 0.0313209682686 2.78691742999e-05 -0.913016 0.000241522 0.651015 0.000181397 0.449930636775 0.00122469436116 4.99783482916e-05 0.00244316978432 -0.0610565293604 0.00141625675403 0.99999131715
8 2.0 -1.46256009243 0.054005 32 0.0497102483189 1.66436419718e-05 -0.743964 4.88686e-05 0.797969 4.48762e-05 0.449973860986 0.000243229927092 0.000118809389196 0.000484315218252 -0.0253113971294 0.000259281605935 1.0
8 2.0 -0.750559469162 0.094011 32 0.0653673440071 3.70173947807e-05 -0.629005 6.20678e-05 0.723016 6.45538e-05 0.474986551768 0.00038116561203 0.000261582370432 0.000761481225807 -0.0265277646133 0.00039269424402 1.0
8 4.0 -1.50662945692 0.620407 32 0.0981039436826 2.08340319811e-05 -0.564513 4.45357e-05 1.18492 8.4282e-05 0.449986498482 0.000105833287667 -2.17926839707e-05 0.000210446433602 -0.0076337219955 0.000108805184902 1.0
8 0.25 -1.44499181962 -0.418794 32 0.0450855980906 0.000555051426332 -0.832748 0.187894 0.413954 0.0843548 0.481953502453 0.00737352935712 -0.00220742473264 0.0115981882418 -0.228139118414 0.0284758127251 0.596683658072
8 0.599999999999 -1.31697554253 -0.332615 32 0.0376717728905 7.36106826246e-05 -0.834441 0.000800831 0.501826 0.00047445 0.474945491317 0.00312535429442 -0.000697793605788 0.00624777145079 -0.11347522941 0.00390537080914 0.99877827533
8 0.8 -2.37201686648 -0.367543 32 0.0271394974916 3.65081226352e-05 -1.1847 0.00083678 0.817157 0.00062537 0.425008984018 0.00178606857593 -0.000248443149504 0.00355443885048 -0.0674029478266 0.00223453679821 0.999759062005
8 5.99999999999 -1.79605187245 0.933201 32 0.126963308367 2.92173113732e-05 -0.482399 3.37089e-05 1.4156 3.38154e-05 0.449993230532 0.000108818312226 -2.83674378983e-05 0.000216347479462 -0.00343131616338 9.71722850555e-05 1.0
8 0.15 -1.64383435715 -0.37298 32 0.0511334842114 0.0279466497541 -1.48635 1.42178 1.11337 0.464623 0.47794378528 0.210064623156 0.0130806958308 0.245212075249 -0.244320853144 0.190166896344 0.0152810356165
8 8.0 -2.14497712282 1.102683 32 0.144014564606 2.89205484539e-05 -0.449727 3.20585e-05 1.55241 2.68739e-05 0.449990781265 9.69255495179e-05 -3.5171867686e-06 0.000192776398044 -0.0019053116618 8.88833587344e-05 1.0
8 2.0 -2.11683913888 -0.013732 32 0.0385665412582 1.13293301881e-05 -0.922602 4.12586e-05 0.90887 8.74706e-05 0.424966943342 0.000231662796845 -0.000264016952877 0.000458798944677 -0.0234975497156 0.000261884212538 1.0
8 0.15 -1.60210616545 -1.25326 32 0.0271949823453 0.0711105637243 -2.7482 1.72406 1.49494 0.894171 0.445061370116 0.504921443028 -0.137101268618 0.610680470958 -0.133984860748 0.499471554662 0.00782906540532
8 10.0 -3.78444184327 0.919145 32 0.134575048028 3.87471909396e-05 -0.757175 2.86253e-05 1.67632 3.52857e-05 0.424986045663 0.000143806596635 6.8927325734e-06 0.000284282050337 -0.00118894558719 0.000115701021819 1.0
8 0.1 -2.20020002206 -4.9527 32 0.0283610632897 -0.185086166089 -8.72754 nan 3.77484 nan 0.400126146576 -1.11924648062 0.218413167772 -1.48104672923 -0.0321987942497 1.10859026246 -0.00409950619584
8 0.1 -1.84357296879 -2.001 32 0.0357797462218 0.095887555852 -4.53247 2.57951 2.53147 1.17338 0.468276730174 0.605878663316 -0.0228023074114 0.74134719816 -0.112480015209 0.618972929286 0.0083209643323
8 0.15 -2.05038680436 -1.31672 32 0.0507783638923 0.203950848301 -3.46387 2.58477 2.14715 1.14419 0.46802262329 1.41390519744 0.075806912631 1.76373250471 -0.251252032474 1.40608738369 0.00250413819447
8 10.0 -2.51625444764 1.196475 32 0.154970013301 1.93999720371e-05 -0.443175 1.20477e-05 1.63965 2.64539e-05 0.449992452322 6.15775759972e-05 2.39357673981e-05 0.000122505292092 -0.00122787427823 4.9682311455e-05 1.0
8 0.25 -2.28446271643 -0.121745 32 0.0354207269716 0.000675126755868 -0.47612 0.505711 0.354375 0.219489 0.4265096363 0.00876043988133 0.00123691541753 0.0126900875018 -0.141412901578 0.0104136913208 0.260810108271
8 0.8 -1.17078522642 -0.285062 32 0.0370355134272 4.20822593794e-05 -0.781128 0.000455411 0.496066 0.000304777 0.475024277477 0.00175689312347 0.000957719369674 0.00351206950638 -0.0866607046018 0.00225382222264 0.99996839672
8 0.599999999999 -2.3806760414 -0.418133 32 0.0289261385573 7.65217783147e-05 -1.25109 0.000844967 0.832957 0.000548738 0.424886224127 0.00317130916827 -0.000257636978409 0.00630741663503 -0.085254015596 0.00460532167147 0.99522378491
8 0.4 -2.40762787385 -0.280263 4 0.0338080506731 1.22908185118e-05 -0.830272 0.375352 0.550009 0.163353 0.427647608618 0.000348830664876 0.00021029779636 0.000692544661417 nan nan 0.981375149587
8 0.3 -2.42752342771 -0.287025 4 0.0356644469502 1.68245867872e-05 -0.839209 0.415225 0.552184 0.182565 0.426033147143 0.000409311343759 -0.000315133138057 0.0008078183625 nan nan 0.948716925681
8 0.25 -2.43629330679 -0.288175 4 0.0365980861335 1.58815932007e-05 -0.842471 0.436125 0.554296 0.19322 0.425270134163 0.000437502125796 -0.000251525322366 0.000858444370786 nan nan 0.916843595332
8 0.2 -2.44387462643 -0.261677 4 0.037444992297 1.92085153679e-05 -0.794711 0.451434 0.533034 0.198138 0.424584233979 0.000506511618555 0.000370158807406 0.000981119856304 nan nan 0.867811633137
8 0.15 -2.44824528832 -0.272982 4 0.0381632311725 2.50073378874e-05 -0.832056 0.485821 0.559074 0.219873 0.424111508256 0.000617257612086 -0.000309901354753 0.00116626001654 nan nan 0.789362101549
8 0.1 -2.44885429153 -0.251568 4 0.0386831504041 4.00072430188e-05 -0.819182 0.517731 0.567614 0.237619 0.424055784302 0.000821912851936 0.000109405834296 0.00146758537603 nan nan 0.656195178359
8 0.4 -1.37202907978 -0.44516 4 0.0435352946985 2.23601557416e-05 -0.876361 0.128293 0.431201 0.0564228 0.485539371825 0.000641141971957 -0.000128936127678 0.0012818001976 nan nan 0.996590213899
8 0.4 -2.03096676462 -0.349837 4 0.0383170952407 1.64330960649e-05 -0.823858 0.292946 0.474021 0.122078 0.454471477947 0.000445713775989 0.000418520333437 0.000888608732139 nan nan 0.98743044664
8 0.3 -1.53780555216 -0.479952 4 0.0454105124619 2.00237586831e-05 -0.912684 0.146392 0.432732 0.0637608 0.485698022413 0.000741367032172 -0.00022925532175 0.0014816670357 nan nan 0.987792552338
8 0.3 -2.1100080494 -0.367118 4 0.0400118983727 1.63263960068e-05 -0.842683 0.345429 0.475565 0.143713 0.451891167605 0.000503586607611 -0.000484582826028 0.00100108070762 nan nan 0.962362096702
8 0.25 -1.63449809242 -0.493298 4 0.0460625104547 6.05950842992e-05 -0.921468 0.152601 0.42817 0.0659393 0.485506759253 0.000920584262188 -2.85430207306e-05 0.00183866505516 nan nan 0.976779339859
8 0.2 -1.74081853301 -0.501568 4 0.0465441291823 2.51630258602e-05 -0.919085 0.158141 0.417517 0.0688196 0.48508021199 0.000972693440315 0.00056460358372 0.0019388952744 nan nan 0.954659689032
8 0.2 -2.18336773029 -0.373746 4 0.0413980671018 2.20609623586e-05 -0.847474 0.424246 0.473728 0.177896 0.448902382058 0.000637310180011 -0.000554892619286 0.00125198953339 nan nan 0.894952904759
8 0.15 -1.86205742452 -0.501613 4 0.0465547528433 8.39174522233e-05 -0.898883 0.172274 0.39727 0.0775443 0.484453172485 0.00109714753228 -0.000351738305037 0.00216828871993 nan nan 0.901089074274
8 0.15 -2.21583864002 -0.369381 4 0.0418410727292 2.84690477348e-05 -0.840773 0.479811 0.471392 0.202449 0.447729058701 0.000798449271673 -1.07145722948e-05 0.00154457657248 nan nan 0.827391382113
8 0.1 -1.97739025869 -0.481336 4 0.0466859050423 6.14258640663e-05 -0.843429 0.205988 0.362093 0.101003 0.485661258107 0.00152472866539 0.00013950305741 0.00286587489687 nan nan 0.77725741628
8 0.1 -2.23985077336 -0.36417 4 0.0420835071997 4.94709621237e-05 -0.845201 0.543687 0.481031 0.229124 0.447498688857 0.001024137371 -0.000450214595223 0.00191062172622 nan nan 0.711593326097
8 0.15 -2.24694543212 -0.275801 16 0.0374220038148 0.000544977953088 -0.904428 0.34394 0.628627 0.165742 0.425233275 0.00567437153843 -0.00210409197203 0.00719107630588 -0.151482673279 0.00683392999729 0.202425028041
8 0.15 -1.95159085095 -0.314255 16 0.0420133790534 0.000505066192613 -0.832901 0.293972 0.518646 0.133095 0.449701221254 0.00585694538679 -0.00234899720636 0.00755642813903 -0.200076447569 0.00597524634184 0.238536495384
8 0.15 -1.59804221717 -0.438235 16 0.0468021604255 0.000419811073957 -0.912804 0.183746 0.474569 0.0741755 0.475290321468 0.00490643136499 -0.000478818057556 0.00677338814823 -0.262448870929 0.00665764894508 0.360605902142
8 0.1 -2.23071737699 -0.232323 16 0.0387015507166 0.00450800475202 -0.737492 0.740483 0.505169 0.290821 0.425509810954 0.0394704892433 -0.00236505052972 0.0444961794145 -0.167508258234 0.0385091157446 0.0277315695235
8 0.1 -2.00802058887 -0.265766 16 0.0400321219331 0.00500045608398 -0.784577 0.352099 0.518811 0.157666 0.445256233422 0.0453322270942 0.00726510578442 0.0500806512496 -0.190121979988 0.0422197794034 0.0295773904785
8 0.1 -1.69239864413 -0.44476 16 0.0472908554427 0.00242295543439 -0.921222 0.203109 0.476462 0.0861249 0.473242806786 0.0215478092477 -0.00591254552911 0.023496644929 -0.25682895272 0.0216528912566 0.0738048495782
8 0.25 -1.80393402072 -0.27765 16 0.0405587428396 7.43039366865e-05 -0.725592 0.380112 0.447942 0.159576 0.456956417302 0.00188620521697 -0.000380000196038 0.00359876719732 -0.17332399058 0.00325773026704 0.788742455894
8 0.25 -1.23709667156 -0.357856 16 0.0456362573805 7.75410740731e-05 -0.773456 0.119462 0.4156 0.0592876 0.485887568794 0.00213864839368 -0.000268574195511 0.00421294735795 -0.233116635157 0.00478491938712 0.905803561338
8 0.2 -2.1944944718 -0.28949 16 0.0371131988569 0.000148271247799 -0.837713 0.570491 0.548223 0.225461 0.42985905212 0.00250992305383 -0.00127772481107 0.00415444297969 -0.145384186585 0.00307883101238 0.491214672411
8 0.2 -1.85737059247 -0.266996 16 0.0415712206455 0.000161716708411 -0.705181 0.432919 0.438185 0.181281 0.454566818766 0.0027819188798 0.000330340650289 0.00472031798012 -0.1882570893 0.00420497061262 0.552032502324
8 0.2 -1.3431214126 -0.374369 16 0.047003958407 0.000141123649194 -0.789538 0.134192 0.415169 0.065863 0.485588217854 0.00282125714103 -0.00108153575942 0.00521131098164 -0.265036235312 0.00586823037449 0.743477480319
8 0.3 -2.17568676618 -0.295821 16 0.0350914663935 4.24478264735e-05 -0.849169 0.498481 0.553348 0.197493 0.432939236127 0.00149874043663 0.00021649306425 0.00294760597843 -0.125491550416 0.00185161590992 0.871671153157
8 0.3 -1.76696844623 -0.282117 16 0.0394736944502 5.0688535926e-05 -0.736221 0.344947 0.454104 0.145018 0.458446225633 0.00183561116583 0.000540325389237 0.00363391357289 -0.155322774329 0.00327004527695 0.904884263576
8 0.3 -1.16249039509 -0.345051 16 0.0442886512227 6.29346171478e-05 -0.759958 0.105527 0.414907 0.0530678 0.485903772334 0.00230925402521 0.000471133954777 0.00460846307521 -0.204740835511 0.00482877664563 0.96488631574
8 0.4 -2.17681140703 -0.291004 16 0.0331477042116 2.37228263569e-05 -0.843996 0.459123 0.552992 0.181929 0.434365713948 0.00108123407822 -0.000395013778269 0.00215443262942 -0.107050652118 0.00154852270751 0.972837686885
8 0.4 -1.72245270286 -0.279003 16 0.0374611331252 3.02350170946e-05 -0.736747 0.301609 0.457744 0.126558 0.460054199868 0.0013841418657 -0.000232389604092 0.00276393036178 -0.129416389157 0.00261339870251 0.982177951035
8 0.4 -1.06929586959 -0.322798 16 0.0419749359263 4.09731030654e-05 -0.735399 0.0871545 0.412601 0.044098 0.485319692905 0.00186602071693 0.00102147536186 0.00373120817355 -0.157044007017 0.00282729654273 0.994677849096
8 0.599999999999 -2.15683220521 -0.265661 16 0.0303956890138 1.19570321541e-05 -0.810898 0.399871 0.545237 0.156874 0.436686476573 0.000581602882408 0.000146722876891 0.00116019387024 -0.0804734419686 0.00137087505739 0.998957963116
8 0.599999999999 -1.63279704365 -0.262182 16 0.0346893280656 1.5171394232e-05 -0.725387 0.234812 0.463205 0.0974311 0.461941278572 0.000722656254448 -8.87312259565e-05 0.00144405941209 -0.0941162373139 0.00164811086471 0.999431119686
8 0.599999999999 -0.929927783665 -0.289735 16 0.0396564023081 1.96434881114e-05 -0.706303 0.0562945 0.416568 0.0288965 0.484395232644 0.000902221074759 0.00025191253522 0.00180419782312 -0.106691563955 0.00197676510805 0.99986748824
8 0.8 -2.12937841714 -0.247574 16 0.0287671479753 8.41649163312e-06 -0.814127 0.336217 0.566553 0.128534 0.436957761732 0.000407230489264 -0.000282340878684 0.000811801173331 -0.0626043318867 0.00112088701651 0.999956173275
8 0.8 -1.56141441257 -0.240766 16 0.0334202041583 1.01655923074e-05 -0.726771 0.183483 0.486005 0.0738159 0.461402690354 0.000459705082142 0.000107658952582 0.000918353998335 -0.0713093911258 0.00119849379258 0.999977544087
8 0.8 -0.850194647 -0.254202 16 0.0396477755977 1.32769705499e-05 -0.689788 0.0353858 0.435586 0.018134 0.482838969931 0.000529907859955 0.000108380555902 0.00105958706731 -0.0786586703438 0.0017974972034 0.999996879564
8 10.0 -1.88508001262 1.29231 16 0.165871026289 1.43072329312e-05 -0.33587 0.000532301 1.62818 nan 0.462499098782 4.46651143032e-05 1.6502313726e-05 8.90916435269e-05 -0.00106698080393 4.29032688844e-05 1.0
8 10.0 -1.25592008565 1.361594 16 0.177211036833 1.53747236924e-05 -0.256586 nan 1.61818 nan 0.474999122473 4.47328945816e-05 1.70928105592e-05 8.93588535022e-05 -0.00108070625158 4.11494472264e-05 1.0
8 10.0 -0.627559208501 1.403053 16 0.189014181362 1.64170707916e-05 -0.208987 nan 1.61204 nan 0.487502917919 4.48040920118e-05 -1.70477223125e-05 8.95814821362e-05 -0.00108232222826 5.17667337278e-05 1.0
8 1.0 -2.08753437121 -0.218144 16 0.0283456155761 7.95450902976e-06 -0.815568 0.274746 0.597424 0.102542 0.436495197696 0.000366131112889 -1.69573415606e-05 0.000729172410814 -0.050196664039 0.00120840077438 0.999997933507
8 1.0 -1.49380100634 -0.206293 16 0.0337710771681 8.96706919962e-06 -0.7241 0.140987 0.517807 0.0553483 0.460280690109 0.000358431798905 7.82364729537e-05 0.000715723494841 -0.0561693204049 0.00128354544505 0.999998583796
8 1.0 -0.791031822708 -0.209999 16 0.0416842537405 1.2440726151e-05 -0.676541 0.0219937 0.466542 0.0116548 0.481493996921 0.000390553379438 -0.000204452527086 0.000780840041553 -0.0606868681085 0.00128549976657 0.999999755232
8 2.0 -1.11071544756 0.078398 16 0.056943029196 1.35367777968e-05 -0.676239 0.000376595 0.754637 0.00021706 0.462534826597 0.000154119688753 -3.15491731516e-05 0.000307335435268 -0.0226502648805 0.00052480685241 1.0
8 2.0 -0.748761172969 0.095101 16 0.0654225812701 1.6340495149e-05 -0.627858 0.000267981 0.722959 0.000147146 0.475034135989 0.000156191025222 3.03450767501e-05 0.00031197498092 -0.0231310099019 0.000548469443698 0.999999916559
8 2.0 -0.377031466365 0.104671 16 0.0754057134302 1.96084277872e-05 -0.59853 0.000185695 0.703201 7.69273e-05 0.487521115348 0.000157083609098 -2.5282171561e-05 0.000314064247192 -0.0234134889162 0.000519686620557 1.0
8 5.99999999999 -1.12568323212 1.023696 16 0.142750392926 1.81935436667e-05 -0.366664 0.0410432 1.39036 0.0471968 0.468653273528 6.00762058038e-05 -2.516852616e-09 0.000119872993612 -0.00305611014254 8.74334899257e-05 1.0
8 5.99999999999 -0.897701014512 1.041079 16 0.148427554366 1.88720459287e-05 -0.343121 0.00620558 1.3842 0.00296288 0.474996068652 6.0018621578e-05 -3.59158946986e-06 0.000119860491229 -0.0030546987502 9.31105648993e-05 1.0
8 5.99999999999 -0.448709091242 1.064002 16 0.160022785461 2.04972612052e-05 -0.316068 nan 1.38007 nan 0.48750241071 5.99336596493e-05 -2.88198325427e-05 0.000119822627553 -0.0030910722205 8.10959193199e-05 1.0
8 2.0 -0.75086241093 0.093238 50 0.065319384366 4.32232534716e-05 -0.629381 9.86571e-05 0.722619 3.89358e-05 0.474997544321 0.000449912682557 -3.06648829528e-05 0.000898846767319 -0.0275085123203 0.000478364134731 1.0
8 2.0 -1.46288308814 0.053827 50 0.0497032748792 2.94926217488e-05 -0.744055 7.95792e-05 0.797882 4.37322e-05 0.449972616636 0.000436804340278 5.50162048152e-05 0.000869868385162 -0.0262410109958 0.000437521894421 1.0
8 2.0 -2.11702506163 -0.013986 50 0.038563308486 1.99211504743e-05 -0.922698 3.79678e-05 0.908712 5.42612e-05 0.424978585453 0.000412140529041 0.000169372561785 0.000816386082877 -0.024350530452 0.000421309328012 1.0
8 4.0 -0.755131844948 0.693524 50 0.118383481678 2.52732041708e-05 -0.453526 4.6567e-05 1.14705 3.11501e-05 0.474996595864 0.000108685330999 1.06669190478e-05 0.000217078491684 -0.00810762156424 0.000108049646009 1.0
8 4.0 -1.50654477935 0.620333 50 0.0981049730596 2.03085122688e-05 -0.564517 2.58993e-05 1.18485 4.16362e-05 0.449989943388 0.000107017234041 3.23799408356e-05 0.000212892770955 -0.00790024589368 0.000103600633873 0.999999918964
8 4.0 -2.25097153544 0.498014 50 0.0807778663594 1.60084865339e-05 -0.748236 3.44499e-05 1.24625 5.97963e-05 0.424981449344 0.000104421008733 3.21176336774e-05 0.000206361903359 -0.00754417589153 9.84110714813e-05 1.0
8 5.99999999999 -0.897879586548 1.037914 50 0.148414691061 2.08296707747e-05 -0.349506 1.92888e-06 1.38742 1.36701e-06 0.474992478 6.76034176226e-05 2.02284783166e-06 0.000135015852178 -0.00363850148997 6.41425108343e-05 1.0
8 5.99999999999 -1.79603612994 0.933623 50 0.126971514162 1.75453750657e-05 -0.482167 1.77195e-06 1.41579 3.00368e-06 0.449990529094 6.70621181294e-05 -2.92209667597e-05 0.000133370882637 -0.00355263130072 6.40315725051e-05 1.0
8 5.99999999999 -2.69563434808 0.758935 50 0.107813762731 1.6742645517e-05 -0.703735 2.34313e-06 1.46267 3.46656e-06 0.42498549013 7.62969250748e-05 -1.61515767738e-05 0.000150689802341 -0.0034276130853 6.83625407603e-05 1.0
8 8.0 -1.07113678389 1.237261 50 0.165970696517 1.90116109722e-05 -0.290509 4.17605e-06 1.52777 2.81123e-06 0.474997245396 5.47350789991e-05 -1.96863518715e-05 0.00010931630375 -0.0020200347937 5.60753382795e-05 1.0
8 8.0 -2.14517189788 1.10218 50 0.144010112062 1.62163731785e-05 -0.44994 2.88908e-06 1.55212 3.71395e-06 0.449986479436 5.41825619367e-05 -1.36301883669e-05 0.000107760701261 -0.0019787377605 4.69270273147e-05 1.0
8 8.0 -3.22402333454 0.87597 50 0.124047814559 1.373574776e-05 -0.71631 2.28838e-06 1.59228 3.60127e-06 0.424988019091 5.38838748664e-05 1.93263853072e-05 0.000106435732437 -0.00191155433019 4.20250307423e-05 1.0
8 10.0 -1.25599185592 1.361913 50 0.177208194297 1.61424405023e-05 -0.255787 3.7188e-06 1.6177 1.18387e-06 0.474997894333 4.40276617687e-05 8.49962919584e-06 8.7935508944e-05 -0.00127580557038 3.74945284466e-05 1.0
8 10.0 -2.51619772965 1.196511 50 0.154973459795 1.41013574929e-05 -0.443379 3.09372e-06 1.63989 2.27671e-06 0.449992786528 4.42268489315e-05 4.55905435461e-06 8.7975605703e-05 -0.00125564829818 3.85953945209e-05 1.0
8 10.0 -3.78451220785 0.919644 50 0.134571024628 1.2009698611e-05 -0.757036 2.67989e-06 1.67668 4.31403e-06 0.424986379782 4.38467225677e-05 1.25010941867e-05 8.66436073655e-05 -0.00122336960878 3.50404275105e-05 1.0
8 0.15 -2.190919036 -2.36309 50 0.0635640871852 -0.0870093681826 -5.2228 nan 2.85971 nan 0.433789286072 -0.498570522047 0.0690911239728 -0.655788227049 -0.188895167634 0.505496086084 -0.00583613060726
8 0.15 -2.00640907966 -2.82107 50 0.0403654046642 0.0706091243088 -5.52091 nan 2.69984 nan 0.420868738452 0.402068643363 -0.0728560844824 0.526522026066 -0.149831077125 0.524941072256 0.00779002876318
8 0.1 -2.19678187266 -4.42975 50 0.0280125282878 0.0772521635688 -11.8035 nan 7.37375 nan 0.439107230151 0.458475578167 0.0380331366621 0.62186962807 -0.139783855743 0.535415235814 0.00933382137628
8 0.1 -1.70528374737 -2.8554 50 0.0867640503482 0.33438206482 -6.3673 3.15483 3.5119 1.75611 0.400300572049 1.68652825139 -0.183413200488 2.27604662725 -0.00376335322202 2.00119577816 0.00284399400176
8 0.1 -1.33919577668 -3.69686 50 0.0482377431883 0.244133034144 -6.10396 nan 2.4071 nan 0.414367667625 1.36873823501 0.204484803234 1.83056696774 -0.283600428481 1.61759414428 0.00354343390959
8 0.25 -2.31046313314 -0.506191 50 0.0372822837899 0.0048807123353 -1.40121 0.0293918 0.895019 0.0110597 0.425911600175 0.045407199833 -0.0103159730674 0.0571180592321 -0.140835815062 0.0573745457121 0.0502309768504
8 0.25 -1.99221100327 -0.374956 50 0.0400045768837 0.00285084366506 -0.923387 0.440841 0.548431 0.260562 0.450229155032 0.0249608605134 0.00552083154113 0.0313806177933 -0.166210318039 0.0412813231276 0.108916053123
8 0.25 -1.59721424089 -0.438528 50 0.0443190672831 0.00114716733042 -0.99692 0.00763402 0.558392 0.003754 0.474494534167 0.0104434214297 -0.00387147341424 0.0132966859033 -0.198646190665 0.0388564136273 0.271260499012
8 0.2 -2.1515902778 -6.23515 50 0.0409604181726 0.0974767614347 -10.4439 nan 4.20875 nan 0.466684956147 0.654142579693 0.024258221491 0.840792918844 -0.236398599818 0.742892462943 0.00357029008607
8 0.2 -2.04744904891 -1.99072 50 0.0404840888577 -0.0424051043679 -4.18814 nan 2.19742 nan 0.434798572427 -0.317596555331 0.00400652738834 -0.400910543639 -0.158450962862 0.355889275532 -0.00792012879664
8 0.2 -1.71520885748 -0.339025 50 0.0462554573321 0.0225489766394 -0.972788 0.117941 0.633763 0.0653012 0.473850482997 0.16675002701 -0.0613202663213 0.207604838626 -0.227208248018 0.207474637793 0.0176225868275
8 0.3 -2.33919895022 -0.487947 50 0.034424408496 0.000622036669214 -1.36455 0.0020855 0.876603 0.00104655 0.424833297283 0.00612313690345 -0.000916573673886 0.00806602034575 -0.133129972029 0.0178021505472 0.288959731401
8 0.3 -1.98371934673 -0.448124 50 0.0386312881002 0.000450361840747 -1.15947 0.00253595 0.711346 0.00142065 0.449821803402 0.0045904062443 -0.00129673357814 0.0061632840118 -0.159037965078 0.0205505367928 0.425565063606
8 0.3 -1.56173005754 -0.422926 50 0.0430172491112 0.000335207060982 -0.971594 0.00333076 0.548668 0.00212549 0.474255399838 0.00315877324687 -0.00530318084477 0.00442795037211 -0.184334697326 0.0276205184587 0.627176321214
8 0.4 -2.36089770404 -0.467814 50 0.0322107389121 0.000140829931896 -1.32801 0.00178655 0.860196 0.000883617 0.424886130431 0.00202789589451 0.00144448071073 0.00342689344033 -0.116384267699 0.00969003419701 0.793058979524
8 0.4 -1.97610720512 -0.419704 50 0.0363997923365 0.000144349030229 -1.11337 0.00159682 0.693666 0.00119706 0.449846455069 0.00199306722901 0.00134249968775 0.00350051804887 -0.137902271021 0.0119707675596 0.855547781236
8 0.4 -1.48345203198 -0.390207 50 0.0409842599128 0.000145929112302 -0.919477 0.00207856 0.52927 0.00116684 0.474754143909 0.00183534019722 -0.00349964590771 0.00341542631464 -0.162992661963 0.0174675761944 0.928495910897
8 0.599999999999 -2.3845343307 -0.418258 50 0.0291200917255 6.70835643796e-05 -1.25319 0.0013847 0.834932 0.00085053 0.424946909583 0.00156672600086 0.000563095968907 0.00306940847499 -0.0885074987933 0.00547514957264 0.988932288049
8 0.599999999999 -1.93868322024 -0.366857 50 0.0331826970999 7.95652237591e-05 -1.03433 0.000558234 0.667473 0.000398721 0.449897882501 0.00170910585723 -0.000392142726581 0.00337971008973 -0.103184904244 0.00718626561158 0.993335542546
8 0.599999999999 -1.33398682448 -0.336045 50 0.0378643447856 9.71319586304e-05 -0.840417 0.000564849 0.504372 0.000480324 0.474878166307 0.00184816675211 0.000324213260214 0.00368231421036 -0.118719691494 0.00906296009603 0.9974583451
8 0.8 -2.37711659136 -0.368628 50 0.0272174946762 4.77638227768e-05 -1.1882 0.000338752 0.819572 0.000309655 0.424926842872 0.00157174199527 0.000212849993855 0.00310658191291 -0.0697779041499 0.003569150522 0.999505324438
8 0.8 -1.87211513813 -0.316051 50 0.0314271626796 5.90356118676e-05 -0.968346 0.000387252 0.652295 0.000292714 0.449887449122 0.00174611042221 -0.000374099299903 0.00347220123168 -0.0792465167512 0.00439177695395 0.999647268056
8 0.8 -1.17825339152 -0.287665 50 0.0371383539422 7.69709233058e-05 -0.78422 0.000696508 0.496555 0.000516469 0.47506269167 0.00192266301038 0.00117441091612 0.00383918955732 -0.0913849720627 0.00555529573767 0.999913518589
8 1.0 -2.34129778133 -0.315729 50 0.0265188321996 3.40006555395e-05 -1.12879 0.000215298 0.813061 0.000151308 0.424879802479 0.00145562310126 0.000413223113998 0.0028871982758 -0.056109302126 0.00206602365994 0.999965701169
8 1.0 -1.78478775474 -0.263387 50 0.0313613502697 4.38207544082e-05 -0.914854 0.000360153 0.651467 0.000221531 0.449962872304 0.00162223625357 -8.69159522451e-05 0.00323238270224 -0.0635424776332 0.0024662365823 0.999979004608


==> Supplementary/filled/final/readme.txt <==
#####################################
#	Questions regarding data can	#
#			be directed to			#
#			James LeBlanc			#
#		jpfleblanc@gmail.com		#
#				or					#
#		leblanc@pks.mpg.de			#
#####################################

This folder contains three files, U=4, 8, 12.  These contain the data for n=0.85, 0.9, and 0.95.  All site size data is provided in space delimited format with columns given by:

U, T, mu, EKV, site,  D, De, EK, EKe, EV, EVe, n, ne, sz, sze, sisjnn, sisjnne, Sign





==> Supplementary/nvsmu/final/nvsmu-allU.dat <==
8 0.25 -6.5 -2.62866 16 0.00180874987892 1.3959921592e-05 -5.88509 0.0781111 3.25643 0.0339204 0.0985170413962 0.000454208777123 -0.000388338558896 0.000711945944495 -0.00871535455101 0.00107426015165 0.571128858537
4 0.820000000001 -3 -1.39265 16 0.0224743799483 3.21720807892e-06 -2.46041 0.00869488 1.06776 0.00412832 0.255874040413 7.90004278658e-05 3.70907897108e-06 0.00014403916843 -0.0273564937739 0.000780360325186 1.0
8 0.820000000001 -4.5 -1.05432 16 0.0105325225684 3.62700237804e-06 -2.92638 nan 1.87206 nan 0.276162736167 0.00020500455905 0.000192200321915 0.000386623184214 -0.0247841262888 0.000764209433331 0.999779455786
12 0.550000000001 -3.5 -0.207603 16 0.0151560732278 2.86012987398e-05 -0.866074 0.0279587 0.658471 0.0140412 0.459087385666 0.00244573313495 0.00270114768638 0.00488168574653 -0.0792738010433 0.00578170504736 0.984812577506
8 0.550000000001 -2 -0.380121 16 0.0324885818702 1.78935169899e-05 -1.07847 0.0118197 0.698349 0.00359435 0.444918824755 0.000850660387876 0.00010147026419 0.00169810516554 -0.0908031506764 0.00135759557978 0.998021781104
8 0.5 -1 -0.348176 16 0.0406366523041 7.46761182903e-05 -0.808518 0.0215946 0.460342 0.0106505 0.484535996529 0.00282742241313 0.00116538945381 0.0056535929093 -0.125688900908 0.00451423778302 0.999136500466
6 0.900000000001 0 -0.350877 16 0.0887789045561 3.84285179175e-05 -0.8852 0.00208106 0.534323 0.00115801 0.500000010263 0.000441646128578 0.000232768995067 0.000883292255562 -0.0687929476486 0.00108168635328 1.0
4 0.550000000001 -2.5 -1.24943 16 0.0319522847138 5.01946050944e-06 -2.22746 0.0119419 0.97803 0.00562095 0.287395349942 0.000110185005557 3.84863573808e-05 0.000207825243578 -0.04262633021 0.000841643735384 0.999998068264
8 0.05 -3.5 -7.39762 16 0.0300866587787 0.0536501969451 -15.854 11.3427 8.45638 5.6039 0.373861873514 0.511873770762 0.0980289431562 0.673106657011 -0.159725902384 0.502234835291 0.00404488156254
6 0.35 0 -0.509057 16 0.0873864454941 0.000109797513768 -1.03729 0.0213656 0.528233 0.00783565 0.500000055178 0.0021008957331 0.00120945488541 0.00420179145839 -0.163946148028 0.00286005984725 1.0
12 0.05 -4 -4.65785 16 0.0408986442683 0.0535833978625 -10.9623 2.53021 6.30445 0.890335 0.4074942091 0.535530075864 0.0268736191717 0.722309774448 0.0696899329745 0.630738128375 0.00896690397261
8 0.550000000001 -1.5 -0.340648 16 0.0365389322378 2.23927043046e-05 -0.893286 nan 0.552638 nan 0.467692855161 0.00104694417105 -0.000102690998033 0.00209260474224 -0.104745888878 0.00190087724264 0.998971745293
4 0.05 -0.5 -0.840061 16 0.11862457585 0.000438439712534 -1.42476 0.0772429 0.584699 0.034992 0.470801475166 0.00187362642271 -0.000100249330125 0.00215610242401 -0.170300100127 0.0131721103692 0.675856317562
8 0.8 -2 -0.318675 16 0.0299347147211 2.21215105647e-05 -1.01111 0.00675792 0.692435 0.0033883 0.442957655644 0.00103569543078 -0.000680388526181 0.00206574093756 -0.0646464955869 0.00144963352713 0.999965811615
12 0.45 0 -0.217345 16 0.0183967484208 8.24144460727e-05 -0.441895 0.0379258 0.22455 0.0190506 0.500000064145 0.00399340791471 0.00521714868677 0.00798681582396 -0.128180264738 0.0374426748179 1.0
4 0.05 -5 -3.07814 16 0.00175610786119 3.69854424448e-06 -4.82359 0.027418 1.74545 0.0142631 0.0678965562006 9.09059453177e-05 3.80462972029e-05 0.00012816141713 -0.00656559575589 0.000824178412232 0.570759620938
12 0.5 0 -0.247177 16 0.0181457675054 7.05334344464e-05 -0.495461 0.054279 0.248284 0.0273642 0.500000049854 0.00375790536573 0.022796496296 0.0075158107261 -0.12521661955 0.0352373826719 1.0
8 0.550000000001 -4 -0.92374 16 0.0146067153631 5.98820575924e-06 -2.60721 0.0185162 1.68347 0.0113856 0.303262997405 0.000299706957308 0.000249554125249 0.000579045227331 -0.0397746566919 0.00087778198048 0.990806321628
12 10.0 0 1.966379 16 0.178056568852 2.15530934771e-05 -0.170321 0.0170171 2.1367 0.00012858 0.500000008801 5.68017218012e-05 -1.93437396783e-05 0.000113603400228 -0.00110783015224 6.05930404799e-05 0.9999999124
4 0.5 0 -0.702105 16 0.138457816505 2.90147400359e-05 -1.25552 0.00414063 0.553415 0.00209097 0.500000005688 0.000239585884239 1.49063635965e-05 0.00047917176762 -0.0963470482203 0.000197316889732 1.0
12 0.05 -1.5 -1.092115 16 0.0303357890693 0.005117179721 -2.0446 0.666746 0.952485 0.316908 0.49992300876 0.0470408425813 0.0187275508456 0.061560953592 -0.197945999361 0.175423924023 0.136029985944
8 0.35 -4.5 -1.24252 16 0.0116038319287 2.0968162364e-05 -3.32491 0.00919451 2.08239 0.004485 0.250838507024 0.000795704692835 -0.000532603803546 0.0014819551937 -0.0370327738876 0.00123475906615 0.859186455625
4 0.2 0 -0.795905 16 0.144214182166 6.92455249175e-05 -1.37171 nan 0.575805 nan 0.500000006355 0.000812425308909 -9.38818853753e-05 0.00162485061645 -0.14053912966 0.0021752222359 1.0
4 0.35 0 -0.752564 16 0.141491348226 4.0350657082e-05 -1.31795 0.00241488 0.565386 0.0012133 0.500000009644 0.000381413625126 -0.000108214781123 0.000762827248864 -0.114950335593 0.000885074720341 1.0
12 0.2 0 -0.291659 16 0.023617662069 5.87706432348e-05 -0.574144 0.075401 0.282485 0.0351982 0.500000044591 0.00104130154263 0.00194664214442 0.00208260306982 -0.259885820732 0.0335645850297 1.0
12 0.820000000001 -3 -0.154456 16 0.0147294326968 1.55147623417e-05 -0.671662 0.0158299 0.517206 0.00795357 0.470978025424 0.0016389366832 0.000918305230559 0.00327595149407 -0.0591145253779 0.00228258379798 0.999610799625
8 0.05 -3 -3.27257 16 0.0107717285159 0.139654065176 -7.40475 2.81389 4.13218 1.23573 0.388022415258 0.776324153726 -0.0472117951201 1.05545784285 -0.314449446488 1.09477683283 0.0035150345129
8 0.25 -8 -4.03215 16 2.01197919968e-05 1.13525060355e-06 -7.93357 nan 3.90142 nan 0.0127301312653 0.000139279846228 -0.000177954652631 0.000207084514773 -0.000147072656608 8.87293616861e-06 0.936599848041
6 1.0 0 -0.318753 16 0.0906643872607 3.5493165656e-05 -0.863436 0.000230809 0.544683 nan 0.500000014474 0.000364442461039 7.16167825982e-05 0.000728884917244 -0.0610104639624 0.00100794823892 1.0
4 8.0 0 0.633562 16 0.219537291309 1.32308989452e-05 -0.244579 6.70431e-05 0.878141 3.31354e-05 0.500000002083 3.47458640547e-05 -6.48535624697e-06 6.94917253139e-05 -0.00162161502755 4.24774150607e-05 1.0
12 8.0 0 1.71786 16 0.162038697334 2.35503123268e-05 -0.22627 0.000245484 1.94413 0.000123895 0.500000015986 6.55823914061e-05 -5.17919151526e-06 0.00013116477432 -0.00179946059874 8.54465754416e-05 1.0
12 0.05 -0.5 -0.464591 16 0.0311984678622 0.00100192688748 -0.98961 0.314496 0.525019 0.159567 0.50002768421 0.00686597883468 0.00285525271473 0.0113602508832 -0.20817706459 0.0379339090854 0.706943261862
8 0.550000000001 -5 -1.4535 16 0.00783785245969 4.39166651458e-06 -3.74489 nan 2.29139 nan 0.221253686996 0.000215448721898 7.27081843304e-05 0.000396443449243 -0.0234730773457 0.00111727702738 0.977522768021
4 0.05 -4 -2.2717 16 0.00577251430816 0.000136715434018 -3.77608 nan 1.50438 nan 0.117441485119 0.00201343039176 -0.000185406427438 0.00236276038916 -0.0155930140634 0.00704174824909 0.0642541958325
4 0.25 -4.5 -2.61495 16 0.00440842932167 2.13720094474e-06 -4.21104 0.00823279 1.59609 0.00871483 0.107050263015 5.89840648244e-05 -4.24775484865e-05 9.58576283884e-05 -0.0110385260719 0.00120645307807 0.975159869967
4 0.550000000001 -2 -1.035943 16 0.0449333595219 5.69925180314e-06 -1.87969 0.0078623 0.843747 0.00373153 0.334117980551 0.000116044940897 -4.20523127059e-05 0.000224325898667 -0.0542263766639 0.000655711477125 0.999998221729
8 0.3 -3 -0.64267 16 0.0257146633734 7.92157110624e-05 -1.87746 0.00236437 1.23479 0.00147694 0.371562142908 0.0020918408733 -0.000886604327693 0.00398993038585 -0.0810696737021 0.00310090409856 0.830859776155
8 0.820000000001 -3 -0.4889 16 0.0215230617706 6.15899063911e-06 -1.56726 0.00535437 1.07836 0.0010543 0.386682780088 0.000324063807603 -0.000141330466658 0.000640176249577 -0.0466902833239 0.000777455647774 0.999934830738
4 0.05 -1.5 -1.052007 16 0.0676374455387 0.000819328209426 -1.87955 nan 0.827543 nan 0.372019056104 0.00474089656457 -0.000112703684319 0.00397344755389 -0.0937661043656 0.0094553667196 0.194604802825
12 0.05 -3 -5.10244 16 0.0236253119033 0.10368754994 -9.00673 2.9573 3.90429 1.28193 0.471642730803 1.0599378892 -0.279078243593 1.35100074049 -0.170357092564 1.31861959698 0.00558436378141
8 0.550000000001 -0.5 -0.345553 16 0.0431243275267 3.11477324725e-05 -0.763844 0.0359126 0.418291 0.0179595 0.493459467456 0.00137996563442 -0.000885027839565 0.00275986447064 -0.122262027772 0.00272990775105 0.999948626743
12 4.0 0 0.835195 16 0.0993564962884 2.42796035102e-05 -0.356975 0.000280552 1.19217 0.000212779 0.500000043323 0.00011324628695 -3.03541560932e-05 0.000226492565108 -0.00704547337577 0.000197409205095 1.0
12 0.820000000001 0 -0.181166 16 0.0183786927825 4.24727495375e-05 -0.405738 0.0520893 0.224572 0.0231547 0.50000003629 0.00410168341069 -0.000737902149439 0.00820336682007 -0.0712126026607 0.00794829000584 1.0
12 0.05 -5 -14.1733 16 0.0692354800248 -0.192229409607 -27.1064 8.24521 12.9331 4.15376 0.352350517628 -2.39596455211 -0.0553293784163 -3.22914906897 0.0994154994737 2.40596709256 -0.00151946078622
8 0.820000000001 -9 -4.92918 16 4.13460072369e-05 4.96254418141e-07 -8.78499 0.00854937 3.85581 0.00439967 0.0185102285792 0.00010638754315 -2.38231104595e-05 0.000154322119282 -0.000155350840073 1.9003476527e-05 0.999459799703
4 4.0 0 0.314115 16 0.193218757591 1.81881043741e-05 -0.458734 0.00261254 0.772849 0.000137385 0.500000000122 4.82196282245e-05 2.37215431869e-05 9.64392547394e-05 -0.00643357400153 0.000172597855036 1.0
4 0.05 -3 -1.64637 16 0.0226504916059 1.37947516375e-05 -2.84967 0.176218 1.2033 0.0844726 0.224790742978 0.000265668370948 6.16245195094e-05 0.000478368507845 -0.0375838383569 0.00116410127906 0.992370106139
8 0.05 -2.5 8.834762 16 0.0437245675795 0.0701560041122 -0.564028 22.8598 9.39879 5.58904 0.433797319187 0.512905208799 0.111888568837 0.632770669672 0.0159369655601 0.423009044035 0.00608793686584
4 0.550000000001 -3.5 -1.8251 16 0.0141900538817 2.9056346265e-06 -3.09477 0.015493 1.26967 0.00735425 0.197463299204 7.19021925763e-05 -2.73967197497e-05 0.000126625435826 -0.0231134202846 0.00107876922942 0.999985566928
12 0.550000000001 -2 -0.200878 16 0.0173489112196 4.47017902294e-05 -0.468418 nan 0.26754 nan 0.495032977606 0.00326353744221 0.00171977871904 0.00652661675885 -0.105561983744 0.00967061718758 0.998514727764
8 0.3 -4.5 -1.25889 16 0.0117958054197 3.11129298855e-05 -3.36346 0.0107007 2.10457 0.00533433 0.248351451192 0.000948002505182 -0.000249504748077 0.00173022967753 -0.0384986213762 0.00127730040735 0.7802657827
12 0.550000000001 -2.5 -0.189123 16 0.0169781869359 4.02050493345e-05 -0.519102 0.0145906 0.329979 0.00710619 0.488869733711 0.0030983130914 -0.00217410165296 0.00619497451796 -0.0995220134889 0.00834485543887 0.995999149347
12 1.2 0 -0.136007 16 0.0229873543869 2.06943258954e-05 -0.420567 0.0171344 0.28456 0.00847366 0.50000006758 0.00127464207481 -8.67667161872e-05 0.00254928414673 -0.0447529509072 0.00229274795696 1.0
8 0.820000000001 -5.5 -1.67057 16 0.00535522893288 8.06566017173e-06 -4.13389 0.0165146 2.46332 0.0034964 0.19810239639 0.000490566234288 -5.26221042813e-05 0.000872834991655 -0.013966457682 0.00072700482108 0.999010056832
4 1.2 0 -0.430922 16 0.140835175803 2.06884226027e-05 -0.993657 0.00261475 0.562735 0.00146372 0.500000007873 9.83082204281e-05 8.30790449432e-07 0.000196616438899 -0.0452231834274 0.000681649851234 1.0
8 0.25 -7.5 -3.50965 16 0.000195191996995 3.84167811566e-06 -7.23225 0.0156295 3.7226 0.00754611 0.0356615561732 0.000242632549403 -0.000204295417294 0.000375409582718 -0.00132316574222 9.02905968101e-05 0.783400553905
4 0.3 0 -0.768273 16 0.142598541139 4.65610911826e-05 -1.33811 0.00189168 0.569837 0.000983169 0.500000009249 0.000467033167079 2.78227419577e-05 0.000934066332684 -0.122393525603 0.00124291741736 1.0
4 0.550000000001 -4 -2.18113 16 0.00858963344503 2.28642795295e-06 -3.59894 0.0161603 1.41781 0.00806434 0.155980749164 6.30084439337e-05 3.55388900617e-05 0.000106780149286 -0.0155488372365 0.000973614771848 0.999927062233
8 0.25 -5.5 -1.89079 16 0.00564838946729 2.15214203944e-05 -4.59126 0.0260151 2.70047 0.0132484 0.169396492425 0.000608432073034 -0.000221129274519 0.00101594185567 -0.0209081702308 0.00167416273707 0.625379774747
8 0.05 -5 -5.89433 16 0.00836011400313 -0.0262805553263 -10.6575 4.73171 4.76317 2.07983 0.193905406572 -0.316752731496 0.017672478036 -0.438763972802 -0.0489250979426 0.273033629182 -0.00311419477456
8 0.550000000001 -1 -0.336689 16 0.0399070715561 2.70304800161e-05 -0.797836 0.0187409 0.461147 0.00934835 0.483569618829 0.00123665906938 -0.000134062156086 0.00247293611651 -0.115395975997 0.0025733672829 0.999635506749
12 0.3 0 -0.247311 16 0.0204500638064 4.81105190411e-05 -0.495362 0.0986045 0.248051 0.0463166 0.500000064612 0.00149798606555 0.00387910934784 0.0029959721238 -0.221611349085 0.0285660800457 1.0
12 0.550000000001 -0.5 -0.206472 16 0.0177538833608 5.04746919926e-05 -0.42606 0.0751976 0.219588 0.0348665 0.499707296331 0.00337572404118 -7.74440726294e-05 0.00675144565447 -0.110946825278 0.0157799940485 0.999989575657
8 0.820000000001 -7.5 -3.39787 16 0.000612555300362 2.4365912639e-06 -6.86126 0.0225851 3.46339 0.0112253 0.0689622232332 0.0002476606527 -9.59595139474e-05 0.000383608546803 -0.00204819385171 0.000171431724292 0.996780464326
12 0.4 0 -0.223704 16 0.0188561311154 4.53378163807e-05 -0.452437 0.0428236 0.228733 0.0212269 0.500000048622 0.00201847454899 0.00473510727524 0.00403694909546 -0.149007689949 0.0180689062402 1.0
4 0.4 0 -0.735872 16 0.140396819041 3.53956685463e-05 -1.29696 0.00385305 0.561088 0.00173305 0.500000004475 0.000319298925874 -0.000168875329559 0.000638597850374 -0.108312417238 0.000561763913597 1.0
8 0.550000000001 -8.5 -4.47253 16 2.92116371975e-05 6.89397947657e-07 -8.35585 0.00884112 3.88332 0.00436549 0.0150867976118 0.000131283019027 -0.00019495631512 0.000190705910616 -0.000143282813152 1.5769550643e-05 0.996398037133
12 0.550000000001 -5 -0.48365 16 0.0103086038526 1.58585720714e-05 -2.1629 0.00954818 1.67925 0.0045397 0.370127791481 0.00126204275326 0.00128938544766 0.00248474289579 -0.045730595601 0.00160143994083 0.942490259002
8 0.05 -0.5 -0.500039 16 0.0526187949166 0.000432881180174 -0.937838 0.0179759 0.437799 0.00932768 0.500011464436 0.0023385731128 0.00768862690989 0.00467714614411 -0.212411093228 0.0270253456293 1.0
4 0.550000000001 -1.5 -0.874248 16 0.0612183171138 7.27309225687e-06 -1.59955 0.0036172 0.725302 0.00172675 0.380044149977 0.000130369788009 -6.27036667642e-05 0.000256382953524 -0.0665809543329 0.00047223486209 0.999998981277
8 0.5 -2 -0.385427 16 0.0332319237381 5.18708674975e-05 -1.08719 0.00934696 0.701763 0.00470815 0.444957935331 0.00210724709873 0.0014932049916 0.00420436033835 -0.097899102064 0.00243819858669 0.995429030554
8 0.25 -10 -6.10249 16 4.36837450127e-13 3.4137128313e-13 -10.0999 0.0476258 3.99741 0.0140025 6.87469114628e-06 3.15836330973e-06 3.77521964934e-08 4.79759989029e-06 -1.64853050709e-12 4.04379879881e-12 0.999978605812
8 0.5 -4.5 -1.18799 16 0.0110891754038 1.2614250968e-05 -3.20275 0.0024517 2.01476 0.00119518 0.259194358629 0.000578333118084 0.000870748523288 0.00109243703421 -0.0325564869615 0.00118533791105 0.972600231555
4 0.05 -3.5 -1.92704 16 0.0145425536498 9.51165831541e-06 -3.26429 nan 1.33725 nan 0.18340343964 0.000203515439667 7.26338440386e-05 0.000356618248703 -0.0268464348641 0.00188400935988 0.993555893723
8 0.550000000001 -2.5 -0.445091 16 0.02793325531 1.38458607751e-05 -1.33683 0.0117318 0.891739 0.00578393 0.415784986713 0.000669858498663 -0.000262639685426 0.00133332768201 -0.0756703774811 0.00107340305306 0.997055970005
8 0.8 -1 -0.279758 16 0.0383319980736 3.27466581141e-05 -0.76025 0.0108763 0.480492 0.00540362 0.47900105117 0.0013111622584 0.00027960302316 0.00262141439432 -0.0773772561739 0.00216303932175 0.999992399467
8 0.550000000001 -7 -3.00944 16 0.000911345193631 4.08587972576e-06 -6.40691 0.0345125 3.39747 0.0173259 0.0781481342438 0.00027714648343 0.000182858991809 0.000440948280757 -0.00374806426075 0.000347959300214 0.963699776254
8 0.25 -9 -4.99295 16 1.59204752287e-08 1.2742284388e-08 -8.98967 nan 3.99672 nan 0.000389460507252 2.75624814834e-05 1.14771792736e-05 3.90765877069e-05 -1.06187790296e-07 1.7225955727e-07 0.99850536303
8 0.8 -4.5 -1.06227 16 0.0105474639322 6.69579241569e-06 -2.94263 0.0159943 1.88036 0.00874995 0.275207313847 0.000377031236394 -0.000110143448033 0.000711335267971 -0.0252303682167 0.000867604021264 0.999684073767
6 0.599999999999 0 -0.436056 16 0.0859225210425 5.66442284861e-05 -0.953822 0.010309 0.517766 0.00391146 0.500000002243 0.000921213091195 0.000115658369183 0.00184242617725 -0.10428193073 0.00145012278635 1.0
8 0.25 -3 -0.66611 16 0.0263197935713 5.02031643202e-05 -1.92706 0.0301261 1.26095 0.016504 0.368857899505 0.00129413334001 -0.000204649692001 0.00238607491891 -0.08474639381 0.00120182888366 0.682582341793
4 0.820000000001 -4.5 -2.47377 16 0.00561668131481 1.79316188023e-06 -3.96478 0.0121972 1.49101 0.00615671 0.13450272482 6.05623966809e-05 3.45032107784e-05 9.90192625068e-05 -0.0090201008535 0.00049417212943 0.99999931026
12 0.05 -2.5 -2.69334 16 0.000419486484668 -0.166083688189 -5.94459 3.84758 3.25125 1.79684 0.477104352857 -1.59422804615 0.744702875293 -1.98034586426 0.0670370479555 2.19093289054 -0.00406939387449
8 0.820000000001 -8 -3.89382 16 0.000277785630426 1.47871952571e-06 -7.52674 0.0173075 3.63292 0.00878222 0.0469954673028 0.000188181938198 -0.000125538637168 0.000283290635821 -0.000972278097112 7.73606539907e-05 0.997920269503
12 2.5 0 0.28311 16 0.0576462203736 2.21730057652e-05 -0.409372 0.00140394 0.692482 0.000616606 0.500000047901 0.000219119400287 -2.26527195674e-05 0.000438238795084 -0.0158025329039 0.000501370005645 1.0
6 0.1 0 -0.614115 16 0.0817077350229 0.000272769275291 -1.12848 0.0717505 0.514365 0.0273166 0.5 0.0016298465911 0.000793737743321 0.0032596931822 -0.277838458804 0.0128660203575 1.0
4 2.5 0 0.013034 16 0.169771557842 1.97042188923e-05 -0.66571 0.000926182 0.678744 0.000466929 0.500000005499 5.85292282006e-05 2.86631620338e-05 0.000117058454716 -0.0152119135093 0.000341903424664 1.0
12 0.15 0 -0.336878 16 0.0264195304239 9.08201312675e-05 -0.656597 0.0450999 0.319719 0.0200768 0.500000083346 0.00080515008583 -0.00276570383936 0.00161030010108 -0.251459043552 0.0297854308126 1.0
12 0.05 -3.5 -10.03381 16 0.01594738804 -0.0351835813663 -19.8975 11.0437 9.86369 5.65415 0.445049052735 -0.317070422121 0.0796584934001 -0.414575035526 -0.0647947221305 0.356520765653 -0.0166607585962
4 1.4 0 -0.351511 16 0.144893589368 1.9842885934e-05 -0.930449 0.00197325 0.578938 0.000991212 0.500000007305 8.36167811685e-05 -4.85272488188e-05 0.000167233559788 -0.0372257775184 0.000630487071493 1.0
8 0.550000000001 -10 -6.00147 16 1.85643242668e-07 4.59763428469e-08 -9.99115 0.00188627 3.98968 nan 0.00121491060245 3.40280732369e-05 -4.34351229213e-05 4.82469912152e-05 -8.74187626522e-07 7.49640161447e-07 0.999881283861
12 1.4 0 -0.089457 16 0.0269339021921 2.02658593863e-05 -0.419024 0.0118262 0.329567 0.00586281 0.500000050814 0.000823932772679 -0.000459211448594 0.00164786554276 -0.0366713676515 0.00110683368697 1.0
8 0.550000000001 -6 -2.17055 16 0.00330935271697 8.23831960955e-06 -5.056 0.0344666 2.88545 0.0170529 0.144611603382 0.000419645247221 -0.000177645425636 0.000719117795497 -0.0114406107171 0.000883757464478 0.959173129304
12 5.99999999999 0 1.372289 16 0.137855559682 2.32562477642e-05 -0.281891 0.000327473 1.65418 0.000160331 0.500000018756 7.40539091228e-05 -1.47221054101e-05 0.00014810780968 -0.00321135003758 0.000128987758773 1.0
12 0.25 -3 -0.235282 16 0.0200002456935 0.000108185232764 -0.638898 0.0380188 0.403616 0.0190681 0.484552663005 0.0031083805299 5.7499787711e-05 0.00532030330432 -0.197695347089 0.0224978254209 0.757141812837
4 5.99999999999 0 0.519517 16 0.210152694726 1.56146739378e-05 -0.321091 7.73182e-06 0.840608 4.28605e-06 0.500000000026 4.03858615405e-05 -9.96134253307e-07 8.07717221874e-05 -0.00288862324828 7.55964675418e-05 1.0
8 0.550000000001 -3.5 -0.72332 16 0.0187338815538 7.92736028478e-06 -2.11825 0.0169606 1.39493 0.00928627 0.343605662129 0.000398734731706 -4.45220417171e-05 0.000781963261421 -0.0498548506542 0.000952601020741 0.994007409147
12 0.820000000001 -4.5 -0.29953 16 0.0110641672094 8.76083775017e-06 -1.5358 0.0186826 1.23627 0.00914392 0.407123093879 0.000927568301071 -8.11592538381e-06 0.00184214500963 -0.0404849710439 0.00139101144522 0.9984154662
4 0.05 -2.5 -1.35254 16 0.033337126144 1.9413721558e-05 -2.371 nan 1.01846 nan 0.268782684817 0.000335532412361 0.000227436037435 0.000620056686688 -0.051030616759 0.000191109471381 0.993202527022
6 0.25 0 -0.564899 16 0.0873263228158 0.000158101617206 -1.10403 0.0218969 0.539131 0.0108505 0.500000034685 0.00254989279549 0.0023884836408 0.00509978558333 -0.213263131855 0.00554855036924 1.0
4 0.550000000001 -1 -0.764479 16 0.0812738699001 9.87221923528e-06 -1.39608 0.00204497 0.631601 0.00100514 0.423425956704 0.000143514752432 -3.0640892716e-06 0.000285169916761 -0.0784177055483 0.000308176282537 0.999999392775
8 0.820000000001 -10 -5.96324 16 4.4610274046e-06 1.42210324578e-07 -9.91515 0.00288364 3.95191 0.00145359 0.00613100766731 5.82361906549e-05 2.91020122641e-05 8.29876811019e-05 -1.73273266441e-05 4.45807118496e-06 0.999935597325
12 0.550000000001 -1 -0.227049 16 0.0176174411879 5.11759866376e-05 -0.46717 0.0333303 0.240121 0.016728 0.499157600289 0.00336582788615 0.00395494431765 0.00673163615376 -0.106929771773 0.0117018026749 0.999897079704
4 0.550000000001 -0.5 -0.703273 16 0.106015218866 1.40092627177e-05 -1.27446 0.00383033 0.571187 0.00185395 0.463155079938 0.000154929112856 5.88622277335e-05 0.000309408914124 -0.0875085772997 0.000261285306874 1.0
8 0.05 -1.5 -11.3271 16 -1.54106315984 3.17059968289 -25.7863 29.4326 14.4592 12.1539 -0.51367382922 7.43475523474 -2.55696097675 10.2556169438 -0.495303253239 10.0858307902 0.000577700751011
12 0.550000000001 -4 -0.260856 16 0.0137319860513 2.28907124366e-05 -1.20069 0.0255033 0.939834 0.0126134 0.434509124546 0.00202890771797 0.000568774530731 0.00404024193537 -0.0682173421897 0.00334426431347 0.974895634966
4 0.25 -3 -1.61734 16 0.0222432799515 4.7664399506e-06 -2.7856 nan 1.16826 nan 0.228565283473 0.000102382931754 -4.72948229348e-05 0.000187727084262 -0.0367040156016 0.00116484821795 0.998861038986
12 0.550000000001 0 -0.238448 16 0.0178381004781 8.38219709109e-05 -0.481375 0.0499749 0.242927 0.0251085 0.500000137027 0.00551109602583 0.0122048190132 0.0110221920438 -0.106604641375 0.0232298741405 1.0
8 0.550000000001 -9.5 -5.48821 16 1.10970917307e-06 1.11933003956e-07 -9.46532 0.00927973 3.97711 0.00408668 0.00296631651716 5.48610379794e-05 1.4044002185e-05 7.79570734692e-05 -6.07649824079e-06 2.11459712289e-06 0.999617020446
8 0.35 -3 -0.62395 16 0.0251375989756 5.10941865962e-05 -1.8328 0.00440771 1.20885 0.00209042 0.374089736749 0.00175873190256 -0.000167333400998 0.0034266502412 -0.0766979484357 0.00227021351428 0.912485514705
4 0.25 0 -0.782819 16 0.143559781809 4.16723206753e-05 -1.35704 nan 0.574221 nan 0.500000026431 0.000451119563246 -0.00015641552426 0.000902239123318 -0.130868596301 0.00164364489501 1.0
8 0.820000000001 -6.5 -2.47296 16 0.0021516150003 5.1686172583e-06 -5.48713 0.0249924 3.01417 0.0125528 0.126868000825 0.000346486137728 -0.000194325948409 0.000574027696733 -0.00638333242593 0.000434533018326 0.996873664285
12 0.550000000001 -1.5 -0.214867 16 0.0174708188053 4.76297576359e-05 -0.458996 0.018559 0.244129 0.00922565 0.497915469228 0.00333674070241 0.002405305445 0.00667337366704 -0.10400683521 0.0150153607939 0.999572748545
8 0.25 -4.5 -1.26973 16 0.0119844584169 1.72979268644e-05 -3.39129 0.0158105 2.12156 0.00804973 0.245923000699 0.000499833979056 -0.000505502803465 0.000894329907865 -0.039788222077 0.00116284102887 0.676869521669
8 0.05 -4 -8.0464 16 0.0100282302323 -0.0973525523425 -14.6504 6.15811 6.604 2.9933 0.431394925045 -0.765697034939 -0.136534771867 -1.06070896915 -0.347000010644 0.669197932135 -0.00240735337029
4 0.550000000001 -5 -3.00689 16 0.00224492853787 1.23395421274e-06 -4.69566 0.0179852 1.68877 0.00905746 0.0828932320348 4.88305962939e-05 1.77578344165e-05 7.64259624764e-05 -0.00511226390339 0.000415696818841 0.99912100539
8 0.820000000001 -2.5 -0.3763 16 0.0256522424618 7.24687209094e-06 -1.23992 0.010108 0.86362 0.00508295 0.417088469246 0.000365392765939 0.000246674471899 0.000726332811875 -0.0550193274086 0.00107231699222 0.999956441596
4 0.05 -2 -1.175916 16 0.0475735419394 3.32738315571e-05 -2.119 0.258457 0.943084 0.121666 0.315438809003 0.000455572378247 0.000353024880275 0.000838599314214 -0.0683126310564 0.00216551759966 0.975576813348
8 0.25 -0.5 -0.463625 16 0.0481891651947 0.000101564990071 -0.906919 0.0694483 0.443294 0.0345695 0.498476692907 0.00264916209865 0.00169409723456 0.005297626758 -0.266017755663 0.00893437754659 0.996294233233
4 0.25 -1 -0.865109 16 0.0860396575015 1.49515849975e-05 -1.53891 0.000685323 0.673801 0.000340004 0.417790031693 0.000245784102103 -0.000172412083872 0.000488633836768 -0.101184478854 0.000722235451472 0.999188609714
12 1.0 0 -0.156652 16 0.0200275983448 1.22235144069e-05 -0.400691 0.0107283 0.244039 0.0068666 0.500000052803 0.00105827564399 0.000131382919879 0.00211655128685 -0.0556173556039 0.00201550099032 1.0
12 0.550000000001 -3 -0.187137 16 0.0162825090645 3.46868390258e-05 -0.641708 0.0240869 0.454571 0.0119114 0.477268031734 0.00281292620387 -0.00324400354724 0.00562127047949 -0.0915116581253 0.00405208994328 0.991392480205
4 1.0 0 -0.510709 16 0.137756851637 2.21034431913e-05 -1.06113 0.00239469 0.550421 0.0012021 0.500000011776 0.000120948445888 1.18298560909e-05 0.000241896888862 -0.0554978268446 0.000674965188557 1.0
8 0.3 -3.5 -0.80273 16 0.020538734705 5.98716140642e-05 -2.31581 0.0123522 1.51308 0.00611382 0.330762548895 0.00161062408769 0.000879570751478 0.0030256130811 -0.0637899092401 0.00164430345313 0.81180625115
4 0.550000000001 -4.5 -2.57651 16 0.00470916425221 1.69710767849e-06 -4.13624 0.018049 1.55973 0.00927888 0.117557252922 5.42251712333e-05 3.58678289981e-05 8.82296055983e-05 -0.00955801229638 0.000715662081008 0.999634024922
8 0.25 -5 -1.56307 16 0.00849174104949 1.24423076588e-05 -3.97838 0.00761996 2.41531 0.00390347 0.206942678496 0.000361839653006 7.72804394064e-05 0.000631191943317 -0.0292993288346 0.00162507706083 0.659140317226
8 0.820000000001 -7 -2.9036 16 0.00120818044298 3.81916255216e-06 -6.15829 0.0298337 3.25469 0.00917432 0.0958187498529 0.000322805949264 0.000148870955022 0.000515737064746 -0.00382578640264 0.000334328933958 0.996396282002
8 0.35 -1 -0.392671 16 0.0438179337208 0.00012506210003 -0.856183 0.0286135 0.463512 0.0145255 0.487883277542 0.00334890527462 0.00156350457938 0.00669069854808 -0.177551537126 0.00944661206405 0.989701239248
8 0.550000000001 -8 -3.96142 16 0.000117203969628 1.33131387622e-06 -7.73224 0.01568 3.77082 0.00743016 0.0295071830219 0.000164064478379 8.41687332776e-05 0.000244039562625 -0.000555866420258 5.0403063011e-05 0.989624497174
8 0.550000000001 -7.5 -3.47365 16 0.00036727733382 2.26711131624e-06 -7.08055 0.0247685 3.6069 0.0127552 0.050825285484 0.000214438491791 -7.93835889034e-05 0.00032889868831 -0.00165530708319 0.000146088345792 0.977458757103
4 0.820000000001 0 -0.581327 16 0.13632343453 2.12098938675e-05 -1.12522 0.00434917 0.543893 0.00211689 0.500000017378 0.000134002074552 -6.91009392136e-05 0.000268004146195 -0.0672487935792 0.000586529118616 1.0
12 0.820000000001 -0.5 -0.179642 16 0.0174223216022 2.467578931e-05 -0.408319 0.0484633 0.228677 0.021389 0.49872567895 0.00243636343742 0.000306411257847 0.00487272083766 -0.0691233266036 0.00459076644085 0.999999574303
8 0.5 -1.5 -0.351441 16 0.0373386777083 6.24255287194e-05 -0.903083 0.00196863 0.551642 0.000862723 0.468491177954 0.00252699463945 -9.82018741679e-05 0.00504987168783 -0.114285292506 0.00387445210701 0.997702376268
12 0.25 -2.5 -0.247045 16 0.0208587908387 7.62642145836e-05 -0.532524 0.0134246 0.285479 0.00620363 0.496235959349 0.00209658488561 0.0168259521193 0.00390595296092 -0.205818741236 0.0332792123909 0.926174892627
4 0.820000000001 -4 -2.06875 16 0.00949316712599 2.15267476864e-06 -3.4228 0.0115481 1.35405 0.00568814 0.172172993937 6.31153053924e-05 -6.76086027154e-06 0.000107032611946 -0.0139625299398 0.000647253915334 0.999999600287
8 0.820000000001 -8.5 -4.40623 16 0.000112698267928 8.69378746118e-07 -8.17025 0.0128507 3.76402 0.0060667 0.0302515763587 0.000142312850817 5.39448342699e-05 0.000209885138867 -0.000408606649033 3.99042963538e-05 0.998805291254
4 0.820000000001 -1.5 -0.765358 16 0.0604312985719 6.77119250865e-06 -1.46217 0.00257036 0.696812 0.00126787 0.38619975125 0.000111631190275 4.52894144681e-06 0.000218967297392 -0.052723822808 0.000622718838864 1.0
8 0.35 -2.5 -0.503413 16 0.0305344270331 6.72912710628e-05 -1.45437 0.00721463 0.950957 0.00342065 0.411394264177 0.00220170980769 -0.000212882952766 0.00433076509845 -0.0965944590437 0.00346287251519 0.931635584464
8 0.3 -2 -0.436547 16 0.0370597281319 0.000107968255639 -1.17665 0.00876939 0.740103 0.00440457 0.44421196167 0.00240516915188 -0.00101716023361 0.00463241977167 -0.136454377589 0.00515844929497 0.891309879224
8 0.8 -1.5 -0.288603 16 0.0340440382311 2.70681374648e-05 -0.853427 0.000837633 0.564824 0.000379694 0.463508285489 0.00118713260036 0.000367777688578 0.00237173585101 -0.0720075195741 0.0018953327177 0.999978661582
4 0.25 -3.5 -1.91041 16 0.014354659951 3.41118315125e-06 -3.22349 0.0557105 1.31308 0.0253003 0.186174846276 7.63960751894e-05 5.68963213733e-05 0.000135067546629 -0.0262057353223 0.00160573998461 0.997073280178
8 0.5 -4 -0.93847 16 0.0148134120598 1.64028539384e-05 -2.64934 0.00677049 1.71087 0.00338805 0.300618627159 0.000785960501967 -0.000641046655759 0.00151725204969 -0.0417343962863 0.00130761399483 0.981480987294
12 0.820000000001 -5 -0.40923 16 0.00951794819281 7.02020010093e-06 -2.00032 0.00974247 1.59109 0.00486796 0.376577267454 0.000739573705668 0.000304878538394 0.00145940312797 -0.0340283821834 0.0010231126679 0.99747275186
4 0.550000000001 -3 -1.51333 16 0.0218487744707 3.83008220122e-06 -2.63493 0.0146032 1.1216 0.0068271 0.241492995839 8.85753507373e-05 2.64988031894e-05 0.000161891007294 -0.0321756056419 0.00102731919639 0.999995252849
12 0.25 -1 -0.294699 16 0.0216019768777 6.59203646081e-05 -0.576493 0.0395878 0.281794 0.0200157 0.499992710365 0.00146260668533 0.0167706879011 0.00292499383323 -0.244499789666 0.066480647701 0.999859168056
8 0.820000000001 -2 -0.314646 16 0.0297978312009 8.79921929783e-06 -1.00822 0.00690935 0.693574 0.00344713 0.442721805011 0.000416843455879 -9.31869216816e-05 0.000831396962306 -0.063018417923 0.00129112612877 0.999971857062
12 0.700000000001 0 -0.217942 16 0.0178222111874 4.76380659424e-05 -0.454539 0.0423843 0.236597 0.0211559 0.50000004136 0.00377178305245 0.0010553261847 0.00754356610251 -0.0827945555786 0.0119442408848 1.0
8 0.8 -3 -0.4835 16 0.0216077304477 1.4002693329e-05 -1.56035 0.0101626 1.07685 0.00510083 0.38643825584 0.000727801384966 0.000221192645617 0.00143771737818 -0.0474681611797 0.00115915852539 0.999909499871
12 0.35 0 -0.276759 16 0.0192845533014 8.59047509222e-05 -0.549063 0.0655308 0.272304 0.0324007 0.500000103884 0.00306751157228 0.00295006878141 0.00613502312534 -0.160161026769 0.0462191377088 1.0
8 0.550000000001 0 -0.35073 16 0.0475709080946 8.18353183447e-05 -0.757644 0.0424348 0.406914 0.021221 0.500000073047 0.00275046257763 0.000183366426301 0.00550092514895 -0.122689469086 0.00523089440503 1.0
4 0.700000000001 0 -0.62841 16 0.136360263038 2.23200433424e-05 -1.1733 0.00257689 0.54489 0.00128738 0.500000012113 0.000155887224835 -2.2283840303e-05 0.000311774447285 -0.0767712766362 0.000514279948641 1.0
4 10.0 0 0.704389 16 0.225406115166 1.17121896083e-05 -0.197312 0.000111353 0.901701 5.52252e-05 0.500000000137 3.13334305345e-05 3.01706096324e-06 6.2666859125e-05 -0.00103409985004 3.42665083857e-05 1.0
8 0.8 -0.5 -0.280797 16 0.0435282613377 3.9533076699e-05 -0.715562 0.0195097 0.434765 0.00977521 0.490577525625 0.00139716338643 -0.000259699373844 0.00279413417254 -0.0806880011065 0.00250301166826 0.999997776191
4 0.25 -2.5 -1.36028 16 0.0326876034245 5.10381719497e-06 -2.39708 0.00829429 1.0368 0.00395971 0.273330684294 0.000106943779224 1.44576327218e-05 0.000202296012558 -0.0495336725805 0.000496475193401 0.99920302067
8 0.5 -5 -1.48267 16 0.00791686533148 9.37061946055e-06 -3.80273 0.00775355 2.32006 0.00372759 0.218447617544 0.000424590180689 2.42545111834e-05 0.000779157381385 -0.0244074369227 0.00121444287894 0.960054735815
12 0.820000000001 -4 -0.214739 16 0.0124985561889 1.07687590044e-05 -1.15464 0.0184645 0.939901 0.0092484 0.433447629514 0.00114571024353 -0.000762306779238 0.00228368530464 -0.0475440351315 0.00211531957155 0.998939001449
4 0.820000000001 -0.5 -0.60118 16 0.104745920947 1.46263462311e-05 -1.16365 0.00310515 0.56247 0.00155258 0.46399705026 0.000131039648527 -4.10503482206e-05 0.000261580917019 -0.0653923040133 0.000611333060032 1.0
8 0.35 -3.5 -0.78707 16 0.0201110790227 3.83854375528e-05 -2.27434 0.00965192 1.48727 0.00493386 0.333809320847 0.0013553456511 -0.000718101969818 0.00260863879502 -0.060911289457 0.00149345158652 0.895655268805
8 0.820000000001 -9.5 -5.44941 16 1.40324106625e-05 2.81591375039e-07 -9.3659 0.00491995 3.91649 0.00247198 0.0108589410146 7.96533182157e-05 -1.71605339471e-05 0.000114288838935 -5.21735499502e-05 7.61840538392e-06 0.999811236867
4 0.45 0 -0.719255 16 0.13938121732 3.18659484517e-05 -1.27641 0.00274159 0.557155 0.00135597 0.500000006549 0.000272948484441 -5.81102547646e-05 0.000545896966573 -0.101977993236 0.000380177120165 1.0
12 0.900000000001 0 -0.190085 16 0.018986449614 2.96072524207e-05 -0.43318 0.0293541 0.243095 0.0145853 0.500000039742 0.00281150312508 -0.00178075863484 0.00562300624887 -0.061628444572 0.00458610734588 1.0
12 0.820000000001 -2 -0.166341 16 0.0159994110843 2.0207937946e-05 -0.482092 0.000237159 0.315751 nan 0.489712594699 0.00210041093014 0.00105326184411 0.00420051754708 -0.0662428841116 0.00384686208745 0.999899281663
12 0.25 -3.5 -0.256249 16 0.0182909039148 0.000147284552031 -0.925307 0.0493195 0.669058 0.025334 0.460646738816 0.00445401855871 -0.00268826110226 0.00716410431731 -0.152979624122 0.0188451374069 0.545829307624
4 0.820000000001 -5 -2.91631 16 0.00305982323971 1.22957562485e-06 -4.5328 0.0120146 1.61649 0.00615481 0.100794566004 4.93588390708e-05 1.46310895529e-06 7.79151119074e-05 -0.00534410412179 0.000333501892337 0.999996994734
8 0.05 -2 43.9129 16 0.048300659471 -0.783583227683 31.8266 87.68 12.0863 21.6713 0.769659715666 -3.30179043731 2.27523341524 -4.61669475504 -1.8440044432 3.99604639863 -0.00122077763535
12 0.820000000001 -1.5 -0.179579 16 0.0164070347368 2.2111976934e-05 -0.4518 0.0113142 0.272221 0.00573536 0.494254089534 0.00225935472365 -0.00102959980463 0.0045186057344 -0.0667679961942 0.00394415426346 0.999961001923
4 0.900000000001 0 -0.550625 16 0.136766913013 1.99827392192e-05 -1.09704 0.00242816 0.546415 0.0012262 0.50000000882 0.000117703037876 -1.82147654538e-05 0.000235406073577 -0.0616850501687 0.000585400516807 1.0
8 0.5 -0.5 -0.359545 16 0.0434742394701 8.02912026478e-05 -0.777637 0.0397789 0.418092 0.0198251 0.494110030942 0.00243820989841 0.00182164661834 0.00487618242745 -0.134509515318 0.00550573289032 0.999902721401
8 0.25 -1 -0.40521 16 0.0469410639992 9.37959522541e-05 -0.859642 0.0577918 0.454432 0.0224088 0.491647838694 0.00257879968406 0.000241167339929 0.00513120945471 -0.241469332961 0.00801426112497 0.95495246739
8 0.8 -5 -1.34878 16 0.00769238879466 5.10814645462e-06 -3.52564 nan 2.17686 nan 0.235646659118 0.000294468104773 0.000182349062831 0.000540829298912 -0.019267403656 0.000795463687062 0.999342972297
8 0.550000000001 -6.5 -2.57284 16 0.00186871845372 6.35372932142e-06 -5.72735 0.0413121 3.15451 0.0202176 0.109924498569 0.000389316168951 0.000230789893373 0.000642730147621 -0.00699953460449 0.000645646314106 0.95641474635
4 0.820000000001 -2 -0.921047 16 0.0447472302104 4.89501656601e-06 -1.72526 0.00423174 0.804213 0.00204458 0.343734231215 9.85224216914e-05 5.91419218193e-05 0.000189886005932 -0.0441408723219 0.000665992013305 0.99999984623
8 0.820000000001 -6 -2.04485 16 0.00351683012064 6.07299032329e-06 -4.79403 0.0205974 2.74918 nan 0.161153620583 0.000398806230313 0.000486726665183 0.000686051752163 -0.0097274234774 0.000606548533037 0.997975153965
8 0.550000000001 -9 -4.97699 16 6.03685216686e-06 3.07382491762e-07 -8.92266 0.00532651 3.94567 0.0021586 0.00691870715653 8.61629547404e-05 -3.90955420249e-05 0.000123426914811 -3.1555783601e-05 5.09755669593e-06 0.998841476259
8 0.05 -4.5 -16.0409 16 -0.0980488460368 -0.867863294962 -34.6276 38.8734 18.5867 18.4001 1.49351932838 -4.34295332027 0.0240333079554 -6.1719146816 0.331063066337 4.5514610167 -0.00038110447707
8 0.550000000001 -3 -0.56674 16 0.0232421331002 1.04904132003e-05 -1.69489 0.0157322 1.12815 0.00673058 0.381600801103 0.000520126785662 5.71101342667e-05 0.00102959199787 -0.0618009696491 0.00102140505655 0.995815520889
8 0.3 -2.5 -0.517675 16 0.0313717867746 9.44942361623e-05 -1.48875 0.00502474 0.971075 0.00266678 0.409739134268 0.0026173657775 -0.000128391513442 0.00504092355615 -0.103717512383 0.00433853949923 0.853533462725
6 0.45 0 -0.486701 16 0.0865442511931 7.94280260523e-05 -1.01125 0.00822557 0.524549 0.00416414 0.499999991136 0.0014452794182 -0.00024145038852 0.00289055882943 -0.134227919065 0.00164511672805 1.0
6 0.2 0 -0.594281 16 0.0858576770597 0.000182103880697 -1.13166 0.0311263 0.537379 0.0154871 0.499999999872 0.00229744576173 -0.00275919402471 0.00459489152347 -0.247226573974 0.00681577506078 1.0
6 0.5 0 -0.470744 16 0.0861406998337 6.95037473175e-05 -0.992369 0.00738753 0.521625 0.0035994 0.500000008993 0.00121745325196 -6.38905497055e-05 0.00243490650251 -0.122276705451 0.00189987441054 1.0
8 0.25 -1.5 -0.419986 16 0.0436001470084 0.000106450810185 -0.984998 0.00892954 0.565012 0.004401 0.473110817314 0.00240392902586 0.00047839494456 0.00467599730506 -0.197407179228 0.00486006914008 0.856260329487
12 0.550000000001 -4.5 -0.35305 16 0.0120670946531 1.8065046277e-05 -1.63834 0.0179658 1.28529 0.00892197 0.404268847298 0.00161973078588 0.00124289882231 0.00321174292026 -0.0564635821821 0.00213318911036 0.961358790765
4 0.05 0 -0.828177 16 0.137714452156 0.000193179618258 -1.37527 0.128943 0.547093 0.0573627 0.5 0.00138732422243 -0.000145553966376 0.00277464844485 -0.201296378847 0.0076383058743 1.0
8 0.820000000001 -3.5 -0.63107 16 0.017533927274 5.78003762196e-06 -1.95105 0.00198035 1.31998 0.00220009 0.35231527855 0.000313885933693 8.50771833831e-05 0.000613844863772 -0.0386773876509 0.00080396290448 0.999914415974
12 3.0 0 0.476602 16 0.0725991925478 2.47761298774e-05 -0.394565 0.000124961 0.871167 5.6739e-05 0.500000046639 0.000175260174364 0.00013671182593 0.000350520342453 -0.0116743085061 0.000403596399976 1.0
12 0.25 0 -0.26558 16 0.0218310229808 4.66328403545e-05 -0.527689 0.094216 0.262109 0.0442155 0.500000015146 0.00102962771561 0.00504691477811 0.00205925542772 -0.260544053654 0.0371233535705 1.0
8 0.820000000001 -1.5 -0.284155 16 0.0339418457235 1.07852742029e-05 -0.85082 0.00070643 0.566665 0.000367423 0.463145649159 0.000479005072976 0.000102764777244 0.00095698314847 -0.0700161926502 0.0014447680918 0.999986149699
4 3.0 0 0.133776 16 0.179063729799 1.93437618174e-05 -0.582214 0.00071837 0.71599 0.000362172 0.500000001339 5.40533138963e-05 3.39772621878e-05 0.000108106624617 -0.0109992387939 0.000269435154727 1.0
8 0.25 -3.5 -0.81753 16 0.0209323578115 3.77033464997e-05 -2.3573 0.0151665 1.53977 0.00762595 0.327778836991 0.00101762821439 6.92352275143e-05 0.00187899834257 -0.0666501758951 0.00105740966644 0.676302817965
4 0.25 -2 -1.148625 16 0.0463144618314 6.88952588939e-06 -2.05397 0.00347062 0.905345 0.00171919 0.320411079532 0.000140190061843 4.41204889604e-05 0.000271478028702 -0.0645925296148 9.60713678666e-05 0.999146634065
4 0.05 -1 -0.951134 16 0.0957566716041 0.00105851320396 -1.68025 nan 0.729116 nan 0.42528110219 0.00501482441721 -0.000448689168127 0.00366237688242 -0.126228286076 0.0235320188179 0.240504911494
8 0.3 -0.5 -0.434301 16 0.0467778161121 0.000139394302968 -0.870046 0.0636837 0.435745 0.0314873 0.497463022968 0.00279877441173 0.00103777175543 0.00559602836334 -0.228769185264 0.0173063965615 0.997624886521
8 0.25 -6 -2.25526 16 0.00342720729985 1.78675542976e-05 -5.24774 0.0322323 2.99248 nan 0.133473250277 0.000557198999486 -0.000196290947869 0.000897151151328 -0.0141047031883 0.00158085030041 0.587801724758
8 0.820000000001 -4 -0.82306 16 0.013836166456 4.5269003249e-06 -2.41392 0.00445232 1.59086 nan 0.31508098126 0.000252478440138 0.000295680301371 0.000486307731176 -0.0313830815493 0.000759859396021 0.999874052414
4 0.550000000001 0 -0.683061 16 0.137672648061 2.03106464927e-05 -1.23239 0.00457403 0.549329 0.00225626 0.500000005854 0.000160356075512 0.000103201810879 0.000320712149955 -0.0909779801896 0.000209504273959 1.0
8 0.35 -2 -0.421941 16 0.0359423413531 0.000101464104865 -1.14946 0.00853477 0.727519 0.00402785 0.444513938233 0.00266916371993 0.000903858029659 0.00528050478392 -0.125417451783 0.00412090025557 0.951520243035
8 0.3 -5 -1.55824 16 0.00836879608871 2.14811396259e-05 -3.95527 nan 2.39703 nan 0.208744629753 0.00067566505695 -3.85252953338e-05 0.00120116261502 -0.0285352008397 0.00147771093632 0.755614008425
6 0.15 0 -0.625487 16 0.0836263012103 0.000208827640092 -1.15686 0.0433015 0.531373 0.0215884 0.499999999873 0.00187945585459 -0.000468875004604 0.00375891170919 -0.292194022982 0.00884583257193 1.0
12 0.820000000001 -3.5 -0.171076 16 0.0137425344187 1.30723932688e-05 -0.868492 0.0193454 0.697416 0.00978051 0.454805553755 0.0013871696441 0.000454459078706 0.00277025590832 -0.0539701339966 0.00209777935564 0.999345369744
8 0.5 -2.5 -0.458213 16 0.0284843374791 3.82211212192e-05 -1.361 0.0108321 0.902787 0.00557042 0.415005557696 0.00169935597465 0.000652038916101 0.00337990512511 -0.0799113697293 0.00225668155515 0.99353004078
4 0.25 -5 -3.0604 16 0.00180069207406 1.35326732429e-06 -4.7952 0.0225891 1.7348 0.0113111 0.0705244648743 4.60150378995e-05 6.83217838375e-06 7.18290294115e-05 -0.0056255080512 0.000574562479406 0.969095086635
4 1.8 0 -0.202959 16 0.154173704252 1.97270086907e-05 -0.819152 0.00149204 0.616193 0.000756115 0.500000004294 6.93425469404e-05 2.7905989653e-05 0.000138685091561 -0.0260513581947 0.000516454754663 1.0
8 0.550000000001 -4.5 -1.16839 16 0.0109512254977 4.96607196882e-06 -3.15977 0.00111052 1.99138 0.000472803 0.26203458373 0.000239350979287 8.90028368862e-05 0.000452717511104 -0.031071631085 0.00097588538751 0.985565253814
12 0.25 -1.5 -0.281028 16 0.021314829897 6.59004590174e-05 -0.552845 0.0304813 0.271817 0.0148203 0.49992743532 0.00150222541626 -0.00296607043085 0.00299991989003 -0.219957337064 0.0384657254572 0.998592714031
8 0.35 -4 -0.99141 16 0.015579665248 2.8875283726e-05 -2.77287 0.0133384 1.78146 0.00668736 0.292255069662 0.00110308114209 -0.000184847866463 0.00210201900596 -0.0480425055515 0.00124847571078 0.879232844182
12 1.8 0 0.027914 16 0.0369466936182 2.06585419745e-05 -0.418481 0.00522088 0.446395 0.00266371 0.500000057185 0.000428881544909 -4.54797637958e-06 0.000857763086034 -0.0261730839023 0.000794368735127 1.0
8 0.05 0 -0.493309 16 0.0524879869366 0.000416982432472 -0.922985 0.0188271 0.429676 0.00992028 0.5 0.00232533959766 0.00501996015608 0.00465067919532 -0.235108043234 0.0262350176951 1.0
8 0.25 -9.5 -5.51181 16 1.08074277815e-10 6.60693530168e-11 -9.50973 0.0420868 3.99792 0.0189487 5.50979276846e-05 9.54392496831e-06 -8.5797783532e-06 1.36758704724e-05 -2.20801858209e-10 3.30899350259e-10 0.999671689521
8 0.820000000001 -1 -0.2755 16 0.0383292024816 1.30667701246e-05 -0.758393 0.0103595 0.482893 0.0051743 0.478672372377 0.000529533881863 -0.000144320996618 0.00105869776437 -0.0753529129359 0.00150713594697 0.999993583249
4 0.820000000001 -2.5 -1.13016 16 0.0322600967781 3.85964667031e-06 -2.06022 0.00650803 0.93006 0.00311203 0.299885811963 8.7073864719e-05 2.28531648926e-05 0.000163698571264 -0.0354942630227 0.000764640034819 1.0
8 0.35 -1.5 -0.384996 16 0.0405184960849 0.000105040344329 -0.944173 0.00434324 0.559177 0.00208273 0.470728917197 0.00306974310469 -0.00305185817341 0.00611297326036 -0.155756982755 0.00777178977593 0.972646837239
12 0.25 -4 -0.31946 16 0.0162438119003 0.000174890942899 -1.3458 0.029718 1.02634 0.0159099 0.429340485675 0.00470522538522 -0.000696121038215 0.00714523215728 -0.117044360505 0.010715821255 0.387309902892
12 0.05 -4.5 -18.8883 16 0.0227610975365 0.0390521525815 -36.0669 25.8161 17.1786 13.3466 0.374072527221 0.401961963891 0.0844359026495 0.538845398203 -0.113660158683 0.409979300421 0.0104397634885
12 0.25 -2 -0.262536 16 0.0210192693121 6.77459032105e-05 -0.526132 0.00952138 0.263596 0.00510744 0.499411472625 0.00158557284777 0.00346372259474 0.00312679976612 -0.206367402955 0.0508214161666 0.988862803689
8 0.8 -2.5 -0.390372 16 0.025766517669 1.77003763496e-05 -1.25394 0.0252599 0.863568 0.00636134 0.41711414302 0.000880311457016 0.000111613310102 0.00174993796602 -0.055930487771 0.00137004839224 0.999936895529
4 0.25 -0.5 -0.80123 16 0.112287374884 2.15821452441e-05 -1.4008 0.00185144 0.59957 0.000934815 0.462239782851 0.000309544321436 -8.95091209249e-05 0.000618383999618 -0.121310440457 0.00138558750451 0.99975094982
4 1.6 0 -0.27522 16 0.149450613417 1.94548795675e-05 -0.872408 0.00177255 0.597188 0.000888674 0.500000009131 7.41476507877e-05 -4.86360038054e-05 0.000148295298507 -0.0309716661983 0.000584521278493 1.0
4 0.15 0 -0.809545 16 0.144286101059 9.44614788156e-05 -1.38592 0.00126986 0.576375 0.000569893 0.500000028007 0.00123686576231 0.000351059275306 0.00247373151893 -0.152710533763 0.0025956805916 1.0
12 1.6 0 -0.029077 16 0.0316477849334 2.04463152946e-05 -0.41099 0.00311631 0.381913 0.00283707 0.500000039843 0.000575995933671 8.03728225902e-05 0.00115199186476 -0.0304381437642 0.000962161148861 1.0
8 0.3 -1 -0.411594 16 0.0453313878884 0.000135022765034 -0.876496 0.0339739 0.464902 0.0170029 0.489666166544 0.00277588255718 0.00199902710876 0.00552876651163 -0.210436194724 0.0139551795993 0.979505899311
4 2.0 0 -0.135288 16 0.158868403588 1.98044483941e-05 -0.770259 0.00116576 0.634971 0.000603179 0.499999999172 6.56674305261e-05 -3.87898256979e-05 0.000131334836003 -0.022089219942 0.000462975555889 0.999999922482
12 2.0 0 0.098533 16 0.0426242001069 2.06207637393e-05 -0.414089 0.00155426 0.512622 0.00142298 0.500000051161 0.000331525503026 0.000110276768512 0.000663051002302 -0.0222774492468 0.000695724648089 1.0
8 0.8 -3.5 -0.63032 16 0.0176009430213 1.099865672e-05 -1.95352 0.00748818 1.3232 0.00369266 0.351865096837 0.00059227229855 0.000583345188018 0.00115808194606 -0.039493739067 0.000778654187926 0.999881334867
4 0.25 -1.5 -0.982197 16 0.0638994874816 9.89305448145e-06 -1.7633 nan 0.781103 nan 0.369176973788 0.000187754654235 9.8224931552e-05 0.000369661600308 -0.0815737260359 0.00033545979653 0.999048065283
4 0.820000000001 -3.5 -1.70682 16 0.0150032189295 2.68437898387e-06 -2.91786 0.0103837 1.21104 0.00498746 0.212948021072 7.13718645252e-05 -2.0697029304e-05 0.000125681546545 -0.0201109011046 0.000742054418204 1.0
8 0.35 -0.5 -0.413542 16 0.0455805212715 0.000124356570844 -0.84356 0.0561101 0.430018 0.0279657 0.496470109067 0.00285328746991 -0.0019610118281 0.00570598291063 -0.188322958141 0.0113591998367 0.998827238722
12 0.25 -5 -0.56492 16 0.0118296326006 0.000169177389844 -2.44854 0.0168625 1.88362 0.00654797 0.355092772982 0.00403255669322 -0.00178143683307 0.00573656731462 -0.0673795462738 0.00454976602967 0.218539151249
6 0.3 0 -0.540529 16 0.0876168052862 0.000130565131319 -1.07661 0.0155186 0.536081 0.00771053 0.499999986877 0.00211507943846 0.00116887227625 0.00423015887384 -0.184632099483 0.00375901843571 1.0
8 0.25 -8.5 -4.49255 16 8.37343711989e-07 1.71683596204e-07 -8.47268 0.0063333 3.98013 0.00264769 0.00254220955412 7.06293671471e-05 2.8010194599e-05 0.000100893351719 -6.22054818473e-06 1.6020754124e-06 0.989300164362
8 0.25 -2 -0.457272 16 0.0383144580883 8.84530865226e-05 -1.20994 0.0105607 0.752668 0.00278166 0.444068765667 0.00209267621929 3.81607499168e-05 0.00396583190495 -0.151741660696 0.00324684167318 0.766736844386
8 0.05 -1 -0.478458 16 0.0525496227055 0.000846907875979 -0.913883 0.0416904 0.435425 0.0196621 0.499459723891 0.00607154809641 0.00370207882269 0.00761781063331 -0.226466446688 0.0350009072627 0.655405987199
12 0.820000000001 -1 -0.19149 16 0.0168698384026 2.36038790525e-05 -0.441723 0.0228268 0.250233 0.0112798 0.497000716602 0.00237068305685 0.00135331705264 0.00474133500826 -0.0696102995308 0.00407463801355 0.999991531852
12 0.25 -0.5 -0.301503 16 0.021690424721 6.79650108749e-05 -0.592125 0.0444121 0.290622 0.0225639 0.499999384114 0.00150112060767 -0.0143331933747 0.00300223736116 -0.25287024447 0.0440737250196 0.999993777599
8 0.35 -5 -1.53664 16 0.00824033432078 1.60237211683e-05 -3.91943 0.00617046 2.38279 0.00300952 0.210845747629 0.000588499450103 4.97415742611e-05 0.001067719459 -0.0275828817682 0.00138864793242 0.834721363066
8 0.550000000001 -5.5 -1.79799 16 0.00529075755272 1.02542816133e-05 -4.39587 0.0218024 2.59788 0.0107224 0.181814632513 0.000508752620326 4.45212581125e-05 0.000903234749462 -0.0169167270225 0.00107989992126 0.967621587373
12 0.820000000001 -2.5 -0.1613 16 0.0154689408725 1.79149811894e-05 -0.558494 0.0133687 0.397194 0.00648792 0.482318193665 0.00188613940951 -0.000832619645399 0.00377147690229 -0.0637364498347 0.00336131219822 0.999796662896
8 0.5 -3.5 -0.73446 16 0.019043137023 2.1622189452e-05 -2.1523 0.00711442 1.41784 0.00344113 0.341451933799 0.0010181608352 -3.40283712899e-05 0.00199302484457 -0.0524787777209 0.00139968116932 0.987096282543
4 0.25 -4 -2.25027 16 0.00852346620555 2.77413675105e-06 -3.71879 0.102689 1.46852 0.0495339 0.145784968253 6.65475458536e-05 -4.73762772135e-06 0.000112937374651 -0.0177867876097 0.00160135957575 0.990202637117
4 0.05 -4.5 -2.67172 16 0.00447783845293 4.46545560756e-06 -4.28785 0.0363154 1.61613 0.0203194 0.105334430339 0.000112607691494 9.89352253023e-06 0.000174277663948 -0.0118799672376 0.00154337209279 0.829044673126
12 0.8 0 -0.183289 16 0.0182296668971 1.86682428966e-05 -0.407123 0.0546904 0.223834 0.0242337 0.500000056869 0.00179821948535 -0.00137500120413 0.00359643896986 -0.0710144723303 0.00379732836944 1.0
8 0.3 -4 -1.00688 16 0.0158495208948 4.03902234172e-05 -2.81185 0.0182942 1.80497 0.00915494 0.289299447819 0.00119569386908 0.000131095376969 0.00221273133847 -0.0499401091526 0.00123415601495 0.796094641534
4 0.8 0 -0.589933 16 0.136264670985 2.05650802347e-05 -1.13443 0.00254193 0.544497 0.00127242 0.499999993119 0.000131335711977 -3.72003908859e-05 0.000262671387673 -0.0687158104942 0.000608021671249 1.0
8 0.820000000001 -5 -1.3475 16 0.00769468384378 3.11729483857e-06 -3.51886 0.00815711 2.17136 0.00428594 0.236819442636 0.000180582024515 3.68381699681e-05 0.00033163786432 -0.0190377520949 0.000715768767062 0.999541562531
4 0.820000000001 -1 -0.660409 16 0.0800303655505 9.86200095106e-06 -1.27481 0.00255845 0.614401 0.00127338 0.426347287148 0.000123245854721 0.000115461689354 0.000244521986661 -0.0602019244372 0.000602948119468 1.0
8 0.25 -7 -3.05989 16 0.000752236168521 8.65077453968e-06 -6.55596 0.0320973 3.49607 0.0166552 0.0657210476313 0.000343501372244 0.000174677052576 0.000532062659674 -0.00439208267401 0.000469512852647 0.624494217833
4 0.1 0 -0.82013 16 0.143262670354 0.000137660094969 -1.39289 0.00322545 0.57276 0.00168709 0.500000000071 0.00165455358753 -0.000621559500961 0.00330910717506 -0.167893068973 0.00308176864743 1.0
8 0.3 -1.5 -0.393487 16 0.0419449000796 0.000120485438385 -0.95475 0.00856124 0.561263 0.00214449 0.471526786263 0.00263619556921 -0.00225124481261 0.00517306733488 -0.171731189779 0.00752772257436 0.935744805971
12 0.1 0 -0.36248 16 0.0282846471028 0.000237917766076 -0.706429 0.0355026 0.343949 0.0150784 0.5 0.000813281957892 -0.0023314893631 0.00162656391578 -0.228915481123 0.0228771642887 1.0
8 0.820000000001 0 -0.27845 16 0.0512335794211 6.81718408743e-05 -0.700959 0.0219313 0.422509 0.010957 0.500000016515 0.00182986951077 -0.00137367509344 0.00365973901914 -0.0788148329473 0.0023270723197 1.0
12 0.599999999999 0 -0.20369 16 0.0177814911303 3.23369946563e-05 -0.422432 0.0781316 0.218742 0.0358148 0.500000049248 0.00215790253936 0.000345339323999 0.00431580507728 -0.0986339758315 0.0100900141216 1.0
8 0.5 -3 -0.57471 16 0.0236521766596 2.88807124999e-05 -1.72025 0.00943863 1.14554 0.00464176 0.380019573808 0.00133043312978 -2.74649565865e-05 0.00263040957869 -0.0648282901537 0.00171509560441 0.99069395918
8 0.25 -2.5 -0.539216 16 0.0321807181422 7.3901937857e-05 -1.53361 0.0175637 0.994394 0.0090678 0.408116101067 0.00169816783999 -0.000306779401091 0.0031617100657 -0.110807570348 0.00240563471879 0.709286752815
4 0.599999999999 0 -0.665759 16 0.137075620019 2.51222494736e-05 -1.21356 0.00273455 0.547801 0.00136126 0.50000000321 0.000189009789433 9.85456000313e-05 0.000378019578118 -0.085995152989 0.000261217011642 1.0
8 0.820000000001 -0.5 -0.275842 16 0.0436853599802 1.59001072031e-05 -0.712418 0.0186585 0.436576 0.00923181 0.490373039866 0.000562622913519 -0.000157579947622 0.00112516675736 -0.0783520154824 0.00177698867431 0.999999544727
8 0.820000000001 -4.5 -1.05709 20 0.0105303140904 1.53472871763e-05 -2.93381 0.000526672 1.87672 0.000401417 0.275906468027 0.000859095938735 3.16231322174e-05 0.00161941858602 -0.0264577481837 0.000752072428804 0.999537682132
8 0.550000000001 -1.5 -0.346264 20 0.0368339940491 0.000113480748674 -0.890892 0.00141126 0.544628 0.000944827 0.468808775652 0.00417625732232 7.84073690106e-05 0.00834415594977 -0.113599039277 0.00778657068026 0.99833416625
8 0.550000000001 -4 -0.92141 20 0.0146368559309 3.29170199746e-05 -2.61403 0.000713488 1.69262 0.00049114 0.303033268844 0.00151417340962 -0.000224666111399 0.0029200761755 -0.042764404474 0.00127166434827 0.983335775246
8 0.820000000001 -3 -0.48195 20 0.0216179912175 2.11604412696e-05 -1.55935 0.000391721 1.0774 0.000296265 0.386890844234 0.00109199691505 -0.000495548391426 0.00215702979294 -0.0505395424585 0.000991845916899 0.999882707879
8 0.550000000001 -5 -1.45867 20 0.00782986240172 1.70377351513e-05 -3.75381 0.000460973 2.29514 0.000292249 0.221000172558 0.00082051352093 0.000126038827785 0.00150811259526 -0.0250339330869 0.000527184305915 0.961916570139
8 0.550000000001 -0.5 -0.334445 20 0.0432775020191 0.000142599756936 -0.730094 nan 0.395649 nan 0.493815951841 0.00480290568239 0.00169906588638 0.0096054262244 -0.130753393737 0.00892256032642 0.999913885043
8 0.550000000001 -2 -0.379736 20 0.0328305742916 6.38374186748e-05 -1.07526 0.000841737 0.695524 0.000510701 0.445876499266 0.00282805034497 0.000328238074228 0.00564400872255 -0.0981532906203 0.00358403946024 0.996465986076
8 0.550000000001 -2.5 -0.450934 20 0.0281839919138 6.82790206656e-05 -1.34395 0.000415759 0.893016 0.000175541 0.416470816191 0.00297516369027 -0.000824887910238 0.00591528624313 -0.0820633117024 0.00321737459135 0.994185617197
8 0.550000000001 -3.5 -0.71839 20 0.0188176478679 2.91932011467e-05 -2.12016 0.000267025 1.40177 0.000216243 0.343624026734 0.00139678350405 0.000714279426071 0.00273582794041 -0.0541393271259 0.00135012265371 0.988744059647
8 0.25 -3 -0.65421 20 0.0264823382121 0.000266438927005 -1.91142 0.00329994 1.25721 0.00136321 0.369059434061 0.00458430100874 -0.00390328128909 0.00746605736534 -0.0931044078491 0.00513845062012 0.483543716452
8 0.550000000001 -1 -0.333994 20 0.0402388930564 9.59606569515e-05 -0.781705 0.000611914 0.447711 0.000314655 0.484309330967 0.00391539930316 -0.000242910700653 0.00782933612683 -0.123617933722 0.00483526225469 0.999320506214
8 0.25 -4.5 -1.27869 20 0.0120017491602 0.000118671401257 -3.4094 0.00321355 2.13071 0.00163647 0.245590628652 0.0024696317623 -0.00063474117357 0.0040271705645 -0.0427150679955 0.00151456663572 0.510084148509
8 0.820000000001 -2.5 -0.381805 20 0.0257879923096 3.7629769645e-05 -1.24838 0.000446232 0.866575 0.000311792 0.417466926501 0.00184133492316 -0.000942541899623 0.0036595885081 -0.0591423365789 0.00213275057435 0.999920749119
8 0.550000000001 -3 -0.56216 20 0.0233965303011 3.78433060692e-05 -1.694 0.000686706 1.13184 0.000518626 0.381943806555 0.00178703167214 0.000380718409116 0.00353429587447 -0.0672033457083 0.00174486936892 0.991917504838
8 0.25 -0.5 -0.43499 20 0.049016187767 0.000408829731089 -0.836464 nan 0.401474 nan 0.4989734723 0.00403608675908 -0.000440398023404 0.00806215497097 -0.257290074069 0.0279871978476 0.9939387555
8 0.25 -5 -1.56147 20 0.00846199594056 0.000100612022147 -3.97583 nan 2.41436 0.000627732 0.206716649593 0.00248726198324 -0.00209211152658 0.00398558649772 -0.0309759557052 0.00143309153877 0.515983000739
8 0.25 -1 -0.431671 20 0.048295909364 0.000315194300774 -0.866708 0.00112843 0.435037 nan 0.493514464678 0.0047290804869 0.00329284840875 0.00912180035248 -0.247611850994 0.0348854420205 0.927980520089
8 0.820000000001 -2 -0.31928 20 0.0299723226249 3.2259250359e-05 -1.01394 0.00030871 0.69466 0.000189123 0.443143832574 0.00150741049845 0.000732637610188 0.00300648021343 -0.0683721465738 0.00166462173677 0.999946858897
8 0.25 -4 -1.03055 20 0.0161768350082 0.000122467334382 -2.87113 0.000793608 1.84058 0.000343897 0.285927332877 0.00263822637344 0.000203218857257 0.00444347309174 -0.0570885892863 0.00155934182029 0.490833979635
8 0.25 -1.5 -0.430949 20 0.0442219141982 0.000406250052547 -0.975961 0.00303939 0.545012 0.00189043 0.47631684598 0.0059846839238 0.00120290464534 0.0105451810142 -0.207272727853 0.0208968422373 0.76479331408
8 0.820000000001 -3.5 -0.62595 20 0.0175858864832 1.66215518966e-05 -1.94783 0.000358005 1.32188 0.000177023 0.352361583505 0.000891260249057 0.000334038230833 0.00174292163957 -0.041508013425 0.000810875870382 0.99982773669
8 0.820000000001 -1.5 -0.286454 20 0.0341039333673 3.98670052836e-05 -0.850582 0.000364312 0.564128 0.000272108 0.463570352182 0.00172990835938 -0.000173675141069 0.00345607090948 -0.0754281907591 0.00228071297074 0.999966267468
8 0.25 -3.5 -0.82177 20 0.0210542210547 0.00026790175011 -2.36833 0.00223396 1.54656 0.00175066 0.327682228466 0.00442651513354 -0.00252985398564 0.00688698623988 -0.0730616124662 0.00431611062496 0.47259646463
8 0.820000000001 -4 -0.81708 20 0.0138615726331 1.32099484327e-05 -2.4081 0.000175739 1.59102 9.43272e-05 0.314998034305 0.000724210048013 0.000334162382182 0.00139468757574 -0.0336823845607 0.000725725435335 0.999740225564
8 0.550000000001 -4.5 -1.16944 20 0.0109322072549 2.33113160138e-05 -3.16334 0.000693803 1.9939 0.000375478 0.261618577693 0.00113083642414 -0.000361015472284 0.00213458879332 -0.0332330160748 0.000715292133361 0.974130116449
8 0.25 -2 -0.458275 20 0.0388723763612 0.000367900523735 -1.19909 0.00137234 0.740815 0.000882265 0.446548982846 0.00613291087116 -0.00112245753904 0.0105634711116 -0.16491453842 0.0130207853461 0.618728806771
8 0.820000000001 -1 -0.273872 20 0.0384117029512 4.66975081328e-05 -0.749275 0.000363178 0.475403 0.000189217 0.479002686882 0.00188071505027 -0.00100772162265 0.00376013614514 -0.081015396909 0.00190328137621 0.999992712599
8 0.820000000001 -5 -1.34383 20 0.00768521710345 1.23185355199e-05 -3.51245 0.00034223 2.16862 0.000119994 0.236647870031 0.000709079335044 0.000468516658426 0.00130221575014 -0.0202117568784 0.000457262433855 0.999091138946
8 0.25 -2.5 -0.533764 20 0.0326595862386 0.000330305168588 -1.51715 0.00396687 0.983386 0.00225894 0.410001024928 0.0055560725892 -0.000735403284056 0.00915560279373 -0.121314796752 0.00756152044406 0.51832256578
8 0.820000000001 -0.5 -0.270835 20 0.043657887551 7.67148873084e-05 -0.696128 0.000343746 0.425293 0.000386772 0.490558826082 0.00260589358999 0.001467037674 0.00521140606443 -0.0834379931716 0.00341441623926 1.0
8 0.820000000001 -3.5 -0.62569 32 0.0176511616628 1.5293933427e-05 -1.94751 0.000376535 1.32182 0.000194431 0.352396684838 0.000818987395182 0.00017014963902 0.00160059212446 -0.0443497355395 0.000863738497263 0.999607095403
8 0.25 -1.5 -0.433758 32 0.0448017786748 0.000361175495127 -0.963542 0.00344796 0.529784 0.00188582 0.478633954236 0.00420698034644 -0.00186044050769 0.00620256782096 -0.223515238567 0.0171108908821 0.578147908884
8 0.25 -3 -0.65626 32 0.0266825118577 0.000601616636259 -1.91802 0.00345525 1.26176 0.0021437 0.369579490679 0.00722250749717 0.00343266947918 0.00948639597226 -0.0982349104382 0.0078183558535 0.179681890779
8 0.25 -4 -1.03305 32 0.0163387231632 0.000439275353644 -2.87278 0.00582555 1.83973 0.00387612 0.286243664675 0.00539970644804 -0.000282663644715 0.00709457079062 -0.0663779158386 0.00411540190678 0.132226373257
8 0.550000000001 -1 -0.340918 32 0.040502201081 8.84598018933e-05 -0.784808 0.00158918 0.44389 0.000695144 0.48505077511 0.00243993453997 0.000873809323284 0.00487759233153 -0.132623251161 0.00568166979228 0.998804398748
8 0.25 -0.5 -0.439891 32 0.04869079314 0.000185410100219 -0.835298 nan 0.395407 nan 0.499205253883 0.00198670635207 -0.00137539334944 0.00394788433257 -0.25050608655 0.030844865 0.989504251849
8 0.820000000001 -2.5 -0.382261 32 0.0259306903515 2.50479153735e-05 -1.24797 0.00015086 0.865709 6.47279e-05 0.41774917493 0.00122522854484 -0.000410470323022 0.00243479806763 -0.0630580009628 0.00120913283563 0.999791234414
8 0.820000000001 -0.5 -0.27649 32 0.0436586219276 5.52213557056e-05 -0.700284 0.000769143 0.423794 0.000415086 0.490715328278 0.00174126335486 0.000966448144279 0.00348222714931 -0.0895369683201 0.002486153276 0.999995818204
8 0.25 -2.5 -0.531704 32 0.0330007310152 0.000631650166349 -1.51768 0.00328459 0.985976 0.00204967 0.409695003827 0.00683248652359 0.000996738677653 0.00890359105889 -0.125499925027 0.0111164232042 0.229962012573
8 0.550000000001 -2 -0.381704 32 0.0331049938331 6.17386904524e-05 -1.07279 0.000822337 0.691086 0.000305638 0.446697877547 0.00201301332452 -0.000340745403874 0.00400770259959 -0.103809997296 0.00368682218084 0.992478260917
8 0.820000000001 -4 -0.81695 32 0.0138978206302 1.18025796557e-05 -2.40818 0.000211665 1.59123 0.000117895 0.315022762442 0.000650221430986 -4.61520122731e-05 0.00125171865725 -0.0362490145725 0.000604206132833 0.999468626702
8 0.25 -3.5 -0.81156 32 0.0207919693195 0.000975327285845 -2.36237 0.00753683 1.55081 0.00452891 0.327111787505 0.00699330723671 -0.00073290606354 0.00928578359978 -0.0812261595807 0.00601414178196 0.145467818689
8 0.820000000001 -1.5 -0.289577 32 0.0342386928605 3.79090920673e-05 -0.851552 0.000305891 0.561975 0.000181442 0.464001342896 0.00152186862535 6.95350242678e-05 0.0030398087201 -0.0807816945412 0.00238655366577 0.999940720386
8 0.820000000001 -3 -0.48183 32 0.021711489406 1.96563608151e-05 -1.55968 0.000296847 1.07785 6.64944e-05 0.387010130005 0.00101224254501 0.000126028424821 0.0019987872317 -0.0535127952006 0.0010212732398 0.999731420446
8 0.820000000001 -1 -0.278081 32 0.0385036866921 4.56264632465e-05 -0.751865 0.000449019 0.473784 0.000190034 0.479312546812 0.0016552955174 0.000696167049903 0.00330918677122 -0.0855529319657 0.00278878212405 0.999976155409
8 0.550000000001 -0.5 -0.343695 32 0.0433191881083 9.97178478001e-05 -0.738518 0.00279761 0.394823 0.00131632 0.494212684399 0.00254405142145 -0.000947009205972 0.00508771900039 -0.139441465853 0.00849890335806 0.999843648514
8 0.550000000001 -4 -0.92094 32 0.0146804162637 2.18925946731e-05 -2.61379 0.000644753 1.69285 0.000441322 0.303040162145 0.000999052776735 0.000661090346919 0.00191898803353 -0.0468239843491 0.000810479108147 0.967057333264
8 0.550000000001 -1.5 -0.3495 32 0.0371710037896 7.53555689042e-05 -0.889511 0.000602865 0.540011 0.000304706 0.469608771231 0.00226258336513 -0.00121111586673 0.00451752349071 -0.119108371711 0.00559534704848 0.996561694899
8 0.25 -2 -0.461968 32 0.0392541907673 0.000545425749181 -1.19728 0.00192822 0.735312 0.000884831 0.447459215848 0.00604710948092 0.00362329676321 0.00813161437158 -0.163983218174 0.0137381819582 0.337314436054
8 0.820000000001 -2 -0.320198 32 0.0301167066859 3.10613537513e-05 -1.01284 0.000453102 0.692642 0.000262474 0.443532734433 0.00135019495348 -0.000220252741566 0.00269172376029 -0.0722202478143 0.00169981604802 0.999872025661
8 0.550000000001 -3.5 -0.71951 32 0.0188868946829 2.95209792167e-05 -2.12195 0.000464795 1.40244 0.000258585 0.343630443304 0.00131112135649 -0.000234492817191 0.00255871347113 -0.0573912068006 0.0014333961055 0.976591144251
8 0.550000000001 -3 -0.56291 32 0.0235486892874 3.89356169942e-05 -1.69494 0.0011666 1.13203 0.00034044 0.381954145025 0.00167051547266 -0.000180691335539 0.00329478523969 -0.0706722551552 0.0022100485814 0.983082171053
8 0.550000000001 -2.5 -0.451313 32 0.028403872912 4.85939640773e-05 -1.34403 0.000800666 0.892717 0.000393617 0.416868056801 0.00172296520541 -0.000271187041953 0.00341281401795 -0.0863595924517 0.00290612033851 0.988140533021
8 0.25 -1 -0.434708 32 0.0478023827178 0.000222501564609 -0.858401 0.00152202 0.423693 0.000891149 0.494860024692 0.00254549121882 0.00029010078007 0.00451385267933 -0.250159274662 0.0250617450725 0.872696084018
8 0.550000000001 -1.5 -0.350762 34 0.0372117249604 0.000131592230027 -0.890683 0.000774946 0.539921 0.000512762 0.469645818304 0.00457987688932 -0.000467729104658 0.00914875903361 -0.118528512236 0.00737474295771 0.996021777416
8 0.550000000001 -4 -0.92112 34 0.014677447911 5.48974673551e-05 -2.61424 0.000799445 1.69312 0.000491474 0.303051229796 0.00248258291187 0.00202217698081 0.00476290299353 -0.0470472810692 0.00255765438105 0.963171632077
8 0.550000000001 -5 -1.45888 34 0.00784123395669 1.907759897e-05 -3.75431 0.000564478 2.29543 0.000346149 0.220871422395 0.000914940847936 9.13549469567e-05 0.0016814754828 -0.0285411877798 0.000499084237148 0.931308083414
8 0.550000000001 -0.5 -0.342082 34 0.0431867816325 0.000321413221457 -0.734966 nan 0.392884 nan 0.494204508341 0.00600282542045 0.00241801432393 0.0120035123291 -0.132088518893 0.025576121095 0.9998214268
8 0.25 -2 -0.460749 34 0.0389327446551 0.00168585977615 -1.19187 0.0152522 0.731121 0.00803227 0.4472118863 0.0172399409261 -0.00743500184312 0.0223351008521 -0.168998093704 0.0427493928343 0.290777430932
8 0.550000000001 -2.5 -0.450924 34 0.028410341093 8.86511055975e-05 -1.34213 0.00122322 0.891206 0.000742147 0.416916704739 0.00325620102743 0.00271992174324 0.00646239496331 -0.0868547653763 0.00484472341542 0.986493866699
8 0.550000000001 -3.5 -0.71857 34 0.0188903577318 4.83409338352e-05 -2.12052 0.000537116 1.40195 0.00030804 0.343663986041 0.0022827902177 -5.73333380632e-05 0.00446394969693 -0.0578468829828 0.00201273464939 0.973551382648
8 0.550000000001 -3 -0.56251 34 0.0235064618636 0.000102473022225 -1.69455 0.00103059 1.13204 0.000581763 0.381857912779 0.00386264439377 0.00255376779066 0.00758394343145 -0.0697502256657 0.0058756078664 0.981648519757
8 0.25 -1 -0.438002 34 0.0477058039316 0.00057479594275 -0.859706 0.00365208 0.421704 0.00180911 0.495080629527 0.00537128581986 -0.00242687600022 0.00968294643215 -0.24041283565 0.0333238347808 0.859678085019
8 0.25 -4.5 -1.27083 34 0.0122589240109 0.000657640415872 -3.40008 0.00417834 2.12925 0.0050093 0.245983311015 0.00753746987492 0.00076331780806 0.0100700769914 -0.0525185108169 0.00560644949429 0.112173168707
8 0.25 -3 -0.66518 34 0.0264461663124 0.00197844354932 -1.91779 0.0107086 1.25261 0.00623922 0.369313542823 0.0219365406957 -0.00207378751817 0.0281240107374 -0.0989654704453 0.0247133170579 0.132863062811
8 0.25 -0.5 -0.444204 34 0.0488632337398 0.000307213883595 -0.839948 0.00181996 0.395744 0.000701956 0.499259505598 0.00447087746268 0.0153768729174 0.00890868004932 -0.264081122136 0.0556602850271 0.989599114322
8 0.25 -5 -1.56936 34 0.00835446074018 0.000665432514183 -3.98039 0.0288461 2.41103 0.0149402 0.206246172646 0.00905070321493 -0.00144416332726 0.0120461187685 -0.0391198887026 0.00660897463267 0.119641062246
8 0.550000000001 -1 -0.341303 34 0.0405192758097 0.00015342721692 -0.784302 0.000553144 0.442999 0.000357016 0.485206485177 0.0049668262244 -0.000322829203997 0.00993052664424 -0.135190054367 0.0103409454472 0.99878946592
8 0.25 -4 -1.03478 34 0.0159997831934 0.000812008670558 -2.87073 0.0104295 1.83595 0.00553744 0.285342668699 0.0100353788082 -0.00346897340152 0.0132700133381 -0.0662934251306 0.00789728773554 0.111778836
8 0.25 -1.5 -0.432758 34 0.0455454721348 0.00100494629166 -0.964267 0.00896094 0.531509 0.00489177 0.479091291612 0.0100559205631 0.00144075125764 0.0138363552268 -0.219896094943 0.0416434487524 0.512774420561
8 0.25 -3.5 -0.81492 34 0.0210760340734 0.00109412867657 -2.36183 0.0127509 1.54691 0.00679516 0.327933403173 0.0126526596956 -0.00096220300379 0.0165553422453 -0.0787024337817 0.0105940030476 0.118074843634
8 0.550000000001 -4.5 -1.16881 34 0.0109782583288 2.54738800131e-05 -3.16326 0.000607098 1.99445 0.000262719 0.261638873274 0.00121564565034 0.000627236733668 0.00229096163273 -0.037305046363 0.000910616174125 0.948142979606
8 0.550000000001 -2 -0.382299 34 0.0331606734498 0.000106970544912 -1.0731 0.00131822 0.690801 0.000897858 0.446813622763 0.00401441404845 -0.000673941122419 0.00800241859508 -0.105600430176 0.00743083822369 0.992103538754
8 0.25 -2.5 -0.53159 34 0.0330661153777 0.00119241719114 -1.51315 nan 0.98156 nan 0.41018687459 0.0140528145033 0.00376046701 0.0184935252633 -0.129966685952 0.019682698057 0.197994303549
8 0.550000000001 -2.5 -0.451525 50 0.0285391789155 0.000170900507023 -1.33869 0.00299343 0.887165 0.00116531 0.417548918122 0.00270047735932 -0.00319866820325 0.00512323420839 -0.0912645365835 0.0178196162544 0.975187165775
8 0.550000000001 -3 -0.56302 50 0.0236029223586 0.000139715692283 -1.69182 0.000945534 1.1288 0.000410346 0.382251799763 0.00245471239764 0.00335241899161 0.00455606351382 -0.0726608841666 0.013495308822 0.964193383065
8 0.550000000001 -3.5 -0.71801 50 0.0189460730315 0.000129207165504 -2.12084 0.00110846 1.40283 0.000863669 0.343875630361 0.00275591586337 -0.00161810269434 0.00504285868814 -0.0590724967008 0.00861490421901 0.948467320986
8 0.820000000001 -2 -0.321228 50 0.0301922335946 0.000133231787243 -1.01202 0.00224579 0.690792 0.0012317 0.443979415115 0.00289963851213 0.00189193685493 0.00571979803425 -0.07450001898 0.0113783232386 0.99968414403
8 0.550000000001 -1.5 -0.349501 50 0.0375229795929 0.0002494188163 -0.883556 0.00646074 0.534055 0.00298735 0.470236314724 0.00288493140819 -0.0010697640363 0.00565533650072 -0.121811733898 0.0296483374123 0.990733133975
8 0.550000000001 -0.5 -0.346829 50 0.0435698105163 0.000285594107964 -0.736786 0.00389158 0.389957 0.00197293 0.494395716599 0.00275946886436 -0.000524953582153 0.00551294313075 -0.145473663326 0.0398888529428 0.999644254714
8 0.820000000001 -1 -0.27958 50 0.0386013930638 0.000191201111691 -0.75196 0.00114646 0.47238 0.000621861 0.479511350201 0.00320047166317 -0.00474338546685 0.00638500687706 -0.0899105047739 0.0142607916084 0.999937964298
8 0.25 -3.5 -3.50709 50 0.00307259789536 -0.393596871127 -7.01997 4.32266 3.51288 2.31354 0.56254924254 -3.34716142493 -0.107613455792 -4.56727710662 -0.337027930385 3.9538012546 -0.00105578782888
8 0.820000000001 -3 -0.47956 50 0.0218311386041 8.99345648074e-05 -1.558 0.00192301 1.07844 0.000876272 0.387179535649 0.00238823760979 -0.000979740447149 0.00458880423042 -0.0554608339308 0.00713164286992 0.999137331443
8 0.820000000001 -4 -0.82016 50 0.0138773490376 6.29769414685e-05 -2.41216 0.000601681 1.592 0.000632255 0.314679864855 0.00233699306222 0.00120108740738 0.00435584974944 -0.0366496058697 0.00371228935902 0.998548091671
8 0.550000000001 -2 -0.381887 50 0.0334481807009 0.00020221180977 -1.06829 0.0014145 0.686403 0.000797901 0.447640883528 0.00285134165321 -0.00420500211242 0.00550537737498 -0.113268753651 0.0247541401973 0.982006649716
8 0.820000000001 -0.5 -0.283198 50 0.0435083635142 0.000235822935357 -0.703511 0.00174416 0.420313 0.000579281 0.490904266039 0.00327741945477 -0.00351398725919 0.00655131213196 -0.0922165570932 0.0183577266706 1.0
8 0.25 -2.5 -0.408119 50 0.0237300627792 0.0285679165066 -1.30571 nan 0.897591 nan 0.402502222773 0.18395790651 0.0305278793777 0.24944680543 -0.0989462868712 0.261843862608 0.0258184064237
8 0.550000000001 -1 -0.347171 50 0.0404854965291 0.000390692735518 -0.786043 0.00176376 0.438872 0.000595885 0.485515613138 0.00280497513472 0.00501407645213 0.00557567307773 -0.131094914682 0.0366081335647 0.997781629116
8 0.25 -4 2.3842 50 0.0163988109916 0.0158425546588 -4.63613 3.96271 7.02033 3.93399 0.286063086031 0.152095372996 -0.011277965036 0.204436664406 -0.0639225744566 0.128649662929 0.0193706201243
8 0.25 -3 -1.25988 50 0.0214714251471 0.04316672489 -2.48761 nan 1.22773 0.0735083 0.355422504215 0.349926738722 0.0288185153051 0.474684447952 -0.0367760585111 0.423550378259 0.0114607209835
8 0.820000000001 -3.5 -0.62629 50 0.0177028670602 8.09644149868e-05 -1.94667 0.000812509 1.32038 0.000319533 0.352547603062 0.00278051693818 -0.000348451051705 0.00529452216199 -0.0463764436319 0.00512597210387 0.998914520793


==> Supplementary/nvsmu/final/readme.txt <==
#####################################
#	Questions regarding data can	#
#			be directed to			#
#			James LeBlanc			#
#		jpfleblanc@gmail.com		#
#				or					#
#		leblanc@pks.mpg.de			#
#####################################

This folder contains a single file which contains U=4, 8, 12.  The data contain mu values which range n from 0 to 1.  All site size data is provided in space delimited format with columns given by:

U, T, mu, EKV, site,  D, De, EK, EKe, EV, EVe, n, ne, sz, sze, sisjnn, sisjnne, Sign




